Boost Like a (Var)Pro: Trust-Region Gradient Boosting via Variable Projection

Gradient boosting, a method of building additive ensembles from weak learners, has established itself as a practical and theoretically-motivated approach to approximate functions, especially using decision tree weak learners. Comparable methods for smooth parametric learners, such as neural networks, remain less developed in both training methodology and theory. To this end, we introduce \texttt{VPBoost} ({\bf V}ariable {\bf P}rojection {\bf Boost}ing), a gradient boosting algorithm for separable smooth approximators, i.e., models with a smooth nonlinear featurizer followed by a final linear mapping. \texttt{VPBoost} fuses variable projection, a training paradigm for separable models that enforces optimality of the linear weights, with a second-order weak learning strategy. The combination of second-order boosting, separable models, and variable projection give rise to a closed-form solution for the optimal linear weights and a natural interpretation of \VPBoost as a functional trust-region method. We thereby leverage trust-region theory to prove \VPBoost converges to a stationary point under mild geometric conditions and, under stronger assumptions, achieves a superlinear convergence rate. Comprehensive numerical experiments on synthetic data, image recognition, and scientific machine learning benchmarks demonstrate that \VPBoost learns an ensemble with improved evaluation metrics in comparison to gradient-descent-based boosting and attains competitive performance relative to an industry-standard decision tree boosting algorithm.

==> data/cdr/ensemble_metrics_summary/test/optimal_full_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std
1,0.03988757748659715,2.8719055790349954,0.000017870619498804414,0.13060473319458396,0.000028465459831849758,0.9970292675831773,0.03988757748659715,0.004363146384194191,0.31414653966198186,1.9547973018847418e-6,0.00653613026995617,1.4245575110817664e-6,0.00017124014792352238,0.004363146384194191


==> data/cdr/ensemble_metrics_summary/test/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,22.20918851835559,1599.0615733216025,0.009950264779105987,3.3785324426265486,0.0007363552390777778,-0.026060820052274936,0.0,22.20918851835559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2.1939020374262235,157.9609466946881,0.0009829222780368089,1.0940066098418466,0.00023844006604136316,0.8683871143006607,7.636560360590617,2.1939020374262235,0.8024623287538303,57.77728767027577,0.00035952293528236526,0.19150302947821118,0.00004173831728722996,0.04022545598187668,0.22035849206784608,0.8024623287538303
2,0.5280144078840666,38.01703736765279,0.0002365634908851833,0.5050313859703989,0.00011007220243500298,0.9678514287888723,1.505666971206665,0.5280144078840666,0.18877848424674523,13.592050865765655,0.00008457742169647197,0.10625659022250682,0.000023158752572479636,0.010067665732983394,0.25631347520512815,0.18877848424674523
3,0.43428815196938714,31.26874694179588,0.00019457181422691518,0.4500657693832331,0.00009809237970711042,0.9734478791075162,1.6855169137318928,0.43428815196938714,0.14520624346186392,10.454849529254203,0.00006505598206934633,0.09028564951694529,0.00001967786669636294,0.00808755556998696,0.062941331942935,0.14520624346186392
4,0.38343694375388965,27.60745995028006,0.00017178921748037214,0.40147267174380746,0.00008750145520440192,0.98057272494844,1.6628876527150471,0.38343694375388965,0.12193594473050842,8.77938802059661,0.000054630313717055484,0.06525423024273426,0.0000142222385391302,0.004148005653488888,0.1759942737135892,0.12193594473050842
5,0.33492682310809574,24.11473126378289,0.0001500554857641912,0.3751328090115245,0.00008176065021025852,0.9827611007589431,1.556709845860799,0.33492682310809574,0.10365619257578454,7.463245865456488,0.000046440533442751095,0.05714893708560028,0.000012455680075693631,0.003977003403211086,0.17266050050787649,0.10365619257578454
6,0.29958994159789304,21.5704757950483,0.00013422369041499107,0.35870906202752456,0.00007818107465716591,0.9840709346284818,1.5237654050191243,0.29958994159789304,0.050520514021296634,3.637477009533361,0.00002263443758302875,0.03644671770239552,7.94360627967907e-6,0.002260264479635888,0.2633763114136023,0.050520514021296634
7,0.29868978339522406,21.50566440445613,0.0001338203973161803,0.35801452956288465,0.00007802970046504787,0.9841957928071139,1.7828806241353352,0.29868978339522406,0.050021085242510734,3.6015181374607725,0.000022410681159730424,0.03568091243716029,7.776698094321853e-6,0.0021093516329583023,0.27039636366515607,0.050021085242510734
8,0.298404754096029,21.485142294914088,0.00013369269715304962,0.3576909928067493,0.00007795918523707235,0.9842124030973004,1.3627416292826335,0.298404754096029,0.049873244859393824,3.5908736298763535,0.000022344445018061323,0.035697491920960146,7.780311612902638e-6,0.0020924720292479246,0.21011848664666266,0.049873244859393824
9,0.29698970657534035,21.383258873424506,0.00013305872092765834,0.356871182944332,0.00007778050668433088,0.9842196467370575,1.5870494842529297,0.29698970657534035,0.05775480981129398,4.1583463064131685,0.000025875580704550342,0.041096437495421426,8.957018341863243e-6,0.0024057158897897116,0.26483774556198525,0.05775480981129398
10,0.294441018195685,21.19975331008932,0.00013191684560897928,0.35528369599558646,0.00007743451198055718,0.9843327323435545,1.5147937138875325,0.294441018195685,0.05325835491888518,3.834601554159733,0.000023861057899730343,0.03822937200422181,8.33213794450862e-6,0.0022106293461532645,0.2725588860239786,0.05325835491888518
11,0.2894042687597636,20.837107350702976,0.0001296602575093281,0.3527409523752129,0.00007688031792787613,0.984517061566208,1.460466782251994,0.2894042687597636,0.04422133755857807,3.1839363042176254,0.00001981225100729867,0.03372816284186527,7.351093954204547e-6,0.0019052467610445763,0.2695640436321458,0.04422133755857807
12,0.28941862400236623,20.83814092817037,0.0001296666890124308,0.35272316251466673,0.00007687644060621705,0.9845220564366822,1.4816501935323079,0.28941862400236623,0.044289406406421525,3.188837261262344,0.000019842747531684998,0.03387818915652998,7.383792371247725e-6,0.0019051569916169065,0.18370283197843432,0.044289406406421525
13,0.2870980097043219,20.671056698711183,0.00012862699651323682,0.35094294744847926,0.0000764884405757502,0.9845962944928016,1.6050819555918376,0.2870980097043219,0.04602038202482297,3.3134675057872567,0.0000206182673448036,0.03503374469382214,7.6356471005955e-6,0.0019282494715975027,0.20952835407350903,0.04602038202482297
14,0.286183629660646,20.60522133556651,0.00012821733167853175,0.35002717540775286,0.00007628884694998482,0.9846910466235966,1.5483821233113606,0.286183629660646,0.045556354274703406,3.2800575077786434,0.000020410371456364172,0.03432360222400743,7.4808706889375505e-6,0.0018182547576074222,0.20880643644773242,0.045556354274703406
15,0.2861161304497584,20.600361392382606,0.00012818709036556538,0.3499960710911017,0.00007628206772648676,0.9847024537937271,1.3832415739695232,0.2861161304497584,0.04548396227080536,3.2748452834979855,0.000020377938051330922,0.034286098605367,7.4726967298179585e-6,0.0018053472811321851,0.16004847197023878,0.04548396227080536
16,0.285528636464015,20.558061825409077,0.0001279238785553073,0.3496287236361151,0.00007620200390361845,0.9847247576153354,1.4398384094238281,0.285528636464015,0.045992983500735246,3.3114948120529326,0.00002060599212956987,0.03453785134680182,7.527566544820704e-6,0.001812172399758049,0.2691525446629776,0.045992983500735246
17,0.2852019963942409,20.534543740385345,0.00012777753573962848,0.34912758556138074,0.00007609278025308423,0.9848069412612093,1.4309053421020508,0.2852019963942409,0.045972574521346586,3.310025365536955,0.000020596848402926262,0.03475353913452737,7.5745759594686074e-6,0.0018610737636126085,0.28434692484998286,0.045972574521346586
18,0.28514669623142147,20.530562128662346,0.0001277527599013791,0.34904922824829265,0.00007607570218176412,0.9848232355306171,1.5120925108591716,0.28514669623142147,0.046060234303756296,3.3163368698704527,0.000020636122149679064,0.034826832681079264,7.5905503767372255e-6,0.00187478756941483,0.2102899090927503,0.046060234303756296
19,0.2846636557441468,20.49578321357857,0.0001275363458372885,0.34864683622917103,0.0000759880003536849,0.9848814993175337,1.4675285816192627,0.2846636557441468,0.0455164334405997,3.2771832077231777,0.000020392485937079818,0.034269008918750815,7.468972011915218e-6,0.0017928000667923499,0.22506147561750364,0.0455164334405997
20,0.28461171578061234,20.49204353620409,0.00012751307545127877,0.34850969006407134,0.00007595810918084417,0.9849012679429432,1.488498290379842,0.28461171578061234,0.045506241816012385,3.276449410752888,0.000020387919837643564,0.03424504182394637,7.463748354565624e-6,0.0017708714284918343,0.33482571968883856,0.045506241816012385
21,0.28410924445404967,20.455865600691578,0.00012728795589145897,0.3479830244781908,0.00007584332177832818,0.9849547901210647,1.4600187142690022,0.28410924445404967,0.04469200201807631,3.217824145301492,0.000020023120305393517,0.033397365045057706,7.278996173617522e-6,0.0016830636623700848,0.28280298419579497,0.04469200201807631
22,0.28405935884297623,20.452273836694285,0.0001272656059060717,0.3479297170671473,0.00007583170336350748,0.9849599574682939,1.4984088738759358,0.28405935884297623,0.04468890438165997,3.2176011154795177,0.000020021732487801415,0.03338357874280592,7.2759914323391526e-6,0.001685468598980268,0.19480047369162978,0.04468890438165997
23,0.28193265277790336,20.299151000009044,0.00012631278908265125,0.3463437083632799,0.00007548603084499594,0.9850849497783823,1.6638859113057454,0.28193265277790336,0.0410444568139069,2.9552008906013,0.00001838892999964473,0.030648908534893073,6.679966747378301e-6,0.001471107762116142,0.15541657840393627,0.0410444568139069
24,0.2799287891603075,20.15487281954214,0.00012541500870855894,0.34496362368453387,0.00007518523971724357,0.9851557150486642,1.6800224781036377,0.2799287891603075,0.03760249089524935,2.707379344457954,0.000016846844289354376,0.02819546299671685,6.145235319899821e-6,0.0013104567040970677,0.2626531955927765,0.03760249089524935
25,0.27986771839716246,20.150475724595697,0.00012538764749889326,0.3449157398847828,0.00007517480338507496,0.9851608056089903,1.7268996238708496,0.27986771839716246,0.037679085694843045,2.712894170028704,0.000016881160650622142,0.028299282056304456,6.167862809717269e-6,0.001323413012486486,0.3079350166025894,0.037679085694843045
26,0.27986036074293846,20.14994597349157,0.0001253843510881477,0.3448181471505207,0.00007515353293040563,0.9851682488708291,1.6918773651123047,0.27986036074293846,0.0378984635787684,2.7286893776713277,0.000016979447358843496,0.028405004185093542,6.1909050757728085e-6,0.001320915797988674,0.16097032753367707,0.0378984635787684
27,0.2798292129936422,20.147703335542243,0.00012537039612745592,0.3448102624930258,0.0000751518144597521,0.9851783123089328,1.6368049780527751,0.2798292129936422,0.03791113999353318,2.72960207953439,0.00001698512670562627,0.028403578489189476,6.19059434362325e-6,0.001318977152378793,0.2523567976520409,0.03791113999353318
28,0.27975351823886846,20.142253313198527,0.00012533648300848868,0.3446852684726618,0.00007512457186157922,0.9851822856864345,1.5281898975372314,0.27975351823886846,0.03794366327657375,2.7319437559133113,0.000016999697939396104,0.028408297663022407,6.191622893277572e-6,0.0013240719152017744,0.2685165921186137,0.03794366327657375
29,0.279737573464383,20.14110528943558,0.0001253293393558585,0.34469595608953824,0.00007512690124062585,0.9851853449599314,1.8413032690684001,0.279737573464383,0.037939232264762715,2.73162472306292,0.000016997712736707466,0.0284615329554016,6.203225589747988e-6,0.0013213616830767534,0.1258111865789898,0.037939232264762715
30,0.27927019317855534,20.107453908855984,0.00012511994144865103,0.3442502923841531,0.0000750297682961004,0.9852206700378864,1.8314024607340496,0.27927019317855534,0.038029171559916045,2.738100352313954,0.000017038007761448346,0.028383147773784482,6.186141444448233e-6,0.0013094026519255694,0.12608622305101017,0.038029171559916045


==> data/cdr/ensemble_metrics_summary/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,22.20918851835559,1599.0615733216025,0.009950264779105987,3.3785324426265486,0.0007363552390777778,-0.026060820052274936,0.0,22.20918851835559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,3.025568635105401,217.84094172758887,0.0013555294468222243,1.2904325688871,0.000281251341792027,0.8244320782799527,8.755085229873657,3.025568635105401,0.22169231425168034,15.961846626120977,0.00009932363014856871,0.047791102726546505,0.000010416128739802271,0.010563127728615097,0.3132228095772529,0.22169231425168034
2,0.5592171891901815,40.26363762169307,0.00025054310727610986,0.5259085556852334,0.00011462240686775458,0.9663425843358707,1.3245683511098225,0.5592171891901815,0.11614027780440819,8.362100001917389,0.000052033711844882506,0.07030501195982035,0.000015323062533563477,0.0071415175348315246,0.11094003649433115,0.11614027780440819
3,0.4552045755255681,32.774729437840904,0.00020394288838587954,0.45868511891194047,0.00009997097737952819,0.9746898575209862,1.3248356183369954,0.4552045755255681,0.08367860917119875,6.024859860326311,0.00003749008285073549,0.06379599903286752,0.000013904415280242866,0.007281961975360116,0.07307943900108084,0.08367860917119875
4,0.42771025062281276,30.79513804484252,0.00019162475202177617,0.4322388167444702,0.00009420697378153071,0.9783076367457588,1.3498942852020264,0.42771025062281276,0.05259810240306761,3.7870633730208674,0.000023565248471662952,0.027476985463641253,5.988642271105954e-6,0.0017973607079924611,0.07749302489510265,0.05259810240306761
5,0.33042227688709674,23.790403935870966,0.00014803733784439588,0.3847531273509972,0.00008385741024769048,0.9821964175128342,1.3733848730723064,0.33042227688709674,0.03969007307793224,2.8576852616111235,0.00001778213264753416,0.011206799757321891,2.442535584528557e-6,0.001501669819408566,0.12908000365625852,0.03969007307793224
6,0.3163303572299114,22.775785720553614,0.0001417238099224282,0.37575113257444026,0.00008189541457991609,0.983008466488933,1.3759332497914631,0.3163303572299114,0.04264232453174474,3.0702473662856207,0.000019104814187008546,0.014970159108966338,3.2627643146577218e-6,0.0018806334900848833,0.11712117461825183,0.04264232453174474
7,0.31030183237462383,22.341731930972916,0.0001390228819489475,0.37298862030233826,0.0000812933216833336,0.9832372942974947,1.5113484859466553,0.31030183237462383,0.044819027322741706,3.2269699672373973,0.000020080030778012667,0.016019288579241092,3.491423353760248e-6,0.0019460211380963536,0.13744180226631308,0.044819027322741706
8,0.3093764381573518,22.275103547329326,0.00013860828249254232,0.3725231941927715,0.0000811918814988739,0.9832850398588414,1.36896808942159,0.3093764381573518,0.04363353859363287,3.1416147787415656,0.000019548902558828524,0.015438455817424498,3.364830149623619e-6,0.0018831734338524539,0.11180748519449427,0.04363353859363287
9,0.31099772513638857,22.391836209819974,0.00013933465908712162,0.3736572202542465,0.00008143904385288365,0.9832693238545941,1.3764691352844238,0.31099772513638857,0.04394050622985981,3.1637164485499003,0.00001968643163858532,0.016743772753446292,3.6493255572655726e-6,0.001846091164355945,0.11918190542955254,0.04394050622985981
10,0.3080019626550654,22.176141311164713,0.00013799248353307827,0.3723138853355883,0.000081146262379866,0.9834397376365458,1.3678842385609944,0.3080019626550654,0.04337685722750371,3.12313372038027,0.00001943390296959379,0.013767397151656542,3.0006208888749046e-6,0.0019051890978735565,0.0952682112132486,0.04337685722750371
11,0.30526316885975224,21.978948157902163,0.00013676543629466992,0.37138196244129845,0.00008094314865599915,0.9836281824763925,1.3805274963378906,0.30526316885975224,0.041441542008695195,2.9837910246260524,0.000018566833970550328,0.01345653297153488,2.9328676641948255e-6,0.0018304490285820263,0.1310814419591479,0.041441542008695195
12,0.3048323821340619,21.947931513652453,0.00013657243320586276,0.3708874432703047,0.00008083536760355423,0.9836717133440053,1.4197339216868083,0.3048323821340619,0.04084818559441412,2.9410693627978137,0.00001830099564756982,0.012913797533291907,2.814577817887272e-6,0.0017824981421950467,0.12046928288254422,0.04084818559441412
13,0.3041464094398571,21.898541479669706,0.00013626510050287216,0.3705023632432783,0.00008075143894512622,0.9837115102681707,1.3905077775319417,0.3041464094398571,0.04001599484519664,2.881151628854159,0.00001792815364595446,0.01231481375274517,2.684028577227827e-6,0.0017033550685267385,0.07588997844421375,0.04001599484519664
14,0.3036568129940705,21.863290535573082,0.00013604574920750813,0.37022912781333894,0.00008069188695213689,0.983753247984423,1.3945589860280354,0.3036568129940705,0.03912888657385119,2.8172798333172886,0.000017530707238566525,0.012030180124530604,2.6219923331151025e-6,0.0016446586578638524,0.07069045389795799,0.03912888657385119
15,0.3035615413965405,21.856430980550915,0.00013600306517965322,0.37017833653850246,0.00008068081693225091,0.9837541655285961,1.4824297428131104,0.3035615413965405,0.0390487193202599,2.811507791058711,0.00001749479032970747,0.01204259241262967,2.624697606344207e-6,0.0016420757719397855,0.17594403849449286,0.0390487193202599
16,0.30469888251097754,21.938319540790378,0.0001365126220787474,0.3705053376939342,0.00008075208723025031,0.9837040736293386,1.5423704783121746,0.30469888251097754,0.03938881794580753,2.835994892098141,0.00001764716291065126,0.012334269986893177,2.688269087032268e-6,0.0016256755670048626,0.23057345408056562,0.03938881794580753
17,0.3078772482151111,22.167161871488002,0.00013793660838490267,0.3716759232153681,0.00008100721776285112,0.9836189141688871,1.5427803198496501,0.3078772482151111,0.04343471102884242,3.1272991940766546,0.000019459822900946638,0.013218035286267566,2.880886804742733e-6,0.001725894197588961,0.16668044673284502,0.04343471102884242
18,0.3006197865142086,21.644624629023024,0.00013468508636335213,0.3676604091099993,0.00008013203159865368,0.9838943061865972,1.5816609859466553,0.3006197865142086,0.043754201002322864,3.1503024721672497,0.0000196029622969571,0.012367078483751213,2.6954197386711003e-6,0.0018715202216264683,0.22630336044381372,0.043754201002322864
19,0.3021684014461663,21.756124904123975,0.00013537890408663907,0.3689552695056406,0.00008041424799065125,0.9838199266697654,1.513716459274292,0.3021684014461663,0.04310210070771384,3.103351250955396,0.000019310805265261414,0.012289091411378102,2.6784223617633734e-6,0.0018122756966667023,0.1950949235314857,0.04310210070771384
20,0.30379834921343507,21.873481143367325,0.0001361091609281726,0.36950535869068407,0.00008053414059498329,0.9837556164573403,1.4961331685384114,0.30379834921343507,0.04193047958685302,3.018994530253421,0.000018785890076949923,0.0120193073936692,2.6196226082511776e-6,0.0017438465236115123,0.253535899163245,0.04193047958685302
21,0.3041133116508148,21.896158438858663,0.00013625027187622954,0.37100415772195966,0.00008086080565969595,0.9837109855768039,1.5862310727437336,0.3041133116508148,0.03630933156828629,2.6142718729166052,0.000016267476984051034,0.007982767535210624,1.7398538556943746e-6,0.0015506185228667776,0.3281200746759271,0.03630933156828629
22,0.3035549313250978,21.85595505540704,0.00013600010370445076,0.36978702923976453,0.00008059553103240884,0.9837456643093101,1.586319367090861,0.3035549313250978,0.03714062634965999,2.674125097175521,0.00001663991756995183,0.009868265592157414,2.1508004415511563e-6,0.0015882560917335723,0.3238645881504887,0.03714062634965999
23,0.30352146762477933,21.853545668984115,0.00013598511114052246,0.36969595353008794,0.00008057568097114351,0.9837500708149495,1.551317850748698,0.30352146762477933,0.03714083119407993,2.6741398459737593,0.00001664000934530938,0.009841771872924713,2.1450261033463456e-6,0.0015920802406036857,0.33354500236439155,0.03714083119407993
24,0.3028472616958438,21.805002842100752,0.00013568305023888225,0.36885005429944995,0.00008039131620899018,0.9837848513276293,1.591398557027181,0.3028472616958438,0.03815635024501466,2.747257217641056,0.000017094986952288365,0.011211759074443313,2.443616473703557e-6,0.0016315937538314879,0.24646077348227927,0.03815635024501466
25,0.3029484038060966,21.812285074038954,0.0001357283644013741,0.36877815637282696,0.0000803756459687759,0.9837779238252228,1.580771843592326,0.3029484038060966,0.0376941116601103,2.7139760395279393,0.000016887892654038065,0.011038437711603712,2.405840872687916e-6,0.0016126334137902282,0.3127999859917006,0.0376941116601103
26,0.30309160328713486,21.82259543667371,0.0001357925213043327,0.36921763727747053,0.00008047143136438908,0.9837746939457871,1.5863229433695476,0.30309160328713486,0.038617281124522514,2.7804442409656205,0.000017301495366235084,0.012134175216665046,2.6446581894394057e-6,0.0016439232161710193,0.35713226667040954,0.038617281124522514
27,0.30161076394938324,21.715975004355595,0.00013512906872056242,0.3682151787889967,0.00008025294432231353,0.9837877369075888,1.5474064350128174,0.30161076394938324,0.03540616557564658,2.549243921446556,0.00001586283632107401,0.010798187031800948,2.3534779459530132e-6,0.0015141099256553907,0.3064269936392089,0.03540616557564658
28,0.30582929100877615,22.019708952631884,0.00013701907299442818,0.3689134739649309,0.00008040513860191685,0.9836022320640522,1.5585486888885498,0.30582929100877615,0.04194631512806633,3.0201346892207788,0.00001879298479037732,0.011815053786827052,2.5751052871797175e-6,0.0018395988873860496,0.33112392933671625,0.04194631512806633
29,0.3013982579358934,21.700674571384326,0.0001350338607799558,0.36940135393845197,0.000080511472633229,0.9837371036825114,1.5727825959523518,0.3013982579358934,0.031286452901324015,2.252624608895329,0.000014017103331349111,0.009598760244955576,2.092061424613593e-6,0.0014797656329873475,0.27122008063840297,0.031286452901324015
30,0.3010476688218662,21.675432155174366,0.00013487678820117338,0.369255037582814,0.00008047958280625043,0.9837634689232942,1.5586048762003581,0.3010476688218662,0.03107151429242607,2.2371490290546796,0.000013920805527941329,0.009942425180700615,2.1669636137210163e-6,0.001444123545581145,0.3277980971856088,0.03107151429242607


==> data/cdr/ensemble_metrics_summary/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,22.20918851835559,1599.0615733216025,0.009950264779105987,3.3785324426265486,0.0007363552390777778,-0.026060820052274936,0.0,22.20918851835559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2.6606614755738285,191.56762624131568,0.0011920420301554824,1.1211710514169193,0.00024436058899329803,0.8525060185243758,8.569525559743246,2.6606614755738285,1.4449775692463347,104.03838498573616,0.0006473856260883573,0.35336518107151776,0.0000770163693285101,0.07733241933424047,0.04399799975757706,1.4449775692463347
2,1.0667494834791513,76.8059628104989,0.00047793010558757764,0.6631698512049529,0.00014453867252301996,0.9438273375004854,1.5040446122487385,1.0667494834791513,0.04231821434899364,3.04691143312754,0.00001895960482317642,0.013360766143342914,2.9119951679656093e-6,0.0017626083664730493,0.07081423853018895,0.04231821434899364
3,0.8530677147688682,61.420875463358506,0.00038219539761399565,0.5973596376732955,0.00013019525675247624,0.9557140002342249,1.5261326630910237,0.8530677147688682,0.22983529780499434,16.54814144195959,0.00010297188782265776,0.06230877210964213,0.000013580272370499725,0.008558792662240015,0.04026489693057433,0.22983529780499434
4,0.7806559084426485,56.2072254078707,0.00034975312060402157,0.5613034462378562,0.00012233676614581618,0.9614765233565533,1.5374170939127605,0.7806559084426485,0.284363932793636,20.474203161141798,0.00012740206255559665,0.09639721451305276,0.000021009889691634087,0.013672280453508613,0.04858859377389008,0.284363932793636
5,0.7845852505954438,56.490138042871955,0.0003515135629000425,0.558315496797746,0.00012168553894534148,0.9618847004717589,1.5633463859558105,0.7845852505954438,0.3085832587205728,22.217994627881232,0.00013825291852205006,0.10623242377100692,0.000023153485465096752,0.013733307182471946,0.07255348797827985,0.3085832587205728
6,0.7217879082117449,51.96872939124563,0.0003233788031079164,0.5418089642319911,0.00011808792017440786,0.9652601080893716,1.5458028316497803,0.7217879082117449,0.26678335469817466,19.20840153826857,0.00011952552952175743,0.09947037844817504,0.000021679689494536935,0.01215686488397277,0.022253917872417907,0.26678335469817466
7,0.6914946348402022,49.787613708494554,0.0003098066687265289,0.5316062421249864,0.00011586422453024025,0.9669540675568734,1.812013864517212,0.6914946348402022,0.27336258524270324,19.682106137474634,0.0001224731872403965,0.10012347790567941,0.000021822033312552283,0.012369570489635672,0.027248496029106718,0.27336258524270324
8,0.6720381965842561,48.38675015406644,0.00030108970402766173,0.5246581942941302,0.00011434988908770815,0.9677725477169111,1.531614859898885,0.6720381965842561,0.26802847780724137,19.298050402121376,0.00012008337541547649,0.09530991423097734,0.000020772911277854344,0.01193941090142457,0.039632962726534944,0.26802847780724137
9,0.649824702601471,46.78737858730591,0.0002911375102941937,0.51563828344913,0.0001123839885911106,0.9686314645903621,1.6028492450714111,0.649824702601471,0.25420257931725343,18.302585710842244,0.00011388903154421253,0.09000356572164595,0.0000196163861914233,0.011637253137985071,0.029985405233135757,0.25420257931725343
10,0.5697122837577017,41.019284430554514,0.0002552451687558561,0.475450913771067,0.00010362510268140735,0.9721868383704323,1.6059078375498455,0.5697122837577017,0.3107185157057937,22.37173313081714,0.00013920956636881063,0.11910223956121485,0.000025958477408793485,0.014308525162605237,0.05536934467768533,0.3107185157057937
11,0.5740310974494123,41.33023901635768,0.0002571801039169779,0.4797099803876772,0.00010455337141050203,0.9720319122912273,1.5561495621999104,0.5740310974494123,0.33012502410260147,23.769001735387306,0.00014790416125806498,0.1301649055793491,0.000028369598870243146,0.01495922942113856,0.015652332501877503,0.33012502410260147
12,0.557904002784678,40.169088200496816,0.0002499547673451717,0.46843321298489976,0.00010209558629287825,0.9727737042910075,1.608967940012614,0.557904002784678,0.30729485732523026,22.12522972741659,0.00013767568288758142,0.11635212440576034,0.000025359086478803846,0.013934306162911572,0.060727197569298945,0.30729485732523026
13,0.5442256039933682,39.184243487522515,0.00024382650698053713,0.4776800513131429,0.00010411094590937895,0.9735542839485919,1.5318763256072998,0.5442256039933682,0.26238868888279504,18.891985599561245,0.00011755661073651806,0.11420436917382602,0.00002489098062392502,0.011967781956863113,0.03911673409489697,0.26238868888279504
14,0.5383624018459946,38.76209293291161,0.00024119964766185597,0.4673218888075567,0.00010185337184201916,0.9737543449626895,1.6385544935862224,0.5383624018459946,0.2615079685538364,18.82857373587622,0.00011716202628503134,0.10511562341156867,0.000022910077473715444,0.011892064245419628,0.07678003110483807,0.2615079685538364
15,0.5061150541967723,36.44028390216761,0.0002267520397599081,0.4590721069957811,0.00010005532190125055,0.9752698761662231,1.6199870904286702,0.5061150541967723,0.24087802939640635,17.34321811654125,0.00010791930420972366,0.11078206995191149,0.00002414508636227647,0.011056001809049386,0.03159046242402035,0.24087802939640635
16,0.4863686632872167,35.0185437566796,0.00021790516911357984,0.45176585783813034,0.00009846291604557045,0.9759355721316026,1.570245663324992,0.4863686632872167,0.2202593886172697,15.85867598044341,0.00009868164408683718,0.09929501645080419,0.0000216414691347529,0.010341957600861465,0.04404549770938198,0.2202593886172697
17,0.48305859021325764,34.780218495354546,0.00021642217465401824,0.44878176118919216,0.00009781252856559946,0.9760861983447701,1.5958274205525715,0.48305859021325764,0.20248482967485779,14.578907736589763,0.00009071820284436895,0.09317703080076552,0.000020308046750178638,0.00963461097051531,0.013779316535520138,0.20248482967485779
18,0.4725185399127115,34.021334873715226,0.00021169997189596375,0.44475903379453835,0.00009693577025626317,0.9766192758094349,1.6049775282541912,0.4725185399127115,0.20912535037895275,15.057025227284589,0.00009369332006768714,0.09472478136805039,0.00002064538086147099,0.009942803041245384,0.02169039337228859,0.20912535037895275
19,0.4396175695001738,31.652465004012516,0.00019695952485875154,0.4283056549964032,0.00009334973641337986,0.9780422420456133,1.5952050685882568,0.4396175695001738,0.15329524250347504,11.037257460250206,0.00006868005334936826,0.07128060207080733,0.00001553569358021379,0.007604062429895124,0.010291910277110777,0.15329524250347504
20,0.4250217760535458,30.6015678758553,0.0001904202490389684,0.4191073585761153,0.00009134495656452816,0.9788007822118803,1.6253410180409749,0.4250217760535458,0.1696258771089387,12.21306315184359,0.00007599658083982094,0.08415902334828736,0.000018342561100287318,0.008375417335541238,0.04823849970846883,0.1696258771089387
21,0.42525746987558705,30.61853783104226,0.00019052584569029005,0.4208400344488597,0.00009172259537018876,0.9788014553345006,1.6936403115590413,0.42525746987558705,0.17103775621341058,12.31471844736556,0.00007662913753652198,0.08418594195881943,0.00001834842804406559,0.00845251384565753,0.06956796167126372,0.17103775621341058
22,0.4226653699375187,30.43190663550135,0.00018936452092165352,0.4224084601768732,0.00009206443565781056,0.9789364780674727,1.668221155802409,0.4226653699375187,0.1644128684191446,11.837726526178411,0.00007366102424276826,0.08290546396122084,0.000018069346313146203,0.008092684162933652,0.0733129114969106,0.1644128684191446
23,0.42317867719298613,30.468864757895002,0.00018959449524515106,0.42274354662502817,0.00009213746815515462,0.9788819440268969,1.6000339984893799,0.42317867719298613,0.16110073723997895,11.59925308127848,0.00007217710770126147,0.07853721534370225,0.00001711728123467579,0.007900198406030122,0.046912166286550566,0.16110073723997895
24,0.42027485840427864,30.259789805108067,0.0001882935127353983,0.42031216680980243,0.00009160754597872655,0.9789731057435844,1.646921714146932,0.42027485840427864,0.1643169204451693,11.830818272052193,0.00007361803718156681,0.08041370568914462,0.000017526264578897038,0.008038181812085193,0.072965226975578,0.1643169204451693
25,0.42144731628623733,30.344206772609088,0.00018881880281334043,0.4213608832783707,0.00009183611500360681,0.9788912733945994,1.7165191968282063,0.42144731628623733,0.16962550436165916,12.21303631403946,0.00007599641383983693,0.08241781181165192,0.00001796306193634044,0.008301671570538917,0.2028545333044606,0.16962550436165916
26,0.41416974814759727,29.820221866626998,0.0001855582726112754,0.41917742598976343,0.00009136022784222185,0.9792818737280827,1.6290204524993896,0.41416974814759727,0.15976526622271395,11.503099168035405,0.00007157878371406913,0.07947512254790697,0.000017321699246138797,0.007773583392157556,0.09696000159558375,0.15976526622271395
27,0.41378232095996603,29.792327109117554,0.00018538469566602283,0.418319231767265,0.00009117318337169674,0.9792774675456739,1.665032943089803,0.41378232095996603,0.16171320170697417,11.64335052290214,0.00007245150690361683,0.08004358489570176,0.0000174455963035522,0.007848457553366522,0.023753209224420885,0.16171320170697417
28,0.41582030726490854,29.93906212307341,0.0001862977638465018,0.4203084367465985,0.00009160673300693217,0.9791794678282928,1.636574427286784,0.41582030726490854,0.16685279359857608,12.013401139097475,0.00007475417096249128,0.08481438112894292,0.00001848539712256951,0.008121092200110279,0.04793063786389319,0.16685279359857608
29,0.4175333831529777,30.0624035870144,0.00018706526413850492,0.41996532782590784,0.00009153195200197947,0.9791554190575189,1.6969141165415447,0.4175333831529777,0.16679113149456842,12.00896146760893,0.00007472654481751954,0.0830582479026788,0.000018102645758289924,0.00812842658817804,0.06226690724981002,0.16679113149456842
30,0.41734329693880573,30.04871737959401,0.0001869801008215154,0.4203830719548957,0.00009162299984100364,0.979118502684366,1.6853432655334473,0.41734329693880573,0.16731892851148636,12.046962852827027,0.00007496301091188474,0.08303023509785469,0.00001809654033354004,0.008115933447853637,0.03115347950421797,0.16731892851148636


==> data/cdr/ensemble_metrics_summary/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,22.20918851835559,1599.0615733216025,0.009950264779105987,3.3785324426265486,0.0007363552390777778,-0.026060820052274936,0.0,22.20918851835559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.1396095916458997,82.05189059850477,0.0005105732328902372,0.8102886970506655,0.00017660340321459412,0.9239673090753837,8.113174756368002,1.1396095916458997,0.32225482176306536,23.202347166940697,0.00014437811630244664,0.13557040557642988,0.000029547734143554593,0.014088486668223425,0.027779355134594428,0.32225482176306536
2,0.32225616630131704,23.20244397369483,0.00014437871868877876,0.3682442431931447,0.00008025927894441012,0.9818423640758936,1.349204142888387,0.32225616630131704,0.048982526819867096,3.5267419310304273,0.000021945381345406537,0.023847604314816938,5.197614252600601e-6,0.0006210745839142755,0.130493511991895,0.048982526819867096
3,0.23714379699240962,17.074353383453495,0.00010624627589823107,0.3096730296244048,0.0000674936119860797,0.9859102438111437,1.3791783650716145,0.23714379699240962,0.015413065161113905,1.109740691600202,6.905433725502578e-6,0.004517297988795558,9.845505695186218e-7,0.00006101774591210616,0.04794814899588047,0.015413065161113905
4,0.21286281160138887,15.326122435299999,0.0000953677949695569,0.295956081357015,0.00006450398649265128,0.9878292331406153,1.368031899134318,0.21286281160138887,0.028693196462147335,2.0659101452746094,0.000012855260421663189,0.015764217279256903,3.4358302549011122e-6,0.0016161821960227658,0.06095342374731649,0.028693196462147335
5,0.2052084673275184,14.77500964758132,0.0000919384597566788,0.28358909713154973,0.00006180858729768782,0.9884198989930814,1.4442853132883708,0.2052084673275184,0.038618313255374896,2.7805185543869926,0.000017301957786339246,0.02482369959183383,5.410355400799165e-6,0.0016216434943474344,0.09152264212750089,0.038618313255374896
6,0.18614080724935456,13.402138121953527,0.00008339567728000653,0.27663896373046093,0.00006029379730259677,0.989491124412472,1.4572146733601887,0.18614080724935456,0.05070454569319054,3.650727289909718,0.00002271688831559704,0.02887019094303445,6.29229309325567e-6,0.002306013014498633,0.10528352061528835,0.05070454569319054
7,0.17462540919911818,12.573029462336512,0.00007823649464972029,0.26241150561625615,0.00005719290556955493,0.9898670114707165,1.639034668604533,0.17462540919911818,0.05066086393347534,3.647582203210226,0.000022697317808785215,0.03142832379698814,6.849841248040103e-6,0.0024713954473459627,0.02554351057533969,0.05066086393347534
8,0.16885134810118785,12.157297063285528,0.00007564957272199393,0.2617990045362128,0.00005705941021709351,0.9901165648628919,1.3768980503082275,0.16885134810118785,0.047928140354948044,3.45082610555626,0.000021472990177364584,0.03421214973036933,7.456579482920628e-6,0.002455493169474043,0.012121145489238932,0.047928140354948044
9,0.16690575075371936,12.017214054267791,0.00007477789707545523,0.25736797635633707,0.00005609366225694778,0.990185402368963,1.4434795379638672,0.16690575075371936,0.04667084263696032,3.360300669861144,0.000020909689758269858,0.028230745539338874,6.152925192810293e-6,0.00255663616240616,0.06867450323140942,0.04667084263696032
10,0.1646468940770661,11.854576373548761,0.00007376587351537895,0.26322703245241397,0.00005737065063153411,0.9903488028873109,1.4239397843678792,0.1646468940770661,0.03890553193639397,2.8011982994203666,0.000017430638846580743,0.030586647295338946,6.666396834785861e-6,0.002149808801501973,0.055796857300676225,0.03890553193639397
11,0.16202838597511823,11.666043790208512,0.00007259271723733297,0.2568352234982678,0.000055977548126083336,0.9904730754621452,1.4881699085235596,0.16202838597511823,0.038793751170139223,2.7931500842500228,0.000017380558303542144,0.02718812550575713,5.925684893321409e-6,0.0020561507598397884,0.11516004171919232,0.038793751170139223
12,0.15640539054154812,11.261188118991464,0.00007007347645690174,0.25820870235418797,0.00005627689950674763,0.9908139657590854,1.4205109278361003,0.15640539054154812,0.033000509300607,2.376036669643704,0.000014785042916583876,0.027601036310435083,6.015679303456495e-6,0.0017349194166119105,0.08331616758676344,0.033000509300607
13,0.15581171126824359,11.218443211313536,0.00006980749348510765,0.25579761621311303,0.000055751400361187225,0.9907925877826362,1.4403754075368245,0.15581171126824359,0.03305285278270461,2.3798054003547318,0.000014808494088872375,0.02036813352007986,4.439259377390078e-6,0.0018107870130358362,0.07439116300967727,0.03305285278270461
14,0.1542500661481067,11.106004762663682,0.00006910783791581398,0.2536883354388669,0.000055291680060974646,0.9908399261151812,1.4260729948679607,0.1542500661481067,0.029930849697761656,2.1550211782388375,0.000013409759627651813,0.019630117374476157,4.278407864324008e-6,0.0016896452668658114,0.07808822767478368,0.029930849697761656
15,0.15397137280213072,11.085938841753412,0.00006898297641615387,0.25439780362906156,0.000055446309512572504,0.9908628676837298,1.5277362664540608,0.15397137280213072,0.02848830280507544,2.0511578019654295,0.00001276346300467338,0.01734339841647968,3.780014696990641e-6,0.0016313366933405245,0.025933874318236756,0.02848830280507544
16,0.15487321490991524,11.150871473513895,0.00006938702394603036,0.25513823098391536,0.00005560768655161588,0.9908501668941848,1.443809986114502,0.15487321490991524,0.02930907947408828,2.1102537221343565,0.000013131191216554714,0.018095575151159855,3.9439525276019636e-6,0.0017505126074654302,0.06892182743951153,0.02930907947408828
17,0.15449197211724117,11.123421992441365,0.00006921621776240516,0.2541376193067085,0.000055389602024293455,0.9908884246122329,1.513311545054118,0.15449197211724117,0.029132082924681012,2.0975099705770326,0.000013051892392550636,0.018312601503083108,3.991253683938462e-6,0.0017301465920279496,0.028052101834964985,0.029132082924681012
18,0.1525166000473647,10.981195203410259,0.00006833120230511925,0.2527232623853323,0.00005508134121973786,0.9909905555410196,1.5527031421661377,0.1525166000473647,0.02862342226368195,2.0608864029851004,0.000012823999858094801,0.018814220595584782,4.100582172877851e-6,0.0016730932599561652,0.10512788231783143,0.02862342226368195
19,0.156899702611556,11.296778588032032,0.00007029494046834104,0.2537944881720406,0.00005531481617777751,0.9907919375018338,1.4692309697469075,0.156899702611556,0.03744794058537504,2.6962517221470006,0.000016777601934836477,0.024063019377809393,5.244564226562505e-6,0.0021174143714881863,0.056332813146066696,0.03744794058537504
20,0.1551188610441391,11.168557995178015,0.00006949707947892258,0.25274388196194514,0.00005508583528144195,0.9908618605807944,1.493686040242513,0.1551188610441391,0.03599875391437822,2.591910281835232,0.00001612833052724535,0.023506951598391182,5.1233685803432236e-6,0.0020620472817204144,0.06173825025757038,0.03599875391437822
21,0.1552733939884547,11.179684367168738,0.0000695663140532414,0.2533724738577822,0.000055222837646700166,0.9908442623287935,1.5549631118774414,0.1552733939884547,0.035714874680901336,2.5714709770248962,0.000016001145621950403,0.02245184834862414,4.8934075487629085e-6,0.0020655666315305657,0.08197337176434183,0.035714874680901336
22,0.15463744021702477,11.133895695625784,0.00006928139106257164,0.25407251037356876,0.00005537541145343397,0.9908766072408426,1.4662771224975586,0.15463744021702477,0.035651927583515014,2.566938786013081,0.000015972943768219796,0.021853035559717127,4.762895575938502e-6,0.0020502778472387562,0.12785856281332486,0.035651927583515014
23,0.1565594418330418,11.27227981197901,0.00007014249523886483,0.2535722695133648,0.00005526638335189365,0.9908121233101896,1.5587698618570964,0.1565594418330418,0.03485865691929657,2.509823298189356,0.00001561753892558239,0.022280005203626118,4.855954127116756e-6,0.002016955125950701,0.0950665643467903,0.03485865691929657
24,0.15680667032828435,11.290080263636474,0.00007025325970856034,0.25420962735693015,0.000055405296266079495,0.9908035841954915,1.6076561609903972,0.15680667032828435,0.035222235233662164,2.536000936823675,0.000015780430986806896,0.022111034500249562,4.8191267576020665e-6,0.002015973472104347,0.13432045851591065,0.035222235233662164
25,0.15530757580761115,11.182145458148002,0.00006958162835213878,0.2529504816811892,0.0000551308639405538,0.9908522256919189,1.5440874894460042,0.15530757580761115,0.03486433565606219,2.5102321672364765,0.00001562008313985577,0.023153896210034462,5.046419730712224e-6,0.001982627914099225,0.04368643363024075,0.03486433565606219
26,0.15625026864024885,11.250019342097916,0.00007000397801531346,0.2543130012422205,0.00005542782672961951,0.9908232251645912,1.592264731725057,0.15625026864024885,0.03432116052005172,2.471123557443724,0.000015376727268466593,0.022000118159587297,4.794952406775794e-6,0.0019854633442679404,0.015103346649344653,0.03432116052005172
27,0.15569692937243515,11.21017891481533,0.00006975606836193408,0.2540969476653457,0.000055380737590783354,0.99086900322233,1.526700496673584,0.15569692937243515,0.034683156981845195,2.4971873026928533,0.00001553891062068442,0.02265703917040854,4.938129136966499e-6,0.0020236722126376274,0.02661261031062202,0.034683156981845195
28,0.15507777692967678,11.165599938936728,0.00006947867278131734,0.2532146021048949,0.000055188429306891354,0.9908896753915176,1.5766181945800781,0.15507777692967678,0.035593874903176705,2.562758993028722,0.00001594693473416502,0.02362876961036157,5.1499189636388465e-6,0.0020316502105852895,0.02063723449406696,0.035593874903176705
29,0.15372530238528453,11.068221771740488,0.00006887273079417173,0.2516875150058185,0.000054855598823529536,0.9910242246464112,1.5812311172485352,0.15372530238528453,0.03704807748683505,2.667461579052123,0.000016598453394466434,0.02507755463515062,5.4656834150441055e-6,0.0021544275474831465,0.08390477988394235,0.03704807748683505
30,0.15327064865947318,11.03548670348207,0.00006866903470005774,0.251609753134662,0.00005483865052949982,0.9910038627463343,1.602811574935913,0.15327064865947318,0.03821922713314675,2.7517843535865647,0.000017123157350539677,0.025660314675960437,5.592696671972275e-6,0.0022152620103539663,0.03774392267534014,0.03821922713314675


==> data/cdr/ensemble_metrics_summary/test/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,22.20918851835559,1599.0615733216025,0.009950264779105987,3.3785324426265486,0.0007363552390777778,-0.026060820052274936,0.0,22.20918851835559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.21004303790725223,15.123098729322164,0.00009410446673716208,0.32834830545288907,0.00007156391097863167,0.9799559381576978,10.727715094884237,0.21004303790725223,0.037395532436606004,2.692478335435634,0.000016754121790282617,0.031570530514279035,6.880835374361946e-6,0.004559911808615214,0.5923628701014438,0.037395532436606004
2,0.1434797553414968,10.330542384587767,0.00006428247276613897,0.24926902759006556,0.00005432848656118617,0.9911622298796136,4.454315344492595,0.1434797553414968,0.01281039196743254,0.9223482216551433,5.7393718773082e-6,0.009387977542056952,2.0461210791464004e-6,0.000663080980538445,0.301086555759562,0.01281039196743254
3,0.14100021898156095,10.15201576667239,0.00006317157925958914,0.24552207422100758,0.00005351183353483814,0.9915428036302115,5.058033227920532,0.14100021898156095,0.012699349659706725,0.9143531754988861,5.68962218192237e-6,0.008226609721362466,1.7929995555892997e-6,0.0005105966987687491,1.2976782050318125,0.012699349659706725
4,0.14100022345728888,10.1520160889248,0.00006317158126482576,0.2455221735254102,0.000053511855178353,0.991542805567848,21.370865901311237,0.14100022345728888,0.012699465752599837,0.9143615341871871,5.689674194404695e-6,0.008226716503097788,1.793022828797881e-6,0.000510609712463535,19.595664136391335,0.012699465752599837
5,0.13986888422232735,10.070559664007568,0.00006266471335591703,0.24365854590387737,0.00005310567528039147,0.99174833228992,6.682708501815796,0.13986888422232735,0.012756625003678836,0.9184770002648762,5.7152829500934205e-6,0.009639653386333118,2.1009741343202626e-6,0.0006760277718099524,4.085807388522139,0.012756625003678836
6,0.13986890329088797,10.070561036943934,0.00006266472189910298,0.2436585527068508,0.000053105676763107774,0.9917483298635449,10.199908336003622,0.13986890329088797,0.01275662150590423,0.9184767484251032,5.715281383004044e-6,0.0096396466338741,2.1009726626136415e-6,0.000676024951373686,6.072441310102581,0.01275662150590423
7,0.1398689032930644,10.070561037100639,0.00006266472190007807,0.24365855270743242,0.000053105676763234544,0.9917483298632694,4.5325541496276855,0.1398689032930644,0.01275662150543791,0.9184767483915286,5.71528138279512e-6,0.009639646633006479,2.1009726624245376e-6,0.000676024951046227,0.21781733151631819,0.01275662150543791
8,0.13986890329300763,10.070561037096551,0.00006266472190005264,0.24365855270743905,0.00005310567676323599,0.9917483298632735,4.264546473821004,0.13986890329300763,0.012756621505449307,0.9184767483923506,5.715281382800228e-6,0.009639646633012136,2.1009726624257675e-6,0.0006760249510487385,0.3367935804108034,0.012756621505449307
9,0.13986890329305943,10.070561037100278,0.00006266472190007585,0.24365855270743444,0.000053105676763234985,0.9917483298632733,4.701922257741292,0.13986890329305943,0.012756621505563592,0.9184767484005807,5.715281382851431e-6,0.009639646633263513,2.1009726624805625e-6,0.0006760249510493668,0.21820263885105895,0.012756621505563592
10,0.13986890329299162,10.070561037095397,0.00006266472190004547,0.24365855270738487,0.00005310567676322417,0.9917483298632784,4.324863354365031,0.13986890329299162,0.012756621505492338,0.9184767483954493,5.715281382819504e-6,0.009639646633107499,2.1009726624465566e-6,0.0006760249510479175,0.13022215024174671,0.012756621505492338
11,0.13986890329297796,10.070561037094414,0.00006266472190003935,0.2436585527074052,0.00005310567676322861,0.99174832986328,5.011070966720581,0.13986890329297796,0.01275662150550456,0.9184767483963294,5.715281382824975e-6,0.00963964663301612,2.1009726624266416e-6,0.0006760249510433897,0.3920229566639171,0.01275662150550456
12,0.13986890329297605,10.070561037094274,0.0000626647219000385,0.24365855270737624,0.00005310567676322229,0.9917483298632819,4.421215295791626,0.13986890329297605,0.012756621505522626,0.9184767483976293,5.715281382833067e-6,0.009639646633131875,2.10097266245187e-6,0.0006760249510433106,0.2752616989075403,0.012756621505522626
13,0.13986890329294943,10.070561037092359,0.00006266472190002657,0.24365855270738102,0.000053105676763223336,0.9917483298632837,6.3171225388844805,0.13986890329294943,0.01275662150548482,0.9184767483949053,5.7152813828161295e-6,0.009639646633152785,2.1009726624564263e-6,0.0006760249510383803,2.5780169482589446,0.01275662150548482
14,0.13986890329291254,10.070561037089702,0.00006266472190001003,0.24365855270728046,0.00005310567676320142,0.9917483298632868,4.6645151774088545,0.13986890329291254,0.01275662150548597,0.9184767483949904,5.715281382816647e-6,0.009639646633023758,2.1009726624283043e-6,0.0006760249510395427,0.28334043442390117,0.01275662150548597
15,0.1398689032928695,10.070561037086604,0.00006266472189999076,0.24365855270721182,0.00005310567676318647,0.9917483298632911,4.699642737706502,0.1398689032928695,0.012756621505369374,0.9184767483865954,5.715281382764407e-6,0.009639646632906198,2.100972662402684e-6,0.0006760249510344556,0.4270695133069188,0.012756621505369374
16,0.1398689032928613,10.070561037086014,0.00006266472189998709,0.24365855270722805,0.00005310567676319,0.9917483298632908,4.526602665583293,0.1398689032928613,0.012756621505427931,0.918476748390811,5.715281382790645e-6,0.009639646633026612,2.1009726624289295e-6,0.0006760249510372378,0.1185295622210349,0.012756621505427931
17,0.13986890329289234,10.070561037088247,0.00006266472190000098,0.24365855270732817,0.00005310567676321182,0.9917483298632911,4.576763868331909,0.13986890329289234,0.012756621505404646,0.9184767483891365,5.715281382780219e-6,0.009639646633033598,2.100972662430447e-6,0.0006760249510376565,0.03464605441792842,0.012756621505404646
18,0.1398689032929015,10.070561037088908,0.0000626647219000051,0.24365855270730916,0.00005310567676320768,0.9917483298632886,4.409917672475179,0.1398689032929015,0.012756621505413249,0.918476748389752,5.715281382784069e-6,0.00963964663300575,2.1009726624243834e-6,0.0006760249510395221,0.07355676209912654,0.012756621505413249
19,0.13986890329292656,10.070561037090712,0.00006266472190001632,0.24365855270726736,0.00005310567676319856,0.99174832986329,4.336045424143474,0.13986890329292656,0.01275662150542251,0.9184767483904185,5.7152813827882274e-6,0.009639646633015815,2.1009726624265777e-6,0.0006760249510383091,0.1879758041138253,0.01275662150542251
20,0.1398689032929079,10.07056103708937,0.00006266472190000797,0.24365855270724612,0.00005310567676319394,0.9917483298632908,4.636924743652344,0.1398689032929079,0.01275662150537045,0.918476748386674,5.715281382764895e-6,0.0096396466329358,2.100972662409136e-6,0.0006760249510360042,0.5982161982710874,0.01275662150537045
21,0.13986890329292775,10.0705610370908,0.00006266472190001686,0.2436585527072517,0.00005310567676319515,0.9917483298632926,4.6847067674001055,0.13986890329292775,0.012756621505437644,0.9184767483915085,5.715281382795002e-6,0.009639646633051068,2.1009726624342586e-6,0.0006760249510369471,0.3316545047816894,0.012756621505437644
22,0.13986890329274904,10.070561037077931,0.0000626647218999368,0.24365855270693101,0.00005310567676312526,0.9917483298633022,5.057025829950969,0.13986890329274904,0.012756621505208824,0.9184767483750355,5.715281382692483e-6,0.009639646632482192,2.1009726623102733e-6,0.0006760249510255764,1.3130014351484876,0.012756621505208824
23,0.1398689032927648,10.070561037079065,0.00006266472189994384,0.24365855270705195,0.00005310567676315161,0.9917483298633055,4.3968344529469805,0.1398689032927648,0.012756621505215391,0.9184767483755059,5.715281382695432e-6,0.009639646632566888,2.1009726623287284e-6,0.0006760249510211159,0.3478362154442465,0.012756621505215391
24,0.13986890329280846,10.070561037082209,0.0000626647218999634,0.2436585527070898,0.00005310567676315987,0.9917483298633037,5.529458522796631,0.13986890329280846,0.012756621505298625,0.9184767483815018,5.715281382732713e-6,0.009639646632831176,2.100972662386331e-6,0.000676024951025479,1.528186756907655,0.012756621505298625
25,0.13986890329274337,10.070561037077523,0.00006266472189993425,0.24365855270700246,0.00005310567676314083,0.991748329863309,4.894588629404704,0.13986890329274337,0.012756621505303043,0.9184767483818208,5.715281382734697e-6,0.009639646632802356,2.100972662380051e-6,0.00067602495102932,0.46630180463214776,0.012756621505303043
26,0.13986890329272647,10.070561037076304,0.00006266472189992667,0.24365855270695583,0.000053105676763130664,0.9917483298633109,4.922936677932739,0.13986890329272647,0.01275662150529297,0.9184767483810936,5.715281382730183e-6,0.009639646632809895,2.1009726623816917e-6,0.0006760249510272189,0.4948343361274478,0.01275662150529297
27,0.13986890329270465,10.070561037074734,0.0000626647218999169,0.24365855270691603,0.00005310567676312199,0.991748329863313,4.631286144256592,0.13986890329270465,0.012756621505259772,0.9184767483787047,5.7152813827153114e-6,0.00963964663280399,2.100972662380406e-6,0.0006760249510223553,0.1638261270965296,0.012756621505259772
28,0.13986890329271812,10.070561037075706,0.00006266472189992293,0.24365855270693274,0.000053105676763125636,0.9917483298633126,8.680144309997559,0.13986890329271812,0.012756621505285403,0.9184767483805494,5.715281382726791e-6,0.009639646632800505,2.100972662379648e-6,0.0006760249510242698,6.459326463187835,0.012756621505285403
29,0.13986890329267856,10.07056103707286,0.00006266472189990522,0.24365855270691725,0.00005310567676312226,0.9917483298633146,5.095780690511067,0.13986890329267856,0.012756621505365225,0.9184767483862966,5.715281382762555e-6,0.009639646632903178,2.1009726624020277e-6,0.0006760249510253328,0.6157157044638273,0.012756621505365225
30,0.1398689032926371,10.07056103706987,0.00006266472189988662,0.24365855270689588,0.0000531056767631176,0.9917483298633168,4.590827941894531,0.1398689032926371,0.012756621505314052,0.9184767483826113,5.715281382739631e-6,0.009639646632831579,2.100972662386418e-6,0.000676024951023014,0.16056369125757206,0.012756621505314052


==> data/cdr/ensemble_metrics_summary/test/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std
18,2.572557934879759,2.572557934879759,0.008336560459698581,0.951753938542825,0.0003184236067587886,0.9018925401213626,2.572557934879759,0.0,0.0,0.0,0.0,0.0,1.3597399555105182e-16,0.0


==> data/cdr/ensemble_metrics_summary/train/optimal_full_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std
1,0.030173984301940515,2.172526869739717,6.478549041012827e-6,0.12108636266632895,5.915384156329004e-6,0.996279160979827,0.030173984301940515,0.0034244885873086,0.24656317828621882,7.352597864194129e-7,0.004591692400675391,2.2431613172277113e-7,0.0003151148463900965,0.0034244885873086


==> data/cdr/ensemble_metrics_summary/train/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.92183085822819,1362.3718217924297,0.004062639124290177,3.117991005346459,0.00015232198066291098,-7.401486830834377e-17,0.0,18.92183085822819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.3896901549090586,100.0576911534522,0.00029837543926249235,0.8842021364180338,0.00004319557705414446,0.8921319123666255,7.636560360590617,1.3896901549090586,0.5051714317858516,36.372343088581275,0.00010846356457913413,0.15450687394794693,7.54806316805616e-6,0.03130346471473816,0.22035849206784608,0.5051714317858516
2,0.39286552118670137,28.2863175254425,0.00008435076124061699,0.4377393717569273,0.000021384708296406573,0.970991967055412,1.505666971206665,0.39286552118670137,0.12781510927502762,9.202687867801993,0.000027442728323001975,0.07373174450373343,3.6019877354625152e-6,0.007989800711701413,0.25631347520512815,0.12781510927502762
3,0.28979188145618345,20.865015464845204,0.00006222018600243392,0.3810503536001772,0.000018615302126643613,0.9777674022888542,1.6855169137318928,0.28979188145618345,0.07774427149388552,5.597587547559758,0.000016692196512429473,0.061976126990791226,3.027695205299172e-6,0.006981389265875804,0.062941331942935,0.07774427149388552
4,0.24142566996029324,17.382648237141115,0.0000518356484495337,0.33335145590543536,0.000016285086754039188,0.9855799457255427,1.6628876527150471,0.24142566996029324,0.055852913377183476,4.021409763157214,0.000011991980733358229,0.04136643458844905,2.0208580584969234e-6,0.0025411417814391016,0.1759942737135892,0.055852913377183476
5,0.22078688226512821,15.896655523089231,0.00004740436761859685,0.3205341128155679,0.000015658926164436157,0.9869362612012353,1.556709845860799,0.22078688226512821,0.060476096009720454,4.354278912699875,0.000012984607862435232,0.04210977709737063,2.057172275913111e-6,0.003162224345701261,0.17266050050787649,0.060476096009720454
6,0.20879575640817336,15.033294461388481,0.00004482979555864376,0.3123871773061624,0.000015260927148083076,0.9876567139790658,1.5237654050191243,0.20879575640817336,0.04866914477504038,3.504178423802906,0.000010449579281744864,0.03835927833613418,1.8739506441618524e-6,0.002868584439993229,0.2633763114136023,0.04866914477504038
7,0.20744903039860663,14.936330188699678,0.00004454064479848961,0.31051086791667154,0.000015169264548013482,0.9878437531339843,1.7828806241353352,0.20744903039860663,0.04789096814025683,3.4481497060984903,0.000010282499739296393,0.03692615909223465,1.8039390368856896e-6,0.0026466948372145913,0.27039636366515607,0.04789096814025683
8,0.20710575268869924,14.911614193586344,0.00004446694086015427,0.31025851279413913,0.000015156936343080034,0.9878748366222941,1.3627416292826335,0.20710575268869924,0.04752385538791755,3.4217175879300648,0.000010203678263623443,0.03680649157769853,1.7980929671555718e-6,0.002612352841446708,0.21011848664666266,0.04752385538791755
9,0.19432383674743217,13.991316245815119,0.000041722581068786686,0.30311747680107676,0.000014808078137721761,0.9884767417547328,1.5870494842529297,0.19432383674743217,0.03213412052333984,2.3136566776804686,6.899402929923493e-6,0.030808824573553904,1.5050913145332969e-6,0.001965686509096038,0.26483774556198525,0.03213412052333984
10,0.19303906093492676,13.898812387314727,0.00004144673141549817,0.302100664970732,0.000014758404231769494,0.9885444699849955,1.5147937138875325,0.19303906093492676,0.030003027778156565,2.1602180000272755,6.441843572748094e-6,0.02905208208910061,1.4192698691578062e-6,0.0018578443119861064,0.2725588860239786,0.030003027778156565
11,0.19108258378252427,13.75794603234175,0.0000410266631523008,0.30047021366411725,0.000014678752439326174,0.988702715085649,1.460466782251994,0.19108258378252427,0.02763263997775833,1.9895500783986022,5.9329060238506836e-6,0.02693329123766218,1.3157614181878857e-6,0.0016897860723314145,0.2695640436321458,0.02763263997775833
12,0.19101669642603422,13.753202142674462,0.000041012516711912555,0.3005233514753376,0.000014681348359788836,0.9887075171072172,1.4816501935323079,0.19101669642603422,0.027645191520046936,1.990453789443381,5.935600920932999e-6,0.027192735898386305,1.3284359655249857e-6,0.0016884470443396648,0.18370283197843432,0.027645191520046936
13,0.18929376247535254,13.629150898225383,0.00004064259168039461,0.29874475277158635,0.000014594459181181418,0.9887786300017654,1.6050819555918376,0.18929376247535254,0.02860014026923519,2.0592100993849316,6.140634576460955e-6,0.028296901736767164,1.3823773422621549e-6,0.0017122651864545032,0.20952835407350903,0.02860014026923519
14,0.18874793238758145,13.589851131905862,0.000040525398440141675,0.2979502500272651,0.000014555645653031526,0.9888561688820784,1.5483821233113606,0.18874793238758145,0.028206341802819425,2.030856609802998,6.056083505862498e-6,0.027526628387712495,1.344747483170619e-6,0.0016372876205044467,0.20880643644773242,0.028206341802819425
15,0.18864561657702192,13.582484393545576,0.00004050343057571423,0.2979353569591117,0.000014554918087866844,0.9888692178625553,1.3832415739695232,0.18864561657702192,0.028157370158392665,2.027330651404274,6.0455689779545085e-6,0.027604481894584105,1.348550829731883e-6,0.0016306162387890984,0.16004847197023878,0.028157370158392665
16,0.18833744127920637,13.56029577210286,0.000040437263351653004,0.2978246932216819,0.000014549511876096523,0.9888838356604559,1.4398384094238281,0.18833744127920637,0.028288260701021948,2.0367547704735802,6.073672021654116e-6,0.027622825270114865,1.3494469513974369e-6,0.0016206131022318082,0.2691525446629776,0.028288260701021948
17,0.18787214547264933,13.526794474030753,0.00004033736134099399,0.2970584684072122,0.000014512079798462886,0.988981177943257,1.4309053421020508,0.18787214547264933,0.028640110969055096,2.06208798977197,6.14921654350898e-6,0.028258809914981513,1.380516457567009e-6,0.0017279111986893837,0.28434692484998286,0.028640110969055096
18,0.1877988580236267,13.52151777770112,0.00004032162605301104,0.29699994686295245,0.000014509220868620625,0.9889873237976364,1.5120925108591716,0.1877988580236267,0.028671599849699917,2.064355189178392,6.155977409275415e-6,0.02827931532427032,1.3815182002121354e-6,0.0017331769751442348,0.2102899090927503,0.028671599849699917
19,0.18736190248447412,13.490056978882135,0.00004022780888054833,0.29672516114587,0.000014495796870728357,0.98903121607472,1.4675285816192627,0.18736190248447412,0.02874499871317345,2.0696399073484875,6.171736618659552e-6,0.028314585975892606,1.383241263397747e-6,0.0017043990053670272,0.22506147561750364,0.02874499871317345
20,0.1872546798108463,13.482336946380933,0.00004020478748097261,0.2964877866021318,0.00001448420050608229,0.989053303615417,1.488498290379842,0.1872546798108463,0.02866174720578673,2.063645798816646,6.153861983081233e-6,0.028089204941081938,1.3722308128969752e-6,0.0016846720386436214,0.33482571968883856,0.02866174720578673
21,0.18707524020862398,13.469417295020927,0.000040166260641054354,0.2962181910034361,0.000014471030058989619,0.9890777155859883,1.4600187142690022,0.18707524020862398,0.028444275214491218,2.047987815443368,6.107169343933676e-6,0.027712908490903694,1.3538477513328822e-6,0.001653632817932056,0.28280298419579497,0.028444275214491218
22,0.18703671910873246,13.466643775828738,0.000040157989912460355,0.29617401631920426,0.000014468872010622638,0.9890822853807889,1.4984088738759358,0.18703671910873246,0.02846075067558091,2.0491740486418255,6.110706731690453e-6,0.0276952786719157,1.3529864887627279e-6,0.0016562284304227793,0.19480047369162978,0.02846075067558091
23,0.18641126459950363,13.421611051164264,0.00004002370079537147,0.29542023853248733,0.000014432048002709995,0.9891243581012606,1.6638859113057454,0.18641126459950363,0.02745192486221106,1.9765385900791967,5.894105322994951e-6,0.0264538654305335,1.2923402189613545e-6,0.001594977052657339,0.15541657840393627,0.02745192486221106
24,0.18584984221762701,13.381188639669146,0.00003990315978900937,0.2948462367937531,0.000014404006522924444,0.9891752961602022,1.6800224781036377,0.18584984221762701,0.026895663265366056,1.9364877551063562,5.774672370464361e-6,0.02598410351824978,1.2693911261652706e-6,0.0015619662017678478,0.2626531955927765,0.026895663265366056
25,0.18532115954441578,13.343123487197937,0.00003978964820925712,0.29452587229231025,0.000014388355882717274,0.9891887589731647,1.7268996238708496,0.18532115954441578,0.026609272858181383,1.9158676457890607,5.713182502926305e-6,0.025679822619733002,1.2545262118468855e-6,0.001558324512382373,0.3079350166025894,0.026609272858181383
26,0.18520380498016245,13.334673958571694,0.00003976445142741705,0.29443332066387723,0.000014383834494640045,0.9891962594543625,1.6918773651123047,0.18520380498016245,0.026491995180973584,1.9074236530300985,5.6880022292308e-6,0.02565555011531875,1.2533404367943954e-6,0.001554225637211052,0.16097032753367707,0.026491995180973584
27,0.1849275247307933,13.314781780617116,0.000039705132275968885,0.2942224623090584,0.000014373533514877675,0.9892226571043726,1.6368049780527751,0.1849275247307933,0.02664166478483006,1.9181998645077638,5.720137258494102e-6,0.025865107396186537,1.2635778557059235e-6,0.001572300547937362,0.2523567976520409,0.02664166478483006
28,0.18482593276816148,13.307467159307626,0.00003968331982636008,0.294071831680908,0.000014366174816411568,0.9892315736874967,1.5281898975372314,0.18482593276816148,0.026614063133397637,1.9162125456046328,5.714211005910794e-6,0.025772681841518718,1.2590626266604516e-6,0.001570733216599264,0.2685165921186137,0.026614063133397637
29,0.18480436863123226,13.30591454144872,0.000039678689867080415,0.29409453998868296,0.00001436728417638466,0.9892340271692506,1.8413032690684001,0.18480436863123226,0.026605995304784875,1.9156316619445115,5.712478791073029e-6,0.02585961643093173,1.2633096077533414e-6,0.001569960854216134,0.1258111865789898,0.026605995304784875
30,0.18445686711181875,13.28089443205095,0.000039604079049602065,0.29373719408569215,0.000014349826898402779,0.9892830002054643,1.8314024607340496,0.18445686711181875,0.026548664124021494,1.9115038169295453,5.700169416797558e-6,0.02549629413727196,1.2455603675232213e-6,0.0015312921701697462,0.12608622305101017,0.026548664124021494


==> data/cdr/ensemble_metrics_summary/train/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.92183085822819,1362.3718217924297,0.004062639124290177,3.117991005346459,0.00015232198066291098,-7.401486830834377e-17,0.0,18.92183085822819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.9202770488183143,138.25994751491865,0.00041229586748014465,1.0404484752542345,0.00005082861761200646,0.8575897725584881,8.755085229873657,1.9202770488183143,0.13939555392038452,10.036479882267706,0.00002992912447807832,0.035981021406630356,1.757766599561937e-6,0.007669873192637159,0.3132228095772529,0.13939555392038452
2,0.37588698697526723,27.063863062219244,0.00008070536043996048,0.42905231992648324,0.000020960323191168732,0.9718545801078312,1.3245683511098225,0.37588698697526723,0.09961625995208868,7.172370716550382,0.00002138825350089363,0.05515488495398763,2.6944597675299797e-6,0.006623988818381623,0.11094003649433115,0.09961625995208868
3,0.2699059932890051,19.433231516808366,0.00005795055755608797,0.35541511608365645,0.00001736295401319974,0.9816593219841875,1.3248356183369954,0.2699059932890051,0.08594309451810195,6.187902805303341,0.000018452536695199274,0.06193529731657325,3.0257005693826344e-6,0.008886871081667825,0.07307943900108084,0.08594309451810195
4,0.24588060702094472,17.70340370550802,0.000052792152169203235,0.33100844766902665,0.000016170624699893644,0.9855669788959105,1.3498942852020264,0.24588060702094472,0.05236715971292823,3.7704354993308264,0.000011243566939780587,0.024904724443318274,1.2166606473737177e-6,0.002866765801535991,0.07749302489510265,0.05236715971292823
5,0.19830485206743323,14.277949348855193,0.00004257733073411317,0.3080484763728472,0.000015048970308395801,0.9879155577291839,1.3733848730723064,0.19830485206743323,0.00585164158714653,0.42131819427454886,1.256385189751721e-6,0.007167995001462166,3.501752231268047e-7,0.001137740013764671,0.12908000365625852,0.00585164158714653
6,0.18834933769227166,13.561152313843559,0.00004043981758826572,0.30081372524023015,0.000014695533874411917,0.988845059063582,1.3759332497914631,0.18834933769227166,0.004607866928771525,0.3317664188715512,9.893387486977554e-7,0.003598820333956409,1.758117455689351e-7,0.00034384514736469544,0.11712117461825183,0.004607866928771525
7,0.1835445192651249,13.215205387088993,0.00003940819208260022,0.2980068804561919,0.00001455841219696482,0.9890778682234503,1.5113484859466553,0.1835445192651249,0.010438445331630845,0.7515680638774194,2.241201536933022e-6,0.006871570139838024,3.35694096669769e-7,0.00012457358420494034,0.13744180226631308,0.010438445331630845
8,0.18319218379676314,13.189837233366946,0.00003933254338510543,0.2976942923819678,0.000014543141455479111,0.9891066735049704,1.36896808942159,0.18319218379676314,0.010145589826033023,0.7304824674743792,2.178323571068098e-6,0.0066707868692129375,3.258853110083767e-7,0.00013558047726001325,0.11180748519449427,0.010145589826033023
9,0.181182968012347,13.045173696888982,0.00003890115179746946,0.29593250760883383,0.000014457073681170153,0.98921523105763,1.3764691352844238,0.181182968012347,0.011337340020136817,0.816288481449852,2.4342000241038814e-6,0.007747944898630959,3.785072859424204e-7,0.000050213837955655034,0.11918190542955254,0.011337340020136817
10,0.1802412336189536,12.977368820564664,0.00003869895534935852,0.2955120095306449,0.000014436531254965312,0.9893494737422786,1.3678842385609944,0.1802412336189536,0.01195791566174006,0.8609699276452839,2.5674416168466077e-6,0.007901754554416465,3.860212881875058e-7,0.00006753367035478155,0.0952682112132486,0.01195791566174006
11,0.17970986997311042,12.93911063806395,0.00003858486814749087,0.2953117832536361,0.000014426749679892633,0.9893934156565324,1.3805274963378906,0.17970986997311042,0.011898463302109422,0.8566893577518769,2.5546768117874917e-6,0.008038520446184845,3.9270265817400155e-7,0.00005805131000214043,0.1310814419591479,0.011898463302109422
12,0.1796038251274942,12.931475409179585,0.000038562099635185825,0.295200403827054,0.000014421308504843377,0.989406694368379,1.4197339216868083,0.1796038251274942,0.011885279234502945,0.8557401048842102,2.551846107439873e-6,0.007968836302552388,3.892984062820969e-7,0.00005904671877704128,0.12046928288254422,0.011885279234502945
13,0.17943623444971735,12.919408880379644,0.000038526116835767315,0.2949876776832086,0.000014410916278722856,0.9894229485637506,1.3905077775319417,0.17943623444971735,0.011898229996723434,0.8566725597640874,2.554626719616388e-6,0.008006995428579654,3.9116257896472177e-7,0.00004769950742172277,0.07588997844421375,0.011898229996723434
14,0.17930769334420374,12.910153920782669,0.000038498518231369475,0.2948239138002281,0.000014402915986555921,0.9894364549292138,1.3945589860280354,0.17930769334420374,0.01192817118730333,0.8588283254858411,2.561055286343841e-6,0.008019136281253064,3.9175569123572566e-7,0.000034688521638785393,0.07069045389795799,0.01192817118730333
15,0.179269704029415,12.90741869011788,0.000038490361680466866,0.2947777989758987,0.000014400663157292548,0.9894419715015047,1.4824297428131104,0.179269704029415,0.01192636193685601,0.8586980594536328,2.5606668286037844e-6,0.008015977448026268,3.9160137400618175e-7,0.00003589614764375733,0.17594403849449286,0.01192636193685601
16,0.17860323960983646,12.859433251908222,0.000038347267471126665,0.29395932212170495,0.000014360678431440629,0.9894849463955152,1.5423704783121746,0.17860323960983646,0.011596633148361839,0.8349575866820516,2.489871931081555e-6,0.00734908619731097,3.5902199965213887e-7,0.00010073926547490318,0.23057345408056562,0.011596633148361839
17,0.17784111382658596,12.80456019551419,0.00003818363415002458,0.2933704450383677,0.000014331910252331987,0.9895170996444534,1.5427803198496501,0.17784111382658596,0.010827182435566803,0.7795571353608113,2.3246659003630874e-6,0.00687354128163753,3.35790392080036e-7,0.00007181063291988514,0.16668044673284502,0.010827182435566803
18,0.1755839140046539,12.64204180833508,0.000037698998790125764,0.2923033488837463,0.000014279779826185475,0.9896094151743555,1.5816609859466553,0.1755839140046539,0.010233954683996986,0.7368447372477851,2.1972960759946297e-6,0.0061067016550947475,2.983282792755047e-7,0.00023102566172525051,0.22630336044381372,0.010233954683996986
19,0.17485358677545945,12.589458247833079,0.00003754219282366879,0.29145469464650525,0.000014238320856582014,0.989654853073068,1.513716459274292,0.17485358677545945,0.010512448908927993,0.7568963214428154,2.2570905822752682e-6,0.006061804075559854,2.9613491559036294e-7,0.00026728163471820705,0.1950949235314857,0.010512448908927993
20,0.17404707475276315,12.53138938219895,0.00003736902949068235,0.2906889049318451,0.000014200910034707189,0.9896899889990531,1.4961331685384114,0.17404707475276315,0.010898998741482938,0.7847279093867711,2.3400853244327233e-6,0.006279155068871373,3.067530776516046e-7,0.0002834337652008723,0.253535899163245,0.010898998741482938
21,0.1723087518577929,12.40623013376109,0.00003699580035357248,0.2900355028156109,0.000014168989639701729,0.9897591752703914,1.5862310727437336,0.1723087518577929,0.012487037515726015,0.899066701132273,2.681047491543745e-6,0.0072804555828375325,3.556692154033133e-7,0.00024777327978499336,0.3281200746759271,0.012487037515726015
22,0.1699231449421186,12.23446643583254,0.00003648359516246747,0.28736673685750885,0.000014038613472494446,0.9898770043835382,1.586319367090861,0.1699231449421186,0.016185374242928867,1.1653469454908794,3.475104239820827e-6,0.011618671260255366,5.676023490762725e-7,0.0003084493593259391,0.3238645881504887,0.016185374242928867
23,0.16990402796750628,12.233090013660457,0.000036479490624720566,0.28731989226175014,0.00001403632499199624,0.9898792361970451,1.551317850748698,0.16990402796750628,0.01618726593619696,1.1654831474061815,3.475510398566231e-6,0.01160397039634688,5.668841735895073e-7,0.0003101004965526713,0.33354500236439155,0.01618726593619696
24,0.16950187794112684,12.204135211761132,0.00003639314642033334,0.2871425353755566,0.00001402766064622267,0.989903854731433,1.591398557027181,0.16950187794112684,0.01682927331169511,1.2117076784420464,3.6133535228031975e-6,0.011900999635288291,5.813948254524446e-7,0.00033697944368738094,0.24646077348227927,0.01682927331169511
25,0.16857240595095804,12.13721322846898,0.000036193582789282826,0.2862048320312469,0.000013981851395832086,0.9899443740394857,1.580771843592326,0.16857240595095804,0.01831223219753074,1.3184807182222134,3.931754360145518e-6,0.013458107229494542,6.574635865386873e-7,0.00038626398603223733,0.3127999859917006,0.01831223219753074
26,0.1675899955034894,12.066479676251236,0.00003598265293001595,0.28558721374524954,0.000013951679134124008,0.9899914215460147,1.5863229433695476,0.1675899955034894,0.017355045065124492,1.2495632446889648,3.7262401093038884e-6,0.012960013829987432,6.331304268092497e-7,0.0003245198399884779,0.35713226667040954,0.017355045065124492
27,0.1639846935914646,11.806897938585449,0.00003520857135659881,0.2835996952516877,0.000013854583679703394,0.9901781728563105,1.5474064350128174,0.1639846935914646,0.018621470066166726,1.340745844764005,3.998149725015105e-6,0.01258643482343112,6.148801194430106e-7,0.00034866197091308545,0.3064269936392089,0.018621470066166726
28,0.16007539851615218,11.525428693162956,0.00003436922049037687,0.2795211535898729,0.000013655336297950668,0.9903513309900873,1.5585486888885498,0.16007539851615218,0.015345628785525983,1.104885272557871,3.2948054740591398e-6,0.01055924550196375,5.158466417661566e-7,0.0002762024778674954,0.33112392933671625,0.015345628785525983
29,0.15758583302533505,11.346179977824127,0.00003383469472269313,0.27764812406555667,0.000013563833927836467,0.9904603007562715,1.5727825959523518,0.15758583302533505,0.01536706992846885,1.1064290348497579,3.299409025736663e-6,0.011939531376837998,5.832772013737273e-7,0.0003618051041166218,0.27122008063840297,0.01536706992846885
30,0.157392816575318,11.332282793422898,0.00003379325284598753,0.277662205831664,0.000013564521858783359,0.9904712394308284,1.5586048762003581,0.157392816575318,0.015445473945007605,1.112074124040549,3.3162428737653448e-6,0.011856194450851456,5.792059755084629e-7,0.00036900327999443233,0.3277980971856088,0.015445473945007605


==> data/cdr/ensemble_metrics_summary/train/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.92183085822819,1362.3718217924297,0.004062639124290177,3.117991005346459,0.00015232198066291098,-7.401486830834377e-17,0.0,18.92183085822819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2.276774223646205,163.92774410252676,0.0004888381101947233,1.0500889095017143,0.0000512995779311699,0.8499999831132139,8.569525559743246,2.276774223646205,1.264915601361351,91.07392329801725,0.00027158553786464087,0.3356900033631437,0.000016399330887528203,0.08032918351927798,0.04399799975757706,1.264915601361351
2,0.8126036742086189,58.50746454302055,0.00017447124985510063,0.5865462923349863,0.000028654313898196888,0.952142868717063,1.5040446122487385,0.8126036742086189,0.07115650837939218,5.123268603316234,0.00001527776128303632,0.025970504731389843,1.2687267900124167e-6,0.0034289940243061178,0.07081423853018895,0.07115650837939218
3,0.6257803625328523,45.05618610236536,0.0001343590798948995,0.511336808781869,0.000024980134761758845,0.9635437216678627,1.5261326630910237,0.6257803625328523,0.23759671848656752,17.106963731032867,0.00005101354787275987,0.08879116935738934,4.33767985818506e-6,0.010571779498144609,0.04026489693057433,0.23759671848656752
4,0.5577872998577491,40.160685589757925,0.00011976053080766526,0.47033840907458035,0.000022977256165664236,0.9690732679343665,1.5374170939127605,0.5577872998577491,0.2903771141539055,20.90715221908119,0.00006234583923717605,0.12623495691715275,6.166906393747392e-6,0.015292131657478647,0.04858859377389008,0.2903771141539055
5,0.5210873206739731,37.51828708852607,0.0001118808085751939,0.4523275989666035,0.00002209738118710067,0.9721349113965333,1.5633463859558105,0.5210873206739731,0.27053280613326414,19.478362041595027,0.000058085138316468634,0.12024251139060332,5.874159823903719e-6,0.013300269405108676,0.07255348797827985,0.27053280613326414
6,0.4548703379698897,32.750664333832056,0.00009766359531281695,0.42322555224532427,0.000020675670415540165,0.9755871726749018,1.5458028316497803,0.4548703379698897,0.23194250492580765,16.69986035465815,0.000049799551753613375,0.10645662582050273,5.200683411807197e-6,0.011802238531866809,0.022253917872417907,0.23194250492580765
7,0.40668105416611827,29.28103589996051,0.00008731704527653482,0.40234612606407266,0.00001965565607118195,0.9782863879504523,1.812013864517212,0.40668105416611827,0.22038580645429398,15.867778064709164,0.000047318254055215474,0.10247538277466837,5.006189320835772e-6,0.011206177306316208,0.027248496029106718,0.22038580645429398
8,0.3874461637393987,27.89612378923671,0.00008318719024376755,0.3929684062306656,0.00001919753003532197,0.9792861647422901,1.531614859898885,0.3874461637393987,0.20523584691403982,14.776980977810869,0.000044065460030112717,0.09896417616841537,4.834657734033866e-6,0.010372769521764741,0.039632962726534944,0.20523584691403982
9,0.35650370639146756,25.668266860185668,0.00007654364508340473,0.38121642070064515,0.000018623414936982978,0.9808364988551754,1.6028492450714111,0.35650370639146756,0.18795645518678564,13.532864773448571,0.0000403554631803865,0.09727013975476434,4.751899643519827e-6,0.00954924546343626,0.029985405233135757,0.18795645518678564
10,0.3047484567500394,21.94188888600283,0.00006543145918257589,0.3511000689599328,0.00001715215272371162,0.9833581211473256,1.6059078375498455,0.3047484567500394,0.21468397136779105,15.457245938480956,0.00004609403328735018,0.11354267227172339,5.5468552348395674e-6,0.01097752955077753,0.05536934467768533,0.21468397136779105
11,0.2922483765986051,21.041883115099562,0.00006274761135302525,0.3459035029380084,0.000016898286940344118,0.9839840653350294,1.5561495621999104,0.2922483765986051,0.20298304275501303,14.614779078360932,0.00004358176844739011,0.1129591792988365,5.518350083548042e-6,0.010367160788064137,0.015652332501877503,0.20298304275501303
12,0.281685526312059,20.281357894468247,0.00006047969926990457,0.33807759720572844,0.00001651597106464785,0.9845345717627088,1.608967940012614,0.281685526312059,0.18724833582203185,13.481880179186284,0.00004020342538565771,0.10131014575875588,4.949264458031107e-6,0.009563577315125865,0.060727197569298945,0.18724833582203185
13,0.2535027657108452,18.252199131180856,0.00005442867880011709,0.3256575211456465,0.000015909218004035522,0.9859180293503925,1.5318763256072998,0.2535027657108452,0.167945632402859,12.092085533005848,0.000036059010466041175,0.0982016267402833,4.7974052085944785e-6,0.008454071649444795,0.03911673409489697,0.167945632402859
14,0.2449255650043236,17.634640680311303,0.00005258709848855592,0.31771911501820277,0.000015521406191055498,0.9863550756181835,1.6385544935862224,0.2449255650043236,0.16342327006223234,11.76647544448073,0.000035088030103892076,0.09527437551108885,4.654401362732104e-6,0.00815551520231953,0.07678003110483807,0.16342327006223234
15,0.21522752051944175,15.496381477399806,0.000046210736795906845,0.3035656665602304,0.000014829973374657997,0.9877030994519286,1.6199870904286702,0.21522752051944175,0.12583430830227146,9.060070197763542,0.00002701743757869475,0.07901655164848786,3.86016432748288e-6,0.006598162395632784,0.03159046242402035,0.12583430830227146
16,0.1996874062453127,14.377493249662514,0.000042874174033082924,0.2935919339040784,0.000014342730560236015,0.9884389006480715,1.570245663324992,0.1996874062453127,0.11002947610801736,7.9221222797772475,0.000023624038171084247,0.0749454597127392,3.6612808842494903e-6,0.005925580650525321,0.04404549770938198,0.11002947610801736
17,0.1944614040704886,14.001221093075175,0.000041752117660306834,0.28997713819807464,0.000014166138376138586,0.9887122478785509,1.5958274205525715,0.1944614040704886,0.10853916947625981,7.814820202290701,0.000023304059725302163,0.07445586529205932,3.637362921769292e-6,0.005849210501686803,0.013779316535520138,0.10853916947625981
18,0.18768445895548344,13.513281044794807,0.000040297063835247686,0.28376752208944817,0.000013862782457792309,0.9890653383102554,1.6049775282541912,0.18768445895548344,0.11287153127707496,8.126750251949396,0.000024234245746118335,0.07842039061995612,3.831040308682221e-6,0.0060581808739098636,0.02169039337228859,0.11287153127707496
19,0.15929952926225477,11.469566106882345,0.00003420263635748643,0.263410800399749,0.000012868303589103568,0.9904389794928062,1.5952050685882568,0.15929952926225477,0.07581605273102474,5.458755796633782,0.000016278195507723193,0.055648988582602546,2.7185980165609413e-6,0.00425383274645916,0.010291910277110777,0.07581605273102474
20,0.14681903813255393,10.570970745543882,0.000031522994417244133,0.2518480360249583,0.000012303432436978174,0.9910677776057443,1.6253410180409749,0.14681903813255393,0.07438212901942505,5.355513289398603,0.000015970322838548634,0.05989972674598815,2.9262576458594465e-6,0.004194625389980114,0.04823849970846883,0.07438212901942505
21,0.14486377271135184,10.43019163521733,0.00003110318632055073,0.25003327183133606,0.000012214776480006307,0.9911719431440901,1.6936403115590413,0.14486377271135184,0.07538961043703084,5.428051951466218,0.000016186635596802715,0.06039230923057221,2.950321583043054e-6,0.0042439565561835845,0.06956796167126372,0.07538961043703084
22,0.14099477096109242,10.151623509198652,0.000030272486691095154,0.2478060587135071,0.000012105971318963698,0.9914018210174992,1.668221155802409,0.14099477096109242,0.07427789036549898,5.348008106315926,0.000015947942127248738,0.060286794455783624,2.945166911506976e-6,0.004177961714078396,0.0733129114969106,0.07427789036549898
23,0.13701417287733658,9.865020447168234,0.00002941782660908155,0.24443044527459992,0.000011941063811506168,0.991580340046729,1.6000339984893799,0.13701417287733658,0.07513710538024396,5.409871587377565,0.00001613242113254344,0.060239489436727724,2.942855938131641e-6,0.004189127247889119,0.046912166286550566,0.07513710538024396
24,0.1349622237506268,9.71728011004513,0.000028977259897240387,0.24219948590049292,0.000011832075636088163,0.9916577710540176,1.646921714146932,0.1349622237506268,0.07673768437737359,5.525113275170896,0.00001647607576638815,0.061941857251146135,3.0260210392702807e-6,0.004239890691970415,0.072965226975578,0.07673768437737359
25,0.13234244857121216,9.528656297127275,0.000028414777269608932,0.23992591531463414,0.00001172100579200551,0.9917719681505633,1.7165191968282063,0.13234244857121216,0.07395055130361475,5.32443969386026,0.000015877660319442544,0.06107660595581528,2.983751260156116e-6,0.004110488823636627,0.2028545333044606,0.07395055130361475
26,0.12687467473974293,9.134976581261492,0.000027240810962810593,0.2354268782599669,0.000011501216115233623,0.9920391354235395,1.6290204524993896,0.12687467473974293,0.06951495648363755,5.005076866821907,0.000014925309503596307,0.057753568707327715,2.8214122365225267e-6,0.003886972219770797,0.09696000159558375,0.06951495648363755
27,0.12600708828221932,9.07251035631979,0.000027054534554758516,0.2346578004837522,0.000011463644662988902,0.9920827781140414,1.665032943089803,0.12600708828221932,0.07001668368735584,5.04120122548962,0.000015033033570195292,0.05826116172639552,2.84620947740696e-6,0.003911816830873686,0.023753209224420885,0.07001668368735584
28,0.12421751938881272,8.943661395994516,0.000026670302571266026,0.23344545518398138,0.000011404418437835652,0.9921672414879351,1.636574427286784,0.12421751938881272,0.06713759738086811,4.833907011422504,0.000014414875171117392,0.056570033750971416,2.76359347167463e-6,0.0037822504441844752,0.04793063786389319,0.06713759738086811
29,0.12245904599916115,8.817051311939606,0.000026292746992984607,0.23159792953480704,0.000011314161998440792,0.9922693684189094,1.6969141165415447,0.12245904599916115,0.06615063151307773,4.762845468941597,0.000014202967233726625,0.05573688141914659,2.7228918105217045e-6,0.0037388815533709405,0.06226690724981002,0.06615063151307773
30,0.12151891839949232,8.749362124763449,0.000026090895533849577,0.2304167264638243,0.000011256457152266224,0.9923187516359461,1.6853432655334473,0.12151891839949232,0.06700390157329757,4.824280913277425,0.000014386169818941951,0.0569360200801533,2.78147285697784e-6,0.0037826474507437727,0.03115347950421797,0.06700390157329757


==> data/cdr/ensemble_metrics_summary/train/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.92183085822819,1362.3718217924297,0.004062639124290177,3.117991005346459,0.00015232198066291098,-7.401486830834377e-17,0.0,18.92183085822819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.8968841852743452,64.57566133975286,0.0001925668191600074,0.7245023890598429,0.000035393828496417906,0.9283687814118169,8.113174756368002,0.8968841852743452,0.3865161659208924,27.829163946304238,0.00008298751371398152,0.1776203489545077,8.677216615569337e-6,0.018893355797033606,0.027779355134594428,0.3865161659208924
2,0.24690615121311366,17.777242887344187,0.000053012343121654455,0.321655859316002,0.000015713726402299202,0.9842760574775083,1.349204142888387,0.24690615121311366,0.024805466263219417,1.785993570951792,5.32589359308181e-6,0.021246701525941672,1.0379567014259293e-6,0.0013623756725546408,0.130493511991895,0.024805466263219417
3,0.1746399074831336,12.574073338785619,0.00003749631450145156,0.2749140652478799,0.000013430268034399536,0.9889570186991964,1.3791783650716145,0.1746399074831336,0.014404921117894378,1.0371543204883946,3.092829470591271e-6,0.013066307097488844,6.383231297417421e-7,0.00043246871206374367,0.04794814899588047,0.014404921117894378
4,0.15391606242545036,11.081956494632427,0.00003304677130619254,0.26163371300625915,0.000012781488241938258,0.9907189630845089,1.368031899134318,0.15391606242545036,0.025677138411835315,1.848753965652144,5.513047225362647e-6,0.024091925120470516,1.1769532837138001e-6,0.001541614377610753,0.06095342374731649,0.025677138411835315
5,0.13905949375451623,10.01228355032517,0.000029856970192998758,0.24114125360072927,0.000011780378232335213,0.9918879790509578,1.4442853132883708,0.13905949375451623,0.03565661423827552,2.5672762251558376,7.655705049342397e-6,0.03575363395652964,1.7466581304490199e-6,0.0014447584251823826,0.09152264212750089,0.03565661423827552
6,0.11712326485030095,8.432875069221668,0.000025147120366447934,0.22803128204358106,0.000011139921980025608,0.9930567587857536,1.4572146733601887,0.11712326485030095,0.047116348957491845,3.3923771249394123,0.000010116184004740599,0.03890177595920422,1.9004530658523737e-6,0.0019545545011782086,0.10528352061528835,0.047116348957491845
7,0.10015502506945667,7.211161805000881,0.000021503929846434483,0.20895871208988734,0.000010208177267902637,0.9938007507783561,1.639034668604533,0.10015502506945667,0.0488023059209995,3.5137660263119628,0.000010478169838623963,0.04345369355992757,2.122826095013663e-6,0.0020973398207904453,0.02554351057533969,0.0488023059209995
8,0.08965998224792728,6.455518721850763,0.000019250576463386717,0.19759320817071346,9.652942802751163e-6,0.9942557930146695,1.3768980503082275,0.08965998224792728,0.03952402742454722,2.8457299745673996,8.486063603864134e-6,0.03506284090758239,1.7129110910049063e-6,0.0019015175038446033,0.012121145489238932,0.03952402742454722
9,0.08238007983239874,5.931365747932709,0.000017687534462010844,0.19124268499935915,9.342703207432346e-6,0.9945889239637848,1.4434795379638672,0.08238007983239874,0.0288003671130404,2.0736264321389086,6.183624571217326e-6,0.025776661120638485,1.2592570248085195e-6,0.0015515029831197017,0.06867450323140942,0.0288003671130404
10,0.07325101710554514,5.2740732315992505,0.000015727465815372095,0.18622222310214356,9.097440569177372e-6,0.995007441455073,1.4239397843678792,0.07325101710554514,0.018120298171206976,1.304661468326902,3.890544886788114e-6,0.020482876135858932,1.00064184192232e-6,0.0010215211697666114,0.055796857300676225,0.018120298171206976
11,0.0694394247238874,4.999638580119893,0.000014909092347625163,0.18039453637171812,8.812742895598697e-6,0.9952082845650824,1.4881699085235596,0.0694394247238874,0.014895019437796047,1.0724413995213153,3.1980567408327017e-6,0.01589906103686958,7.767105369014335e-7,0.0008199507133515426,0.11516004171919232,0.014895019437796047
12,0.06016363171996864,4.331781483837742,0.000012917519764142821,0.17570822547325785,8.583804403848194e-6,0.9957249800596392,1.4205109278361003,0.06016363171996864,0.007523888105415922,0.5417199435899466,1.615427302614967e-6,0.013020289571831286,6.360750537718803e-7,0.0004054267737209993,0.08331616758676344,0.007523888105415922
13,0.055122175385283835,3.9687966277404367,0.00001183508657349919,0.16852782579577244,8.233023179992684e-6,0.9959932838373863,1.4403754075368245,0.055122175385283835,0.005217882972405328,0.375687574013184,1.1203131276508192e-6,0.009256688328903603,4.522133316677657e-7,0.0003119649681648931,0.07439116300967727,0.005217882972405328
14,0.05304722445154522,3.8194001605112557,0.000011389581225335523,0.16464502938652,8.043338463598688e-6,0.9961091437282438,1.4260729948679607,0.05304722445154522,0.004751913678715678,0.3421377848675282,1.0202665149606822e-6,0.008809936619144258,4.3038834718949113e-7,0.00028917260060375453,0.07808822767478368,0.004751913678715678
15,0.05158164392546869,3.713878362633745,0.000011074911633917675,0.16307289426789448,7.966535568809019e-6,0.9961898098638792,1.5277362664540608,0.05158164392546869,0.004886503984623048,0.35182828689285994,1.0491639216982386e-6,0.007696679027658496,3.760028146358812e-7,0.0003160691597716349,0.025933874318236756,0.004886503984623048
16,0.04945429154222197,3.5607089910399825,0.000010618155356574048,0.16035558078088055,7.83378772838412e-6,0.9962952447486337,1.443809986114502,0.04945429154222197,0.004161250279733654,0.2996100201408223,8.934472736319776e-7,0.007344932531502773,3.588190822601924e-7,0.0003130540337028138,0.06892182743951153,0.004161250279733654
17,0.04785741829316523,3.4457341171078966,0.000010275296370741334,0.15752327593966167,7.695422260839201e-6,0.9963642516735552,1.513311545054118,0.04785741829316523,0.004575644972001955,0.32944643798414125,9.82420486759253e-7,0.00806752234164662,3.941194762957156e-7,0.00031594194831929015,0.028052101834964985,0.004575644972001955
18,0.04667863134855369,3.3608614570958664,0.000010022203210979851,0.15563778164600706,7.603310954281351e-6,0.9964251004280885,1.5527031421661377,0.04667863134855369,0.004716460288605404,0.3395851407795894,1.0126544434423448e-6,0.008283892329913195,4.046897137057212e-7,0.0003183511358089516,0.10512788231783143,0.004716460288605404
19,0.044791412249922724,3.2249816819944357,9.617005098616861e-6,0.15243015465306628,7.446610022189255e-6,0.9965181574820008,1.4692309697469075,0.044791412249922724,0.005059184680358542,0.36426129698581505,1.0862395808012583e-6,0.009055947359856844,4.4240661254863954e-7,0.0003604007158189038,0.056332813146066696,0.005059184680358542
20,0.04347688336360153,3.1303356021793096,9.334767268483432e-6,0.15058060557835992,7.3562547331876375e-6,0.9965820561194434,1.493686040242513,0.04347688336360153,0.004412173221872783,0.3176764719748397,9.473220476723092e-7,0.00866463019809455,4.2328975010586326e-7,0.0003421947804302193,0.06173825025757038,0.004412173221872783
21,0.04301558231950691,3.097121927004497,9.235722959089886e-6,0.1500047314524197,7.328121782410896e-6,0.996613270887145,1.5549631118774414,0.04301558231950691,0.004468336851518269,0.3217202533093154,9.593807411924802e-7,0.008805753734714554,4.301840023917923e-7,0.0003535980184953043,0.08197337176434183,0.004468336851518269
22,0.042434444913868254,3.055280033798514,9.110949009971247e-6,0.14945123400924198,7.301081990861746e-6,0.9966485050952919,1.4662771224975586,0.042434444913868254,0.004557133372650753,0.32811360283085406,9.78445926985367e-7,0.008589432517223996,4.196161475612061e-7,0.0003476149077257627,0.12785856281332486,0.004557133372650753
23,0.04143176722953822,2.983087240526752,8.895667644233824e-6,0.14679966986027923,7.17154617682886e-6,0.9967210971791199,1.5587698618570964,0.04143176722953822,0.005257220782116459,0.37851989631238525,1.1287592091105753e-6,0.010390978286359044,5.07626350072693e-7,0.00039664831857262486,0.0950665643467903,0.005257220782116459
24,0.040882861538480184,2.9435660307705738,8.77781405211865e-6,0.14568647640982155,7.117163777731512e-6,0.9967500785261528,1.6076561609903972,0.040882861538480184,0.0049832833727143,0.3587964028354298,1.069943080513804e-6,0.009864016221576354,4.818828808631023e-7,0.00039602222308746056,0.13432045851591065,0.0049832833727143
25,0.039861296671462695,2.8700133603453133,8.558477486442671e-6,0.1437371637069578,7.021934775684219e-6,0.9967954471310994,1.5440874894460042,0.039861296671462695,0.0040595295149522545,0.2922861250765624,8.716071693709285e-7,0.008031965012108858,3.9238240814735093e-7,0.00035088555625831453,0.04368643363024075,0.0040595295149522545
26,0.038817718066843254,2.794875700812715,8.334414429322833e-6,0.1420975568524981,6.94183571088527e-6,0.9968316492202719,1.592264731725057,0.038817718066843254,0.004241941028218297,0.305419754031718,9.107720977580435e-7,0.007976262023558186,3.8966117209172004e-7,0.0003492160643869832,0.015103346649344653,0.004241941028218297
27,0.038252556621279,2.7541840767320878,8.213070621871384e-6,0.1413749656147588,6.90653524710799e-6,0.9968627156664452,1.526700496673584,0.038252556621279,0.0044994199190465135,0.3239582341713491,9.660544762654413e-7,0.008371809469404617,4.089846949287556e-7,0.00035809963949010607,0.02661261031062202,0.0044994199190465135
28,0.037382270427071464,2.691523470749145,8.02621456294093e-6,0.1396529380572697,6.8224097163213145e-6,0.9969021145094551,1.5766181945800781,0.037382270427071464,0.005148686024483638,0.3707053937628213,1.105456096636514e-6,0.009875531640308457,4.824454390572826e-7,0.000383029325480826,0.02063723449406696,0.005148686024483638
29,0.03618005028384599,2.6049636204369118,7.768090144301302e-6,0.13762754425588045,6.7234639544762735e-6,0.996961436073001,1.5812311172485352,0.03618005028384599,0.006442405462446682,0.4638531932961615,1.3832260039939637e-6,0.012064777879061312,5.893958191814898e-7,0.00044643313547233624,0.08390477988394235,0.006442405462446682
30,0.035074306022795744,2.525350033641294,7.530679719799563e-6,0.13560687527260645,6.624749012300804e-6,0.9970351606066377,1.602811574935913,0.035074306022795744,0.006198167942042581,0.44626809182706606,1.3307866331187156e-6,0.011627599955472604,5.680385390902564e-7,0.00039406320933592695,0.03774392267534014,0.006198167942042581


==> data/cdr/ensemble_metrics_summary/train/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.92183085822819,1362.3718217924297,0.004062639124290177,3.117991005346459,0.00015232198066291098,-7.401486830834377e-17,0.0,18.92183085822819,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.17488063781818344,12.591405922909209,0.00003754800085701117,0.30508376772292095,0.000014904136569981903,0.9785045956304258,10.727715094884237,0.17488063781818344,0.04205553931819252,3.027998830909861,9.02959553477435e-6,0.03774352820935632,1.8438696468968118e-6,0.005869706576106396,0.5923628701014438,0.04205553931819252
2,0.09725059874817056,7.002043109868279,0.000020880330782745355,0.21124754407737778,0.000010319992671199617,0.9927804914052376,4.454315344492595,0.09725059874817056,0.011747645625212957,0.8458304850153333,2.522295283837853e-6,0.009418828540405181,4.601343032544947e-7,0.00047120773400299246,0.301086555759562,0.011747645625212957
3,0.09399708235237796,6.7677899293712125,0.000020181779828553795,0.2057227148510077,0.000010050090375413,0.9935054854104459,5.058033227920532,0.09399708235237796,0.013224043338711633,0.9521311203872378,2.8392873951622197e-6,0.011011531446311508,5.379419880166471e-7,0.0005963229580341906,1.2976782050318125,0.013224043338711633
4,0.09399708233696365,6.767789928261383,0.000020181779825244244,0.2057227304859622,0.000010050091139221245,0.9935054854138753,21.370865901311237,0.09399708233696365,0.01322404334817528,0.9521311210686197,2.839287397194121e-6,0.011011504317858503,5.379406627210682e-7,0.0005963229604057348,19.595664136391335,0.01322404334817528
5,0.0923038935760877,6.645880337478316,0.00001981824127782341,0.2024177240408317,9.888632967288505e-6,0.9938850139704732,6.682708501815796,0.0923038935760877,0.011772849897794592,0.847645192641212,2.527706803719656e-6,0.009722620635475018,4.749753382515238e-7,0.00048342526579109215,4.085807388522139,0.011772849897794592
6,0.0923038935744455,6.645880337360077,0.000019818241277470817,0.20241772018317053,9.88863277883171e-6,0.993885013970835,10.199908336003622,0.0923038935744455,0.011772849896720608,0.8476451925638847,2.5277068034890626e-6,0.009722620998230859,4.749753559730923e-7,0.000483425266091028,6.072441310102581,0.011772849896720608
7,0.09230389357441658,6.645880337357994,0.000019818241277464607,0.20241772018266072,9.888632778806806e-6,0.993885013970839,4.5325541496276855,0.09230389357441658,0.01177284989672369,0.8476451925641049,2.5277068034897254e-6,0.009722620998350574,4.749753559789406e-7,0.0004834252660934043,0.21781733151631819,0.01177284989672369
8,0.09230389357439829,6.645880337356679,0.000019818241277460683,0.20241772018267787,9.888632778807641e-6,0.9938850139708405,4.264546473821004,0.09230389357439829,0.01177284989672734,0.8476451925643693,2.527706803490511e-6,0.009722620998396641,4.7497535598119023e-7,0.00048342526609372285,0.3367935804108034,0.01177284989672734
9,0.09230389357437176,6.645880337354767,0.000019818241277454985,0.20241772018254123,9.888632778800967e-6,0.9938850139708443,4.701922257741292,0.09230389357437176,0.01177284989671286,0.8476451925633265,2.527706803487402e-6,0.009722620998344419,4.749753559786404e-7,0.00048342526609116554,0.21820263885105895,0.01177284989671286
10,0.09230389357435172,6.645880337353325,0.000019818241277450685,0.2024177201825937,9.888632778803532e-6,0.9938850139708472,4.324863354365031,0.09230389357435172,0.011772849896708166,0.8476451925629865,2.5277068034863906e-6,0.00972262099837947,4.749753559803523e-7,0.00048342526609056636,0.13022215024174671,0.011772849896708166
11,0.09230389357431952,6.645880337351006,0.000019818241277443766,0.20241772018257223,9.888632778802483e-6,0.9938850139708514,5.011070966720581,0.09230389357431952,0.011772849896696299,0.8476451925621334,2.527706803483842e-6,0.009722620998291265,4.7497535597604307e-7,0.0004834252660858074,0.3920229566639171,0.011772849896696299
12,0.0923038935742953,6.645880337349261,0.00001981824127743857,0.20241772018247803,9.88863277879788e-6,0.9938850139708545,4.421215295791626,0.0923038935742953,0.011772849896699291,0.8476451925623495,2.527706803484485e-6,0.009722620998334519,4.7497535597815594e-7,0.00048342526608726236,0.2752616989075403,0.011772849896699291
13,0.09230389357426666,6.645880337347201,0.00001981824127743242,0.20241772018247825,9.888632778797892e-6,0.993885013970857,6.3171225388844805,0.09230389357426666,0.011772849896680931,0.8476451925610274,2.5277068034805457e-6,0.00972262099836526,4.749753559796587e-7,0.00048342526608479786,2.5780169482589446,0.011772849896680931
14,0.09230389357423718,6.645880337345079,0.000019818241277426094,0.20241772018239934,9.888632778794036e-6,0.9938850139708602,4.6645151774088545,0.09230389357423718,0.011772849896682744,0.8476451925611584,2.527706803480935e-6,0.009722620998293586,4.7497535597615647e-7,0.0004834252660854837,0.28334043442390117,0.011772849896682744
15,0.09230389357421642,6.645880337343584,0.000019818241277421632,0.20241772018240536,9.888632778794331e-6,0.9938850139708623,4.699642737706502,0.09230389357421642,0.011772849896686553,0.8476451925614329,2.5277068034817527e-6,0.009722620998326438,4.7497535597776123e-7,0.00048342526608552335,0.4270695133069188,0.011772849896686553
16,0.09230389357420841,6.645880337343005,0.000019818241277419914,0.20241772018237128,9.888632778792666e-6,0.9938850139708632,4.526602665583293,0.09230389357420841,0.011772849896689284,0.8476451925616285,2.5277068034823397e-6,0.0097226209983259,4.749753559777342e-7,0.0004834252660849749,0.1185295622210349,0.011772849896689284
17,0.09230389357417561,6.645880337340643,0.000019818241277412867,0.20241772018241658,9.888632778794877e-6,0.9938850139708676,4.576763868331909,0.09230389357417561,0.011772849896709714,0.8476451925630999,2.5277068034867244e-6,0.009722620998385974,4.7497535598067004e-7,0.0004834252660875064,0.03464605441792842,0.011772849896709714
18,0.09230389357413844,6.645880337337968,0.00001981824127740489,0.20241772018230011,9.888632778789188e-6,0.9938850139708718,4.409917672475179,0.09230389357413844,0.01177284989675576,0.8476451925664151,2.527706803496612e-6,0.009722620998491546,4.749753559858264e-7,0.00048342526609129966,0.07355676209912654,0.01177284989675576
19,0.09230389357410003,6.645880337335203,0.000019818241277396644,0.20241772018218496,9.888632778783564e-6,0.9938850139708756,4.336045424143474,0.09230389357410003,0.01177284989673634,0.8476451925650156,2.52770680349244e-6,0.009722620998469171,4.749753559847346e-7,0.00048342526609101,0.1879758041138253,0.01177284989673634
20,0.09230389357409384,6.645880337334757,0.000019818241277395313,0.2024177201821901,9.888632778783814e-6,0.9938850139708761,4.636924743652344,0.09230389357409384,0.011772849896735266,0.847645192564937,2.5277068034922076e-6,0.009722620998456694,4.749753559841244e-7,0.00048342526609119774,0.5982161982710874,0.011772849896735266
21,0.09230389357407119,6.645880337333124,0.000019818241277390447,0.2024177201820437,9.88863277877666e-6,0.9938850139708784,4.6847067674001055,0.09230389357407119,0.011772849896718573,0.8476451925637375,2.527706803488626e-6,0.009722620998332512,4.7497535597805843e-7,0.0004834252660896914,0.3316545047816894,0.011772849896718573
22,0.09230389357401529,6.645880337329101,0.00001981824127737845,0.20241772018204793,9.888632778776869e-6,0.9938850139708838,5.057025829950969,0.09230389357401529,0.011772849896684789,0.8476451925613046,2.527706803481376e-6,0.009722620998320022,4.74975355977448e-7,0.00048342526608542025,1.3130014351484876,0.011772849896684789
23,0.09230389357398744,6.645880337327096,0.000019818241277372467,0.20241772018212045,9.888632778780413e-6,0.9938850139708867,4.3968344529469805,0.09230389357398744,0.011772849896667553,0.8476451925600634,2.5277068034776734e-6,0.009722620998365992,4.7497535597969336e-7,0.0004834252660832224,0.3478362154442465,0.011772849896667553
24,0.09230389357397928,6.645880337326507,0.000019818241277370715,0.20241772018203097,9.888632778776039e-6,0.9938850139708881,5.529458522796631,0.09230389357397928,0.01177284989667187,0.8476451925603741,2.5277068034785996e-6,0.00972262099832008,4.749753559774504e-7,0.0004834252660837915,1.528186756907655,0.01177284989667187
25,0.09230389357394043,6.645880337323713,0.000019818241277362377,0.20241772018199297,9.888632778774182e-6,0.9938850139708916,4.894588629404704,0.09230389357394043,0.01177284989665601,0.8476451925592332,2.527706803475196e-6,0.009722620998310312,4.7497535597697343e-7,0.00048342526608478344,0.46630180463214776,0.01177284989665601
26,0.09230389357393358,6.645880337323217,0.000019818241277360903,0.20241772018201523,9.888632778775273e-6,0.9938850139708925,4.922936677932739,0.09230389357393358,0.011772849896652638,0.8476451925589893,2.527706803474471e-6,0.009722620998391813,4.749753559809546e-7,0.00048342526608443183,0.4948343361274478,0.011772849896652638
27,0.09230389357390127,6.64588033732089,0.000019818241277353967,0.20241772018195478,9.888632778772318e-6,0.9938850139708957,4.631286144256592,0.09230389357390127,0.011772849896638586,0.8476451925579773,2.527706803471455e-6,0.00972262099836253,4.7497535597952486e-7,0.0004834252660835461,0.1638261270965296,0.011772849896638586
28,0.09230389357389794,6.6458803373206505,0.00001981824127735325,0.2024177201819475,9.888632778771963e-6,0.9938850139708965,8.680144309997559,0.09230389357389794,0.011772849896642066,0.8476451925582302,2.527706803472201e-6,0.009722620998344362,4.749753559786372e-7,0.00048342526608384436,6.459326463187835,0.011772849896642066
29,0.09230389357388374,6.645880337319629,0.000019818241277350207,0.2024177201819138,9.888632778770318e-6,0.9938850139708976,5.095780690511067,0.09230389357388374,0.011772849896660045,0.8476451925595226,2.527706803476061e-6,0.009722620998374518,4.749753559801103e-7,0.00048342526608434255,0.6157157044638273,0.011772849896660045
30,0.09230389357386704,6.645880337318427,0.00001981824127734662,0.20241772018193127,9.888632778771172e-6,0.9938850139708997,4.590827941894531,0.09230389357386704,0.011772849896652973,0.8476451925590153,2.5277068034745423e-6,0.009722620998402778,4.749753559814906e-7,0.0004834252660832584,0.16056369125757206,0.011772849896652973


==> data/cdr/ensemble_metrics_summary/train/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std,time_std
0,18.921830858228187,18.92183085822819,0.030324374321626223,3.117991005346459,0.00023942931235020154,0.0,18.921830858228187,0.0,2.5121479338940403e-15,0.0,0.0,4.440892098500626e-16,2.710505431213761e-20,0.0,2.5121479338940403e-15,0.0
1,12.151820736111112,12.15182065277778,0.01936261111111111,2.421797986111111,0.00018523611111111114,0.37661995833333334,12.151820736111112,0.04119755493270027,0.0,0.0,2.4532694666933987e-18,0.0,1.9166167708542177e-20,3.925231146709438e-17,0.0,0.0017735087514338082
2,8.51129436111111,8.511294333333332,0.013468291666666667,1.9771772222222224,0.00015015277777777778,0.5787032638888889,8.51129436111111,0.011089115231125444,0.0,0.0,0.0,0.0,1.9166167708542177e-20,0.0,0.0,0.0010313665087949742
3,6.307899805555556,6.307899819444445,0.009920180555555555,1.6829397083333335,0.00012704166666666666,0.6970892083333333,6.307899805555556,0.01120763134073328,6.280369834735101e-16,0.0,1.2266347333466993e-18,0.0,0.0,0.0,6.280369834735101e-16,0.001068722912363423
4,4.873037347222222,4.87303725,0.0076254861111111115,1.4571024027777775,0.00010958333333333335,0.7722031527777778,4.873037347222222,0.010835953332759716,6.280369834735101e-16,6.280369834735101e-16,6.133173666733497e-19,0.0,0.0,7.850462293418876e-17,6.280369834735101e-16,0.0009604886125723543
5,3.893736736111111,3.89373675,0.006065486111111112,1.2954934583333333,0.00009708333333333331,0.8220856388888889,3.893736736111111,0.01085620677029645,0.0,3.1401849173675503e-16,0.0,2.220446049250313e-16,0.0,1.1102230246251565e-16,0.0,0.0010263972249107277
6,3.1858757916666662,3.1858758472222224,0.0049425833333333336,1.1646905555555553,0.00008695833333333332,0.8571591805555556,3.1858757916666662,0.010926758801495587,0.0,0.0,6.133173666733497e-19,0.0,0.0,0.0,0.0,0.0010611870267687037
7,2.6407254583333333,2.6407254305555554,0.004087027777777776,1.0571906388888888,0.00007883333333333333,0.8832892916666667,2.6407254583333333,0.010739317646733035,3.1401849173675503e-16,0.0,0.0,0.0,1.6598388128790506e-20,7.850462293418876e-17,3.1401849173675503e-16,0.0009116288686886691
8,2.2043994166666665,2.2043994722222227,0.003405652777777778,0.9619417638888889,0.00007152777777777779,0.9035539861111112,2.2043994166666665,0.010795415551574141,4.440892098500626e-16,3.1401849173675503e-16,0.0,0.0,9.583083854271089e-21,0.0,4.440892098500626e-16,0.000998078991363079
9,1.8517372083333334,1.8517371666666669,0.0028586111111111117,0.8799242638888889,0.00006547222222222222,0.9193396388888889,1.8517372083333334,0.01095571230959009,2.7194799110210365e-16,0.0,0.0,0.0,0.0,1.3597399555105182e-16,2.7194799110210365e-16,0.0010919177440099732
10,1.5788056527777776,1.5788056805555553,0.002434361111111111,0.8109393055555555,0.00006023611111111109,0.9317042222222223,1.5788056527777776,0.01089221128710994,1.5700924586837752e-16,1.5700924586837752e-16,0.0,7.850462293418876e-17,8.299194064395253e-21,0.0,1.5700924586837752e-16,0.0012223064940652029
11,1.358098972222222,1.358098972222222,0.00209025,0.7493936944444445,0.000055611111111111116,0.9416267222222222,1.358098972222222,0.010864689394279764,0.0,0.0,0.0,0.0,6.776263578034403e-21,0.0,0.0,0.0010697588653679
12,1.1844675277777776,1.1844675,0.001820458333333333,0.6985657361111111,0.00005181944444444444,0.9493595277777777,1.1844675277777776,0.010741467829103823,0.0,0.0,0.0,7.850462293418876e-17,6.776263578034403e-21,0.0,0.0,0.0009810069328114112
13,1.0399233749999999,1.0399233749999999,0.0015964722222222224,0.6540110833333332,0.000048500000000000007,0.9557891111111111,1.0399233749999999,0.010789661495773881,0.0,0.0,1.5332934166833742e-19,7.850462293418876e-17,4.791541927135544e-21,0.0,0.0,0.00100742163696077
14,0.9188812083333332,0.9188812222222222,0.0014094166666666667,0.6126828194444445,0.00004540277777777778,0.9611220972222223,0.9188812083333332,0.010853725451010245,0.0,0.0,2.168404344971009e-19,0.0,0.0,0.0,0.0,0.0009080052960625477
15,0.8156982083333332,0.8156981805555555,0.0012505277777777781,0.5774665694444443,0.000042777777777777785,0.9655946527777779,0.8156982083333332,0.01074400544166565,1.3597399555105182e-16,1.3597399555105182e-16,1.5332934166833742e-19,0.0,0.0,1.1102230246251565e-16,1.3597399555105182e-16,0.0008636221935991368
16,0.7302191388888891,0.7302191250000002,0.00111875,0.54641425,0.000040513888888888896,0.9693074861111114,0.7302191388888891,0.010871719430994103,0.0,7.850462293418876e-17,0.0,0.0,4.791541927135544e-21,0.0,0.0,0.0008867395901010763
17,0.657905625,0.6579056805555555,0.0010077083333333333,0.5180445833333334,0.00003838888888888889,0.9723920277777779,0.657905625,0.010765112108654447,7.850462293418876e-17,0.0,0.0,0.0,6.776263578034403e-21,0.0,7.850462293418876e-17,0.0008852862688184551
18,0.5940058472222223,0.594005875,0.000909638888888889,0.4926916805555557,0.00003647222222222222,0.9750933055555556,0.5940058472222223,0.010792226703078658,0.0,0.0,0.0,6.798699777552591e-17,4.791541927135544e-21,1.3597399555105182e-16,0.0,0.0009387607580788781


==> data/cdr/ensemble_metrics_summary/val/optimal_full_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std
1,0.03257792691745658,2.3456107380568736,0.000015041705541649452,0.1271369738897705,0.000028593749346177474,0.9962340260117944,0.03257792691745658,0.0028685337595319186,0.20653443068629837,1.3244440094817543e-6,0.002160841997916463,4.859843094793697e-7,0.00026526760408134145,0.0028685337595319186


==> data/cdr/ensemble_metrics_summary/val/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.760606048952454,1350.7636355245766,0.00866204632008124,3.0891822494952783,0.0006947727338808074,-0.0003702776027746256,0.0,18.760606048952454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2.0518811596122375,147.73544349208112,0.0009473835547469236,1.0295949536049984,0.00023156111971797772,0.848543352822524,7.636560360590617,2.0518811596122375,0.8422414578037554,60.64138496187041,0.00038887520483893125,0.1905195860113504,0.000042848819830093306,0.04975584672428581,0.22035849206784608,0.8422414578037554
2,0.6298448854560215,45.34883175283355,0.0002908085995756494,0.5461594073572595,0.00012283401688143253,0.9545940135806977,1.505666971206665,0.6298448854560215,0.2644006673279227,19.03684804761044,0.0001220776568453522,0.12579169807983476,0.00002829119000302268,0.015736620087324116,0.25631347520512815,0.2644006673279227
3,0.472796043971855,34.04131516597355,0.0002182968515062471,0.47301800551972856,0.00010638414516446319,0.9636764926158721,1.6855169137318928,0.472796043971855,0.15064168877395187,10.84620159172453,0.00006955347191292328,0.09058905431611054,0.000020373937127589104,0.01286484360827294,0.062941331942935,0.15064168877395187
4,0.39527163412323096,28.45955765687263,0.00018250269713332695,0.41364610213902586,0.00009303110338965126,0.9757640167467795,1.6628876527150471,0.39527163412323096,0.12965385317716693,9.335077428756023,0.000059863081121536686,0.06552672111755538,0.000014737291456510019,0.006272531148374614,0.1759942737135892,0.12965385317716693
5,0.3518638724967634,25.334198819766957,0.0001624606984431779,0.3893864637752272,0.0000875749878523663,0.9783457723936314,1.556709845860799,0.3518638724967634,0.12226589299333462,8.80314429552009,0.000056451951803203966,0.06135459949860033,0.000013798960173608801,0.006652900490249053,0.17266050050787649,0.12226589299333462
6,0.32658355245337095,23.514015776642708,0.0001507884047746815,0.37805106093001184,0.00008502559834137279,0.979633392994229,1.5237654050191243,0.32658355245337095,0.08770562006884812,6.314804644957062,0.000040494968104200946,0.05007034686536843,0.000011261074604353966,0.005174954530754251,0.2633763114136023,0.08770562006884812
7,0.32483738431470455,23.388291670658727,0.00014998217339493228,0.3758430546226675,0.00008452900653982714,0.9798855790466275,1.7828806241353352,0.32483738431470455,0.08678777096465651,6.248719509455269,0.00004007118374272526,0.04846410484713416,0.00001089982263922139,0.004850647138090756,0.27039636366515607,0.08678777096465651
8,0.32412653714307066,23.337110674301087,0.00014965396485459384,0.37548495042030866,0.0000844484670910045,0.9799501015160151,1.3627416292826335,0.32412653714307066,0.08613771158756768,6.20191523430487,0.00003977104181658205,0.04816337210681362,0.000010832186322783888,0.004771864358803597,0.21011848664666266,0.08613771158756768
9,0.3037324529483933,21.86873661228432,0.000140237717773397,0.36593349883494103,0.00008230029725363727,0.9807470190903782,1.5870494842529297,0.3037324529483933,0.0634531318799552,4.568625495356771,0.000029297239442277265,0.03988326162698317,8.969947539090622e-6,0.0038840126932692515,0.26483774556198525,0.0634531318799552
10,0.3039854068296621,21.886949291735665,0.0001403545102816282,0.36456641026450703,0.00008199283211017,0.9807751113938313,1.5147937138875325,0.3039854068296621,0.06378555773931197,4.592560157230462,0.000029450725325634563,0.037462107918754844,8.425417807545552e-6,0.0038368910213409275,0.2725588860239786,0.06378555773931197
11,0.30171224943227726,21.723281959123963,0.00013930496025016308,0.361684746792074,0.00008134473140028345,0.9810203991733143,1.460466782251994,0.30171224943227726,0.061184551353475024,4.405287697450201,0.000028249802619078147,0.033216435494419876,7.47054457599713e-6,0.003593224894530763,0.2695640436321458,0.061184551353475024
12,0.3018183138620951,21.730918598070847,0.00013935393174935656,0.36187723450454157,0.00008138802286172163,0.9810199943924841,1.4816501935323079,0.3018183138620951,0.06151832352182126,4.429319293571132,0.0000284039101129952,0.03367833299385947,7.574427663021483e-6,0.0036034369104224737,0.18370283197843432,0.06151832352182126
13,0.30154326999551434,21.71111543967703,0.00013922693997168368,0.3604536668697825,0.0000810678552906347,0.9810337401967834,1.6050819555918376,0.30154326999551434,0.061243416237066424,4.40952596906878,0.00002827698139714982,0.034872025378461374,7.842895126084903e-6,0.0035665769057588986,0.20952835407350903,0.061243416237066424
14,0.30070838003820827,21.651003362750995,0.0001388414590621925,0.35967444959547223,0.00008089260537909317,0.9811611736036886,1.5483821233113606,0.30070838003820827,0.06064502524000357,4.366441817280259,0.000028000695518082092,0.03420054455140954,7.691875687191133e-6,0.0034123083746355146,0.20880643644773242,0.06064502524000357
15,0.30064355998625375,21.646336319010263,0.00013881153069575085,0.35967543467003854,0.00008089282692735231,0.9811806678005465,1.3832415739695232,0.30064355998625375,0.0606406224614272,4.366124817222759,0.000027998662690791472,0.034288710527690607,7.711704661796332e-6,0.003395578138374634,0.16004847197023878,0.0606406224614272
16,0.3006084300880958,21.643806966342897,0.00013879531070774676,0.35969932731720283,0.0000808982005047101,0.9811810513608181,1.4398384094238281,0.3006084300880958,0.06067920089839777,4.368902464684633,0.000028016474919624742,0.034182028175099265,7.687711260377937e-6,0.003386339044736435,0.2691525446629776,0.06067920089839777
17,0.30000493596490907,21.600355389473453,0.00013851666864067816,0.3591317351230423,0.00008077054614552468,0.9812852520162484,1.4309053421020508,0.30000493596490907,0.061012728998257014,4.392916487874505,0.000028170469723550105,0.034430901527452755,7.743684137806241e-6,0.0034372821972109635,0.28434692484998286,0.061012728998257014
18,0.29998502697822055,21.598921942431883,0.00013850747637021355,0.3591169250309077,0.00008076721528079403,0.9812855132852549,1.5120925108591716,0.29998502697822055,0.0610016936199477,4.392121940636235,0.00002816537452791383,0.034380289900724476,7.732301326619277e-6,0.003435445894599395,0.2102899090927503,0.0610016936199477
19,0.2995486830214333,21.567505177543197,0.00013830600998073142,0.3587767697873578,0.00008069071264371468,0.9813525054839151,1.4675285816192627,0.2995486830214333,0.06092886557424763,4.386878321345831,0.00002813174875358599,0.03407512808679616,7.663668889095185e-6,0.0033348581257317167,0.22506147561750364,0.06092886557424763
20,0.29936211068824115,21.554071969553362,0.00013821986680454941,0.35848343073483835,0.00008062473920511092,0.9813740325842057,1.488498290379842,0.29936211068824115,0.060757070940226046,4.374509107696281,0.00002805242865734,0.03381798478329396,7.605836057768194e-6,0.003319816658052051,0.33482571968883856,0.060757070940226046
21,0.2988655916259025,21.518322597064977,0.00013799061668834535,0.3579740781034673,0.00008051018321856631,0.9814427079362741,1.4600187142690022,0.2988655916259025,0.060084309051740864,4.326070251725344,0.00002774180464949942,0.03306331854582774,7.436107798758035e-6,0.0032124472576833753,0.28280298419579497,0.060084309051740864
22,0.298775015062363,21.511801084490134,0.0001379487961636328,0.3578702269436071,0.00008048682656673245,0.9814514826773006,1.4984088738759358,0.298775015062363,0.060110056160216765,4.327924043535604,0.00002775369246621731,0.03304232216665402,7.431385606740231e-6,0.0032154666158021226,0.19480047369162978,0.060110056160216765
23,0.2971959263818835,21.39810669949561,0.00013721970781445378,0.3565027073593448,0.00008017926448607221,0.9815700324566059,1.6638859113057454,0.2971959263818835,0.05751546356775115,4.14111337687808,0.000026555731101907756,0.030910927296681993,6.952024105478223e-6,0.003026487242283286,0.15541657840393627,0.05751546356775115
24,0.2958337088473493,21.300027037009148,0.00013659075204664045,0.355586573221725,0.00007997322127852121,0.9816481150108012,1.6800224781036377,0.2958337088473493,0.055157432406723945,3.971335133284117,0.00002546699361188656,0.029347538070428534,6.600409950301272e-6,0.002860717439685589,0.2626531955927765,0.055157432406723945
25,0.2950484574182038,21.243488934110676,0.00013622818997191747,0.3552334157762478,0.00007989379438037537,0.9816526672454859,1.7268996238708496,0.2950484574182038,0.05476449854270917,3.9430438950750695,0.000025285570297418853,0.029047233560282205,6.532869944998834e-6,0.0028498402729859114,0.3079350166025894,0.05476449854270917
26,0.2947848239865865,21.224507327034228,0.00013610646655902602,0.3550679654274489,0.00007985658375896406,0.9816710618206826,1.6918773651123047,0.2947848239865865,0.05464097283148311,3.934150043866781,0.000025228536669103772,0.028932993108921015,6.5071766888871385e-6,0.0028244247158762037,0.16097032753367707,0.05464097283148311
27,0.2943425982434625,21.1926670735293,0.00013590228446272925,0.35473397409999263,0.00007978146741783293,0.9817063563315278,1.6368049780527751,0.2943425982434625,0.05518326230608931,3.97319488603843,0.000025478919654369543,0.02929390793782823,6.588348261855668e-6,0.002856443917870187,0.2523567976520409,0.05518326230608931
28,0.2940963085189214,21.174934213362338,0.0001357885688931699,0.35453347329494395,0.00007973637377128886,0.9817211764725692,1.5281898975372314,0.2940963085189214,0.055005813674439366,3.960418584559633,0.000025396989024688602,0.029118276825595552,6.5488479351849545e-6,0.0028536022788335324,0.2685165921186137,0.055005813674439366
29,0.29410872496266566,21.175828197311926,0.00013579430174692541,0.3545855545791654,0.00007974808711588952,0.9817203112935303,1.8413032690684001,0.29410872496266566,0.05508330233167426,3.9659977678805505,0.000025432766671556627,0.029275839816472905,6.584284649852144e-6,0.0028603240210051902,0.1258111865789898,0.05508330233167426
30,0.29360433026490973,21.1395117790735,0.00013556141533461202,0.3540109152802084,0.00007961884782714346,0.9817531091029946,1.8314024607340496,0.29360433026490973,0.055501542789937915,3.9961110808755262,0.00002562587441087796,0.029327531713019925,6.595910419192662e-6,0.0028877905610260844,0.12608622305101017,0.055501542789937915


==> data/cdr/ensemble_metrics_summary/val/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.760606048952454,1350.7636355245766,0.00866204632008124,3.0891822494952783,0.0006947727338808074,-0.0003702776027746256,0.0,18.760606048952454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2.7771033383501567,199.95144036121124,0.0012822292462020166,1.1995107459326138,0.00026977604199531136,0.7990756240115738,8.755085229873657,2.7771033383501567,0.2468436531874922,17.77274302949945,0.00011397132652052681,0.04706669816736299,0.000010585538799410212,0.014263591958081613,0.3132228095772529,0.2468436531874922
2,0.6701471496760941,48.25059477667876,0.0003094167446732815,0.5773992283863881,0.0001298600108531061,0.950524834962491,1.3245683511098225,0.6701471496760941,0.13058349256870488,9.402011464946751,0.00006029230923119698,0.05844166621298375,0.000013143826724363156,0.007515849435630984,0.11094003649433115,0.13058349256870488
3,0.4985452150274247,35.89525548197458,0.00023018562054734609,0.48183289242103994,0.0001083666578738622,0.965377792074353,1.3248356183369954,0.4985452150274247,0.10908295703441497,7.85397290647788,0.00005036519737678166,0.07114128130498854,0.000016000034479068376,0.010978733250584538,0.07307943900108084,0.10908295703441497
4,0.4627033815854384,33.314643474151566,0.00021363692160547695,0.45338665445481224,0.00010196895488186518,0.9711892640490988,1.3498942852020264,0.4627033815854384,0.07554518495359015,5.439253316658495,0.00003488031727864364,0.041460756009971206,9.324734015456427e-6,0.002602490106453571,0.07749302489510265,0.07554518495359015
5,0.37511748323248595,27.008458792738992,0.00017319723076928656,0.4084356837932733,0.00009185925391416866,0.9758781527656867,1.3733848730723064,0.37511748323248595,0.051665137482096286,3.7198898987109326,0.000023854549945537198,0.03154608314263142,7.094873872144712e-6,0.001685606409630202,0.12908000365625852,0.051665137482096286
6,0.34825830477618896,25.074597943885607,0.00016079595506951973,0.39274594372466254,0.00008833055190795684,0.9778356084737311,1.3759332497914631,0.34825830477618896,0.0523872700783141,3.771883445638617,0.000024187969131535633,0.02863491749039467,6.440137972598833e-6,0.002550194561598365,0.11712117461825183,0.0523872700783141
7,0.3378975848264448,24.328626107504025,0.00015601225906951313,0.38820241128547295,0.00008730868845047786,0.9782923922235299,1.5113484859466553,0.3378975848264448,0.05815874705662761,4.187429788077189,0.000026852744501317773,0.029322459416974343,6.594769634122045e-6,0.0029546009220807346,0.13744180226631308,0.05815874705662761
8,0.33681643532517297,24.25078334341245,0.00015551307652527584,0.3874027580099087,0.00008712884237875086,0.9783477110107137,1.36896808942159,0.33681643532517297,0.05750514462364787,4.140370412902647,0.00002655096669442734,0.02905436907258505,6.534474757855413e-6,0.002884948761800047,0.11180748519449427,0.05750514462364787
9,0.33642132351229836,24.222335292885486,0.00015533064761995155,0.38577883438202315,0.00008676361373005458,0.9783962736013833,1.3764691352844238,0.33642132351229836,0.05421150458670876,3.9032283302430293,0.00002503024489646422,0.02791063444025098,6.2772430463010875e-6,0.002783802078813337,0.11918190542955254,0.05421150458670876
10,0.33319078811889974,23.989736744560773,0.00015383906215926522,0.3830742923169914,0.00008615534852177018,0.9786652904678532,1.3678842385609944,0.33319078811889974,0.05389056992921116,3.880121034903202,0.000024882064669145893,0.029148039210305305,6.555541646245536e-6,0.0029146586426297924,0.0952682112132486,0.05389056992921116
11,0.3331150246367655,23.984281773847115,0.00015380408105098415,0.3826667704967339,0.0000860636948003937,0.9787338357982954,1.3805274963378906,0.3331150246367655,0.05295727194846954,3.8129235802898083,0.00002445114733531733,0.029473506405613494,6.628740866883861e-6,0.0027677558117822536,0.1310814419591479,0.05295727194846954
12,0.33282534655682433,23.963424952091355,0.00015367033244287334,0.382474176296463,0.00008602037938930921,0.9787696816838033,1.4197339216868083,0.33282534655682433,0.0527624368375928,3.7988954523066827,0.000024361189113776474,0.0293866084742224,6.6091970819967664e-6,0.0027571208866365112,0.12046928288254422,0.0527624368375928
13,0.33223898519402345,23.921206933969685,0.0001533996008219633,0.38228117133609496,0.00008597697159619848,0.9788206818798825,1.3905077775319417,0.33223898519402345,0.05261719098351342,3.7884377508129665,0.000024294126977694487,0.0292224742864023,6.5722824718556144e-6,0.0027150181517080377,0.07588997844421375,0.05261719098351342
14,0.3318395463370738,23.892447336269317,0.00015321517405707575,0.38232290198458,0.0000859863570303985,0.9788705636521188,1.3945589860280354,0.3318395463370738,0.0523396628454107,3.7684557248695705,0.000024165988175509796,0.028926042310825986,6.505613419191436e-6,0.0026647418385833954,0.07069045389795799,0.0523396628454107
15,0.33168040294008105,23.88098901168584,0.00015314169522208027,0.3822594623182764,0.00008597208912814007,0.9788755141298561,1.4824297428131104,0.33168040294008105,0.052280026429615406,3.7641619029323046,0.000024138453169730425,0.02891077125528687,6.502178881456445e-6,0.0026657734741756477,0.17594403849449286,0.052280026429615406
16,0.3321425718420783,23.914265172629637,0.0001533550853666393,0.3826839530845518,0.00008606755925141964,0.9788321580643311,1.5423704783121746,0.3321425718420783,0.05285177174462624,3.8053275656130925,0.000024402436347512133,0.029437743957261325,6.620697711121214e-6,0.0026991381866188625,0.23057345408056562,0.05285177174462624
17,0.33312442667972225,23.984958720940003,0.00015380842211178903,0.38282165994559403,0.00008609853022192035,0.9787948626531632,1.5427803198496501,0.33312442667972225,0.053369901170009074,3.8426328842406523,0.000024641664284538923,0.029341143115345324,6.598971692514151e-6,0.0026721883849651937,0.16668044673284502,0.053369901170009074
18,0.3260664018457623,23.476780932894886,0.00015054962877214322,0.37848345282183654,0.0000851228454678057,0.9791483796321409,1.5816609859466553,0.3260664018457623,0.04606856771580648,3.316936875538064,0.000021270531794808237,0.023234386550913904,5.225531211911941e-6,0.002492056954311726,0.22630336044381372,0.04606856771580648
19,0.3269831647128267,23.54278785932352,0.00015097291160204337,0.3795735408791337,0.00008536801179292715,0.9790785105306964,1.513716459274292,0.3269831647128267,0.04738637678561476,3.411819128564262,0.000021878983524667998,0.024139158079399013,5.429018911119658e-6,0.0025145333114387144,0.1950949235314857,0.04738637678561476
20,0.32862009977999646,23.660647184159746,0.00015172870847437209,0.3805701883559114,0.00008559216285823557,0.9789841895103488,1.4961331685384114,0.32862009977999646,0.0482961334593512,3.4773216090732837,0.000022299031492593206,0.024707796500442185,5.5569085720298734e-6,0.0024973473974220406,0.253535899163245,0.0482961334593512
21,0.3250931681840987,23.406708109255117,0.0001501002725500897,0.37925815342078156,0.0000852970795561817,0.979101765286876,1.5862310727437336,0.3250931681840987,0.05244530651434576,3.776062069032896,0.00002421476540324706,0.026744712212066445,6.015021232065128e-6,0.0026035296983750573,0.3281200746759271,0.05244530651434576
22,0.3263342241346632,23.496064137695743,0.00015067328624173435,0.3791908583865285,0.00008528194456214494,0.9790639409698506,1.586319367090861,0.3263342241346632,0.05029836013333158,3.6214819295998737,0.00002322348884477395,0.026836731261071046,6.035716782240748e-6,0.0025363500399682003,0.3238645881504887,0.05029836013333158
23,0.32650703271559145,23.508506355522584,0.00015075307449210337,0.37924703637780804,0.0000852945792769118,0.9790580984509255,1.551317850748698,0.32650703271559145,0.050452089773515195,3.6325504636930925,0.00002329446806903596,0.026919027026199145,6.054225516626416e-6,0.0025426422083213314,0.33354500236439155,0.050452089773515195
24,0.32649678032098,23.507768183110567,0.0001507483408114971,0.37867497884245527,0.00008516592063987633,0.9790624599636911,1.591398557027181,0.32649678032098,0.05044720353502151,3.632198654521551,0.00002329221202122744,0.0278230612397837,6.257547389978679e-6,0.0025494372343542186,0.24646077348227927,0.05044720353502151
25,0.32777985538739046,23.600149587892115,0.00015134075534375626,0.37949106056104975,0.00008534946155164698,0.9790188371983702,1.580771843592326,0.32777985538739046,0.048016520280191044,3.4571894601737565,0.00002216992999644375,0.02644252683800538,5.9470582109421395e-6,0.0024619054850878955,0.3127999859917006,0.048016520280191044
26,0.32723635445059135,23.561017520442576,0.00015108981300866978,0.3796230752137177,0.00008537915231565463,0.9790510070610624,1.5863229433695476,0.32723635445059135,0.047926487839027476,3.450707124409982,0.000022128360700993815,0.026538898060572316,5.968732586994646e-6,0.0024373793734483074,0.35713226667040954,0.047926487839027476
27,0.32852859927779343,23.654059148001128,0.0001516864613536594,0.38184104233010735,0.0000858779843536037,0.978950229280933,1.5474064350128174,0.32852859927779343,0.04809631222751884,3.4629344803813544,0.000022206771106049683,0.024768496962349243,5.5705604133461095e-6,0.0023851374461603065,0.3064269936392089,0.04809631222751884
28,0.33437291034998573,24.07484954519897,0.00015438486529030193,0.3825146007452896,0.00008602947105259047,0.9786490375127013,1.5585486888885498,0.33437291034998573,0.05240885475637665,3.7734375424591162,0.000024197935093226533,0.024989126351074118,5.620181080305417e-6,0.0027613019361524254,0.33112392933671625,0.05240885475637665
29,0.33111642832621474,23.840382839487464,0.00015288129989071876,0.38220468671746227,0.00008595976981809169,0.9787652923761933,1.5727825959523518,0.33111642832621474,0.04753097326804671,3.422230075299362,0.000021945745836358694,0.02390700248497584,5.376805942121316e-6,0.00246722437921487,0.27122008063840297,0.04753097326804671
30,0.3305276659351536,23.79799194733106,0.00015260945967992886,0.381905713524269,0.00008589252923271479,0.9788058840625898,1.5586048762003581,0.3305276659351536,0.04740658253954488,3.41327394284723,0.00002188831281691038,0.02392812014605182,5.381555411053218e-6,0.00243278094598995,0.3277980971856088,0.04740658253954488


==> data/cdr/ensemble_metrics_summary/val/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.760606048952454,1350.7636355245766,0.00866204632008124,3.0891822494952783,0.0006947727338808074,-0.0003702776027746256,0.0,18.760606048952454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2.528878512936634,182.07925293143765,0.001167620212255266,1.1013879222242988,0.0002477077219746752,0.8292049685556727,8.569525559743246,2.528878512936634,1.2525664034148603,90.18478104586997,0.0005783282361479422,0.35387713980589797,0.00007958876104543029,0.08120085193384464,0.04399799975757706,1.2525664034148603
2,1.0333343762414653,74.40007508938551,0.00047710560137451526,0.6292067317780804,0.00014151178075851265,0.938084809072422,1.5040446122487385,1.0333343762414653,0.10797871225145247,7.774467282104579,0.00004985535140305506,0.028156341806589488,6.332503877439668e-6,0.009338844180988242,0.07081423853018895,0.10797871225145247
3,0.8084649922471591,58.20947944179546,0.00037328011647044004,0.5550697635244416,0.00012483800111225487,0.9516096444987742,1.5261326630910237,0.8084649922471591,0.3234576540130907,23.288951088942532,0.0001493451317263095,0.08756179312953974,0.000019693090754375392,0.01415100985759675,0.04026489693057433,0.3234576540130907
4,0.764930042091955,55.07496303062075,0.00035317939297553657,0.5275287775392173,0.00011864389387567034,0.9571989402213736,1.5374170939127605,0.764930042091955,0.3792382369647993,27.305153061465536,0.00017509984306282377,0.11977718040557166,0.00002693849451598725,0.020547042671634375,0.04858859377389008,0.3792382369647993
5,0.7217943317916315,51.96919188899748,0.0003332630043633537,0.5141200709633632,0.00011562820785486861,0.9613992676284128,1.5633463859558105,0.7217943317916315,0.36522132259013035,26.295935226489387,0.00016862802859898482,0.11805608804251208,0.000026551412126613913,0.017975298515884985,0.07255348797827985,0.36522132259013035
6,0.6649651659965167,47.87749195174922,0.0003070241469850576,0.49358492055613534,0.00011100974852265718,0.9646023234413158,1.5458028316497803,0.6649651659965167,0.30684994583239195,22.09319609993223,0.00014167710985344271,0.10637391013703278,0.000023924031148234315,0.016080952623561236,0.022253917872417907,0.30684994583239195
7,0.6012463204134852,43.289735069770934,0.0002776042236381175,0.4741554100805563,0.00010663995321087546,0.9684326392610968,1.812013864517212,0.6012463204134852,0.2599118254588376,18.713651433036304,0.00012000509287316084,0.09715721708841205,0.000021851150201253383,0.013445003674035734,0.027248496029106718,0.2599118254588376
8,0.6063232151601285,43.655271491529255,0.00027994830022833283,0.47390896649112463,0.00010658452679943443,0.9682870444592192,1.531614859898885,0.6063232151601285,0.2787920480893891,20.07302746243601,0.00012872236791920948,0.10434592113327285,0.000023467926150009397,0.0143578403518787,0.039632962726534944,0.2787920480893891
9,0.5931129394945759,42.70413164360946,0.00027384892265932035,0.4737886028290399,0.00010655745640221839,0.9687959195733055,1.6028492450714111,0.5931129394945759,0.2780173974666737,20.0172526176005,0.0001283647003919275,0.11434004262916427,0.000025715654692270672,0.014361063722226312,0.029985405233135757,0.2780173974666737
10,0.5233425073383383,37.680660528360356,0.00024163489324404138,0.4523174541900734,0.00010172848632708178,0.9721160721542054,1.6059078375498455,0.5233425073383383,0.29460779151665417,21.211760989199092,0.00013602472807729938,0.12301741366673949,0.000027667239387430453,0.015265515268990398,0.05536934467768533,0.29460779151665417
11,0.5257269315896358,37.85233907445378,0.00024273581681002695,0.44856160870306616,0.00010088377765459467,0.972102882070025,1.5561495621999104,0.5257269315896358,0.3115963141123239,22.43493461608733,0.0001438685775376773,0.12625733409924278,0.000028395913902122617,0.015820321615742258,0.015652332501877503,0.3115963141123239
12,0.5231897065552596,37.6696588719787,0.0002415643428866959,0.4463131166257254,0.00010037808039832609,0.9723606090987387,1.608967940012614,0.5231897065552596,0.3082772252157,22.195960215530395,0.00014233610562882715,0.12419818860305488,0.000027932801650950462,0.015503254413985016,0.060727197569298945,0.3082772252157
13,0.5069695858231161,36.50181017926436,0.00023407527581004978,0.4434667038653461,0.00009973790775211687,0.9733533091795361,1.5318763256072998,0.5069695858231161,0.26844330989895615,19.327918312724837,0.0001239442040727953,0.11393528234369867,0.000025624622054055412,0.013979199418648575,0.03911673409489697,0.26844330989895615
14,0.4954271603712552,35.67075554673037,0.0002287459690888692,0.43556625968082413,0.00009796105784115746,0.9738762283122998,1.6385544935862224,0.4954271603712552,0.2703882333975686,19.467952804624932,0.00012484220371044221,0.11411826714125767,0.000025665776261800657,0.01382292026586977,0.07678003110483807,0.2703882333975686
15,0.46766668093929814,33.67200102762946,0.0002159285495407037,0.4315349302734341,0.00009705439143971606,0.9751530962150893,1.6199870904286702,0.46766668093929814,0.241100494256018,17.359235586433293,0.00011131962600732303,0.10826904132429066,0.000024350255750634855,0.012487598540513378,0.03159046242402035,0.241100494256018
16,0.45490545970429846,32.753193098709495,0.00021003650697289209,0.42214044178831384,0.00009494152339857503,0.9757561649329483,1.570245663324992,0.45490545970429846,0.2308228547794894,16.61924554412324,0.0001065742894774428,0.10593237830571829,0.00002382472840311855,0.012019658752473981,0.04404549770938198,0.2308228547794894
17,0.4489417085121201,32.32380301287265,0.00020728295578519083,0.4203007175525529,0.00009452776010018913,0.9760423451200699,1.5958274205525715,0.4489417085121201,0.21758496474500164,15.666117461640114,0.00010046216195023651,0.09632410128217435,0.000021663778236898202,0.011341645088550139,0.013779316535520138,0.21758496474500164
18,0.46144045113108606,33.22371248143819,0.00021305380813536326,0.4247510056994453,0.00009552865244407041,0.9755730197040539,1.6049775282541912,0.46144045113108606,0.21184491359482377,15.252833778827311,0.00009781189634513084,0.09577048426789711,0.000021539266966449478,0.01122127182777406,0.02169039337228859,0.21184491359482377
19,0.42502337962205416,30.601683332787896,0.00019623951336099167,0.4108665488719063,0.00009240596778210351,0.9771918385206307,1.5952050685882568,0.42502337962205416,0.16288012745382396,11.727369176675323,0.00007520413812561982,0.0799474833555868,0.00001798059392155532,0.008972053787464187,0.010291910277110777,0.16288012745382396
20,0.3959242911404521,28.50654896211255,0.00018280403842792822,0.3988718048763446,0.00008970828910699185,0.978655227624884,1.6253410180409749,0.3959242911404521,0.1648181244971294,11.866904963793317,0.00007609893971750283,0.09206827187837119,0.000020706620649224724,0.008960785344690485,0.04823849970846883,0.1648181244971294
21,0.3948805259975498,28.431397871823588,0.00018232211678896227,0.3992000596815475,0.00008978211527521407,0.9787292782397069,1.6936403115590413,0.3948805259975498,0.16468835796079456,11.857561773177213,0.0000760390246089186,0.09165945986811383,0.000020614676757582777,0.00902878630620846,0.06956796167126372,0.16468835796079456
22,0.39523186775654834,28.45669447847148,0.0001824843364199637,0.40170413183839254,0.00009034529378581516,0.9786818141266506,1.668221155802409,0.39523186775654834,0.16175341655243353,11.64624599177521,0.00007468391921628831,0.0892547743866628,0.000020073850813647548,0.008971320129139346,0.0733129114969106,0.16175341655243353
23,0.39438833545456436,28.39596015272863,0.00018209486521347896,0.4000136129259723,0.00008996508752033784,0.9787036555744354,1.6000339984893799,0.39438833545456436,0.16201232606979324,11.664887477025115,0.00007480346152884625,0.08864384763586247,0.00001993645029319468,0.00895462115295626,0.046912166286550566,0.16201232606979324
24,0.38907222070156927,28.01319989051298,0.00017964033724603718,0.3990450299292759,0.00008974724829873957,0.9789110568587708,1.646921714146932,0.38907222070156927,0.16172797325372956,11.64441407426852,0.0000746721716729875,0.08773345406514389,0.00001973169816821434,0.008908278703840852,0.072965226975578,0.16172797325372956
25,0.38479499850343846,27.705239892247565,0.000177665481172368,0.3971772257107167,0.00008932716967000394,0.9790671433520218,1.7165191968282063,0.38479499850343846,0.15935378205250905,11.473472307780648,0.00007357597285595356,0.08749482351184001,0.000019678028948169617,0.008826833599508721,0.2028545333044606,0.15935378205250905
26,0.3828935250760412,27.56833380547496,0.0001767875430683674,0.3957112572989434,0.0000889974659494167,0.9791962118154348,1.6290204524993896,0.3828935250760412,0.15399499920452525,11.087639942725817,0.0000711017444047312,0.08390444855024076,0.000018870535434915403,0.008599131181888474,0.09696000159558375,0.15399499920452525
27,0.38329271866681586,27.59707574401074,0.00017697185659027326,0.39542115940246325,0.00008893222146322183,0.9791598502533189,1.665032943089803,0.38329271866681586,0.1583804345460195,11.403391287313397,0.0000731265640700781,0.08777952325419479,0.00001974205936216132,0.008749059935354159,0.023753209224420885,0.1583804345460195
28,0.3843788380474802,27.67527633941857,0.00017747333380054592,0.39616856289022023,0.00008910031629303831,0.9791370992172858,1.636574427286784,0.3843788380474802,0.1596903689036471,11.497706561062586,0.00007373137993010035,0.08795576072697185,0.00001978169606238953,0.008786186607428532,0.04793063786389319,0.1596903689036471
29,0.38305224767360774,27.579761832499752,0.00017686082761411064,0.3943978860913748,0.00008870208211292345,0.9792102652581879,1.6969141165415447,0.38305224767360774,0.1588933226995578,11.440319234368163,0.00007336337203520338,0.08730468103829836,0.000019635264942843944,0.008768345473868773,0.06226690724981002,0.1588933226995578
30,0.3846813162389718,27.697054769205963,0.00017761299240745218,0.3971511752547683,0.0000893213107905218,0.9791234353928281,1.6853432655334473,0.3846813162389718,0.15877179205742348,11.431569028134485,0.00007330725955948002,0.0878129221887927,0.000019749570951710003,0.008754830370206738,0.03115347950421797,0.15877179205742348


==> data/cdr/ensemble_metrics_summary/val/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.760606048952454,1350.7636355245766,0.00866204632008124,3.0891822494952783,0.0006947727338808074,-0.0003702776027746256,0.0,18.760606048952454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.006900467482307,72.4968336587261,0.000464900678916511,0.7605947627726457,0.00017106161437814606,0.9140675772422497,8.113174756368002,1.006900467482307,0.22754404094579211,16.383170948097032,0.00010506041315445507,0.10622206772831586,0.000023889881021468397,0.012408985306531353,0.027779355134594428,0.22754404094579211
2,0.29930399455763057,21.5498876081494,0.0001381930337366848,0.3422222908043218,0.00007696752647595284,0.9797963857455123,1.349204142888387,0.29930399455763057,0.03456567762641006,2.4887287891015326,0.000015959479128963332,0.02062034968771176,4.63762108190621e-6,0.0017134021091215193,0.130493511991895,0.03456567762641006
3,0.2245524390818435,16.167775613892733,0.00010367914680041789,0.29652614154251045,0.00006669023106690362,0.9850741988943472,1.3791783650716145,0.2245524390818435,0.019834767056167078,1.4281032280440311,9.158002174355888e-6,0.010227690755104078,2.300259451630644e-6,0.0006235491296678658,0.04794814899588047,0.019834767056167078
4,0.19537572669867184,14.067052322304372,0.00009020783177619814,0.28182101668024173,0.00006338297400743868,0.9873989111795988,1.368031899134318,0.19537572669867184,0.024954434753960694,1.7967193022851664,0.000011521827661975892,0.023503018275328625,5.285947847288253e-6,0.0017583666845598488,0.06095342374731649,0.024954434753960694
5,0.18763497595414702,13.509718268698586,0.00008663381389392292,0.2690921278515455,0.00006052018244108708,0.9881757501627657,1.4442853132883708,0.18763497595414702,0.03695311997015259,2.660624637850987,0.000017061796192391868,0.031257745630507774,7.030025305307556e-6,0.001723514902867777,0.09152264212750089,0.03695311997015259
6,0.16155522848983464,11.631976451268093,0.00007459241288787656,0.26070380909996804,0.00005863360706902888,0.989594530677722,1.4572146733601887,0.16155522848983464,0.05294023225306694,3.811696722220821,0.000024443279858623234,0.03905752863190038,8.78423600635635e-6,0.002522997650708675,0.10528352061528835,0.05294023225306694
7,0.1559559919915627,11.228831423392515,0.00007200716346797156,0.2500377308571438,0.000056234752051082186,0.9899687348759403,1.639034668604533,0.1559559919915627,0.05557377028122479,4.001311460248184,0.00002565922290044583,0.04008481909510561,9.01527883451173e-6,0.002677677636125601,0.02554351057533969,0.05557377028122479
8,0.1445557725116919,10.408015620841818,0.00006674351532483243,0.24255595464944812,0.0000545520626885642,0.990333457408172,1.3768980503082275,0.1445557725116919,0.044591743364511265,3.21060552224481,0.000020588660382756634,0.03236896368505465,7.279943873828853e-6,0.002362587449833965,0.012121145489238932,0.044591743364511265
9,0.1480057837193679,10.656416427794488,0.00006833643598036516,0.2434716238971245,0.00005475800134001238,0.9902460659286157,1.4434795379638672,0.1480057837193679,0.05220899307703073,3.7590475015462084,0.00002410565603147414,0.03406993516319445,7.662500974276249e-6,0.002777346173914889,0.06867450323140942,0.05220899307703073
10,0.14280497351269097,10.281958092913753,0.00006593514580910749,0.242384555463371,0.00005451351414351957,0.9904323353012147,1.4239397843678792,0.14280497351269097,0.04002221219099158,2.8815992777513952,0.00001847884097805287,0.030740313380637003,6.913652171641026e-6,0.0023036042365848363,0.055796857300676225,0.04002221219099158
11,0.146009728953183,10.512700484629178,0.00006741482828832165,0.243527358241185,0.00005477053627627271,0.9903529302026287,1.4881699085235596,0.146009728953183,0.044679441210466464,3.216919767153588,0.00002062915176143882,0.031220047633434896,7.021546834834535e-6,0.00243316191758897,0.11516004171919232,0.044679441210466464
12,0.12770912969668255,9.195057338161144,0.0000589651738351862,0.23890427057190125,0.00005373078044461735,0.9913892302717483,1.4205109278361003,0.12770912969668255,0.02431893609066317,1.7509633985277482,0.000011228408630444115,0.021240027109662492,4.776989672620875e-6,0.0013512648903039976,0.08331616758676344,0.02431893609066317
13,0.12881664605846319,9.27479851620935,0.00005947653034472323,0.24115718294512858,0.00005423747184781858,0.9912996772844666,1.4403754075368245,0.12881664605846319,0.025668800064298225,1.8481536046294706,0.000011851660578431621,0.024413877882458877,5.490804786217927e-6,0.0014451027328984461,0.07439116300967727,0.025668800064298225
14,0.1271910906726351,9.157758528429726,0.0000587259876377787,0.237631578093617,0.00005344454546036819,0.9913227396847417,1.4260729948679607,0.1271910906726351,0.023434202581927906,1.6872625858988086,0.000010819914223941672,0.021499246847301135,4.835289504501787e-6,0.0013784113051415678,0.07808822767478368,0.023434202581927906
15,0.12534304235524404,9.024699049577572,0.000057872716688790194,0.237902289183777,0.0000535054297556321,0.9913963438667709,1.5277362664540608,0.12534304235524404,0.023173034974181408,1.6684585181410614,0.00001069932931801156,0.02151300591290805,4.838383988043159e-6,0.001322093569318297,0.025933874318236756,0.023173034974181408
16,0.12777488982696655,9.19979206754159,0.00005899553624954788,0.23944194157830978,0.0000538517053771337,0.9913684558525837,1.443809986114502,0.12777488982696655,0.01854352042292484,1.3351334704505895,8.561814710123197e-6,0.018225793755791208,4.09907332496414e-6,0.0012531652929283342,0.06892182743951153,0.01854352042292484
17,0.12634484874707422,9.096829109789342,0.00005833526535844102,0.23741351133914212,0.000053395501142830826,0.9914615954809768,1.513311545054118,0.12634484874707422,0.01875860621762639,1.350619647669097,8.66112296869624e-6,0.01810293772375759,4.071442381123357e-6,0.0012555375130806773,0.028052101834964985,0.01875860621762639
18,0.12581402120203808,9.058609526546741,0.000058090174513770006,0.23732608186806156,0.00005337583781197544,0.9914829985124607,1.5527031421661377,0.12581402120203808,0.01846425323747625,1.3294262330982902,8.525215890755286e-6,0.018707269028302158,4.20735955230896e-6,0.001259367685939506,0.10512788231783143,0.01846425323747625
19,0.12490988192365472,8.99351149850314,0.00005767272017947365,0.23579792036111244,0.00005303214654929001,0.9915365730030169,1.4692309697469075,0.12490988192365472,0.02255454045724425,1.6239269129215848,0.000010413761349660923,0.02180589730873103,4.904256746388623e-6,0.0014414969056990208,0.056332813146066696,0.02255454045724425
20,0.1235549651761824,8.895957492685133,0.000057047135291872734,0.2344872255690443,0.000052737364652198214,0.9915944440546894,1.493686040242513,0.1235549651761824,0.02199560373771327,1.5836834691153563,0.000010155692087829058,0.022069781187454816,4.9636055672223374e-6,0.0014628552245025861,0.06173825025757038,0.02199560373771327
21,0.12374892555510364,8.909922639967464,0.00005713668963687056,0.23508421861695608,0.00005287163141230059,0.991575422657124,1.5549631118774414,0.12374892555510364,0.021994474530375802,1.5836021661870583,0.000010155170716278665,0.021411794675486102,4.81562106813625e-6,0.0014613885485769966,0.08197337176434183,0.021994474530375802
22,0.12349344347568536,8.891527930249344,0.00005701872982256086,0.23553577555919436,0.00005297318885563791,0.991602069127152,1.4662771224975586,0.12349344347568536,0.02186217803915714,1.5740768188193124,0.000010094087490505995,0.02074497630405408,4.665650239125605e-6,0.001438233387286488,0.12785856281332486,0.02186217803915714
23,0.12417903670291147,8.940890642609626,0.00005733527824724772,0.23523586431673885,0.00005290573729823095,0.9915617139938666,1.5587698618570964,0.12417903670291147,0.02094970399489409,1.5083786876323737,9.672784872847763e-6,0.019662719248733185,4.422245146010772e-6,0.0013470482275228977,0.0950665643467903,0.02094970399489409
24,0.12374794732111527,8.9098522071203,0.000057136237971924504,0.23536143382857402,0.000052933978517422224,0.9915645907253317,1.6076561609903972,0.12374794732111527,0.021910438287379198,1.5775515566912994,0.000010116369953259448,0.021491521835971573,4.8335521103284335e-6,0.0013507449659226106,0.13432045851591065,0.021910438287379198
25,0.12347259772121238,8.890027035927293,0.000057009105032703295,0.23504094484019852,0.000052861898920736487,0.9915726982442424,1.5440874894460042,0.12347259772121238,0.020567411969600873,1.480853661811263,9.496275051030341e-6,0.01965997289730646,4.421627477665289e-6,0.0012921278406071673,0.04368643363024075,0.020567411969600873
26,0.12528900655753872,9.020808472142786,0.000057847767570331815,0.23632086730689114,0.000053149759965996866,0.9915196811139947,1.592264731725057,0.12528900655753872,0.021678859159895047,1.5608778595124426,0.000010009446481608399,0.019562489007114825,4.399702857028599e-6,0.0013308887791592984,0.015103346649344653,0.021678859159895047
27,0.12442937066711514,8.958914688032293,0.000057450861101435044,0.23597762979825074,0.00005307256411188774,0.9915532092531706,1.526700496673584,0.12442937066711514,0.02153452592120931,1.5504858663270713,9.94280571340715e-6,0.020085719027919068,4.517379938742401e-6,0.00132908381364207,0.02661261031062202,0.02153452592120931
28,0.12335617002418713,8.881644241741474,0.00005695534866140368,0.23418487974682442,0.000052669365545471686,0.9915979569868236,1.5766181945800781,0.12335617002418713,0.02209607167751026,1.5909171607807389,0.000010202079605691427,0.021634971231954944,4.865814606021976e-6,0.0013394997578605671,0.02063723449406696,0.02209607167751026
29,0.12203187584334364,8.786295060720743,0.00005634390266088811,0.23267506099068277,0.0000523297996603445,0.9916793366406594,1.5812311172485352,0.12203187584334364,0.02420804515153511,1.7429792509105262,0.000011177208661280101,0.02405131058320944,5.409261564300062e-6,0.0014899586963347858,0.08390477988394235,0.02420804515153511
30,0.12226321452699657,8.802951445943753,0.00005645071511610408,0.2325054247315372,0.000052291647606495575,0.991622722645601,1.602811574935913,0.12226321452699657,0.02641457568936217,1.901849449634077,0.000012195996096795761,0.02645874947403399,5.950706763948751e-6,0.001591124203727616,0.03774392267534014,0.02641457568936217


==> data/cdr/ensemble_metrics_summary/val/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,18.760606048952454,1350.7636355245766,0.00866204632008124,3.0891822494952783,0.0006947727338808074,-0.0003702776027746256,0.0,18.760606048952454,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.22353843027488862,16.09476697979198,0.00010321096409715688,0.33389664375282896,0.00007509504628666084,0.9732890082080917,10.727715094884237,0.22353843027488862,0.04735286557789914,3.4094063216087367,0.00002186351090972596,0.030029661154507538,6.7538228867009315e-6,0.006014633187434568,0.5923628701014438,0.04735286557789914
2,0.1388301131296283,9.995768145333237,0.00006409989460964705,0.2444117661260776,0.00005496944408889948,0.9901770373163141,4.454315344492595,0.1388301131296283,0.022627266352472093,1.6291631773779918,0.000010447339959621032,0.01375766185289452,3.094167829983134e-6,0.0009502483992755105,0.301086555759562,0.022627266352472093
3,0.13692597142737375,9.858669942770907,0.00006322072452410238,0.24100982387346523,0.00005420433004626302,0.9908095637438494,5.058033227920532,0.13692597142737375,0.022271394129411492,1.6035403773176262,0.000010283028547071902,0.012233855797635442,2.751456130442114e-6,0.0008089238684101858,1.2976782050318125,0.022271394129411492
4,0.13692598920709242,9.858671222910653,0.00006322073273325867,0.2410098405328083,0.000054204333793033664,0.9908095640868014,21.370865901311237,0.13692598920709242,0.022271384499522578,1.6035396839656257,0.000010283024100811282,0.012233791442302385,2.7514416566017643e-6,0.0008089215730236997,19.595664136391335,0.022271384499522578
5,0.1358630622943774,9.782140485195171,0.000062729963824793,0.23850817306558966,0.00005364169610930873,0.9911359733706595,6.682708501815796,0.1358630622943774,0.02253182037202053,1.6222910667854793,0.000010403271153870318,0.014332350042313938,3.2234181144418024e-6,0.0009509292667302642,4.085807388522139,0.02253182037202053
6,0.1358630632993326,9.782140557551948,0.00006272996428879553,0.23850816807063582,0.00005364169498591832,0.9911359745638976,10.199908336003622,0.1358630632993326,0.022531820055972925,1.6222910440300498,0.000010403271007946509,0.014332355233227498,3.2234192819045544e-6,0.0009509303614657157,6.072441310102581,0.022531820055972925
7,0.13586306329945533,9.782140557560785,0.00006272996428885219,0.23850816807004996,0.000053641694985786555,0.9911359745640383,4.5325541496276855,0.13586306329945533,0.02253182005600403,1.6222910440322886,0.000010403271007960871,0.01433235523393215,3.223419282063037e-6,0.0009509303615968391,0.21781733151631819,0.02253182005600403
8,0.13586306329944023,9.782140557559694,0.00006272996428884521,0.23850816807006334,0.000053641694985789563,0.9911359745640403,4.264546473821004,0.13586306329944023,0.022531820056017865,1.6222910440332856,0.00001040327100796726,0.014332355233916735,3.223419282059568e-6,0.0009509303615982648,0.3367935804108034,0.022531820056017865
9,0.13586306329933287,9.78214055755197,0.00006272996428879565,0.23850816806984323,0.00005364169498574006,0.9911359745640476,4.701922257741292,0.13586306329933287,0.0225318200559431,1.6222910440279026,0.000010403271007932734,0.014332355233847245,3.2234192820439375e-6,0.000950930361591513,0.21820263885105895,0.0225318200559431
10,0.13586306329941814,9.782140557558106,0.00006272996428883502,0.23850816806999672,0.00005364169498577458,0.9911359745640481,4.324863354365031,0.13586306329941814,0.02253182005606014,1.6222910440363292,0.000010403271007986779,0.014332355234007206,3.2234192820799173e-6,0.0009509303615971755,0.13022215024174671,0.02253182005606014
11,0.13586306329939815,9.782140557556664,0.00006272996428882578,0.2385081680699891,0.00005364169498577287,0.9911359745640497,5.011070966720581,0.13586306329939815,0.022531820056046765,1.6222910440353682,0.0000104032710079806,0.014332355233960772,3.2234192820694717e-6,0.0009509303615959774,0.3920229566639171,0.022531820056046765
12,0.1358630632993396,9.78214055755245,0.00006272996428879874,0.23850816806988195,0.000053641694985748764,0.9911359745640534,4.421215295791626,0.1358630632993396,0.022531820055928683,1.6222910440268634,0.000010403271007926082,0.014332355233886438,3.2234192820527526e-6,0.0009509303615941536,0.2752616989075403,0.022531820055928683
13,0.13586306329931233,9.78214055755049,0.00006272996428878617,0.23850816806985495,0.00005364169498574269,0.9911359745640554,6.3171225388844805,0.13586306329931233,0.022531820055922448,1.6222910440264176,0.000010403271007923199,0.0143323552338945,3.223419282054567e-6,0.0009509303615934755,2.5780169482589446,0.022531820055922448
14,0.13586306329932835,9.782140557551642,0.00006272996428879355,0.23850816806981914,0.00005364169498573465,0.9911359745640561,4.6645151774088545,0.13586306329932835,0.022531820055946013,1.6222910440281133,0.000010403271007934088,0.014332355233842051,3.2234192820427707e-6,0.0009509303615951956,0.28334043442390117,0.022531820055946013
15,0.13586306329932915,9.782140557551699,0.00006272996428879392,0.23850816806982553,0.00005364169498573608,0.9911359745640561,4.699642737706502,0.13586306329932915,0.022531820055924717,1.6222910440265814,0.000010403271007924252,0.014332355233855424,3.2234192820457747e-6,0.0009509303615950825,0.4270695133069188,0.022531820055924717
16,0.13586306329931241,9.782140557550493,0.0000627299642887862,0.2385081680697904,0.00005364169498572818,0.9911359745640568,4.526602665583293,0.13586306329931241,0.02253182005588684,1.6222910440238518,0.00001040327100790676,0.01433235523381615,3.2234192820369465e-6,0.0009509303615922926,0.1185295622210349,0.02253182005588684
17,0.13586306329933137,9.782140557551857,0.00006272996428879495,0.23850816806988984,0.00005364169498575054,0.9911359745640588,4.576763868331909,0.13586306329933137,0.02253182005588644,1.6222910440238225,0.000010403271007906576,0.014332355233921278,3.2234192820605868e-6,0.0009509303615966116,0.03464605441792842,0.02253182005588644
18,0.13586306329928766,9.782140557548711,0.00006272996428877477,0.2385081680698092,0.000053641694985732406,0.9911359745640634,4.409917672475179,0.13586306329928766,0.022531820055895425,1.6222910440244704,0.000010403271007910725,0.014332355233809447,3.2234192820354375e-6,0.0009509303615972343,0.07355676209912654,0.022531820055895425
19,0.13586306329918932,9.78214055754163,0.00006272996428872937,0.2385081680696444,0.000053641694985695346,0.9911359745640692,4.336045424143474,0.13586306329918932,0.022531820055905497,1.622291044025196,0.000010403271007915377,0.014332355233840506,3.2234192820424213e-6,0.0009509303616009471,0.1879758041138253,0.022531820055905497
20,0.1358630632992223,9.782140557544006,0.00006272996428874459,0.23850816806968997,0.00005364169498570559,0.9911359745640675,4.636924743652344,0.1358630632992223,0.022531820055908612,1.622291044025419,0.000010403271007916817,0.0143323552338633,3.223419282047548e-6,0.000950930361601566,0.5982161982710874,0.022531820055908612
21,0.1358630632990854,9.782140557534149,0.00006272996428868139,0.2385081680694748,0.0000536416949856572,0.9911359745640728,4.6847067674001055,0.1358630632990854,0.022531820055716967,1.6222910440116225,0.000010403271007828327,0.014332355233671048,3.2234192820043116e-6,0.000950930361594878,0.3316545047816894,0.022531820055716967
22,0.13586306329914366,9.782140557538343,0.00006272996428870828,0.238508168069517,0.00005364169498566669,0.9911359745640743,5.057025829950969,0.13586306329914366,0.022531820055841627,1.6222910440205964,0.000010403271007885883,0.014332355233770681,3.2234192820267177e-6,0.0009509303615989541,1.3130014351484876,0.022531820055841627
23,0.13586306329918332,9.782140557541199,0.0000627299642887266,0.2385081680696263,0.00005364169498569128,0.9911359745640759,4.3968344529469805,0.13586306329918332,0.02253182005585985,1.6222910440219103,0.000010403271007894305,0.014332355233863852,3.223419282047672e-6,0.0009509303615993181,0.3478362154442465,0.02253182005585985
24,0.13586306329909062,9.782140557534523,0.00006272996428868379,0.23850816806948424,0.00005364169498565932,0.9911359745640783,5.529458522796631,0.13586306329909062,0.022531820055730796,1.622291044012619,0.00001040327100783471,0.014332355233732988,3.2234192820182423e-6,0.0009509303615942317,1.528186756907655,0.022531820055730796
25,0.13586306329909245,9.782140557534658,0.00006272996428868464,0.23850816806944608,0.00005364169498565074,0.9911359745640834,4.894588629404704,0.13586306329909245,0.02253182005575251,1.6222910440141778,0.00001040327100784474,0.014332355233793401,3.223419282031828e-6,0.0009509303615964518,0.46630180463214776,0.02253182005575251
26,0.13586306329913603,9.782140557537794,0.00006272996428870476,0.23850816806949973,0.000053641694985662813,0.9911359745640826,4.922936677932739,0.13586306329913603,0.022531820055861414,1.6222910440220233,0.00001040327100789502,0.014332355233951589,3.223419282067406e-6,0.0009509303616003706,0.4948343361274478,0.022531820055861414
27,0.13586306329914735,9.78214055753861,0.00006272996428870999,0.2385081680694802,0.00005364169498565841,0.9911359745640831,4.631286144256592,0.13586306329914735,0.022531820055859676,1.6222910440218967,0.000010403271007894222,0.014332355234009737,3.223419282080482e-6,0.0009509303616021231,0.1638261270965296,0.022531820055859676
28,0.1358630632991114,9.782140557536023,0.0000627299642886934,0.23850816806944483,0.000053641694985650454,0.9911359745640854,8.680144309997559,0.1358630632991114,0.022531820055831146,1.6222910440198444,0.000010403271007881048,0.014332355233911253,3.223419282058335e-6,0.0009509303616010441,6.459326463187835,0.022531820055831146
29,0.13586306329910336,9.782140557535444,0.00006272996428868968,0.23850816806941522,0.0000536416949856438,0.9911359745640856,5.095780690511067,0.13586306329910336,0.022531820055772384,1.622291044015613,0.000010403271007853915,0.014332355233898485,3.2234192820554635e-6,0.0009509303615977298,0.6157157044638273,0.022531820055772384
30,0.13586306329912892,9.782140557537282,0.00006272996428870148,0.2385081680694536,0.00005364169498565243,0.9911359745640853,4.590827941894531,0.13586306329912892,0.022531820055825956,1.6222910440194707,0.000010403271007878653,0.014332355233947094,3.2234192820663966e-6,0.0009509303616001463,0.16056369125757206,0.022531820055825956


==> data/cdr/ensemble_metrics_summary/val/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std,time_std
0,18.760606048952454,18.76060604895245,0.06453598673137309,3.0891822494952783,0.001096365682999041,-0.00037027760277457935,18.760606048952454,0.0,2.5121479338940403e-15,2.5121479338940403e-15,0.0,0.0,2.655742100606481e-19,0.0,2.5121479338940403e-15,0.0
1,12.45651138888889,12.456511430555556,0.04256390277777778,2.4877886805555556,0.0008781388888888889,0.3587794861111111,12.45651138888889,0.04119755493270027,1.2560739669470201e-15,1.7763568394002505e-15,8.498374721940739e-18,3.1401849173675503e-16,0.0,3.925231146709438e-17,1.2560739669470201e-15,0.0017735087514338082
2,9.336043569444444,9.336043291666664,0.03171775,2.117136305555556,0.0007431944444444444,0.5360662638888889,9.336043569444444,0.011089115231125444,0.0,1.2560739669470201e-15,6.938893903907228e-18,5.438959822042073e-16,1.0842021724855044e-19,0.0,0.0,0.0010313665087949742
3,7.456588013888887,7.456588055555554,0.025121083333333332,1.8390117916666666,0.0006422777777777777,0.6432100138888889,7.456588013888887,0.01120763134073328,1.7763568394002505e-15,1.7763568394002505e-15,0.0,0.0,1.0842021724855044e-19,0.0,1.7763568394002505e-15,0.001068722912363423
4,6.280671777777777,6.280671986111112,0.021003541666666667,1.6556271111111112,0.0005746805555555556,0.7094113333333333,6.280671777777777,0.010835953332759716,0.0,8.881784197001252e-16,0.0,0.0,1.3278710503032405e-19,1.1102230246251565e-16,0.0,0.0009604886125723543
5,5.366409861111112,5.366409805555556,0.01792584722222222,1.5150140972222224,0.0005239999999999999,0.7553367222222223,5.366409861111112,0.01085620677029645,0.0,1.6616296724220897e-15,2.4532694666933987e-18,0.0,0.0,1.1102230246251565e-16,0.0,0.0010263972249107277
6,4.764464083333333,4.7644640972222225,0.015890583333333333,1.418324513888889,0.0004891805555555556,0.7854534444444446,4.764464083333333,0.010926758801495587,0.0,8.881784197001252e-16,0.0,2.220446049250313e-16,0.0,7.850462293418876e-17,0.0,0.0010611870267687037
7,4.304416416666667,4.304416486111112,0.014321333333333333,1.341287111111111,0.00046133333333333334,0.8086499027777777,4.304416416666667,0.010739317646733035,0.0,0.0,0.0,2.220446049250313e-16,7.666467083416871e-20,1.3597399555105182e-16,0.0,0.0009116288686886691
8,3.879628083333333,3.879628125,0.012888055555555555,1.2631973055555552,0.0004342222222222223,0.8284095555555555,3.879628083333333,0.010795415551574141,8.881784197001252e-16,5.438959822042073e-16,0.0,3.1401849173675503e-16,0.0,0.0,8.881784197001252e-16,0.000998078991363079
9,3.5374413333333337,3.5374413472222224,0.011753208333333334,1.202718263888889,0.0004130833333333333,0.8436817916666666,3.5374413333333337,0.01095571230959009,3.1401849173675503e-16,5.438959822042073e-16,1.2266347333466993e-18,0.0,0.0,7.850462293418876e-17,3.1401849173675503e-16,0.0010919177440099732
10,3.296646583333333,3.296646513888889,0.010928819444444446,1.153242888888889,0.00039552777777777785,0.8557963472222223,3.296646583333333,0.01089221128710994,5.438959822042073e-16,0.0,1.2266347333466993e-18,1.5700924586837752e-16,0.0,7.850462293418876e-17,5.438959822042073e-16,0.0012223064940652029
11,3.0849790277777775,3.0849790555555554,0.010219902777777777,1.1104585,0.00038029166666666664,0.865805888888889,3.0849790277777775,0.010864689394279764,5.438959822042073e-16,0.0,2.1245936804851847e-18,1.5700924586837752e-16,6.639355251516202e-20,7.850462293418876e-17,5.438959822042073e-16,0.0010697588653679
12,2.926624541666667,2.9266245555555557,0.009693083333333333,1.076906736111111,0.00036830555555555553,0.8732932361111111,2.926624541666667,0.010741467829103823,3.1401849173675503e-16,4.440892098500626e-16,1.2266347333466993e-18,2.7194799110210365e-16,3.8332335417084355e-20,1.1102230246251565e-16,3.1401849173675503e-16,0.0009810069328114112
13,2.782728013888889,2.782728083333333,0.009213444444444446,1.0451787916666666,0.0003572916666666666,0.879776763888889,2.782728013888889,0.010789661495773881,4.440892098500626e-16,5.438959822042073e-16,0.0,2.7194799110210365e-16,5.421010862427522e-20,2.220446049250313e-16,4.440892098500626e-16,0.00100742163696077
14,2.6643411805555552,2.664341319444444,0.008820583333333335,1.01869375,0.000348,0.8850669444444446,2.6643411805555552,0.010853725451010245,3.1401849173675503e-16,5.438959822042073e-16,1.734723475976807e-18,1.5700924586837752e-16,0.0,1.1102230246251565e-16,3.1401849173675503e-16,0.0009080052960625477
15,2.559888111111111,2.5598881111111114,0.008475361111111112,0.9956218750000002,0.00034006944444444433,0.8898056805555555,2.559888111111111,0.01074400544166565,0.0,4.440892098500626e-16,2.1245936804851847e-18,2.482534153247273e-16,5.421010862427522e-20,1.1102230246251565e-16,0.0,0.0008636221935991368
16,2.4778105416666665,2.4778105,0.008199499999999998,0.9765896805555556,0.00033334722222222224,0.8938100000000002,2.4778105416666665,0.010871719430994103,0.0,3.1401849173675503e-16,1.2266347333466993e-18,1.3597399555105182e-16,3.8332335417084355e-20,2.482534153247273e-16,0.0,0.0008867395901010763
17,2.4006995555555557,2.400699583333333,0.007942236111111112,0.9578655833333335,0.00032677777777777783,0.8972384305555554,2.4006995555555557,0.010765112108654447,0.0,3.1401849173675503e-16,2.1245936804851847e-18,1.3597399555105182e-16,6.639355251516202e-20,1.3597399555105182e-16,0.0,0.0008852862688184551
18,2.344153472222222,2.344153472222222,0.007753888888888889,0.9448482361111111,0.00032220833333333336,0.8997022083333334,2.344153472222222,0.010792226703078658,4.440892098500626e-16,4.440892098500626e-16,8.673617379884035e-19,0.0,3.8332335417084355e-20,0.0,4.440892098500626e-16,0.0009387607580788781


==> data/cdr/ensemble_metrics_summary_final/test/optimal_full_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
1,0.03988757748659715,0.004363146384194191,0.9970292675831773,0.00017124014792352238


==> data/cdr/ensemble_metrics_summary_final/test/optimal_gb_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
30,0.27927019317855534,0.038029171559916045,0.9852206700378864,0.0013094026519255694


==> data/cdr/ensemble_metrics_summary_final/test/optimal_vp_at_end_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
30,0.3010476688218662,0.03107151429242607,0.9837634689232942,0.001444123545581145


==> data/cdr/ensemble_metrics_summary_final/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
30,0.41734329693880573,0.16731892851148636,0.979118502684366,0.008115933447853637


==> data/cdr/ensemble_metrics_summary_final/test/optimal_vp_at_start_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
30,0.15327064865947318,0.03821922713314675,0.9910038627463343,0.0022152620103539663


==> data/cdr/ensemble_metrics_summary_final/test/optimal_vp_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
30,0.1398689032926371,0.012756621505314052,0.9917483298633168,0.000676024951023014


==> data/cdr/ensemble_metrics_summary_final/test/optimal_xgboost_em_summary.csv <==
learner,target_metric_mean,target_metric_std,skl_r2_mean,skl_r2_std
18,2.572557934879759,0.0,0.9018925401213626,1.3597399555105182e-16


==> data/higgs/ensemble_metrics_summary/test/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
25,0.7461133333333333,0.7461133333333333,0.7441954794191323,0.7461133333333333,0.7446276428508041,0.8266225399344211,0.508409857749939,0.7461133201917013,0.8266225399344211,0.0,0.508409857749939,0.0012690552916769942,0.0012690552916769942,0.0014226205804469185,0.0012690552916769942,0.0013780357725720017,0.0014978057733943347,0.0020480927538089598,0.001269061331629798,0.0014978057733943347,0.0,0.0020480927538089598


==> data/higgs/ensemble_metrics_summary/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
25,0.745524,0.745524,0.7437892298116355,0.745524,0.744157519903193,0.8266748020954525,0.5083000262578329,0.745524009068807,0.8266748020954525,0.0,0.5083000262578329,0.0013263981302761353,0.0013263981302761353,0.0014291391202169612,0.0013263981302761353,0.0013957901315440598,0.0018357600152659353,0.0024754578429611457,0.0013263939071398174,0.0018357600152659353,0.0,0.0024754578429611457


==> data/higgs/ensemble_metrics_summary/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
25,0.7495206666666666,0.7495206666666666,0.7478153531090798,0.7495206666666666,0.7481861196518859,0.8307571873743188,0.5031403303146362,0.7495206594467163,0.8307571873743188,0.0,0.5031403303146362,0.00023816240957238232,0.00023816240957238232,0.00031057609294352404,0.00023816240957238232,0.00028164801168578814,0.00030848210247697586,0.0004706272048273857,0.0002381506323171343,0.00030848210247697586,0.0,0.0004706272048273857


==> data/higgs/ensemble_metrics_summary/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
25,0.7516273333333334,0.7516273333333334,0.7499254887059356,0.7516273333333334,0.7503022216745784,0.8327612527075418,0.5005348722139994,0.7516273260116577,0.8327612527075418,0.0,0.5005348722139994,0.0009313696008209416,0.0009313696008209416,0.0008788160477840624,0.0009313696008209416,0.0009011516832415891,0.0007659981597235558,0.00098455102773057,0.0009313507323776815,0.0007659981597235558,0.0,0.00098455102773057


==> data/higgs/ensemble_metrics_summary/test/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
25,0.7590026666666666,0.7590026666666666,0.757397821908158,0.7590026666666666,0.7577591341648612,0.8420176440185948,0.48809029658635456,0.75900266567866,0.8420176440185948,0.0,0.48809029658635456,0.0008377334500503902,0.0008377334500503902,0.0009779244930182742,0.0008377334500503902,0.0009235420807288592,0.0003410889678270529,0.00035710201909394966,0.0008377375685081831,0.0003410889678270529,0.0,0.00035710201909394966


==> data/higgs/ensemble_metrics_summary/test/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,target_metric_std
200,0.753122,0.753122,0.7516368303229144,0.753122,0.7519337567162744,0.8364138288160015,0.4949587285518646,0.7531219720840454,0.8364138288160015,0.4949587285518646,0.0,0.0,0.0,0.0,1.3597399555105182e-16,0.0,0.0,0.0,0.0,0.0


==> data/higgs/ensemble_metrics_summary/train/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.4700297115384615,0.4700297115384615,0.5,0.4700297115384615,0.31974164049143694,0.5,0.7617446184158325,0.47002971172332764,0.5,0.0,0.7617446184158325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.6982948397435896,0.6982948397435896,0.6957851716975774,0.6982948397435896,0.6959424818038725,0.7675716319326149,0.5773265759150187,0.6982948581377665,0.7675716319326149,42.582714239756264,0.5773265759150187,0.005297381477752242,0.005297381477752242,0.006697917955179718,0.005297381477752242,0.006680787422710664,0.007589278073124351,0.007325377709217719,0.005297392629900697,0.007589278073124351,0.17715857735237797,0.007325377709217719
2,0.7208977243589744,0.7208977243589744,0.7184462399897368,0.7208977243589744,0.7189121285667851,0.7963026080083234,0.5453900496164957,0.7208977341651917,0.7963026080083234,8.639668941497803,0.5453900496164957,0.00337029743791543,0.00337029743791543,0.003439145256331988,0.00337029743791543,0.0034389168485283715,0.003753339701175784,0.004117972466106169,0.0033702846046222757,0.003753339701175784,0.046370265898699164,0.004117972466106169
3,0.7275703205128204,0.7275703205128204,0.7257912064236235,0.7275703205128204,0.72607986961923,0.8047517366828202,0.5349409977595011,0.7275703350702921,0.8047517366828202,7.557807207107544,0.5349409977595011,0.0021807282215596416,0.0021807282215596416,0.002431731911547598,0.0021807282215596416,0.002349379544805896,0.0027704188761358433,0.003389881372121324,0.002180721071041837,0.0027704188761358433,0.06268034512701107,0.003389881372121324
4,0.7309642307692307,0.7309642307692307,0.7286255341364601,0.7309642307692307,0.7291042887875968,0.8088075465357125,0.5301546851793925,0.7309642434120178,0.8088075465357125,7.601826429367065,0.5301546851793925,0.0025275148715023675,0.0025275148715023675,0.0028194088377807834,0.0025275148715023675,0.0027609506357393516,0.0026907606080079313,0.0035957161268206942,0.002527520103717903,0.0026907606080079313,0.02958191539471347,0.0035957161268206942
5,0.7328665384615385,0.7328665384615385,0.7309145600119992,0.7328665384615385,0.7312956095053579,0.8109607301295153,0.5274542371431986,0.7328665455182394,0.8109607301295153,7.633619864781697,0.5274542371431986,0.0031342668473644786,0.0031342668473644786,0.0031330396938120115,0.0031342668473644786,0.0031386979287921085,0.0037192961444137127,0.0048102187715239,0.0031342394396631232,0.0037192961444137127,0.06397226680147201,0.0048102187715239
6,0.7338514743589744,0.7338514743589744,0.7317366639787114,0.7338514743589744,0.7321718937879854,0.8120841310018075,0.526102622350057,0.7338514924049377,0.8120841310018075,7.684324343999227,0.526102622350057,0.003093336323029196,0.003093336323029196,0.002955820716823183,0.003093336323029196,0.0030042454314449132,0.0037457574822994753,0.004820174619127072,0.003093334598900613,0.0037457574822994753,0.06346342303759785,0.004820174619127072
7,0.7361121474358975,0.7361121474358975,0.7337689127422506,0.7361121474358975,0.7342689639387964,0.8147300254367642,0.5230768322944641,0.7361121575037638,0.8147300254367642,7.733982006708781,0.5230768322944641,0.0019219262430829266,0.0019219262430829266,0.002290250498774596,0.0019219262430829266,0.002206377605599069,0.0024152901188252583,0.003307134179321748,0.001921930150999166,0.0024152901188252583,0.07354573710810447,0.003307134179321748
8,0.7373683653846154,0.7373683653846154,0.7354226032706173,0.7373683653846154,0.7358189554176976,0.8161785688035961,0.5211949944496155,0.7373683849970499,0.8161785688035961,7.728563706080119,0.5211949944496155,0.0024463593909318623,0.0024463593909318623,0.0025927227429312495,0.0024463593909318623,0.0025544718572928864,0.0031250830442499716,0.004143691580286847,0.0024463536049453547,0.0031250830442499716,0.07374128310541897,0.004143691580286847
9,0.7383683333333333,0.7383683333333333,0.7363996327824885,0.7383683333333333,0.7368038002735804,0.8174782361928132,0.5196048021316528,0.7383683323860168,0.8174782361928132,7.8124152819315595,0.5196048021316528,0.0023192057466386116,0.0023192057466386116,0.0025046985509919965,0.0023192057466386116,0.002451228338934309,0.002961300331879239,0.003888475072257381,0.002319205177196746,0.002961300331879239,0.04092544378725367,0.003888475072257381
10,0.7395529487179487,0.7395529487179487,0.7375519243531402,0.7395529487179487,0.7379734988034178,0.8188429196823631,0.5179034868876139,0.7395529747009277,0.8188429196823631,7.852589845657349,0.5179034868876139,0.001651197480265903,0.001651197480265903,0.0016333503800549677,0.001651197480265903,0.001640785016743894,0.0021417216496767938,0.002823649017169358,0.0016512033980895704,0.0021417216496767938,0.059527687564287314,0.002823649017169358
11,0.7409740064102565,0.7409740064102565,0.739062231055509,0.7409740064102565,0.7394601748280639,0.8204843170248913,0.515916625658671,0.7409740090370178,0.8204843170248913,7.87583589553833,0.515916625658671,0.0010540435768077601,0.0010540435768077601,0.0010483949229359649,0.0010540435768077601,0.0010500648163202081,0.0015434134719418738,0.0020926062441029673,0.0010540610647487235,0.0015434134719418738,0.054422249228848404,0.0020926062441029673
12,0.7411201923076923,0.7411201923076923,0.7390891338835166,0.7411201923076923,0.7395265314121059,0.8206678797010323,0.5156619946161906,0.7411201993624369,0.8206678797010323,7.909385681152344,0.5156619946161906,0.0009653021484467045,0.0009653021484467045,0.001068544923121348,0.0009653021484467045,0.0010378698757247836,0.001384564217665114,0.0019086729248024657,0.0009653125921250238,0.001384564217665114,0.048044569894571426,0.0019086729248024657
13,0.7417490064102564,0.7417490064102564,0.7396997871647081,0.7417490064102564,0.7401454836353424,0.8213750137634742,0.5147544741630554,0.7417490084966024,0.8213750137634742,7.968293825785319,0.5147544741630554,0.001318955771171576,0.001318955771171576,0.0014379089631933423,0.001318955771171576,0.0014055566984286952,0.001695058940872151,0.0022806184264927425,0.0013189544110491168,0.001695058940872151,0.05546812717580925,0.0022806184264927425
14,0.7421578205128205,0.7421578205128205,0.7401802022967939,0.7421578205128205,0.740604667395054,0.8219185528977819,0.5140686829884847,0.7421578367551168,0.8219185528977819,7.985262632369995,0.5140686829884847,0.001139393631286727,0.001139393631286727,0.0012453616960057781,0.001139393631286727,0.0012151251685962492,0.0015204415800414248,0.002067263919150354,0.0011393896776850888,0.0015204415800414248,0.05848012736341557,0.002067263919150354
15,0.7425911538461539,0.7425911538461539,0.7405999201543462,0.7425911538461539,0.7410297538830267,0.8223490635798923,0.5135590434074402,0.7425911625226339,0.8223490635798923,8.04594604174296,0.5135590434074402,0.0014372279810804475,0.0014372279810804475,0.0015729613096953543,0.0014372279810804475,0.0015344768454276733,0.0018040582937546123,0.0023820184296249234,0.0014372372892589406,0.0018040582937546123,0.04559252631104904,0.0023820184296249234
16,0.7432786217948717,0.7432786217948717,0.7413623384797399,0.7432786217948717,0.7417671960231015,0.8231226678330484,0.5126524170239767,0.7432786226272583,0.8231226678330484,8.035291989644369,0.5126524170239767,0.0019466417997980106,0.0019466417997980106,0.0021857407940117255,0.0019466417997980106,0.0021140106416110897,0.0024180635236430974,0.003119523346007516,0.001946632010294975,0.0024180635236430974,0.044804034667440686,0.003119523346007516
17,0.7438976282051283,0.7438976282051283,0.7417968308189601,0.7438976282051283,0.7422646924315462,0.8238385906953232,0.511765738328298,0.7438976367314657,0.8238385906953232,8.108530282974243,0.511765738328298,0.0012088122652334787,0.0012088122652334787,0.0013816298475191032,0.0012088122652334787,0.0013320073582297732,0.0015317970278175884,0.0020422996591062574,0.0012087963525550212,0.0015317970278175884,0.04017984029136817,0.0020422996591062574
18,0.7440991025641025,0.7440991025641025,0.7420253155156796,0.7440991025641025,0.7424877832967595,0.8240850197969453,0.5114620327949524,0.7440991004308065,0.8240850197969453,8.165427128473917,0.5114620327949524,0.0013640676623252537,0.0013640676623252537,0.0013462465420215287,0.0013640676623252537,0.0013553819219621866,0.0017654097215227796,0.0023010747708499184,0.0013640542443051702,0.0017654097215227796,0.06365612397622987,0.0023010747708499184
19,0.7445565064102565,0.7445565064102565,0.7426960836749772,0.7445565064102565,0.743086524440181,0.8247246433345214,0.5106386741002401,0.7445565263430277,0.8247246433345214,8.204214572906494,0.5106386741002401,0.001243078753975296,0.001243078753975296,0.0010202610060185387,0.001243078753975296,0.0011021661996189738,0.0015192814827371963,0.002032142598419492,0.001243071562457422,0.0015192814827371963,0.04956096523721281,0.002032142598419492
20,0.7448440384615385,0.7448440384615385,0.7429354339149635,0.7448440384615385,0.7433460062343996,0.8250517826789512,0.5101702014605204,0.7448440392812093,0.8250517826789512,8.251830101013184,0.5101702014605204,0.0012531506447596807,0.0012531506447596807,0.0012757327785212855,0.0012531506447596807,0.0012710690835532816,0.0015656691603197972,0.0020531002628311466,0.0012531395073038917,0.0015656691603197972,0.051937823038002984,0.0020531002628311466
21,0.7451986538461538,0.7451986538461538,0.7431415261993614,0.7451986538461538,0.7436033210259524,0.825424144775349,0.5097072323163351,0.745198667049408,0.825424144775349,8.273882786432901,0.5097072323163351,0.0012101302522624917,0.0012101302522624917,0.0012965817206480462,0.0012101302522624917,0.0012735149625093655,0.0015814811667613953,0.002096388261617006,0.001210128873841715,0.0015814811667613953,0.062243312801815345,0.002096388261617006
22,0.7455123076923077,0.7455123076923077,0.7434371958463847,0.7455123076923077,0.7439064224879915,0.8257599567036588,0.5093007286389669,0.745512326558431,0.8257599567036588,8.322139978408813,0.5093007286389669,0.0013094151229183836,0.0013094151229183836,0.0013098888494761762,0.0013094151229183836,0.0013140706978381092,0.001690790453778378,0.0022379227978520048,0.0013094376919379903,0.001690790453778378,0.04788300916280356,0.0022379227978520048
23,0.7456950961538461,0.7456950961538461,0.743679340552506,0.7456950961538461,0.7441282736942553,0.8260335898026421,0.5089311599731445,0.7456951141357422,0.8260335898026421,8.350970109303793,0.5089311599731445,0.0013283849284455394,0.0013283849284455394,0.0014530940537287379,0.0013283849284455394,0.0014151875951902524,0.0017618204344868025,0.002346477450730746,0.0013283823788905861,0.0017618204344868025,0.05774664512680178,0.002346477450730746
24,0.7458150641025642,0.7458150641025642,0.743823130863138,0.7458150641025642,0.7442656623802996,0.826165135872916,0.50876784324646,0.7458150784174601,0.826165135872916,8.40976087252299,0.50876784324646,0.0013245864401953526,0.0013245864401953526,0.001427548535806425,0.0013245864401953526,0.00139820887548746,0.0017817214369225845,0.002380882747531615,0.0013246069101321074,0.0017817214369225845,0.07039808199070215,0.002380882747531615
25,0.7460477243589744,0.7460477243589744,0.7440532346687578,0.7460477243589744,0.7444968896798918,0.8264496054981031,0.5084192156791687,0.7460477352142334,0.8264496054981031,8.44279686609904,0.5084192156791687,0.0012060466737507556,0.0012060466737507556,0.001359519295006021,0.0012060466737507556,0.0013137562358377158,0.0016193365569702803,0.00219132945279873,0.0012060632074430634,0.0016193365569702803,0.05224197313482554,0.00219132945279873


==> data/higgs/ensemble_metrics_summary/train/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.4700297115384615,0.4700297115384615,0.5,0.4700297115384615,0.31974164049143694,0.5,0.7617446184158325,0.47002971172332764,0.5,0.0,0.7617446184158325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.6957744871794871,0.6957744871794871,0.6930228302218909,0.6957744871794871,0.6932483952114775,0.7636380019125598,0.5801020661989847,0.695774515469869,0.7636380019125598,19.329588254292805,0.5801020661989847,0.007101229632935272,0.007101229632935272,0.008227419412786962,0.007101229632935272,0.008269988973626486,0.010351546486820417,0.009207067293381497,0.007101222134740062,0.010351546486820417,0.24656976087655266,0.009207067293381497
2,0.7192252243589744,0.7192252243589744,0.717471361535292,0.7192252243589744,0.7177400896592329,0.7939578545640305,0.5477893352508545,0.7192252278327942,0.7939578545640305,6.320632298787435,0.5477893352508545,0.002394290064011968,0.002394290064011968,0.0021766781166484526,0.002394290064011968,0.0022349107331531494,0.0023067791409230837,0.0023286835214433453,0.002394292264371855,0.0023067791409230837,0.009152577899737314,0.0023286835214433453
3,0.7262597756410255,0.7262597756410255,0.7243483053891376,0.7262597756410255,0.7246928888414569,0.8029505525415949,0.5370070536931356,0.7262597680091858,0.8029505525415949,6.013030052185059,0.5370070536931356,0.001585593615312332,0.001585593615312332,0.001378961425543958,0.001585593615312332,0.0014406083298927333,0.0018945211054804604,0.0021981761633716092,0.001585590054898343,0.0018945211054804604,0.02692695856408639,0.0021981761633716092
4,0.7297963782051281,0.7297963782051281,0.7278034225303491,0.7297963782051281,0.7281899572399139,0.8070175366022317,0.5322402715682983,0.7297963897387186,0.8070175366022317,6.028103907903035,0.5322402715682983,0.001789615152996153,0.001789615152996153,0.0018062152155322202,0.001789615152996153,0.0018072170294508782,0.0018863861768403385,0.0023057932660460125,0.0017896119593850536,0.0018863861768403385,0.012256311835652093,0.0023057932660460125
5,0.7319571474358973,0.7319571474358973,0.7300120066181068,0.7319571474358973,0.7303886415760648,0.8097315940355552,0.5290111700693766,0.7319571574529012,0.8097315940355552,6.076183716456096,0.5290111700693766,0.002988080692266506,0.002988080692266506,0.003130910761453685,0.002988080692266506,0.0030932390677167417,0.0035844769595766894,0.004400496316474515,0.002988090294316181,0.0035844769595766894,0.0591831165659967,0.004400496316474515
6,0.7330923076923077,0.7330923076923077,0.7311105173912935,0.7330923076923077,0.7315030598266752,0.8110494881512812,0.5274465878804525,0.7330923080444336,0.8110494881512812,6.180943886439006,0.5274465878804525,0.0034564223262945103,0.0034564223262945103,0.0035676675607410843,0.0034564223262945103,0.0035426703432660175,0.004076504453372832,0.004983481022035996,0.003456416898843007,0.004076504453372832,0.08421417730914503,0.004983481022035996
7,0.7354627564102564,0.7354627564102564,0.7334562846685379,0.7354627564102564,0.7338648907058936,0.8139089233172871,0.5239550272623698,0.7354627648989359,0.8139089233172871,6.278914451599121,0.5239550272623698,0.0015849215575820673,0.0015849215575820673,0.0017346922999568139,0.0015849215575820673,0.0016914388886819986,0.00183338664944729,0.0022367351059290885,0.0015849041981987606,0.00183338664944729,0.11610502424637902,0.0022367351059290885
8,0.7374600641025642,0.7374600641025642,0.7356476773057251,0.7374600641025642,0.7359956514180516,0.8165428445890922,0.5206957260767618,0.7374600768089294,0.8165428445890922,6.418877998987834,0.5206957260767618,0.0030351308490463445,0.0030351308490463445,0.0033300952803625057,0.0030351308490463445,0.003238948273683894,0.003751271364809607,0.004616845296430133,0.0030351268735027445,0.003751271364809607,0.25206293214603304,0.004616845296430133
9,0.7382817307692308,0.7382817307692308,0.7364090728015565,0.7382817307692308,0.7367814981081774,0.8175346558688753,0.5194866259892782,0.7382817467053732,0.8175346558688753,6.354748169581096,0.5194866259892782,0.0030462621326421352,0.0030462621326421352,0.003297171966107572,0.0030462621326421352,0.0032247193645970067,0.0036584342138137574,0.004516594899028878,0.0030462840873945805,0.0036584342138137574,0.1491566857440927,0.004516594899028878
10,0.7390411538461539,0.7390411538461539,0.7371850124283518,0.7390411538461539,0.7375546632157626,0.8184479506256862,0.5183977484703064,0.7390411694844564,0.8184479506256862,6.367173512776692,0.5183977484703064,0.002497660219804655,0.002497660219804655,0.002736600215148709,0.002497660219804655,0.002664417013478386,0.0030337929762232698,0.0038033732910585597,0.0024976542256031267,0.0030337929762232698,0.12851168516920164,0.0038033732910585597
11,0.7403917307692307,0.7403917307692307,0.7385408256385259,0.7403917307692307,0.7389138886625871,0.8199958078511883,0.5165370106697083,0.740391751130422,0.8199958078511883,6.351273775100708,0.5165370106697083,0.0015789951794186192,0.0015789951794186192,0.0017850033995367987,0.0015789951794186192,0.0017184090842847443,0.0020693194532011836,0.002630993899707797,0.0015789866901198082,0.0020693194532011836,0.04093003278426554,0.002630993899707797
12,0.7404963782051283,0.7404963782051283,0.7386431028729321,0.7404963782051283,0.739017413887086,0.8201203201068757,0.5163771311442057,0.7404963771502177,0.8201203201068757,6.3750496705373125,0.5163771311442057,0.0014649795817857393,0.0014649795817857393,0.0016701512765164874,0.0014649795817857393,0.0016034966607786556,0.0019166004301102951,0.0024457059542887395,0.001464988880379268,0.0019166004301102951,0.07532884698895467,0.0024457059542887395
13,0.7412510897435897,0.7412510897435897,0.7393526244206274,0.7412510897435897,0.739746136173201,0.821051808588971,0.5151722232500712,0.7412511110305786,0.821051808588971,6.502841790517171,0.5151722232500712,0.0018762501856093108,0.0018762501856093108,0.0020450950567054865,0.0018762501856093108,0.0019944777921419546,0.0024892369519285136,0.0032515114292425234,0.001876235632158902,0.0024892369519285136,0.03819227042432254,0.0032515114292425234
14,0.7420340064102563,0.7420340064102563,0.7401393494091408,0.7420340064102563,0.7405344767437514,0.8220031088192054,0.5139855941136678,0.7420340180397034,0.8220031088192054,6.487729787826538,0.5139855941136678,0.0016553500383252684,0.0016553500383252684,0.0017547168129595863,0.0016553500383252684,0.0017250739808744656,0.002020724238203867,0.0026730454003572697,0.0016553401077804943,0.002020724238203867,0.11618534429632404,0.0026730454003572697
15,0.7422513141025641,0.7422513141025641,0.74035727871524,0.7422513141025641,0.7407527520409434,0.8222537219853944,0.5136723518371582,0.7422513167063395,0.8222537219853944,6.637932300567627,0.5136723518371582,0.001624164146470282,0.001624164146470282,0.0017247892544233353,0.001624164146470282,0.0016941402833522687,0.001953338746713569,0.0025652984073712194,0.0016241801700759516,0.001953338746713569,0.14737282007910057,0.0025652984073712194
16,0.7428845512820512,0.7428845512820512,0.7409720239642538,0.7428845512820512,0.741376459963282,0.8229492059456914,0.5128305951754252,0.7428845564524332,0.8229492059456914,6.576014121373494,0.5128305951754252,0.0021336926547180727,0.0021336926547180727,0.002239885786861211,0.0021336926547180727,0.002210557452739003,0.002559540308248156,0.003306084208116167,0.0021337052919495236,0.002559540308248156,0.17261706804221172,0.003306084208116167
17,0.7432954166666667,0.7432954166666667,0.7414009891505778,0.7432954166666667,0.7418009422248839,0.8234163390302149,0.5122658014297485,0.743295431137085,0.8234163390302149,6.623545328776042,0.5122658014297485,0.0015223772684392876,0.0015223772684392876,0.0016112408070703987,0.0015223772684392876,0.0015847266280028752,0.0018965600992760679,0.0025138124658919047,0.0015223650886358297,0.0018965600992760679,0.11128850249827096,0.0025138124658919047
18,0.7434291987179487,0.7434291987179487,0.7415279615236611,0.7434291987179487,0.7419307139328267,0.8235892715749258,0.5120449066162109,0.7434292236963908,0.8235892715749258,6.45879586537679,0.5120449066162109,0.0016480593705121137,0.0016480593705121137,0.0017222800229490535,0.0016480593705121137,0.0017013721898379937,0.001978742969215349,0.0025963272521494656,0.0016480619624139085,0.001978742969215349,0.038048577043507496,0.0025963272521494656
19,0.7440810897435898,0.7440810897435898,0.7422301762062319,0.7440810897435898,0.7426179670310479,0.8244107445651586,0.5110013683636984,0.7440810799598694,0.8244107445651586,6.583336432774861,0.5110013683636984,0.0010958653016538218,0.0010958653016538218,0.0011478620940225618,0.0010958653016538218,0.0011307675258133512,0.0013837423028230037,0.0018680167423731923,0.0010958718150280498,0.0013837423028230037,0.08626569494733925,0.0018680167423731923
20,0.744498141025641,0.744498141025641,0.742683186446102,0.744498141025641,0.7430598398985683,0.8249338760481929,0.5103262265523275,0.7444981535275778,0.8249338760481929,6.605817953745524,0.5103262265523275,0.0013802213073894043,0.0013802213073894043,0.001447355413014329,0.0013802213073894043,0.0014270464286786284,0.0016939440623007771,0.002247276894318662,0.0013802051188113033,0.0016939440623007771,0.09701014362145625,0.002247276894318662
21,0.7447656089743591,0.7447656089743591,0.7429321893770253,0.7447656089743591,0.7433164098088269,0.82525255136005,0.5099194447199503,0.7447656194368998,0.82525255136005,6.587518850962321,0.5099194447199503,0.0014439087822639396,0.0014439087822639396,0.001518899221679833,0.0014439087822639396,0.0014963863317502535,0.0018000139742314085,0.0023867588890600097,0.0014438972398757917,0.0018000139742314085,0.06931813287572017,0.0023867588890600097
22,0.7450470192307693,0.7450470192307693,0.7432233524985167,0.7450470192307693,0.7436045468340869,0.8256013635881602,0.5094880064328512,0.7450470328330994,0.8256013635881602,6.552069743474324,0.5094880064328512,0.00158970119489579,0.00158970119489579,0.0017079944667651502,0.00158970119489579,0.0016702153760602817,0.002001675874070422,0.002661272630285827,0.0015896793569086486,0.002001675874070422,0.07045874521265647,0.002661272630285827
23,0.7452333012820512,0.7452333012820512,0.7434188284517574,0.7452333012820512,0.7437974329697271,0.8258121349470121,0.5092261433601379,0.7452333172162374,0.8258121349470121,6.614518006642659,0.5092261433601379,0.0016577763462917248,0.0016577763462917248,0.0017701639594348423,0.0016577763462917248,0.0017343352888461974,0.00211015677693745,0.0028010614426554944,0.0016577892391734493,0.00211015677693745,0.04289517240260768,0.0028010614426554944
24,0.7452903205128205,0.7452903205128205,0.7434621073385447,0.7452903205128205,0.743846031580177,0.8258819580540022,0.5091389616330465,0.7452903389930725,0.8258819580540022,6.634092807769775,0.5091389616330465,0.0016921561239307261,0.0016921561239307261,0.0017983652419218807,0.0016921561239307261,0.0017654841775160872,0.0021577778812465667,0.002865942194392239,0.0016921549152392205,0.0021577778812465667,0.059787353310325086,0.002865942194392239
25,0.7455253205128205,0.7455253205128205,0.7437012440463158,0.7455253205128205,0.7440846405783613,0.8261476988263968,0.5088005463282267,0.7455253203709921,0.8261476988263968,6.857686122258504,0.5088005463282267,0.0014655438231620434,0.0014655438231620434,0.0015657003389700584,0.0014655438231620434,0.0015341500319927593,0.001942914224608257,0.0025986051951575892,0.001465525620566365,0.001942914224608257,0.19427734760843512,0.0025986051951575892


==> data/higgs/ensemble_metrics_summary/train/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.4700297115384615,0.4700297115384615,0.5,0.4700297115384615,0.31974164049143694,0.5,0.7617446184158325,0.47002971172332764,0.5,0.0,0.7617446184158325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7088684294871794,0.7088684294871794,0.7068685011875006,0.7088684294871794,0.7071874275919013,0.7809574319694352,0.5630285143852234,0.7088684439659119,0.7809574319694352,17.43764654795329,0.5630285143852234,0.0027206734190148314,0.0027206734190148314,0.002553551490348684,0.0027206734190148314,0.0026049064731693042,0.0026997608511313206,0.002377602759685775,0.002720669682655364,0.0026997608511313206,0.5079812290590595,0.002377602759685775
2,0.7203055128205128,0.7203055128205128,0.718555504841165,0.7203055128205128,0.7188365699672818,0.7954130489222453,0.5457092920939127,0.7203055222829183,0.7954130489222453,6.270803689956665,0.5457092920939127,0.0031694293739893244,0.0031694293739893244,0.0031016784591782467,0.0031694293739893244,0.0031324968557142206,0.0035501188861862673,0.003839522073716246,0.0031694093000758598,0.0035501188861862673,0.2272220127065942,0.003839522073716246
3,0.7265176282051282,0.7265176282051282,0.7245934040012901,0.7265176282051282,0.7249483439987334,0.802665616792782,0.5373460451761881,0.7265176375706991,0.802665616792782,6.054120143254598,0.5373460451761881,0.0026892075907411182,0.0026892075907411182,0.0026808194547987972,0.0026892075907411182,0.0026920459002671092,0.002908609442737198,0.003248702353759443,0.0026892250945979943,0.002908609442737198,0.1502680874889808,0.003248702353759443
4,0.7305114743589743,0.7305114743589743,0.7288261553567973,0.7305114743589743,0.7291077450336373,0.8079529571676699,0.5309974948565165,0.730511486530304,0.8079529571676699,6.053483327229817,0.5309974948565165,0.0029085121966992166,0.0029085121966992166,0.003018532022056558,0.0029085121966992166,0.0029807320773071254,0.0032057630280369707,0.003522399491861873,0.002908524952527108,0.0032057630280369707,0.13195337247882769,0.003522399491861873
5,0.732961282051282,0.732961282051282,0.7311792138918332,0.732961282051282,0.7315043439220839,0.8108494647931139,0.5275923411051432,0.7329612970352173,0.8108494647931139,6.1519700686136884,0.5275923411051432,0.0019997517073441265,0.0019997517073441265,0.002116891898082046,0.0019997517073441265,0.002077501230583396,0.0023484923705157086,0.002665787826696879,0.001999745924116898,0.0023484923705157086,0.07874651406000853,0.002665787826696879
6,0.735688108974359,0.735688108974359,0.7340145707822247,0.735688108974359,0.734310376124963,0.8140677187720927,0.5238548119862875,0.7356881300608317,0.8140677187720927,6.221611738204956,0.5238548119862875,0.0004511876824863923,0.0004511876824863923,0.00038223439714966766,0.0004511876824863923,0.0003873971121600938,0.0006681745775342006,0.0009469302148248642,0.0004511788196389182,0.0006681745775342006,0.027579310137666714,0.0009469302148248642
7,0.7372314102564103,0.7372314102564103,0.7355017936660712,0.7372314102564103,0.735822481371773,0.8158591527393582,0.5216940442721049,0.7372314135233561,0.8158591527393582,6.259940067927043,0.5216940442721049,0.0007843544316083051,0.0007843544316083051,0.0008603036506242125,0.0007843544316083051,0.0008264228438570406,0.0011262093772537237,0.001390077214209471,0.0007843555737578028,0.0011262093772537237,0.04092044141352881,0.001390077214209471
8,0.7389720192307693,0.7389720192307693,0.7372067447355244,0.7389720192307693,0.7375459109448914,0.8178863889162281,0.5191855033238729,0.738972028096517,0.8178863889162281,6.280699173609416,0.5191855033238729,0.0003758859480372806,0.0003758859480372806,0.0006070266913920591,0.0003758859480372806,0.0005257015012171086,0.0010486813006497064,0.0014098614728067184,0.00037590172072958256,0.0010486813006497064,0.04187872451553376,0.0014098614728067184
9,0.7402919551282051,0.7402919551282051,0.7385346600214243,0.7402919551282051,0.7388758424778348,0.8195831868117497,0.5171019037564596,0.740291972955068,0.8195831868117497,6.365382432937622,0.5171019037564596,0.0002101507439492772,0.0002101507439492772,0.000356579901025126,0.0002101507439492772,0.0002950825702033218,0.0004704550158353166,0.0006087779455270549,0.000210133250977012,0.0004704550158353166,0.055237664656055986,0.0006087779455270549
10,0.7412258974358975,0.7412258974358975,0.7394755041713301,0.7412258974358975,0.7398176121420498,0.8206841116262346,0.5157559116681417,0.7412258982658386,0.8206841116262346,6.39680282274882,0.5157559116681417,0.0003488683937938978,0.0003488683937938978,0.0003162603013806141,0.0003488683937938978,0.00031561940478864775,0.00021213028189074316,0.00024913204533944644,0.0003488565353561709,0.00021213028189074316,0.060869351376332745,0.00024913204533944644
11,0.7420592948717948,0.7420592948717948,0.7402907785779648,0.7420592948717948,0.7406428453168697,0.8216538495160369,0.5145774682362875,0.742059330145518,0.8216538495160369,6.387926022211711,0.5145774682362875,0.00022485721006049034,0.00022485721006049034,0.00008977755846194653,0.00022485721006049034,0.000138216973262747,0.00020814938410463729,0.0003560625147120051,0.00022485997664794006,0.00020814938410463729,0.054865772877082414,0.0003560625147120051
12,0.7426685256410256,0.7426685256410256,0.7408996494683139,0.7426685256410256,0.7412535002568411,0.822477575744125,0.5135287443796793,0.7426685293515524,0.822477575744125,6.410531997680664,0.5135287443796793,0.0003300546050020065,0.0003300546050020065,0.00021401728180592633,0.0003300546050020065,0.0002519729473052335,0.0005311024040265143,0.0007879378620186191,0.000330065747557151,0.0005311024040265143,0.04171922869568464,0.0007879378620186191
13,0.7433410256410257,0.7433410256410257,0.7415613283423603,0.7433410256410257,0.7419212674156692,0.8232175312742226,0.5125946203867594,0.7433410485585531,0.8232175312742226,6.38957683245341,0.5125946203867594,0.00026254585985245653,0.00026254585985245653,0.0001835164547818112,0.00026254585985245653,0.00020364577727619812,0.000579267639978626,0.0008588897492892811,0.00026253976856397977,0.000579267639978626,0.08924062990928869,0.0008588897492892811
14,0.7437601602564102,0.7437601602564102,0.7419820494809853,0.7437601602564102,0.7423426826589897,0.8237117915375046,0.5119696458180746,0.7437601685523987,0.8237117915375046,6.460496266682942,0.5119696458180746,0.00035779772967412405,0.00035779772967412405,0.0003294620773883794,0.00035779772967412405,0.00033324167561454425,0.0007458470950797427,0.0010556173574154722,0.00035781642790770445,0.0007458470950797427,0.10331168178731974,0.0010556173574154722
15,0.7444529807692307,0.7444529807692307,0.742658850715399,0.7444529807692307,0.7430279512139301,0.8244435240007952,0.5110684831937155,0.7444529930750529,0.8244435240007952,6.435673554738362,0.5110684831937155,0.0007431524749077425,0.0007431524749077425,0.0007589509672390924,0.0007431524749077425,0.0007538115407519689,0.0010984184326375162,0.0014673283921033816,0.0007431507142466377,0.0010984184326375162,0.13631064719764555,0.0014673283921033816
16,0.7451367628205129,0.7451367628205129,0.7433899999542568,0.7451367628205129,0.7437446908843599,0.8254048943433433,0.5098284284273783,0.7451367775599161,0.8254048943433433,6.460274616877238,0.5098284284273783,0.0006990621513109402,0.0006990621513109402,0.000649681968229155,0.0006990621513109402,0.0006699770248148658,0.0008309360159771559,0.001108248438496752,0.0006990862845435048,0.0008309360159771559,0.045741540463491215,0.001108248438496752
17,0.7459191025641027,0.7459191025641027,0.7441712177164357,0.7459191025641027,0.7445288246597678,0.8264151830592232,0.5084802905718485,0.7459191282590231,0.8264151830592232,6.5358866055806475,0.5084802905718485,0.0008572245260531832,0.0008572245260531832,0.000791420696409159,0.0008572245260531832,0.0008185740456841319,0.001079818581582292,0.0015054153189068668,0.0008572300170082884,0.001079818581582292,0.09340908028099144,0.0015054153189068668
18,0.7464540705128204,0.7464540705128204,0.7446940067616826,0.7464540705128204,0.7450578045010067,0.8270192314997508,0.5077199935913086,0.7464540799458822,0.8270192314997508,6.512692451477051,0.5077199935913086,0.0008695020441936951,0.0008695020441936951,0.0007968675650476595,0.0008695020441936951,0.0008265727572605646,0.0010452025978781904,0.0014373554571034542,0.0008694787923942526,0.0010452025978781904,0.1455668372744243,0.0014373554571034542
19,0.7471035576923076,0.7471035576923076,0.7453287760536286,0.7471035576923076,0.74570023046495,0.8277298389793558,0.5067953070004781,0.7471035718917847,0.8277298389793558,6.571239709854126,0.5067953070004781,0.0008446666289887944,0.0008446666289887944,0.0007999610609341546,0.0008446666289887944,0.0008191229575244948,0.0010041391023928707,0.0013198623115891128,0.0008446883017346318,0.0010041391023928707,0.1106351872427219,0.0013198623115891128
20,0.747468141025641,0.747468141025641,0.7456700965242004,0.747468141025641,0.7460512731176734,0.828215338167923,0.5061651865641276,0.7474681735038757,0.828215338167923,6.573620478312175,0.5061651865641276,0.0008692523415322963,0.0008692523415322963,0.0008160747365466225,0.0008692523415322963,0.0008383827795487833,0.0010053215028252751,0.0013062867793561441,0.0008692503446297878,0.0010053215028252751,0.1456006616566304,0.0013062867793561441
21,0.7478861858974359,0.7478861858974359,0.7460780474176953,0.7478861858974359,0.7464642851805486,0.8286922438808929,0.5055582125981649,0.7478862007459005,0.8286922438808929,6.649439096450806,0.5055582125981649,0.0008768889180959316,0.0008768889180959316,0.0008186517539713814,0.0008768889180959316,0.000842787123775928,0.0009669334466677367,0.001275582029192512,0.000876862026723467,0.0009669334466677367,0.10087322055894316,0.001275582029192512
22,0.7482658974358974,0.7482658974358974,0.7464802697444771,0.7482658974358974,0.7468594845261475,0.8291491271953123,0.5049880345662435,0.7482659022013346,0.8291491271953123,6.696989218393962,0.5049880345662435,0.0007007449566040601,0.0007007449566040601,0.0006603413361546159,0.0007007449566040601,0.0006771591323749404,0.0008564896323569897,0.0011439919554555283,0.0007007264923522928,0.0008564896323569897,0.10287456185824409,0.0011439919554555283
23,0.7487596474358975,0.7487596474358975,0.7469714753943245,0.7487596474358975,0.7473532226205579,0.8297009001658214,0.5042894085248312,0.7487596670786539,0.8297009001658214,6.640648523966472,0.5042894085248312,0.00035957045859510555,0.00035957045859510555,0.0002960890839837436,0.00035957045859510555,0.0003205855105712393,0.0004663163959467803,0.0006537617025742283,0.00035959199301170523,0.0004663163959467803,0.14661449749213826,0.0006537617025742283
24,0.7490700961538462,0.7490700961538462,0.7472823147152593,0.7490700961538462,0.7476649228761753,0.8300182724542853,0.5038871963818868,0.7490700880686442,0.8300182724542853,6.679180860519409,0.5038871963818868,0.0003640851005314748,0.0003640851005314748,0.0002969385106823497,0.0003640851005314748,0.0003227748049304387,0.0004524535853792803,0.0006319910485475029,0.000364096729390991,0.0004524535853792803,0.11726170445838871,0.0006319910485475029
25,0.749468685897436,0.749468685897436,0.747698568592457,0.749468685897436,0.7480756648584781,0.8304898150002359,0.5033073226610819,0.7494687040646871,0.8304898150002359,6.729357163111369,0.5033073226610819,0.00021663718317073546,0.00021663718317073546,0.00013953990991954232,0.00021663718317073546,0.0001658298890277505,0.00031656096373446795,0.0004528181039009442,0.0002166398222839497,0.00031656096373446795,0.13594593459668988,0.0004528181039009442


==> data/higgs/ensemble_metrics_summary/train/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.4700297115384615,0.4700297115384615,0.5,0.4700297115384615,0.31974164049143694,0.5,0.7617446184158325,0.47002971172332764,0.5,0.0,0.7617446184158325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7111499679487179,0.7111499679487179,0.7095769764832633,0.7111499679487179,0.7097550262457547,0.7846952387615014,0.5589543779691061,0.7111499706904093,0.7846952387615014,49.98539821306864,0.5589543779691061,0.0008145350159956349,0.0008145350159956349,0.00022661089644023888,0.0008145350159956349,0.0004003276507166663,0.0013034513183659072,0.0013947704156754923,0.0008145401664069611,0.0013034513183659072,27.80015191435451,0.0013947704156754923
2,0.724218108974359,0.724218108974359,0.7225306912122681,0.724218108974359,0.7227946951227832,0.8008528575492453,0.539695680141449,0.7242181102434794,0.8008528575492453,7.213984886805217,0.539695680141449,0.0018963622631141873,0.0018963622631141873,0.0021743094120433635,0.0018963622631141873,0.002077549296045591,0.0019046815052423285,0.0021254319236979685,0.0018963698466308327,0.0019046815052423285,0.822641153944165,0.0021254319236979685
3,0.7301860256410256,0.7301860256410256,0.7283505488587148,0.7301860256410256,0.7286833697278058,0.807590432549982,0.5315984884897867,0.7301860253016154,0.807590432549982,7.034334103266398,0.5315984884897867,0.00198781049018055,0.00198781049018055,0.0021893716764212466,0.00198781049018055,0.002131636450561598,0.002013850443778459,0.002172917153837321,0.0019878076258792714,0.002013850443778459,0.9939525510891626,0.002172917153837321
4,0.733197467948718,0.733197467948718,0.7314599171101387,0.733197467948718,0.7317709138892413,0.8110470362048412,0.5275307695070902,0.7331974903742472,0.8110470362048412,7.060494105021159,0.5275307695070902,0.0025936321395004075,0.0025936321395004075,0.0023152511338794743,0.0025936321395004075,0.002420798661707631,0.0026161167510076757,0.0029333483714020165,0.002593631568755897,0.0026161167510076757,0.9804637286093039,0.0029333483714020165
5,0.7362106089743591,0.7362106089743591,0.7345575339966105,0.7362106089743591,0.734850789275165,0.8146277337489553,0.5232046445210775,0.7362106243769327,0.8146277337489553,7.096652348836263,0.5232046445210775,0.0015924106488840852,0.0015924106488840852,0.001507466810003057,0.0015924106488840852,0.0015428957204093902,0.0013510292027686791,0.001381601775086017,0.0015924361228541065,0.0013510292027686791,0.9760861127343587,0.001381601775086017
6,0.737881217948718,0.737881217948718,0.7361816628152472,0.737881217948718,0.7364943171316799,0.8165684990444112,0.5209127068519592,0.7378812233606974,0.8165684990444112,7.1737940311431885,0.5209127068519592,0.0013707502923686445,0.0013707502923686445,0.0012750673379676445,0.0013707502923686445,0.001311215103597925,0.0011244107217070923,0.0011530126696623797,0.0013707763546725706,0.0011244107217070923,0.9553984546337405,0.0011530126696623797
7,0.7393651282051282,0.7393651282051282,0.7375616815209907,0.7393651282051282,0.7379149321529516,0.8184138241797462,0.5186603665351868,0.7393651405970255,0.8184138241797462,7.196326891581218,0.5186603665351868,0.0006929052331348101,0.0006929052331348101,0.0004197173345170765,0.0006929052331348101,0.0005188451316346485,0.00042832839099967807,0.000353076800847423,0.0006929173246079364,0.00042832839099967807,0.9670040509503226,0.000353076800847423
8,0.7406638141025641,0.7406638141025641,0.7388793471161336,0.7406638141025641,0.7392315887047353,0.8198421323893017,0.5169392426808676,0.7406638065973917,0.8198421323893017,7.206652879714966,0.5169392426808676,0.0003622677323286798,0.0003622677323286798,0.0004917186008810907,0.0003622677323286798,0.0004395233584835555,0.0002609540027277645,0.00038873745985295357,0.0003622587623830118,0.0002609540027277645,0.946133332019409,0.00038873745985295357
9,0.7419032051282052,0.7419032051282052,0.740167223761984,0.7419032051282052,0.740506804605988,0.8215521364506112,0.5146973331769308,0.7419032255808512,0.8215521364506112,7.2883749802907305,0.5146973331769308,0.0003178874705147349,0.0003178874705147349,0.00018639824601626565,0.0003178874705147349,0.0002310693160820996,0.0008107055141125506,0.0012778426569037122,0.00031790384874359116,0.0008107055141125506,0.9662591820216937,0.0012778426569037122
10,0.74277375,0.74277375,0.7410462234399131,0.74277375,0.7413861466752621,0.8225055997591614,0.5135292410850525,0.7427737712860107,0.8225055997591614,7.37569276491801,0.5135292410850525,0.00027832280131311196,0.00027832280131311196,0.00033035403073837933,0.00027832280131311196,0.0003104014414794173,0.0007123616708251024,0.0011373389552786052,0.00027830603521402953,0.0007123616708251024,1.0126809422181418,0.0011373389552786052
11,0.7437665705128205,0.7437665705128205,0.7420716148006873,0.7437665705128205,0.7424026482287419,0.8237500758404451,0.5119211673736572,0.7437665859858195,0.8237500758404451,7.337502320607503,0.5119211673736572,0.0002654164092809257,0.0002654164092809257,0.00019593149002771233,0.0002654164092809257,0.00022197534408531584,0.0006513116300377146,0.0010182663126604916,0.0002654215400479606,0.0006513116300377146,0.9800199333747626,0.0010182663126604916
12,0.7445628205128205,0.7445628205128205,0.742967636450622,0.7445628205128205,0.7432629129161787,0.8247011596774209,0.5107502738634745,0.744562824567159,0.8247011596774209,7.386752525965373,0.5107502738634745,0.0002515305649882028,0.0002515305649882028,0.0002762747472985188,0.0002515305649882028,0.00026419677488286156,0.0006509320078588238,0.0010480703680003944,0.00025151081850574304,0.0006509320078588238,0.9788281748190808,0.0010480703680003944
13,0.74535375,0.74535375,0.7435549357627315,0.74535375,0.7439283735164844,0.8256450563895678,0.5095356702804565,0.7453537583351135,0.8256450563895678,7.411229689915975,0.5095356702804565,0.00024701956762560794,0.00024701956762560794,0.00031117925159581707,0.00024701956762560794,0.00028031793357315263,0.0007746751031466987,0.0012107030386926778,0.0002470244085681073,0.0007746751031466987,0.9964758817464904,0.0012107030386926778
14,0.7460716666666666,0.7460716666666666,0.7443267883380061,0.7460716666666666,0.7446834005908767,0.8265571946479143,0.5083627104759216,0.7460716764132181,0.8265571946479143,7.472311735153198,0.5083627104759216,0.00028627395402047615,0.00028627395402047615,0.00023568286924391128,0.00028627395402047615,0.00025106827381680144,0.0006854893750246065,0.0010780461993888184,0.00028626018090007214,0.0006854893750246065,0.9598284015403258,0.0010780461993888184
15,0.7468629807692307,0.7468629807692307,0.7451014376293389,0.7468629807692307,0.7454672289445923,0.8273851301653333,0.5073221723238627,0.7468629876772562,0.8273851301653333,7.496399641036987,0.5073221723238627,0.0003135927786847066,0.0003135927786847066,0.00028240135163571745,0.0003135927786847066,0.0002948512482972625,0.0005107651593981335,0.0008283277564218717,0.00031356722975913023,0.0005107651593981335,1.0027541657841503,0.0008283277564218717
16,0.7474338782051282,0.7474338782051282,0.7456979241526227,0.7474338782051282,0.7460552308279853,0.8280791605120735,0.506438672542572,0.7474339008331299,0.8280791605120735,7.476548512776692,0.506438672542572,0.00029606094530238466,0.00029606094530238466,0.00023131775327022593,0.00029606094530238466,0.000249932553608584,0.0006287166546376424,0.0009718425523295522,0.0002960502884742165,0.0006287166546376424,1.046177699174362,0.0009718425523295522
17,0.7481354166666666,0.7481354166666666,0.7462458392983126,0.7481354166666666,0.7466620864238086,0.8287831311783621,0.5055494705835978,0.7481354276339213,0.8287831311783621,7.5636022090911865,0.5055494705835978,0.00006885799300150503,0.00006885799300150503,0.00011837191794452242,0.00006885799300150503,0.00009860284218935443,0.0003536991702179023,0.0006110328531497159,0.000068849978535245,0.0003536991702179023,0.9977875767754383,0.0006110328531497159
18,0.7485466987179489,0.7485466987179489,0.7468662915550901,0.7485466987179489,0.7472067373173396,0.8292919042624445,0.5048896869023641,0.7485466996828715,0.8292919042624445,7.584543228149414,0.5048896869023641,0.00005624254826822463,0.00005624254826822463,0.00010446161440836326,0.00005624254826822463,0.00008587508576173373,0.0003750052117985718,0.0006659305359265881,0.000056218535151746704,0.0003750052117985718,1.061473379704963,0.0006659305359265881
19,0.7489095512820513,0.7489095512820513,0.7471875272183125,0.7489095512820513,0.7475449037845455,0.8297066200447313,0.5043583114941915,0.748909572760264,0.8297066200447313,7.639046827952067,0.5043583114941915,0.00010453812958663594,0.00010453812958663594,0.00007871699016161136,0.00010453812958663594,0.0000824825927445114,0.0003689330645546681,0.0006395729264399032,0.0001045348111173132,0.0003689330645546681,1.0364888131699983,0.0006395729264399032
20,0.74929875,0.74929875,0.7475552524163271,0.74929875,0.7479215843271545,0.8301420625930008,0.5038074056307474,0.7492987513542175,0.8301420625930008,7.672529776891072,0.5038074056307474,0.0001711124896015497,0.0001711124896015497,0.0001287085279104554,0.0001711124896015497,0.00013411859985278313,0.00032643724239418947,0.0005935605223991653,0.00017112027425673457,0.00032643724239418947,1.0343961323606425,0.0005935605223991653
21,0.7496494871794872,0.7496494871794872,0.7479500214744236,0.7496494871794872,0.7483010242582111,0.8305802943734252,0.5032380421956381,0.7496494849522909,0.8305802943734252,7.728333632151286,0.5032380421956381,0.00017272320514812595,0.00017272320514812595,0.0001601806575952044,0.00017272320514812595,0.00016022048228441613,0.0005186934195548573,0.0008236966970996415,0.00017272737373376723,0.0005186934195548573,0.9776137448117993,0.0008236966970996415
22,0.7499875320512821,0.7499875320512821,0.7482034289239348,0.7499875320512821,0.7485878317425835,0.8309498807662422,0.5027675827344259,0.7499875426292419,0.8309498807662422,7.730687379837036,0.5027675827344259,0.00012249548405711432,0.00012249548405711432,0.00008474820658136612,0.00012249548405711432,0.00009850061933486601,0.0004925800074842135,0.000791117081389525,0.00012249547754018835,0.0004925800074842135,1.0550510946788918,0.000791117081389525
23,0.7503662820512821,0.7503662820512821,0.7485458097910135,0.7503662820512821,0.7489449160928844,0.8315120065979401,0.5020243128140768,0.7503663102785746,0.8315120065979401,7.784890095392863,0.5020243128140768,0.00017415546251350083,0.00017415546251350083,0.00012455258007916165,0.00017415546251350083,0.00014282588249445792,0.0003693144517080701,0.0005817493341842061,0.00017414585472501473,0.0003693144517080701,1.0302502096319663,0.0005817493341842061
24,0.7510357051282052,0.7510357051282052,0.7493506470134964,0.7510357051282052,0.7497006555079849,0.8322847455697778,0.5009980102380117,0.751035730044047,0.8322847455697778,7.803309917449951,0.5009980102380117,0.0006350785193305,0.0006350785193305,0.0006056036413493786,0.0006350785193305,0.0006185393027430301,0.0007147265849035918,0.0009545804382793028,0.000635071086239082,0.0007147265849035918,1.0734637093344215,0.0009545804382793028
25,0.7513695192307693,0.7513695192307693,0.7495967389035415,0.7513695192307693,0.7499814014990255,0.8326562641629734,0.5005071759223938,0.7513695359230042,0.8326562641629734,8.012233018875122,0.5005071759223938,0.0007093096263831801,0.0007093096263831801,0.0006485345306038521,0.0007093096263831801,0.0006734529916389001,0.0008065194061053352,0.0010616026663239362,0.0007092946317012679,0.0008065194061053352,0.781541036672337,0.0010616026663239362


==> data/higgs/ensemble_metrics_summary/train/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.4700297115384615,0.4700297115384615,0.5,0.4700297115384615,0.31974164049143694,0.5,0.7617446184158325,0.47002971172332764,0.5,0.0,0.7617446184158325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.723988076923077,0.723988076923077,0.7223163091735653,0.723988076923077,0.7225790202267298,0.80056435113624,0.5429005026817322,0.7239880959192911,0.80056435113624,27.38716983795166,0.5429005026817322,0.001407506709995847,0.001407506709995847,0.001640698784678766,0.001407506709995847,0.0015624412196827606,0.0020838046326120104,0.002471587607151833,0.0014075133153590585,0.0020838046326120104,23.479999684017884,0.002471587607151833
2,0.7359638141025641,0.7359638141025641,0.7341403808251354,0.7359638141025641,0.7344892898323722,0.8146522815950595,0.5242857535680135,0.7359638015429179,0.8146522815950595,8.278846979141235,0.5242857535680135,0.000547097136485335,0.000547097136485335,0.0004378950402175813,0.000547097136485335,0.00045948859506040533,0.0008921731486671484,0.0012652548678072494,0.0005470957590964219,0.0008921731486671484,1.1194312251866227,0.0012652548678072494
3,0.7415948076923078,0.7415948076923078,0.7393254045177778,0.7415948076923078,0.7398295819682396,0.8220134445531221,0.5144206682840983,0.7415948112805685,0.8220134445531221,7.169864575068156,0.5144206682840983,0.00021374411736254376,0.00021374411736254376,0.0002006905329157239,0.00021374411736254376,0.0000756927895171926,0.0007301717560062202,0.0011291665224221206,0.00021374694614207485,0.0007301717560062202,0.8903727350392489,0.0011291665224221206
4,0.7446472435897435,0.7446472435897435,0.7430230761073745,0.7446472435897435,0.7433278768787642,0.8254127100077898,0.5098962386449178,0.7446472446123759,0.8254127100077898,7.190195322036743,0.5098962386449178,0.0005316356617313152,0.0005316356617313152,0.0005598187132397681,0.0005316356617313152,0.0005409107316394067,0.0008799752575357733,0.001318126817272539,0.0005316446651405339,0.0008799752575357733,0.9142392722196209,0.001318126817272539
5,0.7468063461538462,0.7468063461538462,0.7451637418673914,0.7468063461538462,0.7454767323176723,0.8280140690400583,0.5065210262934366,0.7468063632647196,0.8280140690400583,7.250695625940959,0.5065210262934366,0.0003170895374781435,0.0003170895374781435,0.0007030964280207062,0.0003170895374781435,0.0005479403963916685,0.00046106252022026605,0.000607874702927821,0.0003170967568879265,0.00046106252022026605,0.8904488668419916,0.000607874702927821
6,0.7485698076923076,0.7485698076923076,0.7468145598280819,0.7485698076923076,0.7471811326818414,0.8300848505179096,0.5037851730982462,0.7485698262850443,0.8300848505179096,7.302744388580322,0.5037851730982462,0.0002343303557085853,0.0002343303557085853,0.00040622267534902977,0.0002343303557085853,0.00033600436140137155,0.000273733266514993,0.00039838121696404846,0.00023431465535055134,0.000273733266514993,0.8817560984310402,0.00039838121696404846
7,0.749666826923077,0.749666826923077,0.7480788929732464,0.749666826923077,0.74837896122057,0.8314906913185641,0.5019326408704122,0.7496668497721354,0.8314906913185641,7.282904068628947,0.5019326408704122,0.00021590225828629285,0.00021590225828629285,0.00046833614750295134,0.00021590225828629285,0.0003288377922496995,0.00029113707998964475,0.0003184397787497135,0.00021589251040875131,0.00029113707998964475,0.9448573948105985,0.0003184397787497135
8,0.7509423397435898,0.7509423397435898,0.7492468243737482,0.7509423397435898,0.7495984297009605,0.8329045233839408,0.5000810623168945,0.7509423494338989,0.8329045233839408,7.27712353070577,0.5000810623168945,0.000028477992471847085,0.000028477992471847085,0.0002494366324141216,0.000028477992471847085,0.00016252104216368297,0.00005277745076039079,0.00005460478419051958,0.000028493077610859345,0.00005277745076039079,0.981418428684124,0.00005460478419051958
9,0.7521870512820513,0.7521870512820513,0.7504323100715978,0.7521870512820513,0.7508112321530835,0.8343986689926423,0.49804770946502686,0.7521870533625284,0.8343986689926423,7.345083316167195,0.49804770946502686,0.0003048498717075444,0.0003048498717075444,0.00040308311780955203,0.0003048498717075444,0.0003588717589531718,0.0003469481084363238,0.000490813334496946,0.0003048531655056981,0.0003469481084363238,0.9770131135307029,0.000490813334496946
10,0.752908108974359,0.752908108974359,0.7511733187436427,0.752908108974359,0.7515470405648004,0.8352772069496662,0.49688416719436646,0.7529081304868063,0.8352772069496662,7.405865748723348,0.49688416719436646,0.00038254056149430364,0.00038254056149430364,0.0005229310158018553,0.00038254056149430364,0.0004669297138681434,0.00036570280317515944,0.00045241530126700224,0.00038253783811416614,0.00036570280317515944,0.9891926588320723,0.00045241530126700224
11,0.7536776282051282,0.7536776282051282,0.7519377672905335,0.7536776282051282,0.7523170771830706,0.8361115881082015,0.4957937995592753,0.7536776463190714,0.8361115881082015,7.402044216791789,0.4957937995592753,0.00035488969155308514,0.00035488969155308514,0.0003621739239354252,0.00035488969155308514,0.0003561582765635594,0.00041875791907699486,0.0005377211723692641,0.0003548811963566558,0.00041875791907699486,0.9825139086687525,0.0005377211723692641
12,0.7545256730769231,0.7545256730769231,0.7528621012230797,0.7545256730769231,0.7532141400791148,0.8370469556176997,0.49458199739456177,0.7545256813367208,0.8370469556176997,7.45333202679952,0.49458199739456177,0.0006447681527371217,0.0006447681527371217,0.0007597897486198324,0.0006447681527371217,0.0007154383914029192,0.0007385293796914324,0.000955322821293972,0.0006447709721999707,0.0007385293796914324,0.9748392228207305,0.000955322821293972
13,0.755223108974359,0.755223108974359,0.7533718950442582,0.755223108974359,0.7537984382647425,0.8377737671177865,0.4936356047789256,0.7552231152852377,0.8377737671177865,7.592621326446533,0.4936356047789256,0.0006896873107877749,0.0006896873107877749,0.0007613386364657412,0.0006896873107877749,0.000733872258777459,0.0008458089792402338,0.0011134878097393104,0.0006896881606847917,0.0008458089792402338,0.8759532065032011,0.0011134878097393104
14,0.755679358974359,0.755679358974359,0.7539789190788045,0.755679358974359,0.7543496875503036,0.8383354519478555,0.4928906460603078,0.7556793689727783,0.8383354519478555,7.525312980016072,0.4928906460603078,0.0008004965656407221,0.0008004965656407221,0.0007844514930466903,0.0008004965656407221,0.000792223656971645,0.0009527774197945258,0.001255709469434174,0.0008005027417650667,0.0009527774197945258,0.987824757971082,0.001255709469434174
15,0.7561576923076924,0.7561576923076924,0.7544904167944799,0.7561576923076924,0.754849709764209,0.8388291534724598,0.492222398519516,0.7561577161153158,0.8388291534724598,7.617499987284343,0.492222398519516,0.0007426599216637444,0.0007426599216637444,0.0007877278130001414,0.0007426599216637444,0.0007718945787705972,0.0009160417882063504,0.0012293822510690093,0.0007426679835741468,0.0009160417882063504,0.9855082445593708,0.0012293822510690093
16,0.7565438461538462,0.7565438461538462,0.754948743586984,0.7565438461538462,0.7552799632431508,0.8392818638977267,0.49159451325734455,0.7565438548723856,0.8392818638977267,7.631891409556071,0.49159451325734455,0.0006723525566463949,0.0006723525566463949,0.000628771308288168,0.0006723525566463949,0.000648698718757004,0.0007684240478043019,0.0010076035360158143,0.0006723271412944252,0.0007684240478043019,0.969888599418465,0.0010076035360158143
17,0.7571037500000001,0.7571037500000001,0.7553495446941542,0.7571037500000001,0.7557461820851307,0.8399293214829143,0.49071189761161804,0.7571037411689758,0.8399293214829143,7.713177601496379,0.49071189761161804,0.0005111628084964684,0.0005111628084964684,0.0004270016629566338,0.0005111628084964684,0.0004609354244073213,0.0004483920273178813,0.0005604279386578591,0.0005111672825120834,0.0004483920273178813,0.9470607541727185,0.0005604279386578591
18,0.7576097756410256,0.7576097756410256,0.7559385371266897,0.7576097756410256,0.7563018473285729,0.8405237195925065,0.48993868629137677,0.7576097846031189,0.8405237195925065,7.700450976689656,0.48993868629137677,0.0005555058460050221,0.0005555058460050221,0.00047870013009354974,0.0005555058460050221,0.0005020594136143206,0.0004772430794462803,0.0006141540341069536,0.0005554898768095016,0.0004772430794462803,0.9864872763399967,0.0006141540341069536
19,0.7579755448717949,0.7579755448717949,0.7563405817069552,0.7579755448717949,0.7566922461859971,0.84091762956115,0.4893993337949117,0.7579755584398905,0.84091762956115,7.760870138804118,0.4893993337949117,0.0005145796340970207,0.0005145796340970207,0.0006071530208968659,0.0005145796340970207,0.0005710126171825302,0.0004647617054256244,0.0005998910949050192,0.0005145722571896484,0.0004647617054256244,0.9387384321679496,0.0005998910949050192
20,0.7583469871794871,0.7583469871794871,0.7567069293028567,0.7583469871794871,0.7570622638931835,0.8413090813396127,0.4888681670029958,0.7583470145861307,0.8413090813396127,7.801800489425659,0.4888681670029958,0.0004407646614800798,0.0004407646614800798,0.00043817368802096223,0.0004407646614800798,0.0004402616110381115,0.00038656949234559427,0.0004889173531079356,0.0004407766114114563,0.00038656949234559427,0.9861615360361997,0.0004889173531079356
21,0.7585477884615385,0.7585477884615385,0.7568604198906214,0.7585477884615385,0.7572355865097776,0.8415304483263298,0.488559752702713,0.7585477828979492,0.8415304483263298,7.827176411946614,0.488559752702713,0.0004086799652287133,0.0004086799652287133,0.0004519734892244049,0.0004086799652287133,0.0004357624301358493,0.0003491892218160715,0.00045198102209021476,0.00040869393699053395,0.0003491892218160715,0.9579345722445042,0.00045198102209021476
22,0.7587269551282051,0.7587269551282051,0.7570199258548661,0.7587269551282051,0.7574036360571327,0.8417336087135484,0.4882805844148,0.758726974328359,0.8417336087135484,7.854046583175659,0.4882805844148,0.00043274979675069007,0.00043274979675069007,0.0004334572596762507,0.00043274979675069007,0.00043424193828425225,0.0003683092424124368,0.0004849859718396525,0.00043274249701865265,0.0003683092424124368,1.0542387940885083,0.0004849859718396525
23,0.7591025320512821,0.7591025320512821,0.7574438988215517,0.7591025320512821,0.7578093155024845,0.8421888893498529,0.4876706699530284,0.7591025431950887,0.8421888893498529,7.843635638554891,0.4876706699530284,0.0003909671470014668,0.0003909671470014668,0.0003946253892105739,0.0003909671470014668,0.00039439179944998805,0.0003011950072183489,0.00039457909776177355,0.00039098422789939286,0.0003011950072183489,0.999945376859806,0.00039457909776177355
24,0.7593705128205128,0.7593705128205128,0.7577498904639359,0.7593705128205128,0.7580999890944095,0.8425118349613676,0.4872215787569682,0.7593705455462137,0.8425118349613676,7.793154716491699,0.4872215787569682,0.00036520866630703624,0.00036520866630703624,0.0004560637031292014,0.00036520866630703624,0.0004183311963364155,0.00030529552056454164,0.00039076361024586943,0.0003652007780330602,0.00030529552056454164,1.0942329624487328,0.00039076361024586943
25,0.7595791666666667,0.7595791666666667,0.7578937065825354,0.7595791666666667,0.7582705836230802,0.842748592234284,0.4868989984194438,0.7595792015393575,0.842748592234284,7.8761773109436035,0.4868989984194438,0.0003523595749993349,0.0003523595749993349,0.00042004612197898576,0.0003523595749993349,0.00038798853845154596,0.0002923036203273994,0.00039082045436913287,0.0003523566491332026,0.0002923036203273994,1.0478427732784412,0.00039082045436913287


==> data/higgs/ensemble_metrics_summary/train/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,target_metric_std,time_std
0,0.5299702884615385,0.5299702884615385,0.5,0.5299702884615385,0.3463925361547054,0.5,0.6913493871688843,0.5299702882766724,0.5,0.6913493871688843,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.676278,0.676278,0.666653,0.676278,0.662714,0.75482,0.644188,0.676278,0.75482,0.644188,25.281829118728638,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5168474366044948
2,0.695545,0.695545,0.692056,0.695545,0.692489,0.7660050000000002,0.615746,0.695545,0.7660050000000002,0.615746,12.533837080001831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9711193005720251
3,0.702658,0.702658,0.7001750000000001,0.702658,0.700576,0.773133,0.597432,0.702658,0.773133,0.597432,12.811345020929972,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2193648082273183
4,0.705963,0.705963,0.703787,0.705963,0.704141,0.77892,0.583834,0.705963,0.77892,0.583834,12.601710637410482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9001444727036245
5,0.70938,0.70938,0.7074279999999998,0.70938,0.707737,0.783562,0.574228,0.70938,0.783562,0.574228,12.750137885411581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8803483449964588
6,0.712195,0.712195,0.71039,0.712195,0.7106660000000001,0.787375,0.566796,0.712195,0.787375,0.566796,12.50206740697225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.825030553383706
7,0.71541,0.71541,0.713715,0.71541,0.713966,0.791168,0.559814,0.71541,0.791168,0.559814,12.932342370351156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.000044469934678
8,0.717499,0.717499,0.7158479999999999,0.717499,0.71609,0.7939760000000001,0.555267,0.717499,0.7939760000000001,0.555267,12.89326516787211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8195136661079095
9,0.719306,0.719306,0.717675,0.719306,0.717915,0.796301,0.551145,0.719306,0.796301,0.551145,13.072333256403605,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8606686098128915
10,0.72097,0.72097,0.719331,0.72097,0.719577,0.798472,0.547344,0.72097,0.798472,0.547344,13.014360109965006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8519900218836902
11,0.722102,0.722102,0.7204099999999999,0.722102,0.720678,0.799878,0.544952,0.722102,0.799878,0.544952,12.795092503229776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8489409951660697
12,0.723154,0.723154,0.721558,0.723154,0.721796,0.801396,0.542325,0.723154,0.801396,0.542325,12.948293844858805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9327889410516934
13,0.7244230000000002,0.7244230000000002,0.722827,0.7244230000000002,0.723068,0.80281,0.540382,0.7244230000000002,0.80281,0.540382,12.494057814280191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4932536877676057
14,0.7252930000000001,0.7252930000000001,0.723747,0.7252930000000001,0.723972,0.803867,0.53871,0.7252930000000001,0.803867,0.53871,12.2554399172465,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4826836000582926
15,0.726124,0.726124,0.72458,0.726124,0.7248069999999999,0.804838,0.537221,0.726124,0.804838,0.537221,12.363040288289389,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4599751371772661
16,0.7269609999999999,0.7269609999999999,0.725448,0.7269609999999999,0.7256649999999999,0.805882,0.535519,0.7269609999999999,0.805882,0.535519,12.35284129778544,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5735810439635436
17,0.7278220000000001,0.7278220000000001,0.7264019999999999,0.7278220000000001,0.7265859999999998,0.807032,0.533692,0.7278220000000001,0.807032,0.533692,12.285031080245972,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.551691086628747
18,0.728366,0.728366,0.7269229999999999,0.728366,0.7271170000000001,0.8077489999999999,0.532768,0.728366,0.8077489999999999,0.532768,12.064454873402914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5416523558518735
19,0.728949,0.728949,0.727542,0.728949,0.7277239999999999,0.808407,0.531735,0.728949,0.808407,0.531735,12.280549049377441,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5627998791542048
20,0.7297509999999999,0.7297509999999999,0.728316,0.7297509999999999,0.72851,0.809377,0.530469,0.7297509999999999,0.809377,0.530469,12.345986525217691,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5213765613949864
21,0.730122,0.730122,0.728652,0.730122,0.7288609999999999,0.8098170000000001,0.52976,0.730122,0.8098170000000001,0.52976,12.147322257359823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5718754111085825
22,0.731077,0.731077,0.729615,0.731077,0.729823,0.81087,0.528317,0.731077,0.81087,0.528317,12.326403776804606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5169884108121746
23,0.731645,0.731645,0.730185,0.731645,0.730394,0.8115450000000001,0.527439,0.731645,0.8115450000000001,0.527439,12.278871218363443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5474540068854766
24,0.732256,0.732256,0.730808,0.732256,0.731014,0.8122789999999999,0.526425,0.732256,0.8122789999999999,0.526425,12.338574012120565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5691155323998911
25,0.7327939999999998,0.7327939999999998,0.731378,0.7327939999999998,0.731572,0.812903,0.525587,0.7327939999999998,0.812903,0.525587,12.301748673121134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.49720727423820504
26,0.733124,0.733124,0.73171,0.733124,0.7319049999999999,0.813291,0.525049,0.733124,0.813291,0.525049,12.043250958124796,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4345822447827561
27,0.733537,0.733537,0.732122,0.733537,0.7323179999999999,0.813794,0.524398,0.733537,0.813794,0.524398,12.25769829750061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5439289278576424
28,0.733679,0.733679,0.732258,0.733679,0.732457,0.8139790000000001,0.524121,0.733679,0.8139790000000001,0.524121,11.909709294637045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5666628961729984
29,0.734022,0.734022,0.732599,0.734022,0.732799,0.8143629999999998,0.523615,0.734022,0.8143629999999998,0.523615,12.161888678868612,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5052141835466766
30,0.734467,0.734467,0.7330390000000001,0.734467,0.7332420000000001,0.8149070000000002,0.522897,0.734467,0.8149070000000002,0.522897,12.30680775642395,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5111702967596862
31,0.734773,0.734773,0.7333500000000001,0.734773,0.733552,0.815267,0.522417,0.734773,0.815267,0.522417,12.220772584279379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.622653119235855
32,0.7352120000000001,0.7352120000000001,0.733769,0.7352120000000001,0.73398,0.815767,0.521789,0.7352120000000001,0.815767,0.521789,12.338304122289022,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5337115934222334
33,0.735399,0.735399,0.733942,0.735399,0.734159,0.8160219999999999,0.521431,0.735399,0.8160219999999999,0.521431,12.04861577351888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5524577846427775
34,0.73576,0.73576,0.734293,0.73576,0.734515,0.816358,0.521013,0.73576,0.816358,0.521013,12.057050148646036,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5040732500509265
35,0.736139,0.736139,0.734649,0.736139,0.734881,0.8167110000000001,0.520539,0.736139,0.8167110000000001,0.520539,12.166019439697266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.523395494085232
36,0.7362699999999999,0.7362699999999999,0.734782,0.7362699999999999,0.735014,0.8169429999999999,0.520212,0.7362699999999999,0.8169429999999999,0.520212,12.20439354578654,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47919507803059735
37,0.7368989999999999,0.7368989999999999,0.735418,0.7368989999999999,0.735648,0.8175719999999999,0.519476,0.7368989999999999,0.8175719999999999,0.519476,12.193968057632446,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5870878408866675
38,0.737053,0.737053,0.735573,0.737053,0.7358030000000001,0.817765,0.519224,0.737053,0.817765,0.519224,11.977789958318075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6040108383238574
39,0.737562,0.737562,0.736129,0.737562,0.736342,0.818505,0.518206,0.737562,0.818505,0.518206,12.192541519800821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5679670054462365
40,0.7378329999999999,0.7378329999999999,0.7364,0.7378329999999999,0.736614,0.818782,0.517864,0.7378329999999999,0.818782,0.517864,12.207279046376547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.547554085050033
41,0.738039,0.738039,0.736587,0.738039,0.736808,0.819055,0.517473,0.738039,0.819055,0.517473,12.070849180221558,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5687257967965679
42,0.7384749999999999,0.7384749999999999,0.737013,0.7384749999999999,0.73724,0.819483,0.516952,0.7384749999999999,0.819483,0.516952,12.107651392618815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5839990192536819
43,0.738795,0.738795,0.737313,0.738795,0.737548,0.819857,0.516464,0.738795,0.819857,0.516464,12.191088755925497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4869688639536726
44,0.738932,0.738932,0.737444,0.738932,0.737682,0.820089,0.516168,0.738932,0.820089,0.516168,12.023878335952759,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5321356097322409
45,0.739273,0.739273,0.737787,0.739273,0.738025,0.8204980000000001,0.515641,0.739273,0.8204980000000001,0.515641,12.090340693791708,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6105326866718793
46,0.7394469999999999,0.7394469999999999,0.7379539999999999,0.7394469999999999,0.738196,0.820669,0.515427,0.7394469999999999,0.820669,0.515427,11.907931486765543,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.567260732350309
47,0.7396980000000001,0.7396980000000001,0.738204,0.7396980000000001,0.738446,0.820904,0.515132,0.7396980000000001,0.820904,0.515132,12.038803895314535,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5131564977660723
48,0.739899,0.739899,0.738409,0.739899,0.738651,0.8211340000000001,0.514837,0.739899,0.8211340000000001,0.514837,12.176488637924194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5877623207911314
49,0.7399619999999999,0.7399619999999999,0.738466,0.7399619999999999,0.7387099999999999,0.821238,0.514675,0.7399619999999999,0.821238,0.514675,11.941239595413208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5878220943594332
50,0.740145,0.740145,0.738651,0.740145,0.738895,0.8215179999999999,0.514299,0.740145,0.8215179999999999,0.514299,12.629211266835531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4349566912552834
51,0.740398,0.740398,0.738906,0.740398,0.73915,0.821784,0.513942,0.740398,0.821784,0.513942,12.335965394973755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0793820058431913
52,0.740614,0.740614,0.739121,0.740614,0.7393649999999999,0.822047,0.513611,0.740614,0.822047,0.513611,12.399778842926025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1427105827387674
53,0.740803,0.740803,0.739306,0.740803,0.7395520000000001,0.8222549999999998,0.513355,0.740803,0.8222549999999998,0.513355,12.466069539388021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9794038460709396
54,0.740946,0.740946,0.739451,0.740946,0.739697,0.822402,0.513172,0.740946,0.822402,0.513172,12.270368099212646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8730267687855774
55,0.7411530000000001,0.7411530000000001,0.7396699999999999,0.7411530000000001,0.739912,0.822612,0.512925,0.7411530000000001,0.822612,0.512925,12.222596406936646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9426280791238034
56,0.741587,0.741587,0.7401050000000001,0.741587,0.740348,0.8231259999999999,0.512272,0.741587,0.8231259999999999,0.512272,12.676260948181152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.363471656851653
57,0.7417630000000001,0.7417630000000001,0.7402859999999999,0.7417630000000001,0.740528,0.823373,0.511951,0.7417630000000001,0.823373,0.511951,12.267359018325806,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.669921142765723
58,0.742009,0.742009,0.7405310000000002,0.742009,0.740773,0.8236849999999999,0.511573,0.742009,0.8236849999999999,0.511573,12.715447982152304,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0177475487967305
59,0.742266,0.742266,0.740773,0.742266,0.741022,0.8239680000000001,0.511214,0.742266,0.8239680000000001,0.511214,12.65278927485148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8803471999356896
60,0.742447,0.742447,0.740946,0.742447,0.7411980000000001,0.824182,0.510938,0.742447,0.824182,0.510938,12.44835082689921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9903279291277285
61,0.742702,0.742702,0.741199,0.742702,0.741453,0.8244029999999999,0.510686,0.742702,0.8244029999999999,0.510686,12.573431412378946,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1663733884291334
62,0.742903,0.742903,0.741405,0.742903,0.741657,0.824687,0.510312,0.742903,0.824687,0.510312,12.5089271068573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8753866916614522
63,0.74296,0.74296,0.7414549999999999,0.74296,0.741711,0.824751,0.510226,0.74296,0.824751,0.510226,12.469093879063925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0374499523379557
64,0.743109,0.743109,0.74161,0.743109,0.741863,0.82492,0.510011,0.743109,0.82492,0.510011,12.671814362208048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3766964008015412
65,0.743183,0.743183,0.7416839999999999,0.743183,0.7419379999999999,0.8250160000000001,0.509896,0.743183,0.8250160000000001,0.509896,12.382514953613281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9146970243284529
66,0.74343,0.74343,0.741911,0.74343,0.7421729999999999,0.825317,0.509505,0.74343,0.825317,0.509505,12.67469048500061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1110404965775853
67,0.74354,0.74354,0.742017,0.74354,0.742282,0.825434,0.509353,0.74354,0.825434,0.509353,12.536734422047934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1513064623079938
68,0.7437780000000002,0.7437780000000002,0.742257,0.7437780000000002,0.742521,0.825659,0.509065,0.7437780000000002,0.825659,0.509065,12.87192972501119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3713797802493946
69,0.7439430000000001,0.7439430000000001,0.742422,0.7439430000000001,0.742686,0.82586,0.508804,0.7439430000000001,0.82586,0.508804,12.399510463078817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2146576410501475
70,0.744027,0.744027,0.742501,0.744027,0.742768,0.825948,0.508691,0.744027,0.825948,0.508691,12.310058196385702,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2532179168368074
71,0.744133,0.744133,0.742603,0.744133,0.7428719999999999,0.826099,0.508498,0.744133,0.826099,0.508498,11.524354378382364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.31509665637844436
72,0.744428,0.744428,0.7428909999999999,0.744428,0.743163,0.826476,0.507972,0.744428,0.826476,0.507972,11.71908950805664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.338321162555949
73,0.744473,0.744473,0.742935,0.744473,0.743208,0.826528,0.507894,0.744473,0.826528,0.507894,11.4176664352417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2727675383835172
74,0.744612,0.744612,0.743075,0.744612,0.743348,0.8266839999999999,0.507677,0.744612,0.8266839999999999,0.507677,11.589425802230835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28781123927765184
75,0.744758,0.744758,0.743221,0.744758,0.7434949999999999,0.826863,0.507447,0.744758,0.826863,0.507447,11.676196734110514,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28586562802409365
76,0.744822,0.744822,0.74328,0.744822,0.7435550000000001,0.82693,0.507357,0.744822,0.82693,0.507357,11.41104785601298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24676225592982537
77,0.744979,0.744979,0.743436,0.744979,0.743712,0.827146,0.507073,0.744979,0.827146,0.507073,11.655679623285929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2618226742941365
78,0.745197,0.745197,0.74365,0.745197,0.743929,0.8273639999999999,0.506802,0.745197,0.8273639999999999,0.506802,11.654369195302328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28676828055801395
79,0.7455060000000001,0.7455060000000001,0.7439620000000001,0.7455060000000001,0.74424,0.8277170000000001,0.506351,0.7455060000000001,0.8277170000000001,0.506351,11.627726078033447,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2672875940034715
80,0.745596,0.745596,0.744055,0.745596,0.744332,0.8278149999999999,0.506217,0.745596,0.8278149999999999,0.506217,11.435422897338867,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26099226457862956
81,0.74565,0.74565,0.744109,0.74565,0.744386,0.827872,0.506141,0.74565,0.827872,0.506141,11.537933190663656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2627913143659804
82,0.745815,0.745815,0.744268,0.745815,0.744549,0.828091,0.505869,0.745816,0.828091,0.505869,11.667026917139689,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.33311528904420035
83,0.745917,0.745917,0.744374,0.745917,0.744653,0.828201,0.50572,0.745917,0.828201,0.50572,11.533481121063232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24890593078671394
84,0.746063,0.746063,0.744517,0.746063,0.744798,0.8283900000000001,0.505487,0.746063,0.8283900000000001,0.505487,11.555982112884521,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28762597222323144
85,0.7462529999999999,0.7462529999999999,0.744703,0.7462529999999999,0.744986,0.8285620000000001,0.505269,0.7462529999999999,0.8285620000000001,0.505269,11.67313559850057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3054744426119891
86,0.746328,0.746328,0.744777,0.746328,0.7450610000000001,0.828663,0.505147,0.746328,0.828663,0.505147,11.48258900642395,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26018852531232667
87,0.746388,0.746388,0.744834,0.746388,0.7451180000000001,0.828726,0.505068,0.746388,0.828726,0.505068,11.53139615058899,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30218409980165784
88,0.7465509999999999,0.7465509999999999,0.745015,0.7465509999999999,0.7452929999999999,0.8289589999999999,0.504736,0.7465509999999999,0.8289589999999999,0.504736,11.610894521077475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30721339997757474
89,0.746808,0.746808,0.74528,0.746808,0.745556,0.829219,0.504403,0.746808,0.829219,0.504403,11.67286984125773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.31783564553400234
90,0.7469550000000001,0.7469550000000001,0.745422,0.7469550000000001,0.7456999999999999,0.8293940000000001,0.504178,0.7469550000000001,0.8293940000000001,0.504178,11.614598512649536,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30272160261155145
91,0.747087,0.747087,0.745552,0.747087,0.745831,0.8295340000000001,0.504001,0.747087,0.8295340000000001,0.504001,11.629854996999105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24507720859201268
92,0.7471330000000002,0.7471330000000002,0.745599,0.7471330000000002,0.7458779999999999,0.8296009999999999,0.503908,0.7471330000000002,0.8296009999999999,0.503908,11.4712925752004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26996382065710894
93,0.74716,0.74716,0.745628,0.74716,0.7459060000000001,0.829633,0.50386,0.74716,0.829633,0.50386,11.492381890614828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3099458981708143
94,0.7472470000000001,0.7472470000000001,0.745714,0.7472470000000001,0.745993,0.829726,0.503741,0.7472470000000001,0.829726,0.503741,11.577341794967651,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2680842776003652
95,0.747388,0.747388,0.7458620000000001,0.747388,0.7461379999999999,0.829918,0.503489,0.747388,0.829918,0.503489,11.739903767903646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2977378462549104
96,0.7475869999999999,0.7475869999999999,0.746054,0.7475869999999999,0.746334,0.830118,0.503221,0.7475869999999999,0.830118,0.503221,11.676121791203817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26652865428741657
97,0.7477649999999999,0.7477649999999999,0.746229,0.7477649999999999,0.7465100000000001,0.830285,0.50301,0.7477649999999999,0.830285,0.50301,11.697830200195312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29031121896792855
98,0.747901,0.747901,0.7463640000000001,0.747901,0.746646,0.830432,0.502827,0.747901,0.830432,0.502827,11.61558755238851,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2560661258707069
99,0.7480220000000001,0.7480220000000001,0.746482,0.7480220000000001,0.746766,0.8305729999999999,0.502664,0.7480220000000001,0.8305729999999999,0.502664,11.615054845809937,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28655051357185435
100,0.748187,0.748187,0.746652,0.748187,0.746934,0.8307670000000001,0.502417,0.748187,0.8307670000000001,0.502417,11.715370337168375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2513390156275695
101,0.748336,0.748336,0.7468119999999999,0.748336,0.74709,0.830924,0.502203,0.748336,0.830924,0.502203,11.60434659322103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2298622393234284
102,0.748477,0.748477,0.746954,0.748477,0.747232,0.83108,0.502008,0.748477,0.83108,0.502008,11.57705314954122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25491091812391264
103,0.748703,0.748703,0.7471869999999999,0.748703,0.7474630000000001,0.8313039999999999,0.501701,0.748703,0.8313039999999999,0.501701,11.693870385487875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26132838438549494
104,0.74879,0.74879,0.747271,0.74879,0.747548,0.831401,0.501572,0.74879,0.831401,0.501572,11.596563816070557,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24452080819144192
105,0.748825,0.748825,0.747309,0.748825,0.747585,0.831452,0.501499,0.748825,0.831452,0.501499,11.448859135309855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.258614289979514
106,0.748838,0.748838,0.747319,0.748838,0.747596,0.83148,0.501454,0.748838,0.83148,0.501454,11.531651973724365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22442316560844552
107,0.748951,0.748951,0.747429,0.748951,0.7477079999999999,0.831603,0.501297,0.748951,0.831603,0.501297,11.73401959737142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2525563540677247
108,0.7491530000000001,0.7491530000000001,0.747623,0.7491530000000001,0.747906,0.831801,0.501053,0.7491530000000001,0.831801,0.501053,11.541999896367392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24586976338518549
109,0.749346,0.749346,0.747808,0.749346,0.7480949999999998,0.832052,0.50074,0.749346,0.832052,0.50074,11.680824597676596,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30010955344684453
110,0.7494739999999999,0.7494739999999999,0.747934,0.7494739999999999,0.748221,0.832201,0.500556,0.7494739999999999,0.832201,0.500556,11.567809661229452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2502859953420685
111,0.7495730000000002,0.7495730000000002,0.7480290000000002,0.7495730000000002,0.7483179999999999,0.832296,0.500432,0.7495730000000002,0.832296,0.500432,11.701446930567423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25317457931775517
112,0.749625,0.749625,0.74808,0.749625,0.74837,0.832353,0.50036,0.749625,0.832353,0.50036,11.554436922073364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25027984725420516
113,0.749653,0.749653,0.748104,0.749653,0.748396,0.832382,0.500315,0.749653,0.832382,0.500315,11.41271162033081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28489253110024076
114,0.7497029999999999,0.7497029999999999,0.748153,0.7497029999999999,0.748446,0.832437,0.500243,0.7497029999999999,0.832437,0.500243,11.423290967941284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2576757753670561
115,0.749809,0.749809,0.7482669999999999,0.749809,0.7485560000000001,0.832567,0.500073,0.749809,0.832567,0.500073,11.478037277857462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3851824068845662
116,0.749853,0.749853,0.7483109999999998,0.749853,0.748601,0.832601,0.50003,0.749853,0.832601,0.50003,11.272259632746378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.329374577843274
117,0.749965,0.749965,0.748428,0.749965,0.748716,0.832751,0.499833,0.749965,0.832751,0.499833,11.551730632781982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2582703205311863
118,0.750047,0.750047,0.748511,0.750047,0.748799,0.83284,0.499725,0.750047,0.83284,0.499725,11.679754177729288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.31733281245211437
119,0.750153,0.750153,0.748609,0.750153,0.7489,0.832955,0.4995589999999999,0.750153,0.832955,0.4995589999999999,11.650571664174398,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2603049032077472
120,0.750214,0.750214,0.748671,0.750214,0.748962,0.83302,0.49948,0.750214,0.83302,0.49948,11.497245868047079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18755328720709172
121,0.750312,0.750312,0.748765,0.750312,0.7490580000000001,0.833114,0.49935899999999994,0.750312,0.833114,0.49935899999999994,11.620455821355185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24471726274460096
122,0.7504240000000001,0.7504240000000001,0.748872,0.7504240000000001,0.749167,0.833239,0.499192,0.7504240000000001,0.833239,0.499192,11.68298077583313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22155494652785035
123,0.750504,0.750504,0.748955,0.750504,0.7492490000000002,0.833328,0.49908,0.750504,0.833328,0.49908,11.547128359476725,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2293975304719526
124,0.750598,0.750598,0.749049,0.750598,0.7493440000000001,0.83344,0.4989350000000001,0.750598,0.83344,0.4989350000000001,11.55656067530314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26679308370873656
125,0.750638,0.750638,0.749088,0.750638,0.749383,0.833498,0.49885699999999994,0.750638,0.833498,0.49885699999999994,11.560745398203531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2437135519300085
126,0.750778,0.750778,0.749237,0.750778,0.749529,0.833622,0.49868400000000007,0.750778,0.833622,0.49868400000000007,11.741842110951742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29632752843101956
127,0.75097,0.75097,0.749429,0.75097,0.749721,0.833822,0.498426,0.75097,0.833822,0.498426,11.667779843012491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3320803219917554
128,0.751007,0.751007,0.749464,0.751007,0.749758,0.83387,0.49836300000000006,0.751007,0.83387,0.49836300000000006,11.535329500834147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27183568590278784
129,0.7510439999999999,0.7510439999999999,0.749501,0.7510439999999999,0.7497950000000001,0.833911,0.49830900000000006,0.7510439999999999,0.833911,0.49830900000000006,11.499406655629477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23832257631556208
130,0.751223,0.751223,0.749678,0.751223,0.7499730000000001,0.834083,0.498086,0.751223,0.834083,0.498086,11.66727900505066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27827637037181246
131,0.751446,0.751446,0.749896,0.751446,0.750193,0.83431,0.49779599999999996,0.751446,0.83431,0.49779599999999996,11.6950310866038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25792160097230876
132,0.751554,0.751554,0.750002,0.751554,0.750301,0.834421,0.497658,0.751554,0.834421,0.497658,11.600714921951294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25650167874779073
133,0.75162,0.75162,0.750067,0.75162,0.750366,0.8344999999999999,0.49756,0.75162,0.8344999999999999,0.49756,11.45149040222168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29630240370363664
134,0.7516539999999999,0.7516539999999999,0.750096,0.7516539999999999,0.750397,0.834577,0.497449,0.7516539999999999,0.834577,0.497449,11.768780072530111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21304237438412563
135,0.751735,0.751735,0.750172,0.751735,0.750476,0.834657,0.49735,0.751735,0.834657,0.49735,11.579604864120483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1570431150119825
136,0.751754,0.751754,0.75019,0.751754,0.7504940000000001,0.8346870000000001,0.497311,0.751754,0.8346870000000001,0.497311,11.454947471618652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28416473551092214
137,0.751794,0.751794,0.7502299999999998,0.751794,0.750534,0.834744,0.497231,0.751794,0.834744,0.497231,15.07379150390625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.01381450137352
138,0.7518439999999998,0.7518439999999998,0.7502809999999999,0.7518439999999998,0.750585,0.834785,0.497177,0.7518439999999998,0.834785,0.497177,13.161871512730917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.7176444488594833
139,0.7518699999999999,0.7518699999999999,0.750308,0.7518699999999999,0.750612,0.834817,0.49713499999999994,0.7518699999999999,0.834817,0.49713499999999994,11.389284054438273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2831366948876455
140,0.751919,0.751919,0.750355,0.751919,0.75066,0.834853,0.497094,0.751919,0.834853,0.497094,11.359023729960123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21301043838603137
141,0.751995,0.751995,0.75043,0.751995,0.750735,0.8349319999999999,0.49699199999999993,0.751995,0.8349319999999999,0.49699199999999993,11.571830034255981,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27512417989256843
142,0.7520190000000001,0.7520190000000001,0.750454,0.7520190000000001,0.750759,0.834955,0.496959,0.7520190000000001,0.834955,0.496959,11.35383399327596,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.20989977623322909
143,0.752061,0.752061,0.750498,0.752061,0.750803,0.83502,0.496872,0.752061,0.83502,0.496872,11.561736106872559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25167460679781667
144,0.7522540000000001,0.7522540000000001,0.750702,0.7522540000000001,0.7510020000000001,0.8352340000000001,0.496581,0.7522540000000001,0.8352340000000001,0.496581,11.658904631932577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2782533749341759
145,0.752366,0.752366,0.75081,0.752366,0.751113,0.835343,0.496439,0.752366,0.835343,0.496439,11.657885392506918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2638851833393943
146,0.752438,0.752438,0.750879,0.752438,0.751183,0.835408,0.496348,0.752438,0.835408,0.496348,11.564359029134115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26173672528131536
147,0.752528,0.752528,0.75097,0.752528,0.751274,0.8355010000000002,0.496238,0.752528,0.8355010000000002,0.496238,11.475901126861572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2128495068941793
148,0.7526230000000002,0.7526230000000002,0.7510629999999999,0.7526230000000002,0.7513679999999999,0.835614,0.496092,0.7526230000000002,0.835614,0.496092,11.799724578857422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4772467446113719
149,0.752669,0.752669,0.751109,0.752669,0.751414,0.8356559999999998,0.49603400000000003,0.752669,0.8356559999999998,0.49603400000000003,11.651194016138712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47994530225309473
150,0.752713,0.752713,0.751147,0.752713,0.751455,0.835737,0.495932,0.752713,0.835737,0.495932,11.749265432357788,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4752945623811
151,0.752806,0.752806,0.7512409999999999,0.752806,0.7515490000000001,0.8358089999999999,0.49584199999999995,0.752806,0.8358089999999999,0.49584199999999995,11.692469040552774,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5372957440103617
152,0.752906,0.752906,0.7513359999999999,0.752906,0.751646,0.8359359999999999,0.495684,0.752906,0.8359359999999999,0.495684,11.686229228973389,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5403895493547454
153,0.753034,0.753034,0.751461,0.753034,0.751773,0.836056,0.495524,0.753034,0.836056,0.495524,11.8057169119517,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5501802925707755
154,0.753141,0.753141,0.75157,0.753141,0.751881,0.836167,0.495382,0.753141,0.836167,0.495382,11.676326433817545,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5562408247603773
155,0.753197,0.753197,0.751626,0.753197,0.751937,0.8362190000000002,0.495307,0.753197,0.8362190000000002,0.495307,11.724982659022013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3771089309246428
156,0.753286,0.753286,0.751718,0.753286,0.752028,0.836324,0.495165,0.753286,0.836324,0.495165,11.765448570251465,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47081820968416577
157,0.7533819999999999,0.7533819999999999,0.7518160000000002,0.7533819999999999,0.752126,0.83644,0.495009,0.7533819999999999,0.83644,0.495009,11.889986594518026,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4419843959630253
158,0.75345,0.75345,0.7518860000000002,0.75345,0.752195,0.836553,0.494863,0.75345,0.836553,0.494863,11.857070128122965,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5677665774892395
159,0.7535599999999999,0.7535599999999999,0.7520029999999999,0.7535599999999999,0.752309,0.8366510000000001,0.49474,0.7535599999999999,0.8366510000000001,0.49474,11.935421625773111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4042550662282229
160,0.753653,0.753653,0.75209,0.753653,0.752399,0.836748,0.4946110000000001,0.753653,0.836748,0.4946110000000001,11.646009047826132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26704130945973853
161,0.7537540000000001,0.7537540000000001,0.7521939999999999,0.7537540000000001,0.752503,0.83685,0.4944819999999999,0.7537540000000001,0.83685,0.4944819999999999,11.805387099583944,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.19078082253265197
162,0.753841,0.753841,0.7522860000000001,0.753841,0.752593,0.836951,0.494349,0.753841,0.836951,0.494349,11.732072114944458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18913103910888546
163,0.7538649999999999,0.7538649999999999,0.75231,0.7538649999999999,0.752617,0.8369779999999999,0.494307,0.7538649999999999,0.8369779999999999,0.494307,11.519373893737793,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1673362243546777
164,0.7539320000000002,0.7539320000000002,0.752374,0.7539320000000002,0.752682,0.837022,0.49425500000000006,0.7539320000000002,0.837022,0.49425500000000006,11.588298320770264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0942296352197401
165,0.754126,0.754126,0.752565,0.754126,0.752875,0.8372100000000001,0.494011,0.754126,0.8372100000000001,0.494011,11.882605393727621,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1562096632007229
166,0.754203,0.754203,0.7526449999999999,0.754203,0.752954,0.8373209999999999,0.493862,0.754203,0.8373209999999999,0.493862,11.782773733139038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15571144096260073
167,0.754295,0.754295,0.7527339999999999,0.754295,0.753044,0.837414,0.49374199999999996,0.754295,0.837414,0.49374199999999996,11.728600343068441,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15148530376192668
168,0.754393,0.754393,0.7528320000000001,0.754393,0.753143,0.8375210000000001,0.493598,0.754393,0.8375210000000001,0.493598,11.902929147084555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14906076325878345
169,0.7544879999999999,0.7544879999999999,0.752925,0.7544879999999999,0.753237,0.8376389999999999,0.493455,0.7544879999999999,0.8376389999999999,0.493455,11.926862716674805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1133593445186621
170,0.7545639999999999,0.7545639999999999,0.7530009999999999,0.7545639999999999,0.753313,0.8377,0.493373,0.7545639999999999,0.8377,0.493373,11.860177357991537,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.12596389497056795
171,0.754623,0.754623,0.7530579999999999,0.754623,0.753371,0.837777,0.49327000000000004,0.754623,0.837777,0.49327000000000004,11.746593554814657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13100505063221987
172,0.7546750000000001,0.7546750000000001,0.75311,0.7546750000000001,0.7534230000000001,0.837829,0.4932,0.7546750000000001,0.837829,0.4932,11.784749666849772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14834380399359917
173,0.754725,0.754725,0.753162,0.754725,0.753475,0.837881,0.49312400000000006,0.754725,0.837881,0.49312400000000006,11.806784550348917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1742134621869517
174,0.754763,0.754763,0.7532010000000001,0.754763,0.753513,0.8379410000000002,0.493047,0.754763,0.8379410000000002,0.493047,11.821672995885214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.17822356268583003
175,0.754931,0.754931,0.753368,0.754931,0.7536809999999999,0.838115,0.492816,0.754931,0.838115,0.492816,11.981989860534668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1804721853079131
176,0.754935,0.754935,0.753371,0.754935,0.753685,0.838155,0.492761,0.754935,0.838155,0.492761,11.833820343017578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1484174138691332
177,0.755137,0.755137,0.753571,0.755137,0.753886,0.838324,0.492532,0.755137,0.838324,0.492532,11.950365781784058,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.16689266868540317
178,0.7551900000000001,0.7551900000000001,0.753626,0.7551900000000001,0.75394,0.8383889999999999,0.492454,0.7551900000000001,0.8383889999999999,0.492454,11.720578273137411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18610108499292277
179,0.7552470000000001,0.7552470000000001,0.753682,0.7552470000000001,0.753997,0.838429,0.4924009999999999,0.7552470000000001,0.838429,0.4924009999999999,11.785062869389852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13730525822711775
180,0.75531,0.75531,0.753743,0.75531,0.7540590000000001,0.838515,0.492287,0.75531,0.838515,0.492287,11.921919266382853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09941609237295913
181,0.755353,0.755353,0.753783,0.755353,0.7540999999999999,0.8385510000000002,0.492238,0.755353,0.8385510000000002,0.492238,11.722432533899942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15801887352933044
182,0.7554570000000002,0.7554570000000002,0.7538870000000001,0.7554570000000002,0.7542050000000001,0.838724,0.492005,0.7554570000000002,0.838724,0.492005,11.95506485303243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1815379651587141
183,0.7555299999999999,0.7555299999999999,0.7539599999999999,0.7555299999999999,0.7542779999999999,0.838797,0.49190400000000006,0.7555299999999999,0.838797,0.49190400000000006,11.800373951594034,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15856813369521494
184,0.755573,0.755573,0.754006,0.755573,0.754323,0.8388589999999999,0.491821,0.755573,0.8388589999999999,0.491821,11.748802979787191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1321741775196124
185,0.755637,0.755637,0.754067,0.755637,0.754385,0.838939,0.491714,0.7556379999999999,0.838939,0.491714,12.543833335240683,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.022789356976098
186,0.755694,0.755694,0.754124,0.755694,0.754442,0.838997,0.491641,0.755694,0.838997,0.491641,16.16498041152954,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.380029354426353
187,0.755778,0.755778,0.754207,0.755778,0.7545259999999999,0.839083,0.49152900000000005,0.755778,0.839083,0.49152900000000005,11.895350297292074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10257832865024616
188,0.755833,0.755833,0.75426,0.755833,0.7545800000000001,0.83913,0.491463,0.755833,0.83913,0.491463,11.85242756207784,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1272034151569102
189,0.755937,0.755937,0.754371,0.755937,0.7546880000000001,0.839246,0.491304,0.755937,0.839246,0.491304,11.888453563054403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.164528247339376
190,0.7559939999999999,0.7559939999999999,0.754425,0.7559939999999999,0.754744,0.839309,0.491222,0.7559939999999999,0.839309,0.491222,11.739408334096273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2214818638012117
191,0.75603,0.75603,0.754463,0.75603,0.754781,0.839369,0.491141,0.75603,0.839369,0.491141,11.86571470896403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21488982636372678
192,0.756066,0.756066,0.754499,0.756066,0.754817,0.839406,0.491095,0.756066,0.839406,0.491095,11.997360944747925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3048404418742986
193,0.756153,0.756153,0.754584,0.756153,0.754903,0.839493,0.490979,0.756153,0.839493,0.490979,13.675249417622885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.898937792801726
194,0.756236,0.756236,0.754668,0.756236,0.754987,0.839571,0.490887,0.756236,0.839571,0.490887,13.570170243581137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.794864694200935
195,0.756317,0.756317,0.754753,0.756317,0.755071,0.839667,0.490753,0.756317,0.839667,0.490753,13.126564184824625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.1920938353939414
196,0.756368,0.756368,0.754806,0.756368,0.7551229999999999,0.839746,0.4906460000000001,0.756368,0.839746,0.4906460000000001,13.122720082600912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9313266881192177
197,0.756437,0.756437,0.754873,0.756437,0.755191,0.8398179999999998,0.490548,0.756437,0.8398179999999998,0.490548,12.893368403116861,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9005734372848626
198,0.756512,0.756512,0.7549449999999999,0.756512,0.755265,0.839887,0.490456,0.756512,0.839887,0.490456,13.262929439544678,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.3012945817315766
199,0.756601,0.756601,0.7550339999999999,0.756601,0.755353,0.839984,0.490326,0.756601,0.839984,0.490326,13.092389980951944,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9088398469205334
200,0.7566799999999999,0.7566799999999999,0.755111,0.7566799999999999,0.755432,0.840052,0.49023600000000006,0.7566799999999999,0.840052,0.49023600000000006,13.182282368342081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0430626619391585


==> data/higgs/ensemble_metrics_summary/val/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.47075,0.47075,0.5,0.47075,0.320074791772905,0.5,0.761287271976471,0.47074997425079346,0.5,0.0,0.761287271976471,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.70114,0.70114,0.6988794301297615,0.70114,0.6990215471792762,0.7709507976338692,0.5745864311854044,0.7011399666468302,0.7709507976338692,42.582714239756264,0.5745864311854044,0.005084220687578383,0.005084220687578383,0.0062452031411592635,0.005084220687578383,0.0062105142897863255,0.008236661080924424,0.007832357671558507,0.005084225147787774,0.008236661080924424,0.17715857735237797,0.007832357671558507
2,0.7235966666666668,0.7235966666666668,0.7213046163901078,0.7235966666666668,0.7217474990648425,0.7998382313204698,0.5418654878934225,0.7235966523488363,0.7998382313204698,8.639668941497803,0.5418654878934225,0.0037957915292245762,0.0037957915292245762,0.0039201434904181445,0.0037957915292245762,0.003906621233330702,0.0037589710730378994,0.004138947518745424,0.003795796778740612,0.0037589710730378994,0.046370265898699164,0.004138947518745424
3,0.72968,0.72968,0.7279749121430816,0.72968,0.7282542251916123,0.8080136678414371,0.5313313404719034,0.7296799818674723,0.8080136678414371,7.557807207107544,0.5313313404719034,0.002809786468755194,0.002809786468755194,0.003199742987149659,0.002809786468755194,0.0030783120659942714,0.0026515896936679436,0.0031414451902239313,0.0028097846105190937,0.0026515896936679436,0.06268034512701107,0.0031414451902239313
4,0.7332700000000001,0.7332700000000001,0.7310373877000566,0.7332700000000001,0.7315008401405064,0.8118854260994689,0.5266241033871969,0.733269989490509,0.8118854260994689,7.601826429367065,0.5266241033871969,0.004135468534519413,0.004135468534519413,0.0044616961519931084,0.004135468534519413,0.0044027600025267,0.0025724166601838222,0.003356850913688298,0.004135455551938561,0.0025724166601838222,0.02958191539471347,0.003356850913688298
5,0.7355766666666667,0.7355766666666667,0.7337069201742329,0.7355766666666667,0.7340818747010246,0.8140027880413746,0.5239306886990865,0.7355766495068868,0.8140027880413746,7.633619864781697,0.5239306886990865,0.00447363759521637,0.00447363759521637,0.004506295878298905,0.00447363759521637,0.004506907323021889,0.003620347486640546,0.004655476929522345,0.0044736331682303674,0.003620347486640546,0.06397226680147201,0.004655476929522345
6,0.7364033333333334,0.7364033333333334,0.7343740198226715,0.7364033333333334,0.7348027471628341,0.8151168824175201,0.5225949684778849,0.7364033063252767,0.8151168824175201,7.684324343999227,0.5225949684778849,0.004165445154282175,0.004165445154282175,0.0041337486068540345,0.004165445154282175,0.004155960854346665,0.0034265564966592874,0.004435211371630604,0.0041654579897557895,0.0034265564966592874,0.06346342303759785,0.004435211371630604
7,0.7383366666666666,0.7383366666666666,0.7360987556331322,0.7383366666666666,0.7365839357043903,0.8177803619102139,0.519507884979248,0.7383366425832113,0.8177803619102139,7.733982006708781,0.519507884979248,0.0026205406566839106,0.0026205406566839106,0.003008786015547553,0.0026205406566839106,0.002919945781922882,0.0022469716651788807,0.0030573432925505416,0.002620542469797739,0.0022469716651788807,0.07354573710810447,0.0030573432925505416
8,0.7395633333333334,0.7395633333333334,0.7377037550089126,0.7395633333333334,0.7380895180441452,0.8193114565655648,0.5175579984982809,0.7395633260409037,0.8193114565655648,7.728563706080119,0.5175579984982809,0.0032366392034537173,0.0032366392034537173,0.0034261472831178088,0.0032366392034537173,0.0033771182955970214,0.0030222031480227705,0.0040227276438766085,0.0032366262767869933,0.0030222031480227705,0.07374128310541897,0.0040227276438766085
9,0.7408733333333334,0.7408733333333334,0.7390027956507491,0.7408733333333334,0.7393943558860322,0.8204684094810131,0.516074558099111,0.7408733169237772,0.8204684094810131,7.8124152819315595,0.516074558099111,0.002914538271035992,0.002914538271035992,0.0031496949812997513,0.002914538271035992,0.003080633795042609,0.002885479644095656,0.0037973103738952467,0.0029145191723653446,0.002885479644095656,0.04092544378725367,0.0037973103738952467
10,0.7419966666666666,0.7419966666666666,0.7401063104877332,0.7419966666666666,0.7405116212828117,0.8218821119910947,0.5142738620440165,0.7419966459274292,0.8218821119910947,7.852589845657349,0.5142738620440165,0.002729914528576562,0.002729914528576562,0.0027019632478485797,0.002729914528576562,0.002718169411901726,0.0019342348091446115,0.0025335803200651217,0.002729893376863603,0.0019342348091446115,0.059527687564287314,0.0025335803200651217
11,0.7429200000000001,0.7429200000000001,0.7410948418224268,0.7429200000000001,0.741481625652586,0.8234347200707622,0.5123928984006246,0.7429200013478597,0.8234347200707622,7.87583589553833,0.5123928984006246,0.002000074998593829,0.002000074998593829,0.00203714275003653,0.002000074998593829,0.002028446069726312,0.0014531751265629287,0.0019211772444960422,0.0020000856625217375,0.0014531751265629287,0.054422249228848404,0.0019211772444960422
12,0.7429733333333334,0.7429733333333334,0.7410352612561674,0.7429733333333334,0.7414597715353709,0.8235425820012537,0.5122199257214864,0.7429733276367188,0.8235425820012537,7.909385681152344,0.5122199257214864,0.0018145063607861297,0.0018145063607861297,0.0018961650930916095,0.0018145063607861297,0.0018761532129036244,0.0013544630155571244,0.0017996458778295216,0.0018145122671091305,0.0013544630155571244,0.048044569894571426,0.0017996458778295216
13,0.7433966666666666,0.7433966666666666,0.741434806934699,0.7433966666666666,0.7418685279974634,0.8241889819434559,0.5113662679990133,0.7433966596921285,0.8241889819434559,7.968293825785319,0.5113662679990133,0.0022515846271755086,0.0022515846271755086,0.0023553427206244337,0.0022515846271755086,0.002331020723551486,0.001681310052268789,0.0022049239204189513,0.0022515657840647043,0.001681310052268789,0.05546812717580925,0.0022049239204189513
14,0.7438899999999999,0.7438899999999999,0.7420034061567198,0.7438899999999999,0.7424144360456525,0.8246791931019263,0.510759711265564,0.7438899676005045,0.8246791931019263,7.985262632369995,0.510759711265564,0.0018800797855410068,0.0018800797855410068,0.0019923860561631935,0.0018800797855410068,0.001962216150780934,0.0014022169681243025,0.0018968389847578589,0.0018800697865182649,0.0014022169681243025,0.05848012736341557,0.0018968389847578589
15,0.7442233333333333,0.7442233333333333,0.742315969158787,0.7442233333333333,0.7427345116262855,0.8250853146179513,0.5102885762850443,0.7442233363787333,0.8250853146179513,8.04594604174296,0.5102885762850443,0.0023671572261540564,0.0023671572261540564,0.0024872787279589044,0.0023671572261540564,0.0024569830848251246,0.0016845082303948433,0.0022029694655499405,0.0023671503090433085,0.0016845082303948433,0.04559252631104904,0.0022029694655499405
16,0.7449499999999999,0.7449499999999999,0.7431222250346248,0.7449499999999999,0.743514015428027,0.8259098287113074,0.5092735687891642,0.7449499766031901,0.8259098287113074,8.035291989644369,0.5092735687891642,0.0028033729684079104,0.0028033729684079104,0.003031290911048314,0.0028033729684079104,0.002965400304844949,0.0023861135573504917,0.003080607108890726,0.0028033984225526503,0.0023861135573504917,0.044804034667440686,0.003080607108890726
17,0.74559,0.74559,0.7435887114678207,0.74559,0.7440403329570112,0.8265458180257386,0.5084931453069051,0.7455899914105734,0.8265458180257386,8.108530282974243,0.5084931453069051,0.0019050459312048088,0.0019050459312048088,0.0020892467041522607,0.0019050459312048088,0.0020392596008178758,0.0015057025623921834,0.002028208653136868,0.0019050643188613687,0.0015057025623921834,0.04017984029136817,0.002028208653136868
18,0.7456933333333334,0.7456933333333334,0.7437336859400417,0.7456933333333334,0.744175119068044,0.8267156757212369,0.5082684556643168,0.7456933259963989,0.8267156757212369,8.165427128473917,0.5082684556643168,0.0018400090579487136,0.0018400090579487136,0.0018564580322391964,0.0018400090579487136,0.0018568960006108874,0.0016418559925903725,0.0022014072917385112,0.0018400044668064291,0.0016418559925903725,0.06365612397622987,0.0022014072917385112
19,0.7461566666666667,0.7461566666666667,0.7443803874476093,0.7461566666666667,0.7447592959649615,0.8273368289963662,0.5074575940767924,0.746156632900238,0.8273368289963662,8.204214572906494,0.5074575940767924,0.0015888465417822257,0.0015888465417822257,0.0014015636227170014,0.0015888465417822257,0.0014725665539492845,0.0013859079220312934,0.0019810327365729946,0.0015888576719255902,0.0013859079220312934,0.04956096523721281,0.0019810327365729946
20,0.7464433333333332,0.7464433333333332,0.7446296872806295,0.7464433333333332,0.745024829678712,0.8275859607207433,0.5070850650469462,0.7464433113733927,0.8275859607207433,8.251830101013184,0.5070850650469462,0.0014732730002729997,0.0014732730002729997,0.0014560036189294333,0.0014732730002729997,0.00146602102634584,0.0014425516978025222,0.002021468075136278,0.0014732645082120976,0.0014425516978025222,0.051937823038002984,0.002021468075136278
21,0.74686,0.74686,0.7449008368890436,0.74686,0.7453469700993253,0.8278569836957862,0.5067325234413147,0.7468599875768026,0.8278569836957862,8.273882786432901,0.5067325234413147,0.0013292102918650507,0.0013292102918650507,0.001375789909065736,0.0013292102918650507,0.0013653037193560266,0.0015385853322957789,0.002158201633881193,0.0013292131965021714,0.0015385853322957789,0.062243312801815345,0.002158201633881193
22,0.7469033333333334,0.7469033333333334,0.744921034343114,0.7469033333333334,0.7453750523971586,0.8281025326925069,0.5064239700635275,0.7469033201535543,0.8281025326925069,8.322139978408813,0.5064239700635275,0.0011747481999702482,0.0011747481999702482,0.0012254393593311898,0.0011747481999702482,0.001212781790933234,0.0016126089141536566,0.00225232509325601,0.001174756115836382,0.0016126089141536566,0.04788300916280356,0.00225232509325601
23,0.7468666666666666,0.7468666666666666,0.7449376595721374,0.7468666666666666,0.7453728414679173,0.8282783567396858,0.5061464309692383,0.7468666434288025,0.8282783567396858,8.350970109303793,0.5061464309692383,0.0012635795714291906,0.0012635795714291906,0.0013275315878240794,0.0012635795714291906,0.0013090268027314072,0.0016675857845221342,0.0023340544566279415,0.0012635773399582617,0.0016675857845221342,0.05774664512680178,0.0023340544566279415
24,0.7469733333333334,0.7469733333333334,0.7450756083339541,0.7469733333333334,0.7455014681918657,0.8283701329541691,0.5060246388117472,0.7469733158747355,0.8283701329541691,8.40976087252299,0.5060246388117472,0.0015033407242982298,0.0015033407242982298,0.0015860444765543433,0.0015033407242982298,0.0015636008266253717,0.0016715884696798513,0.0023299019180843573,0.0015033242413532199,0.0016715884696798513,0.07039808199070215,0.0023299019180843573
25,0.7472633333333333,0.7472633333333333,0.7453523203115194,0.7472633333333333,0.7457828959557723,0.8286123387094818,0.5057346820831299,0.7472633123397827,0.8286123387094818,8.44279686609904,0.5057346820831299,0.001054624735786816,0.001054624735786816,0.0012167078792500274,0.001054624735786816,0.0011673465130522195,0.0016058639950245603,0.002241838883054989,0.0010546067137702899,0.0016058639950245603,0.05224197313482554,0.002241838883054989


==> data/higgs/ensemble_metrics_summary/val/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.47075,0.47075,0.5,0.47075,0.320074791772905,0.5,0.761287271976471,0.47074997425079346,0.5,0.0,0.761287271976471,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.6984466666666668,0.6984466666666668,0.6959627853086894,0.6984466666666668,0.6961717537336135,0.7670113479187483,0.5772959192593893,0.6984466314315796,0.7670113479187483,19.329588254292805,0.5772959192593893,0.007863563653543666,0.007863563653543666,0.008858117831040638,0.007863563653543666,0.008878173128991126,0.011055528260699287,0.009732113332386666,0.007863568906918908,0.011055528260699287,0.24656976087655266,0.009732113332386666
2,0.7220266666666667,0.7220266666666667,0.7204424408097277,0.7220266666666667,0.7206770266164947,0.7969857563045131,0.5447641015052795,0.7220266461372375,0.7969857563045131,6.320632298787435,0.5447641015052795,0.003269882770579599,0.003269882770579599,0.00303167683370451,0.003269882770579599,0.003105039539148658,0.0024046388577815005,0.0024746629176680027,0.0032698681800027844,0.0024046388577815005,0.009152577899737314,0.0024746629176680027
3,0.7283399999999999,0.7283399999999999,0.7265559561208345,0.7283399999999999,0.726878494370423,0.8059843952299088,0.533677875995636,0.7283399899800619,0.8059843952299088,6.013030052185059,0.533677875995636,0.0025215669731339626,0.0025215669731339626,0.002412913702643155,0.0025215669731339626,0.0024485889545268107,0.0022118133145980616,0.00251437231921759,0.0025215645504154914,0.0022118133145980616,0.02692695856408639,0.00251437231921759
4,0.7322966666666666,0.7322966666666666,0.7304360062891898,0.7322966666666666,0.7308009208480764,0.8099086289387188,0.5290252367655436,0.7322966257731119,0.8099086289387188,6.028103907903035,0.5290252367655436,0.002375549059340447,0.002375549059340447,0.0024079957625887725,0.002375549059340447,0.0024056408640850597,0.0020803476559942895,0.0023753308743292303,0.0023755535446365996,0.0020803476559942895,0.012256311835652093,0.0023753308743292303
5,0.73391,0.73391,0.7321139720408167,0.73391,0.732461194150226,0.8125809728342821,0.5257036487261454,0.7339099645614624,0.8125809728342821,6.076183716456096,0.5257036487261454,0.0029634945587936608,0.0029634945587936608,0.0030888075984103953,0.0029634945587936608,0.0030549275572650803,0.0035413677304495907,0.0043258478527621715,0.0029634936722823086,0.0035413677304495907,0.0591831165659967,0.0043258478527621715
6,0.7356066666666666,0.7356066666666666,0.7337286094001865,0.7356066666666666,0.7341079072435356,0.8138390902934235,0.524229884147644,0.7356066505114237,0.8138390902934235,6.180943886439006,0.524229884147644,0.003609907662715688,0.003609907662715688,0.0037239941152580887,0.003609907662715688,0.0036980514539541125,0.003872388757004073,0.00470488323723119,0.003609916521257262,0.003872388757004073,0.08421417730914503,0.00470488323723119
7,0.7372733333333333,0.7372733333333333,0.735393955296848,0.7372733333333333,0.7357796484047681,0.8165621385787513,0.5208451549212137,0.7372733155886332,0.8165621385787513,6.278914451599121,0.5208451549212137,0.0016133918722162296,0.0016133918722162296,0.001720715578898895,0.0016133918722162296,0.0016897349433735412,0.0016808818637736452,0.0019579348304970255,0.0016133968294475074,0.0016808818637736452,0.11610502424637902,0.0019579348304970255
8,0.73974,0.73974,0.7380299329379971,0.73974,0.7383629085606045,0.8191978819515086,0.5175841252009074,0.7397399743398031,0.8191978819515086,6.418877998987834,0.5175841252009074,0.0034839202057451815,0.0034839202057451815,0.003762511814919685,0.0034839202057451815,0.003675273315237856,0.004187406872745242,0.005031823588520909,0.00348392945050158,0.004187406872745242,0.25206293214603304,0.005031823588520909
9,0.7402833333333333,0.7402833333333333,0.7385123221277349,0.7402833333333333,0.7388686881827896,0.820184990617474,0.5163280566533407,0.7402833302815756,0.820184990617474,6.354748169581096,0.5163280566533407,0.003599921295435897,0.003599921295435897,0.003860255089823191,0.003599921295435897,0.003784094078923919,0.0040657993469107,0.004893681092919854,0.003599923134325787,0.0040657993469107,0.1491566857440927,0.004893681092919854
10,0.7409133333333333,0.7409133333333333,0.739136854433418,0.7409133333333333,0.7394980016610591,0.8210589008233428,0.5152836243311564,0.7409133116404215,0.8210589008233428,6.367173512776692,0.5152836243311564,0.003108638501552307,0.003108638501552307,0.003345743979189097,0.003108638501552307,0.0032752047847568067,0.003447827506596776,0.004158958103437263,0.0031086184243740893,0.003447827506596776,0.12851168516920164,0.004158958103437263
11,0.7422599999999999,0.7422599999999999,0.7404994943946922,0.7422599999999999,0.7408600632551657,0.8225883320527007,0.5134352445602417,0.7422599792480469,0.8225883320527007,6.351273775100708,0.5134352445602417,0.002099214138671919,0.002099214138671919,0.0022997621713482246,0.002099214138671919,0.002236460079998146,0.002490655038596022,0.0029739079033039156,0.002099207104301533,0.002490655038596022,0.04093003278426554,0.0029739079033039156
12,0.74222,0.74222,0.7404558349812645,0.74222,0.7408176064063237,0.8226988431827489,0.5132877429326376,0.7422200043996176,0.8226988431827489,6.3750496705373125,0.5132877429326376,0.0020946598769250877,0.0020946598769250877,0.0022989211212232864,0.0020946598769250877,0.0022347649885708244,0.0023664319096369586,0.0028175887562291134,0.0020946600783497793,0.0023664319096369586,0.07532884698895467,0.0028175887562291134
13,0.7429833333333334,0.7429833333333334,0.7411855907211788,0.7429833333333334,0.741562077943231,0.8236226999181282,0.5120779871940613,0.7429833014806112,0.8236226999181282,6.502841790517171,0.5120779871940613,0.0023035262823187753,0.0023035262823187753,0.002497931978526862,0.0023035262823187753,0.0024383863024415803,0.0029395798994347414,0.0036326631821983033,0.0023035321186678373,0.0029395798994347414,0.03819227042432254,0.0036326631821983033
14,0.74374,0.74374,0.7419524868982877,0.74374,0.7423284846821968,0.8246407430495681,0.5108425815900167,0.7437399824460348,0.8246407430495681,6.487729787826538,0.5108425815900167,0.00209277327964595,0.00209277327964595,0.0022325064224931936,0.00209277327964595,0.0021894303658416127,0.0023064862008336817,0.00288673922628032,0.0020927753327635397,0.0023064862008336817,0.11618534429632404,0.00288673922628032
15,0.7438833333333333,0.7438833333333333,0.7420988561437714,0.7438833333333333,0.7424738615227309,0.8248505800308439,0.5105695724487305,0.7438832918802897,0.8248505800308439,6.637932300567627,0.5105695724487305,0.0019521868080010418,0.0019521868080010418,0.0021141621284989968,0.0019521868080010418,0.0020629157870145996,0.002301764691255388,0.002850339119794979,0.0019521908459008955,0.002301764691255388,0.14737282007910057,0.002850339119794979
16,0.74437,0.74437,0.742554712866106,0.74437,0.742942562425303,0.8255436669475446,0.5097080667813619,0.7443699638048807,0.8255436669475446,6.576014121373494,0.5097080667813619,0.00226709064662187,0.00226709064662187,0.002385840060032598,0.00226709064662187,0.002351428038183395,0.002913881808154134,0.0036204097310691048,0.002267097427787289,0.002913881808154134,0.17261706804221172,0.0036204097310691048
17,0.7448099999999999,0.7448099999999999,0.7430083553440762,0.7448099999999999,0.743393107881162,0.8259788141299896,0.5091919898986816,0.7448099851608276,0.8259788141299896,6.623545328776042,0.5091919898986816,0.001623915022407307,0.001623915022407307,0.0017548751009710997,0.001623915022407307,0.001713685782896128,0.0022971541748144997,0.0029001868464228675,0.0016239230491361702,0.0022971541748144997,0.11128850249827096,0.0029001868464228675
18,0.7450800000000001,0.7450800000000001,0.7432693033734697,0.7450800000000001,0.7436579638357027,0.826137641409982,0.5089764595031738,0.7450799743334452,0.826137641409982,6.45879586537679,0.5089764595031738,0.0017507712586171877,0.0017507712586171877,0.0018655919274828993,0.0017507712586171877,0.0018305629544473005,0.002332551552965493,0.0029312082406530524,0.00175075551348374,0.002332551552965493,0.038048577043507496,0.0029312082406530524
19,0.7457766666666666,0.7457766666666666,0.7440253022573168,0.7457766666666666,0.7443955253495881,0.8269452481086733,0.5079381267229716,0.7457766532897949,0.8269452481086733,6.583336432774861,0.5079381267229716,0.0014244063090752537,0.0014244063090752537,0.0015508488294873344,0.0014244063090752537,0.0015080512352969413,0.0017933431939740887,0.002301085965392723,0.001424386525484107,0.0017933431939740887,0.08626569494733925,0.002301085965392723
20,0.7462099999999999,0.7462099999999999,0.7444957355309207,0.7462099999999999,0.7448538118895712,0.8274614556332075,0.5072825948397318,0.746209979057312,0.8274614556332075,6.605817953745524,0.5072825948397318,0.0018038569788095746,0.0018038569788095746,0.0019561344508174333,0.0018038569788095746,0.0019055572407408823,0.0020568151673700194,0.0026103870683673613,0.001803867283531398,0.0020568151673700194,0.09701014362145625,0.0026103870683673613
21,0.74648,0.74648,0.7447461174002731,0.74648,0.7451123345851197,0.8277308325751136,0.506931205590566,0.7464800079663595,0.8277308325751136,6.587518850962321,0.506931205590566,0.0017964409258308665,0.0017964409258308665,0.0019386661254600036,0.0017964409258308665,0.0018918606164782471,0.0021896266919807475,0.0027900484865564894,0.001796444526608321,0.0021896266919807475,0.06931813287572017,0.0027900484865564894
22,0.74668,0.74668,0.7449413254510248,0.74668,0.7453099191712411,0.8280294471755968,0.5065601865450541,0.7466799815495809,0.8280294471755968,6.552069743474324,0.5065601865450541,0.0018459956663003972,0.0018459956663003972,0.0019996162182915242,0.0018459956663003972,0.0019493541237128322,0.00240327610492253,0.003086879838368415,0.0018459982829153465,0.00240327610492253,0.07045874521265647,0.003086879838368415
23,0.7468933333333334,0.7468933333333334,0.7451694795848426,0.7468933333333334,0.7455330341702179,0.8282138390774495,0.5063325961430868,0.7468933264414469,0.8282138390774495,6.614518006642659,0.5063325961430868,0.0021822083615761754,0.0021822083615761754,0.002350291619769529,0.0021822083615761754,0.0022949073671503306,0.0024892492345298662,0.0032029529636269745,0.0021822190095061437,0.0024892492345298662,0.04289517240260768,0.0032029529636269745
24,0.7468833333333333,0.7468833333333333,0.745141247969196,0.7468833333333333,0.7455116909168669,0.8282449308144798,0.5062849124272665,0.7468833128611246,0.8282449308144798,6.634092807769775,0.5062849124272665,0.0020209981032483773,0.0020209981032483773,0.002174104873371698,0.0020209981032483773,0.0021243477293064667,0.0025286201901625295,0.003259245507477546,0.002021000061510876,0.0025286201901625295,0.059787353310325086,0.003259245507477546
25,0.7471433333333334,0.7471433333333334,0.7454040975060233,0.7471433333333334,0.7457744498127638,0.8285014532316554,0.505958358446757,0.7471433281898499,0.8285014532316554,6.857686122258504,0.505958358446757,0.0020477874238634336,0.0020477874238634336,0.0021967005885904787,0.0020477874238634336,0.0021484855523891747,0.0023223320869571592,0.0030093177803191887,0.002047792464760325,0.0023223320869571592,0.19427734760843512,0.0030093177803191887


==> data/higgs/ensemble_metrics_summary/val/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.47075,0.47075,0.5,0.47075,0.320074791772905,0.5,0.7612872918446859,0.47074997425079346,0.5,0.0,0.7612872918446859,0.0,0.0,0.0,0.0,0.0,0.0,3.441275768999911e-8,0.0,0.0,0.0,3.441275768999911e-8
1,0.7112599999999999,0.7112599999999999,0.7094392183650499,0.7112599999999999,0.7097272733964526,0.7843978831221815,0.5599097808202108,0.7112600008646647,0.7843978831221815,17.43764654795329,0.5599097808202108,0.00242616982093175,0.00242616982093175,0.0022372131877249016,0.00242616982093175,0.0022971612746641077,0.0034933073380433643,0.0032041631949209647,0.002426168923239644,0.0034933073380433643,0.5079812290590595,0.0032041631949209647
2,0.7235800000000001,0.7235800000000001,0.7219979775787689,0.7235800000000001,0.7222460662067772,0.7987216905053319,0.5422814885775248,0.7235799630482992,0.7987216905053319,6.270803689956665,0.5422814885775248,0.00370652128012233,0.00370652128012233,0.003642608131925972,0.00370652128012233,0.0036742685724908616,0.004285237648298209,0.004635075380071981,0.003706519646731042,0.004285237648298209,0.2272220127065942,0.004635075380071981
3,0.7293333333333334,0.7293333333333334,0.7275237414575364,0.7293333333333334,0.7278634242882474,0.8058533621352338,0.5338149468104044,0.7293333212534586,0.8058533621352338,6.054120143254598,0.5338149468104044,0.002618670145958305,0.002618670145958305,0.002574892682882397,0.002618670145958305,0.0025967777801133955,0.0032736150182897158,0.0036942892290196634,0.0026186614153549206,0.0032736150182897158,0.1502680874889808,0.0036942892290196634
4,0.7331333333333333,0.7331333333333333,0.731523068153321,0.7331333333333333,0.731800441017877,0.8109019101954998,0.5275741815567017,0.7331333160400391,0.8109019101954998,6.053483327229817,0.5275741815567017,0.0032622742578350757,0.0032622742578350757,0.003328248506993906,0.0032622742578350757,0.003305793026785186,0.003576491552162868,0.0040040401855574404,0.0032622637009571704,0.003576491552162868,0.13195337247882769,0.0040040401855574404
5,0.7351899999999999,0.7351899999999999,0.7334770267548115,0.7351899999999999,0.7337981518002565,0.813764056308368,0.5241291125615438,0.7351899941762289,0.813764056308368,6.1519700686136884,0.5241291125615438,0.0020005249311118374,0.0020005249311118374,0.0021267845361465088,0.0020005249311118374,0.0020832965046804607,0.0028351792617838335,0.003244943949132661,0.0020005231090822837,0.0028351792617838335,0.07874651406000853,0.003244943949132661
6,0.7379933333333334,0.7379933333333334,0.7363915392786297,0.7379933333333334,0.7366815574367439,0.816824745619028,0.5205321113268534,0.737993319829305,0.816824745619028,6.221611738204956,0.5205321113268534,0.0006343763341529206,0.0006343763341529206,0.0008083095554281778,0.0006343763341529206,0.000739788610774402,0.001169151293065755,0.0014602556829339758,0.0006343901813816353,0.001169151293065755,0.027579310137666714,0.0014602556829339758
7,0.7392166666666666,0.7392166666666666,0.7375805266239053,0.7392166666666666,0.737886958005597,0.818475691501909,0.5185404022534689,0.7392166455586752,0.818475691501909,6.259940067927043,0.5185404022534689,0.0013371736361943597,0.0013371736361943597,0.0015671385730732222,0.0013371736361943597,0.001488138358110098,0.0016059598817295935,0.0018758375156797769,0.0013371872413253541,0.0016059598817295935,0.04092044141352881,0.0018758375156797769
8,0.74099,0.74099,0.7392789423604933,0.74099,0.739617868308747,0.8204338381693418,0.5161059697469076,0.7409899830818176,0.8204338381693418,6.280699173609416,0.5161059697469076,0.000901387818865975,0.000901387818865975,0.0011477875737387643,0.000901387818865975,0.0010634078620768087,0.0013006009631257452,0.0016493797316605762,0.0009013803468076495,0.0013006009631257452,0.04187872451553376,0.0016493797316605762
9,0.7422833333333333,0.7422833333333333,0.7405684988786206,0.7422833333333333,0.7409131653136204,0.8221574744837187,0.5139540831247965,0.742283304532369,0.8221574744837187,6.365382432937622,0.5139540831247965,0.0005016306742348214,0.0005016306742348214,0.00024537322347598827,0.0005016306742348214,0.00033877861626310346,0.0006675984042196648,0.0007587340645629759,0.000501652840351556,0.0006675984042196648,0.055237664656055986,0.0007587340645629759
10,0.7433466666666666,0.7433466666666666,0.7416536809763881,0.7433466666666666,0.7419953433043025,0.8231947766577504,0.5126833319664001,0.743346651395162,0.8231947766577504,6.39680282274882,0.5126833319664001,0.0005529315810598604,0.0005529315810598604,0.00044268452960909393,0.0005529315810598604,0.0004791631739075314,0.0006100032831715548,0.0005938448389407556,0.0005529372399050689,0.0006100032831715548,0.060869351376332745,0.0005938448389407556
11,0.74424,0.74424,0.7425391245188848,0.74424,0.7428870977105869,0.8241220288800012,0.5115563074747721,0.7442399859428406,0.8241220288800012,6.387926022211711,0.5115563074747721,0.0005106858133921741,0.0005106858133921741,0.0003960305322177693,0.0005106858133921741,0.0004374635475641672,0.00030653114721068003,0.00025763898162016105,0.0005106767176170622,0.00030653114721068003,0.054865772877082414,0.00025763898162016105
12,0.7449,0.7449,0.743237002832945,0.7449,0.7435728493592277,0.8249286182304058,0.5105320612589518,0.7448999881744385,0.8249286182304058,6.410531997680664,0.5105320612589518,0.0008653900854528014,0.0008653900854528014,0.0007601590216448372,0.0008653900854528014,0.0008002206963904123,0.00014094917437927645,0.0004197762312607364,0.000865401996871542,0.00014094917437927645,0.04171922869568464,0.0004197762312607364
13,0.7450899999999999,0.7450899999999999,0.7433938044472698,0.7450899999999999,0.7437427028698488,0.825639729765189,0.509601871172587,0.7450899879137675,0.825639729765189,6.38957683245341,0.509601871172587,0.00015716233645504272,0.00015716233645504272,0.00013280782482730162,0.00015716233645504272,0.00012637382552458897,0.0001301951069039223,0.00040031614678230377,0.00015716717854890032,0.0001301951069039223,0.08924062990928869,0.00040031614678230377
14,0.7454999999999999,0.7454999999999999,0.743801103325857,0.7454999999999999,0.7441519916669911,0.8260918199976537,0.5090457399686178,0.7454999883969625,0.8260918199976537,6.460496266682942,0.5090457399686178,0.0007765951326141442,0.0007765951326141442,0.0007221872732689489,0.0007765951326141442,0.0007419221712508704,0.00037444564300876185,0.0007140903150824054,0.0007766082594168155,0.00037444564300876185,0.10331168178731974,0.0007140903150824054
15,0.7465433333333333,0.7465433333333333,0.7448302135315918,0.7465433333333333,0.7451898215561413,0.8267975908553046,0.508155882358551,0.746543308099111,0.8267975908553046,6.435673554738362,0.508155882358551,0.0009737727318698597,0.0009737727318698597,0.0009496185273392722,0.0009737727318698597,0.0009599577646047,0.0008033141028766161,0.001200463754960668,0.0009737539331495614,0.0008033141028766161,0.13631064719764555,0.001200463754960668
16,0.7468566666666666,0.7468566666666666,0.74517319061826,0.7468566666666666,0.7455236234243111,0.8276724080986154,0.5069953997929891,0.7468566497166952,0.8276724080986154,6.460274616877238,0.5069953997929891,0.0014937313457691359,0.0014937313457691359,0.0014298872867743453,0.0014937313457691359,0.0014580453543249056,0.0006538414597910959,0.0009482038709838693,0.0014937242863744262,0.0006538414597910959,0.045741540463491215,0.0009482038709838693
17,0.7474333333333334,0.7474333333333334,0.7457395103727064,0.7474333333333334,0.74609537123455,0.8286415071980083,0.5056728919347128,0.7474333047866821,0.8286415071980083,6.5358866055806475,0.5056728919347128,0.0010272455078184518,0.0010272455078184518,0.0009260646031431826,0.0010272455078184518,0.0009668346929345489,0.0009734137122390594,0.0013772636124615668,0.0010272659577705333,0.0009734137122390594,0.09340908028099144,0.0013772636124615668
18,0.7486133333333332,0.7486133333333332,0.7469376507084705,0.7486133333333332,0.7472903735378763,0.8292027459640421,0.5049925645192465,0.7486133178075155,0.8292027459640421,6.512692451477051,0.5049925645192465,0.0011000151514107767,0.0011000151514107767,0.000985431307356483,0.0011000151514107767,0.001032074119983128,0.0010081364008770659,0.0013918780743833994,0.0010999995858075025,0.0010081364008770659,0.1455668372744243,0.0013918780743833994
19,0.7486933333333333,0.7486933333333333,0.7470120553397197,0.7486933333333333,0.7473673470745198,0.8299071397088685,0.5040413538614908,0.7486933271090189,0.8299071397088685,6.571239709854126,0.5040413538614908,0.0010206533855003678,0.0010206533855003678,0.0009304319261341545,0.0010206533855003678,0.000967460268016802,0.001008427600151044,0.0012888681825580371,0.001020654058333839,0.001008427600151044,0.1106351872427219,0.0012888681825580371
20,0.7492166666666668,0.7492166666666668,0.7475201625429292,0.7492166666666668,0.7478827668779583,0.8303892694774694,0.503429651260376,0.7492166558901469,0.8303892694774694,6.573620478312175,0.503429651260376,0.0011150934191058962,0.0011150934191058962,0.00102411698150807,0.0011150934191058962,0.0010616198828920721,0.0011352966672162448,0.0014410626850303934,0.0011150831947788812,0.0011352966672162448,0.1456006616566304,0.0014410626850303934
21,0.7495533333333334,0.7495533333333334,0.7478448754583708,0.7495533333333334,0.7482131431560483,0.8308337791674223,0.5028332074483236,0.7495533227920532,0.8308337791674223,6.649439096450806,0.5028332074483236,0.0012564367605786973,0.0012564367605786973,0.0011985677456625872,0.0012564367605786973,0.001224025875483491,0.0010816468775593983,0.0013943127547096403,0.0012564373575794235,0.0010816468775593983,0.10087322055894316,0.0013943127547096403
22,0.7501700000000001,0.7501700000000001,0.7484920318560193,0.7501700000000001,0.7488508081692613,0.8313416910354795,0.5022202730178833,0.7501699924468994,0.8313416910354795,6.696989218393962,0.5022202730178833,0.0009199456505685415,0.0009199456505685415,0.000868754046592181,0.0009199456505685415,0.0008907208326284967,0.0009970471417193236,0.0013086516417310284,0.0009199461105364351,0.0009970471417193236,0.10287456185824409,0.0013086516417310284
23,0.7505833333333333,0.7505833333333333,0.7489009144879398,0.7505833333333333,0.7492625206971509,0.8318637963437038,0.5015721519788107,0.7505833109219869,0.8318637963437038,6.640648523966472,0.5015721519788107,0.0005797700693665466,0.0005797700693665466,0.0005339609602845268,0.0005797700693665466,0.0005521799794883415,0.0005958836120480938,0.0007796043744647882,0.000579788759343525,0.0005958836120480938,0.14661449749213826,0.0007796043744647882
24,0.7508066666666666,0.7508066666666666,0.7490903812238098,0.7508066666666666,0.7494652956882143,0.8321502199569143,0.5012121001879374,0.7508066495259603,0.8321502199569143,6.679180860519409,0.5012121001879374,0.0003750111109464935,0.0003750111109464935,0.0003026932614056306,0.0003750111109464935,0.00032976626206958717,0.000624699821837091,0.0008089998794553163,0.00037501363143598466,0.000624699821837091,0.11726170445838871,0.0008089998794553163
25,0.7511033333333333,0.7511033333333333,0.7493874796355161,0.7511033333333333,0.7497629764204902,0.832569827492135,0.5006911953290304,0.7511033217112223,0.832569827492135,6.729357163111369,0.5006911953290304,0.0005463820397243426,0.0005463820397243426,0.00047345846084857166,0.0005463820397243426,0.0005008265842819045,0.0005167263068460492,0.0006508277817407762,0.0005463884160749147,0.0005167263068460492,0.13594593459668988,0.0006508277817407762


==> data/higgs/ensemble_metrics_summary/val/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.47075,0.47075,0.5,0.47075,0.320074791772905,0.5,0.761287271976471,0.47074997425079346,0.5,0.0,0.761287271976471,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7137233333333333,0.7137233333333333,0.7122814134003427,0.7137233333333333,0.7124357993675772,0.7876969795215008,0.556245764096578,0.7137233217557272,0.7876969795215008,49.98539821306864,0.556245764096578,0.0008550048732804254,0.0008550048732804254,0.00027712044818808517,0.0008550048732804254,0.00045519063213303695,0.0015363493679585822,0.001649352881134907,0.0008550037718588155,0.0015363493679585822,27.80015191435451,0.001649352881134907
2,0.7264033333333333,0.7264033333333333,0.7248699445009015,0.7264033333333333,0.7251007349764788,0.8036039304175381,0.5368300477663676,0.7264033158620199,0.8036039304175381,7.213984886805217,0.5368300477663676,0.002057190640979392,0.002057190640979392,0.002178417714600343,0.002057190640979392,0.002128621331394888,0.0017923085749577997,0.0019560548427381805,0.002057187192551233,0.0017923085749577997,0.822641153944165,0.0019560548427381805
3,0.7327366666666667,0.7327366666666667,0.7310516632211251,0.7327366666666667,0.7313549643375924,0.8104301858368134,0.5284141699473063,0.7327366272608439,0.8104301858368134,7.034334103266398,0.5284141699473063,0.0012232879192297628,0.0012232879192297628,0.0014612536736680107,0.0012232879192297628,0.0013840894313892611,0.0019502494136119665,0.002129840485935182,0.0012232841708522636,0.0019502494136119665,0.9939525510891626,0.002129840485935182
4,0.7361400000000001,0.7361400000000001,0.7345224494526393,0.7361400000000001,0.7348140620634253,0.8139637339886425,0.524137020111084,0.736139973004659,0.8139637339886425,7.060494105021159,0.524137020111084,0.0026553530838666468,0.0026553530838666468,0.0023975254102948634,0.0026553530838666468,0.0024977181540891506,0.002738965679861311,0.0031535022494035424,0.0026553618989254525,0.002738965679861311,0.9804637286093039,0.0031535022494035424
5,0.7382533333333333,0.7382533333333333,0.7367040889015767,0.7382533333333333,0.7369798454653331,0.8175923862772708,0.5196594794591268,0.7382533152898153,0.8175923862772708,7.096652348836263,0.5196594794591268,0.0013175102782648407,0.0013175102782648407,0.0012602915088082921,0.0013175102782648407,0.0012850689206866973,0.001503788697148988,0.0015160474526596949,0.001317514013311817,0.001503788697148988,0.9760861127343587,0.0015160474526596949
6,0.74035,0.74035,0.7387377101284871,0.74035,0.739040743570556,0.8193713124741145,0.5175362428029379,0.7403499682744344,0.8193713124741145,7.1737940311431885,0.5175362428029379,0.00122991869649988,0.00122991869649988,0.0011211833101036613,0.00122991869649988,0.0011628521609399368,0.0013697883895551367,0.001387039657991184,0.0012299347064195561,0.0013697883895551367,0.9553984546337405,0.001387039657991184
7,0.74145,0.74145,0.7397655677141097,0.74145,0.740097187707747,0.8212057306450333,0.5152289072672526,0.7414499918619791,0.8212057306450333,7.196326891581218,0.5152289072672526,0.0011005453193758527,0.0011005453193758527,0.0008513868259073678,0.0011005453193758527,0.0009446061913104303,0.0008372778226129746,0.0007152356262492219,0.001100549434505597,0.0008372778226129746,0.9670040509503226,0.0007152356262492219
8,0.7429666666666667,0.7429666666666667,0.7412715933771015,0.7429666666666667,0.7416124629017492,0.8225091347530755,0.5136675834655762,0.7429666519165039,0.8225091347530755,7.206652879714966,0.5136675834655762,0.0008251262529657636,0.0008251262529657636,0.0007904825909062463,0.0008251262529657636,0.000798665593033337,0.0003427332496843337,0.00023785145931431626,0.000825114486277938,0.0003427332496843337,0.946133332019409,0.00023785145931431626
9,0.7443633333333333,0.7443633333333333,0.7427135598134047,0.7443633333333333,0.7430426929230959,0.8243057694862911,0.5113169550895691,0.7443633079528809,0.8243057694862911,7.2883749802907305,0.5113169550895691,0.0005229085324732802,0.0005229085324732802,0.0003548765666201965,0.0005229085324732802,0.0004173353801616321,0.0010812898034966263,0.001519104284894129,0.0005229159307910424,0.0010812898034966263,0.9662591820216937,0.001519104284894129
10,0.7450199999999999,0.7450199999999999,0.7433625023235768,0.7450199999999999,0.7436977248299627,0.8252051707957557,0.5102285345395406,0.7450199921925863,0.8252051707957557,7.37569276491801,0.5102285345395406,0.0007206247289678365,0.0007206247289678365,0.0007233586583221377,0.0007206247289678365,0.0007239418838937146,0.0010782209935008068,0.0014552602829058124,0.000720634384221207,0.0010782209935008068,1.0126809422181418,0.0014552602829058124
11,0.74567,0.74567,0.7440771530369809,0.74567,0.7443892685325618,0.826337857064673,0.5087222854296366,0.7456699808438619,0.826337857064673,7.337502320607503,0.5087222854296366,0.0003897435053981135,0.0003897435053981135,0.0004582465483564213,0.0003897435053981135,0.0004291104536262513,0.0009196945264008087,0.0012183192429671248,0.00038975205279274933,0.0009196945264008087,0.9800199333747626,0.0012183192429671248
12,0.7462866666666667,0.7462866666666667,0.7447896630911804,0.7462866666666667,0.7450671642019632,0.8273149143991357,0.5075160066286722,0.7462866504987081,0.8273149143991357,7.386752525965373,0.5075160066286722,0.00032624121954979524,0.00032624121954979524,0.00030799958192988627,0.00032624121954979524,0.00031510022231432663,0.0009184591888749661,0.0012145507308823798,0.000326236952405136,0.0009184591888749661,0.9788281748190808,0.0012145507308823798
13,0.7470500000000001,0.7470500000000001,0.7453840154468631,0.7470500000000001,0.7457277703051393,0.8281993256087311,0.5063490072886149,0.7470499873161316,0.8281993256087311,7.411229689915975,0.5063490072886149,0.0007637407937252307,0.0007637407937252307,0.0007459728285877867,0.0007637407937252307,0.0007507548582741355,0.0009898151065582178,0.0013070645409694712,0.0007637302507101036,0.0009898151065582178,0.9964758817464904,0.0013070645409694712
14,0.7481033333333333,0.7481033333333333,0.7464585761957191,0.7481033333333333,0.7467976473189789,0.8291539607421498,0.5051404237747192,0.7481033205986023,0.8291539607421498,7.472311735153198,0.5051404237747192,0.0007741016298480137,0.0007741016298480137,0.0006429898368608925,0.0007741016298480137,0.0006936213090070166,0.0009986849974018953,0.0013054480629109987,0.0007740983907235388,0.0009986849974018953,0.9598284015403258,0.0013054480629109987
15,0.74885,0.74885,0.7471827612045322,0.74885,0.7475334961092653,0.8298807091903599,0.5041850805282593,0.7488499879837036,0.8298807091903599,7.496399641036987,0.5041850805282593,0.0012437443467208068,0.0012437443467208068,0.0011972030205398756,0.0012437443467208068,0.0012185156294222887,0.0008404115051796479,0.0010582848388734157,0.0012437517542672584,0.0008404115051796479,1.0027541657841503,0.0010582848388734157
16,0.7492366666666667,0.7492366666666667,0.7475946273802186,0.7492366666666667,0.7479360107072214,0.8304285042821129,0.503450353940328,0.7492366631825765,0.8304285042821129,7.476548512776692,0.503450353940328,0.0005739628327106928,0.0005739628327106928,0.0004932014555514824,0.0005739628327106928,0.0005211265446996843,0.0007381598489560648,0.0009806679611315747,0.0005739553012426519,0.0007381598489560648,1.046177699174362,0.0009806679611315747
17,0.7500666666666667,0.7500666666666667,0.7482754422990747,0.7500666666666667,0.7486752319385163,0.8310302437851269,0.5026856660842896,0.7500666578610738,0.8310302437851269,7.5636022090911865,0.5026856660842896,0.0003108590248542378,0.0003108590248542378,0.00038007203174607383,0.0003108590248542378,0.0003550606877072769,0.00043434537632596,0.0005767699404883017,0.00031086254535225377,0.00043434537632596,0.9977875767754383,0.0005767699404883017
18,0.7505166666666666,0.7505166666666666,0.7489142434362664,0.7505166666666666,0.7492449616963515,0.8315064651336369,0.5020588040351868,0.7505166530609131,0.8315064651336369,7.584543228149414,0.5020588040351868,0.00038423083339751284,0.00038423083339751284,0.00038857675022954425,0.00038423083339751284,0.0003858688640779866,0.00045782941604358916,0.0006631200659269118,0.00038423683391422444,0.00045782941604358916,1.061473379704963,0.0006631200659269118
19,0.7505366666666666,0.7505366666666666,0.7489080923858341,0.7505366666666666,0.7492492694206404,0.8318536423274553,0.5016036828358968,0.7505366404851278,0.8318536423274553,7.639046827952067,0.5016036828358968,0.00048335632129237985,0.00048335632129237985,0.00043469996116053623,0.00048335632129237985,0.00045482137123995675,0.0003913577396140827,0.0005828397218613547,0.0004833562929008337,0.0003913577396140827,1.0364888131699983,0.0005828397218613547
20,0.7513733333333333,0.7513733333333333,0.7497208254281548,0.7513733333333333,0.7500730480808686,0.8322117992299146,0.5011536081631979,0.75137331088384,0.8322117992299146,7.672529776891072,0.5011536081631979,0.00018036999011292998,0.00018036999011292998,0.00004940792901456659,0.00018036999011292998,0.0000998429713282739,0.00046523701488249277,0.0006785177259930827,0.00018037480681531268,0.00046523701488249277,1.0343961323606425,0.0006785177259930827
21,0.7515000000000001,0.7515000000000001,0.7499015405471375,0.7515000000000001,0.7502335165340964,0.8325863697706142,0.5006864269574484,0.7514999906222025,0.8325863697706142,7.728333632151286,0.5006864269574484,0.00013527749258472363,0.00013527749258472363,0.00020338399939282865,0.00013527749258472363,0.00017305767691200413,0.0006720555663383912,0.0009354541218658406,0.00013528055552928928,0.0006720555663383912,0.9776137448117993,0.0009354541218658406
22,0.75184,0.75184,0.750135089811106,0.75184,0.7505091939370807,0.832938999491008,0.5002361436684927,0.7518399953842163,0.832938999491008,7.730687379837036,0.5002361436684927,0.00006928203230274425,0.00006928203230274425,0.00012191692402000523,0.00006928203230274425,0.00009831402425898552,0.0006170257196295073,0.0008603571033157271,0.00006927288126222591,0.0006170257196295073,1.0550510946788918,0.0008603571033157271
23,0.7522733333333335,0.7522733333333335,0.7505276465718137,0.7522733333333335,0.7509185687632556,0.8335074538171591,0.4994741181532542,0.7522733012835184,0.8335074538171591,7.784890095392863,0.4994741181532542,0.0003429771615331445,0.0003429771615331445,0.0002988531829483768,0.0003429771615331445,0.000316026233730829,0.0003869227963245943,0.0005396770896589055,0.00034295749322948125,0.0003869227963245943,1.0302502096319663,0.0005396770896589055
24,0.7527833333333334,0.7527833333333334,0.7511808670556145,0.7527833333333334,0.751518706347742,0.8341141091433492,0.49863719940185547,0.7527833183606466,0.8341141091433492,7.803309917449951,0.49863719940185547,0.0010736076254075912,0.0010736076254075912,0.0010708911903338793,0.0010736076254075912,0.0010750365368456874,0.0005304040416334231,0.000753554890972772,0.001073600404314741,0.0005304040416334231,1.0734637093344215,0.000753554890972772
25,0.7529266666666666,0.7529266666666666,0.7512247054147725,0.7529266666666666,0.7516014479402239,0.8344087821881768,0.4982578059037526,0.7529266277949015,0.8344087821881768,8.012233018875122,0.4982578059037526,0.000987640285394085,0.000987640285394085,0.0009495444914714076,0.000987640285394085,0.0009670970578066494,0.0006901942378855434,0.0009388601556710402,0.000987648288264789,0.0006901942378855434,0.781541036672337,0.0009388601556710402


==> data/higgs/ensemble_metrics_summary/val/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,time_std,target_metric_std
0,0.47075,0.47075,0.5,0.47075,0.320074791772905,0.5,0.761287271976471,0.47074997425079346,0.5,0.0,0.761287271976471,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7266366666666667,0.7266366666666667,0.7250966436554164,0.7266366666666667,0.7253361998164989,0.8039910078934299,0.5395542780558268,0.7266366481781006,0.8039910078934299,27.38716983795166,0.5395542780558268,0.0014650028441382835,0.0014650028441382835,0.0016510743974342988,0.0014650028441382835,0.001586661147731871,0.0024486551045621273,0.002906114449840484,0.0014650227712737936,0.0024486551045621273,23.479999684017884,0.002906114449840484
2,0.7382266666666667,0.7382266666666667,0.7365325351350326,0.7382266666666667,0.7368576781252533,0.8175484182075441,0.5210792223612467,0.7382266521453857,0.8175484182075441,8.278846979141235,0.5210792223612467,0.0007400900846068031,0.0007400900846068031,0.000553874221126337,0.0007400900846068031,0.0006153249466451751,0.001056384659332096,0.0015221891111782682,0.0007400610555545287,0.001056384659332096,1.1194312251866227,0.0015221891111782682
3,0.7438366666666667,0.7438366666666667,0.741708433352708,0.7438366666666667,0.7421895353353215,0.8250400279021548,0.5108522574106852,0.7438366413116455,0.8250400279021548,7.169864575068156,0.5108522574106852,0.00015373136743463176,0.00015373136743463176,0.000451754201167321,0.00015373136743463176,0.0003469971751814372,0.0008323014536543381,0.0011893875184650561,0.0001537346495852254,0.0008323014536543381,0.8903727350392489,0.0011893875184650561
4,0.7470466666666667,0.7470466666666667,0.7455221398096302,0.7470466666666667,0.7458103599980577,0.8284015359564268,0.5063635309537252,0.7470466494560242,0.8284015359564268,7.190195322036743,0.5063635309537252,0.0007652668379940275,0.0007652668379940275,0.0009624433637544932,0.0007652668379940275,0.0008878954239232255,0.0010142593843484513,0.0013908598228285216,0.0007652620147950592,0.0010142593843484513,0.9142392722196209,0.0013908598228285216
5,0.74919,0.74919,0.7476385911686269,0.74919,0.7479379628589119,0.8308205359123595,0.5032651821772257,0.7491899728775024,0.8308205359123595,7.250695625940959,0.5032651821772257,0.0006577993615077476,0.0006577993615077476,0.0010375278027830476,0.0006577993615077476,0.0008834546159204737,0.0007909130700458682,0.0010047689338933629,0.0006577928954478894,0.0007909130700458682,0.8904488668419916,0.0010047689338933629
6,0.75088,0.75088,0.7491968388818635,0.75088,0.7495567799712418,0.8327927132629642,0.5005772511164347,0.750879963239034,0.8327927132629642,7.302744388580322,0.5005772511164347,0.0008229216244576219,0.0008229216244576219,0.0010540974541229922,0.0008229216244576219,0.000970134618298041,0.0005151394772893676,0.0006175234862844413,0.0008229331644671402,0.0005151394772893676,0.8817560984310402,0.0006175234862844413
7,0.7523833333333334,0.7523833333333334,0.750876154252223,0.7523833333333334,0.7511665674711949,0.834195002380229,0.4987586537996928,0.752383311589559,0.834195002380229,7.282904068628947,0.4987586537996928,0.0012528500841414774,0.0012528500841414774,0.0013816341108752372,0.0012528500841414774,0.001311908283529903,0.0007753444476758659,0.0009563741829871057,0.0012528610673317691,0.0007753444476758659,0.9448573948105985,0.0009563741829871057
8,0.7533066666666667,0.7533066666666667,0.7516784080987827,0.7533066666666667,0.752025036380529,0.8355411597338992,0.49691901604334515,0.7533066471417745,0.8355411597338992,7.27712353070577,0.49691901604334515,0.0006480997865555998,0.0006480997865555998,0.0008878837140126279,0.0006480997865555998,0.0007940031935967678,0.0005203407401558647,0.0006541078408069132,0.0006480774113992948,0.0005203407401558647,0.981418428684124,0.0006541078408069132
9,0.75402,0.75402,0.7523210105784521,0.75402,0.7526987528395369,0.8367482988657935,0.4952181776364644,0.7540199756622314,0.8367482988657935,7.345083316167195,0.4952181776364644,0.0008674675786448869,0.0008674675786448869,0.0009373020958615282,0.0008674675786448869,0.0009116597496349517,0.0008105449257817426,0.0011073507417722567,0.0008674552081498537,0.0008105449257817426,0.9770131135307029,0.0011073507417722567
10,0.7548966666666667,0.7548966666666667,0.7532404086551869,0.7548966666666667,0.7536044608148221,0.8374907796205564,0.49417011936505634,0.7548966407775879,0.8374907796205564,7.405865748723348,0.49417011936505634,0.0008460693430998259,0.0008460693430998259,0.0009902449072418766,0.0008460693430998259,0.0009365271432171055,0.0007430243080937758,0.0009517366593355868,0.0008460858666817011,0.0007430243080937758,0.9891926588320723,0.0009517366593355868
11,0.7553033333333333,0.7553033333333333,0.753633209584835,0.7553033333333333,0.754005151055218,0.8381713603379164,0.49326589703559875,0.7553033034006754,0.8381713603379164,7.402044216791789,0.49326589703559875,0.0015630845573203667,0.0015630845573203667,0.0015560890364644676,0.0015630845573203667,0.001563465572417503,0.000827650949427911,0.0010798734829467766,0.0015630795350681508,0.000827650949427911,0.9825139086687525,0.0010798734829467766
12,0.7563633333333333,0.7563633333333333,0.7547629859620418,0.7563633333333333,0.7551103400550084,0.8389751220113032,0.49219487110773724,0.756363312403361,0.8389751220113032,7.45333202679952,0.49219487110773724,0.0007687218829547047,0.0007687218829547047,0.0008678959419309274,0.0007687218829547047,0.0008295404098907535,0.0010019051021107356,0.0013213922002968535,0.0007687382041308726,0.0010019051021107356,0.9748392228207305,0.0013213922002968535
13,0.7567233333333333,0.7567233333333333,0.7549504675709781,0.7567233333333333,0.7553649561484798,0.8395942074765367,0.49137401580810547,0.7567233244578043,0.8395942074765367,7.592621326446533,0.49137401580810547,0.0007850053078377174,0.0007850053078377174,0.0008259730219545621,0.0007850053078377174,0.0008082296423647742,0.0011189370746061298,0.0014600623875964654,0.0007850282329527386,0.0011189370746061298,0.8759532065032011,0.0014600623875964654
14,0.7569133333333333,0.7569133333333333,0.7552571521221835,0.7569133333333333,0.7556290583342444,0.8400871391452732,0.4907299280166626,0.7569133043289185,0.8400871391452732,7.525312980016072,0.4907299280166626,0.001121799150174962,0.001121799150174962,0.0010981071676100867,0.001121799150174962,0.0011109029930793952,0.0011963494667397599,0.001559049304664186,0.0011217809332634246,0.0011963494667397599,0.987824757971082,0.001559049304664186
15,0.7573233333333333,0.7573233333333333,0.7557153251046729,0.7573233333333333,0.7560692075501381,0.8405552970988298,0.49008620778719586,0.7573233048121134,0.8405552970988298,7.617499987284343,0.49008620778719586,0.0013245502381312331,0.0013245502381312331,0.001349073497168922,0.0013245502381312331,0.0013428400616472518,0.0012562077243308985,0.0016839587461688523,0.0013245556235736524,0.0012562077243308985,0.9855082445593708,0.0016839587461688523
16,0.7576933333333334,0.7576933333333334,0.7561634938501621,0.7576933333333334,0.756486831088773,0.8409736030463587,0.48951833446820575,0.757693330446879,0.8409736030463587,7.631891409556071,0.48951833446820575,0.0011026483271348595,0.0011026483271348595,0.001066081564170162,0.0011026483271348595,0.0010843895513988429,0.0009574896653723005,0.0012421512851986548,0.0011026493116906317,0.0009574896653723005,0.969888599418465,0.0012421512851986548
17,0.7579766666666666,0.7579766666666666,0.7562801112774861,0.7579766666666666,0.7566707383359796,0.8415814354675287,0.48867589235305786,0.7579766313234965,0.8415814354675287,7.713177601496379,0.48867589235305786,0.0011095194154828209,0.0011095194154828209,0.0010575104422740182,0.0011095194154828209,0.0010802789693892519,0.0005668895332239853,0.0006600612932933336,0.0011095167938235163,0.0005668895332239853,0.9470607541727185,0.0006600612932933336
18,0.75853,0.75853,0.7569312228774926,0.75853,0.7572835207287801,0.8420780705435843,0.48801562190055847,0.7585299809773763,0.8420780705435843,7.700450976689656,0.48801562190055847,0.0010888526071052148,0.0010888526071052148,0.001027864448465438,0.0010888526071052148,0.001053261962380722,0.0005622898270988244,0.0006712694385904263,0.001088844544594959,0.0005622898270988244,0.9864872763399967,0.0006712694385904263
19,0.7586499999999999,0.7586499999999999,0.7571044657579401,0.7586499999999999,0.7574362761031548,0.8423965928732939,0.4875626464684804,0.758649984995524,0.8423965928732939,7.760870138804118,0.4875626464684804,0.0011720494870098334,0.0011720494870098334,0.0012807259376725478,0.0011720494870098334,0.0012394130763287159,0.0004720171538701893,0.0005656901290394836,0.0011720672039624825,0.0004720171538701893,0.9387384321679496,0.0005656901290394836
20,0.75883,0.75883,0.7572870405746065,0.75883,0.7576191780293815,0.8427545611301611,0.4870518346627553,0.7588299910227457,0.8427545611301611,7.801800489425659,0.4870518346627553,0.0009165696918401716,0.0009165696918401716,0.0009446944317611897,0.0009165696918401716,0.0009357617859409878,0.00049409173294822,0.0006129582442229289,0.0009165837278552341,0.00049409173294822,0.9861615360361997,0.0006129582442229289
21,0.7594633333333333,0.7594633333333333,0.7578693266364148,0.7594633333333333,0.7582240994847517,0.8429363281155601,0.48682496945063275,0.7594633102416992,0.8429363281155601,7.827176411946614,0.48682496945063275,0.0009108969938107317,0.0009108969938107317,0.0009628363892540133,0.0009108969938107317,0.0009440281245395065,0.0004069280794756733,0.0005209162519548711,0.0009108894455034412,0.0004069280794756733,0.9579345722445042,0.0005209162519548711
22,0.75976,0.75976,0.7581339438894757,0.75976,0.7585027400379865,0.8431103606985674,0.48658767342567444,0.7597599824269613,0.8431103606985674,7.854046583175659,0.48658767342567444,0.0009277391874875174,0.0009277391874875174,0.0009481421651836635,0.0009277391874875174,0.0009424689540544535,0.0004022606227825176,0.0005325615697558711,0.0009277401637593315,0.0004022606227825176,1.0542387940885083,0.0005325615697558711
23,0.7602433333333334,0.7602433333333334,0.7586801815847618,0.7602433333333334,0.7590248734124394,0.8435564756822368,0.48598559697469074,0.7602433164914449,0.8435564756822368,7.843635638554891,0.48598559697469074,0.0009474879066949605,0.0009474879066949605,0.0009913230829545745,0.0009474879066949605,0.0009759946846826153,0.0002777565555037993,0.0003453212396329665,0.0009475097540193673,0.0002777565555037993,0.999945376859806,0.0003453212396329665
24,0.7605233333333333,0.7605233333333333,0.758987754175059,0.7605233333333333,0.7593207873741449,0.8438156068940263,0.48559574286142987,0.7605232993761698,0.8438156068940263,7.793154716491699,0.48559574286142987,0.0011380831838373857,0.0011380831838373857,0.0012802214627167926,0.0011380831838373857,0.0012231032014647547,0.0003443434518311751,0.00046391042601584613,0.0011380741372157808,0.0003443434518311751,1.0942329624487328,0.00046391042601584613
25,0.7607833333333334,0.7607833333333334,0.7591840760375529,0.7607833333333334,0.7595442605038673,0.8439862017790384,0.48535263538360596,0.760783314704895,0.8439862017790384,7.8761773109436035,0.48535263538360596,0.0008811545456577594,0.0008811545456577594,0.0010126649223252764,0.0008811545456577594,0.0009603838243290126,0.0003162260388588665,0.00042675487443962054,0.0008811636951315575,0.0003162260388588665,1.0478427732784412,0.00042675487443962054


==> data/higgs/ensemble_metrics_summary/val/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,auc_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,auc_std,target_metric_std,time_std
0,0.52925,0.52925,0.5,0.52925,0.34608468203367665,0.5,0.691435694694519,0.5292499661445618,0.5,0.691435694694519,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.67734,0.67734,0.667968,0.67734,0.663996,0.756326,0.643803,0.67734,0.756326,0.643803,25.281829118728638,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5168474366044948
2,0.6976299999999999,0.6976299999999999,0.6942369999999999,0.6976299999999999,0.694661,0.768555,0.614752,0.6976299999999999,0.768555,0.614752,12.533837080001831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9711193005720251
3,0.70514,0.70514,0.70275,0.70514,0.7031459999999999,0.7759969999999999,0.595864,0.70514,0.7759969999999999,0.595864,12.811345020929972,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2193648082273183
4,0.70786,0.70786,0.705727,0.70786,0.706084,0.782048,0.581848,0.70786,0.782048,0.581848,12.601710637410482,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9001444727036245
5,0.7117400000000002,0.7117400000000002,0.70987,0.7117400000000002,0.710174,0.786879,0.571908,0.7117400000000002,0.786879,0.571908,12.750137885411581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8803483449964588
6,0.71442,0.71442,0.7126449999999999,0.71442,0.71293,0.790451,0.564458,0.71442,0.790451,0.564458,12.50206740697225,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.825030553383706
7,0.71802,0.71802,0.7164040000000002,0.71802,0.71665,0.794491,0.557207,0.71802,0.794491,0.557207,12.932342370351156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.000044469934678
8,0.72058,0.72058,0.719033,0.72058,0.7192630000000001,0.797406,0.552481,0.72058,0.797406,0.552481,12.89326516787211,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8195136661079095
9,0.72242,0.72242,0.720907,0.72242,0.721129,0.7994819999999999,0.548483,0.72242,0.7994819999999999,0.548483,13.072333256403605,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8606686098128915
10,0.7242799999999999,0.7242799999999999,0.7227770000000001,0.7242799999999999,0.723,0.801672,0.544603,0.7242799999999999,0.801672,0.544603,13.014360109965006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8519900218836902
11,0.72497,0.72497,0.7233930000000001,0.72497,0.7236439999999998,0.803127,0.542149,0.72497,0.803127,0.542149,12.795092503229776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8489409951660697
12,0.7266,0.7266,0.725113,0.7266,0.725336,0.804799,0.539348,0.7266,0.804799,0.539348,12.948293844858805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9327889410516934
13,0.72843,0.72843,0.726972,0.72843,0.727189,0.8061219999999999,0.537485,0.72843,0.8061219999999999,0.537485,12.494057814280191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4932536877676057
14,0.7292900000000001,0.7292900000000001,0.727897,0.7292900000000001,0.7280919999999999,0.8070850000000002,0.535887,0.7292900000000001,0.8070850000000002,0.535887,12.2554399172465,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4826836000582926
15,0.7296999999999999,0.7296999999999999,0.7283050000000001,0.7296999999999999,0.728501,0.8080789999999999,0.534334,0.7296999999999999,0.8080789999999999,0.534334,12.363040288289389,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4599751371772661
16,0.7307099999999999,0.7307099999999999,0.729326,0.7307099999999999,0.72952,0.80911,0.532597,0.7307099999999999,0.80911,0.532597,12.35284129778544,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5735810439635436
17,0.73189,0.73189,0.7306050000000001,0.73189,0.730763,0.8102139999999999,0.530792,0.73189,0.8102139999999999,0.530792,12.285031080245972,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.551691086628747
18,0.73249,0.73249,0.731167,0.73249,0.731341,0.810879,0.529903,0.73249,0.810879,0.529903,12.064454873402914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5416523558518735
19,0.73244,0.73244,0.731169,0.73244,0.731322,0.811546,0.528852,0.73244,0.811546,0.528852,12.280549049377441,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5627998791542048
20,0.73346,0.73346,0.732119,0.73346,0.7323020000000001,0.81249,0.527591,0.73346,0.81249,0.527591,12.345986525217691,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5213765613949864
21,0.73373,0.73373,0.732377,0.73373,0.7325659999999999,0.812965,0.526831,0.73373,0.812965,0.526831,12.147322257359823,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5718754111085825
22,0.73459,0.73459,0.733245,0.73459,0.7334330000000001,0.814005,0.525395,0.73459,0.814005,0.525395,12.326403776804606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5169884108121746
23,0.7356000000000001,0.7356000000000001,0.734238,0.7356000000000001,0.734435,0.8145859999999999,0.524593,0.7356000000000001,0.8145859999999999,0.524593,12.278871218363443,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5474540068854766
24,0.73576,0.73576,0.7344149999999999,0.73576,0.7346049999999998,0.8153130000000001,0.523577,0.73576,0.8153130000000001,0.523577,12.338574012120565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5691155323998911
25,0.73619,0.73619,0.7348659999999999,0.73619,0.735049,0.815989,0.522683,0.73619,0.815989,0.522683,12.301748673121134,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.49720727423820504
26,0.7366199999999999,0.7366199999999999,0.735303,0.7366199999999999,0.735484,0.8163680000000001,0.52215,0.7366199999999999,0.8163680000000001,0.52215,12.043250958124796,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4345822447827561
27,0.73669,0.73669,0.735366,0.73669,0.73555,0.8168380000000001,0.521516,0.73669,0.8168380000000001,0.521516,12.25769829750061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5439289278576424
28,0.73665,0.73665,0.735319,0.73665,0.735506,0.816989,0.521267,0.73665,0.816989,0.521267,11.909709294637045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5666628961729984
29,0.73696,0.73696,0.735633,0.73696,0.7358189999999999,0.8173660000000001,0.520766,0.73696,0.8173660000000001,0.520766,12.161888678868612,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5052141835466766
30,0.73772,0.73772,0.736377,0.73772,0.736571,0.817907,0.520049,0.73772,0.817907,0.520049,12.30680775642395,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5111702967596862
31,0.73781,0.73781,0.736465,0.73781,0.73666,0.818237,0.519591,0.73781,0.818237,0.519591,12.220772584279379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.622653119235855
32,0.73822,0.73822,0.736849,0.73822,0.737056,0.818761,0.518915,0.73822,0.818761,0.518915,12.338304122289022,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5337115934222334
33,0.73859,0.73859,0.737202,0.73859,0.7374170000000001,0.8190079999999998,0.518557,0.73859,0.8190079999999998,0.518557,12.04861577351888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5524577846427775
34,0.7388499999999999,0.7388499999999999,0.737442,0.7388499999999999,0.7376650000000001,0.819389,0.518087,0.7388499999999999,0.819389,0.518087,12.057050148646036,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5040732500509265
35,0.7394,0.7394,0.737965,0.7394,0.7382,0.819728,0.517624,0.7394,0.819728,0.517624,12.166019439697266,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.523395494085232
36,0.73956,0.73956,0.738171,0.73956,0.738388,0.8199140000000001,0.51735,0.73956,0.8199140000000001,0.51735,12.20439354578654,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47919507803059735
37,0.73955,0.73955,0.738155,0.73955,0.738375,0.820544,0.51661,0.73955,0.820544,0.51661,12.193968057632446,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5870878408866675
38,0.7396600000000001,0.7396600000000001,0.738271,0.7396600000000001,0.7384879999999999,0.820722,0.516357,0.7396600000000001,0.820722,0.516357,11.977789958318075,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6040108383238574
39,0.74058,0.74058,0.739248,0.74058,0.7394440000000001,0.821463,0.515315,0.74058,0.821463,0.515315,12.192541519800821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5679670054462365
40,0.7406799999999999,0.7406799999999999,0.7393360000000001,0.7406799999999999,0.739538,0.821708,0.515004,0.7406799999999999,0.821708,0.515004,12.207279046376547,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.547554085050033
41,0.7403999999999998,0.7403999999999998,0.7390339999999999,0.7403999999999998,0.7392439999999999,0.821986,0.51462,0.7403999999999998,0.821986,0.51462,12.070849180221558,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5687257967965679
42,0.74059,0.74059,0.7391929999999999,0.74059,0.739416,0.822396,0.514102,0.74059,0.822396,0.514102,12.107651392618815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5839990192536819
43,0.74113,0.74113,0.739745,0.74113,0.739964,0.822752,0.513627,0.74113,0.822752,0.513627,12.191088755925497,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4869688639536726
44,0.7413,0.7413,0.7398859999999999,0.7413,0.740117,0.8229799999999999,0.513333,0.7413,0.8229799999999999,0.513333,12.023878335952759,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5321356097322409
45,0.7418299999999999,0.7418299999999999,0.7404160000000001,0.7418299999999999,0.740649,0.823347,0.512854,0.7418299999999999,0.823347,0.512854,12.090340693791708,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6105326866718793
46,0.742,0.742,0.7405880000000001,0.742,0.740821,0.8235389999999999,0.51262,0.742,0.8235389999999999,0.51262,11.907931486765543,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.567260732350309
47,0.74207,0.74207,0.740655,0.74207,0.740889,0.8237390000000001,0.51235,0.74207,0.8237390000000001,0.51235,12.038803895314535,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5131564977660723
48,0.7423699999999999,0.7423699999999999,0.740958,0.7423699999999999,0.741191,0.8239230000000001,0.512107,0.7423699999999999,0.8239230000000001,0.512107,12.176488637924194,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5877623207911314
49,0.74246,0.74246,0.7410450000000001,0.74246,0.74128,0.824014,0.51196,0.74246,0.824014,0.51196,11.941239595413208,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5878220943594332
50,0.7427800000000001,0.7427800000000001,0.7413630000000001,0.7427800000000001,0.741599,0.824231,0.511653,0.7427800000000001,0.824231,0.511653,12.629211266835531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4349566912552834
51,0.74279,0.74279,0.7414039999999998,0.74279,0.741628,0.824483,0.511303,0.74279,0.824483,0.511303,12.335965394973755,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0793820058431913
52,0.74349,0.74349,0.742085,0.74349,0.742318,0.824679,0.511044,0.74349,0.824679,0.511044,12.399778842926025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1427105827387674
53,0.74349,0.74349,0.742098,0.74349,0.7423259999999999,0.8248510000000001,0.510829,0.74349,0.8248510000000001,0.510829,12.466069539388021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9794038460709396
54,0.7437900000000001,0.7437900000000001,0.742401,0.7437900000000001,0.742629,0.824996,0.510657,0.7437900000000001,0.824996,0.510657,12.270368099212646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8730267687855774
55,0.74381,0.74381,0.742426,0.74381,0.742652,0.8251719999999999,0.510451,0.74381,0.8251719999999999,0.510451,12.222596406936646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9426280791238034
56,0.74452,0.74452,0.743146,0.74452,0.743369,0.825665,0.509816,0.74452,0.825665,0.509816,12.676260948181152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.363471656851653
57,0.74459,0.74459,0.743223,0.74459,0.743443,0.8258899999999999,0.509521,0.74459,0.8258899999999999,0.509521,12.267359018325806,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.669921142765723
58,0.74483,0.74483,0.743448,0.74483,0.7436760000000001,0.826206,0.509136,0.74483,0.826206,0.509136,12.715447982152304,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0177475487967305
59,0.74506,0.74506,0.743662,0.74506,0.743897,0.826464,0.5088,0.74506,0.826464,0.5088,12.65278927485148,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8803471999356896
60,0.74524,0.74524,0.743839,0.74524,0.744075,0.826647,0.508556,0.74524,0.826647,0.508556,12.44835082689921,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9903279291277285
61,0.7456200000000001,0.7456200000000001,0.7442160000000001,0.7456200000000001,0.7444539999999998,0.8268489999999998,0.508325,0.7456200000000001,0.8268489999999998,0.508325,12.573431412378946,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1663733884291334
62,0.74587,0.74587,0.744488,0.74587,0.7447180000000001,0.82716,0.507917,0.74587,0.82716,0.507917,12.5089271068573,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8753866916614522
63,0.7458,0.7458,0.7444070000000002,0.7458,0.744641,0.827213,0.507841,0.7458,0.827213,0.507841,12.469093879063925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0374499523379557
64,0.74555,0.74555,0.744164,0.74555,0.744395,0.8274,0.507598,0.74555,0.8274,0.507598,12.671814362208048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3766964008015412
65,0.7456299999999999,0.7456299999999999,0.7442319999999999,0.7456299999999999,0.744468,0.8274659999999999,0.507522,0.7456299999999999,0.8274659999999999,0.507522,12.382514953613281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9146970243284529
66,0.74621,0.74621,0.7448039999999999,0.74621,0.7450449999999998,0.827759,0.507132,0.74621,0.827759,0.507132,12.67469048500061,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1110404965775853
67,0.74616,0.74616,0.7447399999999998,0.74616,0.744986,0.8278599999999999,0.507001,0.74616,0.8278599999999999,0.507001,12.536734422047934,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1513064623079938
68,0.74659,0.74659,0.74519,0.74659,0.745429,0.828068,0.506732,0.74659,0.828068,0.506732,12.87192972501119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3713797802493946
69,0.7464400000000001,0.7464400000000001,0.745029,0.7464400000000001,0.745273,0.828237,0.506505,0.7464400000000001,0.828237,0.506505,12.399510463078817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2146576410501475
70,0.74652,0.74652,0.7451,0.74652,0.7453470000000001,0.828315,0.506405,0.74652,0.828315,0.506405,12.310058196385702,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2532179168368074
71,0.7465100000000001,0.7465100000000001,0.745082,0.7465100000000001,0.745333,0.828431,0.506262,0.7465100000000001,0.828431,0.506262,11.524354378382364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.31509665637844436
72,0.74709,0.74709,0.745677,0.74709,0.745923,0.828783,0.50576,0.74709,0.828783,0.50576,11.71908950805664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.338321162555949
73,0.74716,0.74716,0.745739,0.74716,0.745988,0.8288379999999999,0.505691,0.74716,0.8288379999999999,0.505691,11.4176664352417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2727675383835172
74,0.74717,0.74717,0.7457439999999999,0.74717,0.7459950000000001,0.829014,0.505455,0.74717,0.829014,0.505455,11.589425802230835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28781123927765184
75,0.7471799999999998,0.7471799999999998,0.745755,0.7471799999999998,0.746006,0.829196,0.505208,0.7471799999999998,0.829196,0.505208,11.676196734110514,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28586562802409365
76,0.74723,0.74723,0.7458050000000002,0.74723,0.7460559999999999,0.8292129999999999,0.505172,0.74723,0.8292129999999999,0.505172,11.41104785601298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24676225592982537
77,0.74767,0.74767,0.7462300000000001,0.74767,0.7464879999999999,0.829412,0.504903,0.74767,0.829412,0.504903,11.655679623285929,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2618226742941365
78,0.7476600000000001,0.7476600000000001,0.7462180000000002,0.7476600000000001,0.746477,0.829592,0.504675,0.7476600000000001,0.829592,0.504675,11.654369195302328,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28676828055801395
79,0.74789,0.74789,0.746447,0.74789,0.7467070000000001,0.829948,0.504206,0.74789,0.829948,0.504206,11.627726078033447,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2672875940034715
80,0.74808,0.74808,0.746638,0.74808,0.746899,0.830035,0.504077,0.74808,0.830035,0.504077,11.435422897338867,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26099226457862956
81,0.74823,0.74823,0.746788,0.74823,0.747049,0.830088,0.504008,0.74823,0.830088,0.504008,11.537933190663656,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2627913143659804
82,0.74811,0.74811,0.746657,0.74811,0.746922,0.8302840000000001,0.50376,0.74811,0.8302840000000001,0.50376,11.667026917139689,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.33311528904420035
83,0.74828,0.74828,0.746836,0.74828,0.747097,0.8303790000000001,0.503627,0.74828,0.8303790000000001,0.503627,11.533481121063232,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24890593078671394
84,0.7485,0.7485,0.7470659999999999,0.7485,0.747324,0.830543,0.503426,0.7485,0.830543,0.503426,11.555982112884521,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28762597222323144
85,0.74876,0.74876,0.747343,0.74876,0.747595,0.83066,0.50326,0.74876,0.83066,0.50326,11.67313559850057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3054744426119891
86,0.74862,0.74862,0.7471929999999999,0.74862,0.747449,0.830709,0.503201,0.74862,0.830709,0.503201,11.48258900642395,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26018852531232667
87,0.74869,0.74869,0.747257,0.74869,0.747515,0.830752,0.503137,0.74869,0.830752,0.503137,11.53139615058899,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30218409980165784
88,0.74905,0.74905,0.747611,0.74905,0.7478729999999999,0.830961,0.502851,0.74905,0.830961,0.502851,11.610894521077475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30721339997757474
89,0.74944,0.74944,0.748015,0.74944,0.748272,0.831212,0.502526,0.74944,0.831212,0.502526,11.67286984125773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.31783564553400234
90,0.74946,0.74946,0.7480160000000001,0.74946,0.748281,0.831356,0.502339,0.74946,0.831356,0.502339,11.614598512649536,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30272160261155145
91,0.74944,0.74944,0.747996,0.74944,0.748261,0.831495,0.502167,0.74944,0.831495,0.502167,11.629854996999105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24507720859201268
92,0.74941,0.74941,0.74796,0.74941,0.748227,0.8315290000000001,0.502118,0.74941,0.8315290000000001,0.502118,11.4712925752004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26996382065710894
93,0.74946,0.74946,0.748009,0.74946,0.748277,0.8315389999999999,0.502094,0.74946,0.8315389999999999,0.502094,11.492381890614828,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3099458981708143
94,0.7494900000000001,0.7494900000000001,0.74805,0.7494900000000001,0.748314,0.831619,0.501992,0.7494900000000001,0.831619,0.501992,11.577341794967651,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2680842776003652
95,0.74965,0.74965,0.7482159999999999,0.74965,0.748477,0.831803,0.501748,0.74965,0.831803,0.501748,11.739903767903646,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2977378462549104
96,0.74973,0.74973,0.74829,0.74973,0.748554,0.8320060000000001,0.501473,0.74973,0.8320060000000001,0.501473,11.676121791203817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26652865428741657
97,0.74985,0.74985,0.748396,0.74985,0.748666,0.832173,0.501255,0.74985,0.832173,0.501255,11.697830200195312,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29031121896792855
98,0.74985,0.74985,0.748402,0.74985,0.7486700000000001,0.832294,0.501088,0.74985,0.832294,0.501088,11.61558755238851,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2560661258707069
99,0.74981,0.74981,0.748363,0.74981,0.74863,0.832446,0.500913,0.74981,0.832446,0.500913,11.615054845809937,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28655051357185435
100,0.75016,0.75016,0.748727,0.75016,0.748989,0.8325999999999999,0.500707,0.75016,0.8325999999999999,0.500707,11.715370337168375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2513390156275695
101,0.75046,0.75046,0.749041,0.75046,0.749298,0.832738,0.500514,0.75046,0.832738,0.500514,11.60434659322103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2298622393234284
102,0.75068,0.75068,0.749263,0.75068,0.74952,0.8329109999999998,0.5003,0.75068,0.8329109999999998,0.5003,11.57705314954122,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25491091812391264
103,0.75102,0.75102,0.7496009999999999,0.75102,0.74986,0.8331430000000001,0.499989,0.75102,0.8331430000000001,0.499989,11.693870385487875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26132838438549494
104,0.7512500000000001,0.7512500000000001,0.749831,0.7512500000000001,0.75009,0.833205,0.499897,0.7512500000000001,0.833205,0.499897,11.596563816070557,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24452080819144192
105,0.7512,0.7512,0.749775,0.7512,0.750037,0.833252,0.499836,0.7512,0.833252,0.499836,11.448859135309855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.258614289979514
106,0.75106,0.75106,0.749638,0.75106,0.749898,0.833269,0.49980699999999995,0.75106,0.833269,0.49980699999999995,11.531651973724365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22442316560844552
107,0.75134,0.75134,0.749899,0.75134,0.750168,0.833335,0.499712,0.75134,0.833335,0.499712,11.73401959737142,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2525563540677247
108,0.75134,0.75134,0.749904,0.75134,0.7501700000000001,0.8335,0.49949899999999997,0.75134,0.8335,0.49949899999999997,11.541999896367392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24586976338518549
109,0.75175,0.75175,0.750308,0.75175,0.750578,0.833708,0.49922700000000003,0.75175,0.833708,0.49922700000000003,11.680824597676596,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.30010955344684453
110,0.7517999999999999,0.7517999999999999,0.75035,0.7517999999999999,0.7506239999999998,0.833794,0.499112,0.7517999999999999,0.833794,0.499112,11.567809661229452,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2502859953420685
111,0.75178,0.75178,0.75033,0.75178,0.750604,0.833879,0.498998,0.75178,0.833879,0.498998,11.701446930567423,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25317457931775517
112,0.75175,0.75175,0.750299,0.75175,0.750573,0.8338870000000002,0.49898,0.75175,0.8338870000000002,0.49898,11.554436922073364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25027984725420516
113,0.75189,0.75189,0.7504339999999999,0.75189,0.7507100000000001,0.833916,0.498939,0.75189,0.833916,0.498939,11.41271162033081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28489253110024076
114,0.75189,0.75189,0.7504339999999999,0.75189,0.7507100000000001,0.8339339999999998,0.498909,0.75189,0.8339339999999998,0.498909,11.423290967941284,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2576757753670561
115,0.75198,0.75198,0.750528,0.75198,0.750803,0.834064,0.498747,0.75198,0.834064,0.498747,11.478037277857462,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3851824068845662
116,0.7520599999999998,0.7520599999999998,0.750607,0.7520599999999998,0.750883,0.834078,0.498728,0.7520599999999998,0.834078,0.498728,11.272259632746378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.329374577843274
117,0.75228,0.75228,0.750829,0.75228,0.751105,0.8341949999999999,0.498557,0.75228,0.8341949999999999,0.498557,11.551730632781982,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2582703205311863
118,0.7522100000000002,0.7522100000000002,0.750753,0.7522100000000002,0.75103,0.834272,0.49846299999999993,0.7522100000000002,0.834272,0.49846299999999993,11.679754177729288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.31733281245211437
119,0.7520700000000001,0.7520700000000001,0.750616,0.7520700000000001,0.750892,0.8343539999999999,0.49834,0.7520700000000001,0.8343539999999999,0.49834,11.650571664174398,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2603049032077472
120,0.7522100000000002,0.7522100000000002,0.750747,0.7522100000000002,0.751027,0.8344080000000001,0.498275,0.7522100000000002,0.8344080000000001,0.498275,11.497245868047079,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18755328720709172
121,0.75231,0.75231,0.750854,0.75231,0.751132,0.8344679999999999,0.498194,0.75231,0.8344679999999999,0.498194,11.620455821355185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24471726274460096
122,0.7525,0.7525,0.751038,0.7525,0.751319,0.834559,0.498075,0.7525,0.834559,0.498075,11.68298077583313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22155494652785035
123,0.75249,0.75249,0.75102,0.75249,0.7513039999999999,0.834615,0.498,0.75249,0.834615,0.498,11.547128359476725,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2293975304719526
124,0.75258,0.75258,0.751102,0.75258,0.751389,0.834718,0.497863,0.75258,0.834718,0.497863,11.55656067530314,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26679308370873656
125,0.7526800000000001,0.7526800000000001,0.751205,0.7526800000000001,0.751491,0.834749,0.497816,0.7526800000000001,0.834749,0.497816,11.560745398203531,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2437135519300085
126,0.75273,0.75273,0.751265,0.75273,0.751547,0.8348460000000001,0.497665,0.75273,0.8348460000000001,0.497665,11.741842110951742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29632752843101956
127,0.75298,0.75298,0.7515,0.75298,0.751789,0.835006,0.497439,0.75298,0.835006,0.497439,11.667779843012491,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3320803219917554
128,0.75306,0.75306,0.751575,0.75306,0.751866,0.835035,0.49740199999999996,0.75306,0.835035,0.49740199999999996,11.535329500834147,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27183568590278784
129,0.7529499999999999,0.7529499999999999,0.751453,0.7529499999999999,0.7517489999999999,0.835063,0.497362,0.7529499999999999,0.835063,0.497362,11.499406655629477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23832257631556208
130,0.75283,0.75283,0.751338,0.75283,0.751632,0.835209,0.497172,0.75283,0.835209,0.497172,11.66727900505066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27827637037181246
131,0.75324,0.75324,0.751769,0.75324,0.752055,0.83543,0.496893,0.75324,0.83543,0.496893,11.6950310866038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25792160097230876
132,0.75327,0.75327,0.751772,0.75327,0.752069,0.8355229999999999,0.496769,0.75327,0.8355229999999999,0.496769,11.600714921951294,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25650167874779073
133,0.75341,0.75341,0.751922,0.75341,0.7522160000000001,0.8355830000000001,0.49669,0.75341,0.8355830000000001,0.49669,11.45149040222168,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.29630240370363664
134,0.7534,0.7534,0.751918,0.7534,0.752209,0.835657,0.496581,0.7534,0.835657,0.496581,11.768780072530111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21304237438412563
135,0.75319,0.75319,0.7517010000000001,0.75319,0.7519940000000002,0.83575,0.496459,0.75319,0.83575,0.496459,11.579604864120483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1570431150119825
136,0.75324,0.75324,0.75175,0.75324,0.752044,0.8357639999999998,0.49644,0.75324,0.8357639999999998,0.49644,11.454947471618652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.28416473551092214
137,0.75337,0.75337,0.7518920000000001,0.75337,0.752182,0.835816,0.49637400000000004,0.75337,0.835816,0.49637400000000004,15.07379150390625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.01381450137352
138,0.75334,0.75334,0.751853,0.75334,0.7521460000000001,0.835836,0.496346,0.75334,0.835836,0.496346,13.161871512730917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.7176444488594833
139,0.75326,0.75326,0.7517650000000001,0.75326,0.752061,0.835865,0.496308,0.75326,0.835865,0.496308,11.389284054438273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2831366948876455
140,0.75323,0.75323,0.7517359999999998,0.75323,0.7520320000000001,0.8358630000000001,0.496307,0.75323,0.8358630000000001,0.496307,11.359023729960123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21301043838603137
141,0.75325,0.75325,0.751754,0.75325,0.7520510000000001,0.835913,0.496233,0.75325,0.835913,0.496233,11.571830034255981,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27512417989256843
142,0.7533,0.7533,0.751807,0.7533,0.752103,0.835924,0.49621999999999994,0.7533,0.835924,0.49621999999999994,11.35383399327596,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.20989977623322909
143,0.75318,0.75318,0.751697,0.75318,0.751988,0.835941,0.496196,0.75318,0.835941,0.496196,11.561736106872559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25167460679781667
144,0.7535,0.7535,0.752024,0.7535,0.752313,0.836145,0.495935,0.7535,0.836145,0.495935,11.658904631932577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2782533749341759
145,0.75355,0.75355,0.752071,0.75355,0.7523620000000001,0.8362539999999999,0.495789,0.75355,0.8362539999999999,0.495789,11.657885392506918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2638851833393943
146,0.75371,0.75371,0.752224,0.75371,0.7525179999999999,0.836274,0.495749,0.75371,0.836274,0.495749,11.564359029134115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26173672528131536
147,0.75382,0.75382,0.752345,0.75382,0.752635,0.836342,0.495667,0.75382,0.836342,0.495667,11.475901126861572,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2128495068941793
148,0.7536200000000001,0.7536200000000001,0.752151,0.7536200000000001,0.752437,0.836434,0.49554800000000004,0.7536200000000001,0.836434,0.49554800000000004,11.799724578857422,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4772467446113719
149,0.7536299999999999,0.7536299999999999,0.7521590000000001,0.7536299999999999,0.752446,0.836426,0.495539,0.7536299999999999,0.836426,0.495539,11.651194016138712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47994530225309473
150,0.75391,0.75391,0.7524349999999999,0.75391,0.752725,0.8365139999999999,0.49543199999999993,0.75391,0.8365139999999999,0.49543199999999993,11.749265432357788,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4752945623811
151,0.75395,0.75395,0.752468,0.75395,0.752761,0.836566,0.495368,0.75395,0.836566,0.495368,11.692469040552774,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5372957440103617
152,0.75407,0.75407,0.7526040000000002,0.75407,0.75289,0.836669,0.495238,0.75407,0.836669,0.495238,11.686229228973389,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5403895493547454
153,0.75408,0.75408,0.75263,0.75408,0.75291,0.8367489999999999,0.495128,0.75408,0.8367489999999999,0.495128,11.8057169119517,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5501802925707755
154,0.75426,0.75426,0.7528070000000001,0.75426,0.753089,0.8368350000000001,0.495015,0.75426,0.8368350000000001,0.495015,11.676326433817545,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5562408247603773
155,0.75428,0.75428,0.7528289999999999,0.75428,0.75311,0.836872,0.494955,0.75428,0.836872,0.494955,11.724982659022013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3771089309246428
156,0.75416,0.75416,0.752706,0.75416,0.7529879999999999,0.836926,0.494885,0.75416,0.836926,0.494885,11.765448570251465,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47081820968416577
157,0.75442,0.75442,0.752986,0.75442,0.75326,0.836998,0.494783,0.75442,0.836998,0.494783,11.889986594518026,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4419843959630253
158,0.75452,0.75452,0.753078,0.75452,0.753356,0.8371020000000001,0.49465200000000004,0.75452,0.8371020000000001,0.49465200000000004,11.857070128122965,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5677665774892395
159,0.75436,0.75436,0.752926,0.75436,0.7532,0.837139,0.494602,0.75436,0.837139,0.494602,11.935421625773111,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4042550662282229
160,0.75436,0.75436,0.752922,0.75436,0.7531979999999999,0.837238,0.4944680000000001,0.75436,0.837238,0.4944680000000001,11.646009047826132,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26704130945973853
161,0.75432,0.75432,0.752873,0.75432,0.753152,0.837311,0.494373,0.75432,0.837311,0.494373,11.805387099583944,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.19078082253265197
162,0.75472,0.75472,0.7532869999999999,0.75472,0.753562,0.837379,0.49427899999999997,0.75472,0.837379,0.49427899999999997,11.732072114944458,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18913103910888546
163,0.7547,0.7547,0.7532679999999999,0.7547,0.753542,0.837395,0.494256,0.7547,0.837395,0.494256,11.519373893737793,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1673362243546777
164,0.75472,0.75472,0.753284,0.75472,0.7535599999999999,0.8374320000000001,0.4942170000000001,0.75472,0.8374320000000001,0.4942170000000001,11.588298320770264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0942296352197401
165,0.75493,0.75493,0.7534769999999998,0.75493,0.753761,0.8376040000000001,0.49399599999999994,0.75493,0.8376040000000001,0.49399599999999994,11.882605393727621,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1562096632007229
166,0.7549899999999999,0.7549899999999999,0.7535310000000001,0.7549899999999999,0.7538170000000001,0.837705,0.493865,0.7549899999999999,0.837705,0.493865,11.782773733139038,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15571144096260073
167,0.75515,0.75515,0.753691,0.75515,0.753978,0.837792,0.49375600000000003,0.75515,0.837792,0.49375600000000003,11.728600343068441,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15148530376192668
168,0.75521,0.75521,0.753745,0.75521,0.754035,0.837873,0.49364,0.75521,0.837873,0.49364,11.902929147084555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14906076325878345
169,0.7553199999999999,0.7553199999999999,0.753874,0.7553199999999999,0.754156,0.837972,0.493517,0.7553199999999999,0.837972,0.493517,11.926862716674805,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1133593445186621
170,0.7555299999999999,0.7555299999999999,0.7540780000000001,0.7555299999999999,0.754363,0.838021,0.493452,0.7555299999999999,0.838021,0.493452,11.860177357991537,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.12596389497056795
171,0.7555999999999999,0.7555999999999999,0.754143,0.7555999999999999,0.75443,0.838079,0.493377,0.7555999999999999,0.838079,0.493377,11.746593554814657,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13100505063221987
172,0.7555900000000001,0.7555900000000001,0.7541350000000001,0.7555900000000001,0.7544210000000001,0.83813,0.493306,0.7555900000000001,0.83813,0.493306,11.784749666849772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14834380399359917
173,0.75561,0.75561,0.7541540000000001,0.75561,0.754441,0.8381630000000001,0.493245,0.75561,0.8381630000000001,0.493245,11.806784550348917,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1742134621869517
174,0.75569,0.75569,0.754242,0.75569,0.7545259999999999,0.838188,0.493209,0.75569,0.838188,0.493209,11.821672995885214,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.17822356268583003
175,0.75528,0.75528,0.7538300000000001,0.75528,0.7541129999999999,0.838332,0.49300499999999997,0.75528,0.838332,0.49300499999999997,11.981989860534668,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1804721853079131
176,0.7555200000000001,0.7555200000000001,0.754072,0.7555200000000001,0.754355,0.83835,0.492986,0.7555200000000001,0.83835,0.492986,11.833820343017578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1484174138691332
177,0.7557199999999998,0.7557199999999998,0.75426,0.7557199999999998,0.754549,0.838536,0.492742,0.7557199999999998,0.838536,0.492742,11.950365781784058,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.16689266868540317
178,0.75582,0.75582,0.754353,0.75582,0.754645,0.8385789999999999,0.492688,0.75582,0.8385789999999999,0.492688,11.720578273137411,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.18610108499292277
179,0.75581,0.75581,0.754349,0.75581,0.754638,0.838618,0.492634,0.75581,0.838618,0.492634,11.785062869389852,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13730525822711775
180,0.75596,0.75596,0.7545100000000001,0.75596,0.754795,0.838675,0.492553,0.75596,0.838675,0.492553,11.921919266382853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09941609237295913
181,0.75584,0.75584,0.754379,0.75584,0.7546690000000001,0.838693,0.49253600000000003,0.75584,0.838693,0.49253600000000003,11.722432533899942,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15801887352933044
182,0.7561300000000001,0.7561300000000001,0.754666,0.7561300000000001,0.7549579999999999,0.838866,0.492308,0.7561300000000001,0.838866,0.492308,11.95506485303243,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1815379651587141
183,0.75623,0.75623,0.754755,0.75623,0.755051,0.838906,0.492254,0.75623,0.838906,0.492254,11.800373951594034,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15856813369521494
184,0.75636,0.75636,0.754896,0.75636,0.755188,0.8389479999999999,0.492196,0.75636,0.8389479999999999,0.492196,11.748802979787191,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1321741775196124
185,0.7566,0.7566,0.755124,0.7566,0.7554219999999999,0.838981,0.4921360000000001,0.7566,0.838981,0.4921360000000001,12.543833335240683,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.022789356976098
186,0.75652,0.75652,0.7550500000000001,0.75652,0.755345,0.839044,0.49205799999999994,0.75652,0.839044,0.49205799999999994,16.16498041152954,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.380029354426353
187,0.7564800000000002,0.7564800000000002,0.7550120000000001,0.7564800000000002,0.755306,0.839093,0.49198000000000003,0.7564800000000002,0.839093,0.49198000000000003,11.895350297292074,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10257832865024616
188,0.75669,0.75669,0.755213,0.75669,0.7555109999999999,0.839127,0.491929,0.75669,0.839127,0.491929,11.85242756207784,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1272034151569102
189,0.75658,0.75658,0.755108,0.75658,0.755404,0.8392,0.491825,0.75658,0.8392,0.491825,11.888453563054403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.164528247339376
190,0.75663,0.75663,0.755163,0.75663,0.7554570000000002,0.839246,0.491758,0.75663,0.839246,0.491758,11.739408334096273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2214818638012117
191,0.7569,0.7569,0.7554310000000001,0.7569,0.7557269999999999,0.839284,0.49170700000000006,0.7569,0.839284,0.49170700000000006,11.86571470896403,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.21488982636372678
192,0.75685,0.75685,0.75538,0.75685,0.7556759999999999,0.8393130000000001,0.49167500000000003,0.75685,0.8393130000000001,0.49167500000000003,11.997360944747925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3048404418742986
193,0.7566700000000001,0.7566700000000001,0.755195,0.7566700000000001,0.755493,0.839414,0.491552,0.7566700000000001,0.839414,0.491552,13.675249417622885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.898937792801726
194,0.75679,0.75679,0.7553170000000001,0.75679,0.755614,0.839477,0.491478,0.75679,0.839477,0.491478,13.570170243581137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.794864694200935
195,0.7568,0.7568,0.7553329999999999,0.7568,0.7556280000000001,0.8395639999999999,0.491362,0.7568,0.8395639999999999,0.491362,13.126564184824625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.1920938353939414
196,0.7568800000000001,0.7568800000000001,0.7554279999999999,0.7568800000000001,0.755716,0.839617,0.49128299999999997,0.7568800000000001,0.839617,0.49128299999999997,13.122720082600912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9313266881192177
197,0.75679,0.75679,0.755328,0.75679,0.755621,0.839661,0.491228,0.75679,0.839661,0.491228,12.893368403116861,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9005734372848626
198,0.7569399999999998,0.7569399999999998,0.7554690000000001,0.7569399999999998,0.755766,0.839716,0.49115100000000006,0.7569399999999998,0.839716,0.49115100000000006,13.262929439544678,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.3012945817315766
199,0.75707,0.75707,0.7556090000000001,0.75707,0.755902,0.8397929999999999,0.49104300000000006,0.75707,0.8397929999999999,0.49104300000000006,13.092389980951944,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9088398469205334
200,0.75693,0.75693,0.7554469999999999,0.75693,0.7557490000000001,0.83983,0.490994,0.75693,0.83983,0.490994,13.182282368342081,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0430626619391585


==> data/level_sets/ensemble_metrics_summary/test/optimal_full_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
1,0.146307373046875,0.146307373046875,0.5229726405880213,0.146307373046875,0.17157155086670267,0.7604527563811142,0.146307373046875,0.38917236328125,0.975311279296875,1.0,1.5807211955538298,0.146307373046875,0.0,1.5807211955538298,2.4899422407150267,0.021739855794291378,0.021739855794291378,0.01859257991593428,0.021739855794291378,0.016144727374090676,0.011075801671545676,0.021739855794291378,0.036298011047857126,0.012460385240244006,0.0,0.03243758400336795,0.021739855794291378,0.0,0.03243758400336795,0.03869021569890787


==> data/level_sets/ensemble_metrics_summary/test/optimal_full_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
1,0.9830322265625,0.9830322265625,0.9915166154541076,0.9830322265625,0.9762325299274272,0.9997681057282151,0.9830322265625,0.9999755859375,1.0,1.0,0.04021542817605471,0.9830322265625,0.0,0.04021542817605471,108.66381676197052,0.000994205055572153,0.000994205055572153,0.00029694516746150523,0.000994205055572153,0.00123063375887928,0.000038940824915624534,0.000994205055572153,0.00007720404443770458,0.0,0.0,0.003774027547470642,0.000994205055572153,0.0,0.003774027547470642,8.571554031741943


==> data/level_sets/ensemble_metrics_summary/test/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
10,0.922027587890625,0.922027587890625,0.9638282792715309,0.922027587890625,0.8962643847562808,0.9970942149438764,0.922027587890625,0.99691162109375,0.99971923828125,1.0,0.17424276272579609,0.922027587890625,0.0,0.17424276272579609,17.338466596603393,0.010773631996475068,0.010773631996475068,0.003927157901396269,0.010773631996475068,0.010215202172069227,0.0007614657546842437,0.010773631996475068,0.0032881280171068055,0.0005259894417499634,0.0,0.02109870858620244,0.010773631996475068,0.0,0.02109870858620244,1.2150365876471552


==> data/level_sets/ensemble_metrics_summary/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
10,0.9574042426215278,0.9574042426215278,0.9779188239720127,0.9574042426215278,0.9413815202620671,0.9972147703960762,0.9574042426215278,0.9978502061631944,0.9988945855034722,0.9993150499131944,0.14780927580222866,0.9574042426215278,0.0,0.14780927580222866,19.94204635090298,0.009910014097585658,0.009910014097585658,0.0044749698305241205,0.009910014097585658,0.011674812749124774,0.0023171432664953508,0.009910014097585658,0.0032072185575753678,0.0023684952581867883,0.0018348090218501811,0.09686525133661872,0.009910014097585658,0.0,0.09686525133661872,2.959388580515072


==> data/level_sets/ensemble_metrics_summary/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
10,0.938836669921875,0.938836669921875,0.9707740629026362,0.938836669921875,0.9148118872943156,0.9980851380865093,0.938836669921875,0.9994140625,0.9999755859375,1.0,0.1426385577655085,0.938836669921875,0.0,0.1426385577655085,17.52309410572052,0.008640610925388198,0.008640610925388198,0.004248547273814911,0.008640610925388198,0.010679313295964422,0.0007040609692581794,0.008640610925388198,0.0005848627476832992,0.00007720404443770458,0.0,0.022235036329638042,0.008640610925388198,0.0,0.022235036329638042,0.528691296852835


==> data/level_sets/ensemble_metrics_summary/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
10,0.916680908203125,0.916680908203125,0.961503170453027,0.916680908203125,0.889346406959542,0.9967629458809233,0.916680908203125,0.99639892578125,0.9998779296875,1.0,0.18024212733934744,0.916680908203125,0.0,0.18024212733934744,17.785108590126036,0.005083287703981571,0.005083287703981571,0.0038289525420915544,0.005083287703981571,0.008577977527223427,0.0004929765834879123,0.005083287703981571,0.0015931617798219315,0.0003440660507260694,0.0,0.009744128986641972,0.005083287703981571,0.0,0.009744128986641972,1.2512581333973316


==> data/level_sets/ensemble_metrics_summary/test/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std,total_training_time_std
10,0.95682373046875,0.95682373046875,0.9788313821249517,0.95682373046875,0.9404794272231862,0.9973953976869699,0.95682373046875,0.997454833984375,0.99925537109375,0.99976806640625,0.12845417784810542,0.95682373046875,0.0,0.12845417784810542,21.197355365753175,0.009578704614545174,0.009578704614545174,0.004731622814728167,0.009578704614545174,0.011396203052459484,0.001832986786041839,0.009578704614545174,0.0026753627452912967,0.001146493779204699,0.0007334384221581934,0.04628904675028296,0.009578704614545174,0.0,0.04628904675028296,2.7432076989796195


==> data/level_sets/ensemble_metrics_summary/test/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,target_metric_std,total_training_time_std
10,0.950439453125,0.950439453125,0.9684571850981347,0.950439453125,0.929819043243947,0.9959385492509185,0.950439453125,0.9969482421875,0.9996337890625,0.9996337890625,0.15365708078420148,0.950439453125,0.15365708078420148,0.8985939025878906,0.0,0.0,0.0,0.0,0.0,2.340555645717801e-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02956305866695548


==> data/level_sets/ensemble_metrics_summary/train/optimal_full_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.20692500000000003,0.20692500000000003,0.20664063227701113,0.20692500000000003,0.10381176074985703,0.42923340392618964,0.20692500000000003,0.38207500000000005,0.589175,0.770925,1.6394835051344767,0.20692501217126846,0.0,1.6394835051344767,0.08818958823025665,0.08818958823025665,0.08856984882580331,0.08818958823025665,0.06607567621839874,0.12014125060889065,0.08818958823025665,0.0508295148839071,0.07795075457549394,0.08249587952673083,0.027222588854636805,0.08818959668539436,0.0,0.027222588854636805
1,0.2072,0.2072,0.2069140513910744,0.2072,0.1038918911176537,0.43135956766158756,0.2072,0.383575,0.5907,0.7717,1.6385812950453953,0.2072000101208687,0.0,1.6385812950453953,0.0879194549320886,0.0879194549320886,0.08830529360799035,0.0879194549320886,0.06578427751420753,0.11966293825213614,0.0879194549320886,0.05030463447834602,0.07829988647643253,0.08272602035904086,0.027145377982430486,0.08791946239302777,0.0,0.027145377982430486
2,0.207475,0.207475,0.20718797336836356,0.207475,0.1038468501768856,0.43344603863721165,0.207475,0.385,0.5918,0.772125,1.6376808786334351,0.2074750080704689,0.0,1.6376808786334351,0.087548514328406,0.087548514328406,0.08794361485581784,0.087548514328406,0.0654268940154459,0.11911013455813109,0.087548514328406,0.049716837076476304,0.07901123337855193,0.0829431071746036,0.02706955149951848,0.08754852110894958,0.0,0.02706955149951848
3,0.207775,0.207775,0.20748545874278004,0.207775,0.10397510893021869,0.435515249396533,0.207775,0.385775,0.5926750000000001,0.77285,1.6367822521786017,0.2077750101685524,0.0,1.6367822521786017,0.08728660088721779,0.08728660088721779,0.08768594115416486,0.08728660088721779,0.06517256582915829,0.11851439254205409,0.08728660088721779,0.04984412508566637,0.07922349276291446,0.08281280765142011,0.026995108698142534,0.08728660704699516,0.0,0.026995108698142534
4,0.208025,0.208025,0.20773418649881864,0.208025,0.10412669614175774,0.4375598030419178,0.208025,0.38754999999999995,0.5938749999999999,0.773475,1.6358853985803627,0.20802500918507577,0.0,1.6358853985803627,0.08689524744068444,0.08689524744068444,0.08730298622073437,0.08689524744068444,0.06492053868097383,0.11789938405426124,0.08689524744068444,0.04975855593653104,0.07956821409611031,0.08298321868506511,0.026922058684189502,0.08689525464570541,0.0,0.026922058684189502
5,0.20815,0.20815,0.20785796280049945,0.20815,0.10403608467069196,0.439588225501008,0.20815,0.389975,0.5948249999999999,0.774125,1.634990303537614,0.20815001279115677,0.0,1.634990303537614,0.08650483287719313,0.08650483287719313,0.08692416624232208,0.08650483287719313,0.0646350272082196,0.11730674987826016,0.08650483287719313,0.049869753970829975,0.08002170278534862,0.08288305432622786,0.026850420370887664,0.08650484043927559,0.0,0.026850420370887664
6,0.208425,0.208425,0.20813162638345412,0.208425,0.10422455275579934,0.4416049004090771,0.208425,0.392,0.59615,0.7748999999999999,1.6340969533249534,0.20842500999569893,0.0,1.6340969533249534,0.08639613626263104,0.08639613626263104,0.08681658100534263,0.08639613626263104,0.06441886295546598,0.11675123077903643,0.08639613626263104,0.050048865010995904,0.08073036396961597,0.08290525047037467,0.026780209795290805,0.08639614391333024,0.0,0.026780209795290805
7,0.20860000000000004,0.20860000000000004,0.20830653845975317,0.20860000000000004,0.10415961922030592,0.44361724613974324,0.20860000000000004,0.3946,0.59755,0.775525,1.6332053302454217,0.2086000107228756,0.0,1.6332053302454217,0.08606281620614871,0.08606281620614871,0.08649345596475426,0.08606281620614871,0.06412028264558522,0.11623722938410821,0.08606281620614871,0.051032016094474116,0.08114114930854202,0.08301819161418107,0.026711441081975634,0.08606282397753856,0.0,0.026711441081975634
8,0.208875,0.208875,0.20858114665193667,0.208875,0.10422306615766667,0.4456518504285526,0.208875,0.397025,0.5996750000000001,0.7761250000000001,1.6323154097719166,0.20887500867247583,0.0,1.6323154097719166,0.08568921963182483,0.08568921963182483,0.08612811386178307,0.08568921963182483,0.06386553465642508,0.11575866508119151,0.08568921963182483,0.05207545940481198,0.08194934495704581,0.08312501044277294,0.026644127011921884,0.08568922716836917,0.0,0.026644127011921884
9,0.20905,0.20905,0.20875442790411253,0.20905,0.10422019045402724,0.44770373412451636,0.20905,0.399175,0.6009249999999999,0.776775,1.6314271614585347,0.2090500108897686,0.0,1.6314271614585347,0.08531003913829706,0.08531003913829706,0.08575890189284403,0.08531003913829706,0.0636160580042866,0.11532767342721888,0.08531003913829706,0.05338071463032734,0.08202693070639125,0.08314340439532436,0.026578277769367498,0.08531004746194816,0.0,0.026578277769367498
10,0.20917500000000003,0.20917500000000003,0.20888020173325347,0.20917500000000003,0.1042125750071482,0.4497743982349688,0.20917500000000003,0.401675,0.602125,0.777175,1.6305405508871682,0.2091750092804432,0.0,1.6305405508871682,0.08514644655598443,0.08514644655598443,0.08560041940772603,0.08514644655598443,0.06346558583459179,0.11494396255722972,0.08514644655598443,0.055805471904146135,0.08244739484463212,0.08332225343008111,0.026513900615688934,0.0851464546092884,0.0,0.026513900615688934
11,0.20947500000000002,0.20947500000000002,0.2091778704593385,0.20947500000000002,0.10441568878955501,0.45188787564827837,0.20947500000000002,0.403475,0.6029500000000001,0.7775000000000001,1.629655541028485,0.20947501063346863,0.0,1.629655541028485,0.08492394064363974,0.08492394064363974,0.08538204547436415,0.08492394064363974,0.0633648985581451,0.11461732269880634,0.08492394064363974,0.056833143939078366,0.08230024638818258,0.08346814096142047,0.02645100076527095,0.0849239488431951,0.0,0.02645100076527095
12,0.209775,0.209775,0.20947410563841196,0.209775,0.10453950830726663,0.45404330301043627,0.209775,0.40495000000000003,0.603775,0.77795,1.6287720930046796,0.20977501273155214,0.0,1.6287720930046796,0.08448244804560162,0.08448244804560162,0.08494801160526096,0.08448244804560162,0.06316560601447488,0.11433059699607741,0.08448244804560162,0.05794978669311714,0.08236811427973814,0.08361276484152672,0.026389582268905653,0.08448245522736444,0.0,0.026389582268905653
13,0.21012500000000003,0.21012500000000003,0.20981972353353479,0.21012500000000003,0.10465080929331505,0.45620692099598853,0.21012500000000003,0.406625,0.6049,0.778775,1.627890166482682,0.21012501195073127,0.0,1.627890166482682,0.08416536715168406,0.08416536715168406,0.08463628359181836,0.08416536715168406,0.0630268699401445,0.11408558104233703,0.08416536715168406,0.060301009987856403,0.08247088711916603,0.0835263971914136,0.02632964821335816,0.08416537426773289,0.0,0.02632964821335816
14,0.21044999999999997,0.21044999999999997,0.21014208361764447,0.21044999999999997,0.10484389148222668,0.4583857907990171,0.21044999999999997,0.408225,0.60585,0.7796000000000001,1.6270097198083118,0.2104500114917755,0.0,1.6270097198083118,0.08380746784545318,0.08380746784545318,0.08428732049437161,0.08380746784545318,0.06289717283349869,0.11387041403749082,0.08380746784545318,0.06327041282375902,0.08326231974241942,0.08347231743385215,0.0262712004092345,0.08380747500098068,0.0,0.0262712004092345
15,0.21070000000000003,0.21070000000000003,0.21039012515878874,0.21070000000000003,0.10492235882271397,0.4606164392864983,0.21070000000000003,0.409925,0.6068749999999999,0.7799750000000001,1.6261307099632998,0.21070000976324083,0.0,1.6261307099632998,0.08344624017893197,0.08344624017893197,0.08393444397969561,0.08344624017893197,0.06275293548175166,0.11362973913645238,0.08344624017893197,0.06503770807940747,0.08370253630167568,0.08371673883466266,0.026214239018860764,0.08344624765263808,0.0,0.026214239018860764
16,0.2113,0.2113,0.2109843957672842,0.2113,0.10540600424756989,0.46286913281910635,0.2113,0.41167499999999996,0.607875,0.7802,1.625253092422782,0.21130001097917556,0.0,1.625253092422782,0.08298107213897236,0.08298107213897236,0.08347384102126774,0.08298107213897236,0.06264823047355006,0.11339481813306644,0.08298107213897236,0.0673610761741032,0.08398348465290333,0.08404915889591706,0.026158762392966405,0.08298108024800284,0.0,0.026158762392966405
17,0.211825,0.211825,0.21150434783281424,0.211825,0.10571276829073813,0.4651587448432026,0.211825,0.41265,0.60875,0.780725,1.6243768209765026,0.21182500943541527,0.0,1.6243768209765026,0.08243297361425761,0.08243297361425761,0.08293313381593446,0.08243297361425761,0.062465184429658496,0.11314027895066409,0.08243297361425761,0.06840668826949599,0.08467363816442516,0.08487969018296168,0.026104767145104096,0.08243298102972366,0.0,0.026104767145104096
18,0.21252500000000002,0.21252500000000002,0.21219663654129128,0.21252500000000002,0.10614492978639709,0.46750984934647477,0.21252500000000002,0.41345,0.6093,0.7813,1.6235018475540073,0.21252501159906387,0.0,1.6235018475540073,0.08184864503731536,0.08184864503731536,0.08235702725346877,0.08184864503731536,0.06226357499434798,0.11287515642910075,0.08184864503731536,0.06938958054988437,0.08529790931396464,0.08492863016805474,0.026052248382948288,0.08184865239376225,0.0,0.026052248382948288
19,0.21284999999999998,0.21284999999999998,0.2125178686645036,0.21284999999999998,0.10639782261244066,0.46996191470054327,0.21284999999999998,0.41435000000000005,0.60985,0.7822250000000001,1.6226281220821757,0.21285000964999198,0.0,1.6226281220821757,0.08165639391172419,0.08165639391172419,0.08216588099763641,0.08165639391172419,0.0622203460245819,0.1125620082268241,0.08165639391172419,0.07000706313572144,0.08626374286647508,0.0844305640090654,0.0260012000079778,0.08165640170330311,0.0,0.0260012000079778
20,0.21325000000000002,0.21325000000000002,0.21291474456869036,0.21325000000000002,0.10659837891403408,0.4724826926295885,0.21325000000000002,0.414875,0.610375,0.78295,1.6217555924021991,0.21325001046061515,0.0,1.6217555924021991,0.08120344820264717,0.08120344820264717,0.0817210915991944,0.08120344820264717,0.06200675865294921,0.11218132114771377,0.08120344820264717,0.07104480687096935,0.08715107014706007,0.08386222166280967,0.025951615020612807,0.0812034557172602,0.0,0.025951615020612807
21,0.213375,0.213375,0.2130380180071453,0.213375,0.1065978369028973,0.47512129649390256,0.213375,0.41525,0.611175,0.7841750000000001,1.620884204261257,0.21337501034140588,0.0,1.620884204261257,0.08094581949949266,0.08094581949949266,0.08147304705810511,0.08094581949949266,0.061931277188365774,0.11170148433072143,0.08094581949949266,0.07116627634553385,0.08813334672844077,0.08328390617506949,0.02590348579464002,0.0809458263021715,0.0,0.02590348579464002
22,0.213925,0.213925,0.21358260031347723,0.213925,0.10695596824531131,0.4779168867519454,0.213925,0.41517499999999996,0.61175,0.7855000000000001,1.6200139013695285,0.21392501071095466,0.0,1.6200139013695285,0.08049042817489407,0.08049042817489407,0.08102033023956068,0.08049042817489407,0.06177744638656288,0.11105789776735901,0.08049042817489407,0.07147746828352429,0.08912421107645216,0.08245183779368144,0.02585680430596128,0.08049043549720411,0.0,0.02585680430596128
23,0.2142,0.2142,0.2138523910759571,0.2142,0.1071454147562326,0.4808235458701673,0.2142,0.415025,0.612225,0.7866,1.619144625500652,0.214200010150671,0.0,1.619144625500652,0.08028212406535122,0.08028212406535122,0.0808175444359422,0.08028212406535122,0.06173561350058544,0.11029577436250831,0.08028212406535122,0.0719877931396088,0.08961285947526355,0.08191698033171552,0.025811562314570307,0.08028213095557644,0.0,0.025811562314570307
24,0.21457500000000002,0.21457500000000002,0.2142221974658788,0.21457500000000002,0.10738923036958573,0.48385965364805744,0.21457500000000002,0.41545000000000004,0.61265,0.78765,1.6182763166209948,0.21457501053810119,0.0,1.6182763166209948,0.07986751616827012,0.07986751616827012,0.08040883392012128,0.07986751616827012,0.06160337604233233,0.10944710987855381,0.07986751616827012,0.0719775042017373,0.09062224708462413,0.08124339289375414,0.025767751505261272,0.0798675240814655,0.0,0.025767751505261272
25,0.214625,0.214625,0.214269140908465,0.214625,0.10746144252586928,0.487062561523442,0.214625,0.41777499999999995,0.61315,0.7885500000000001,1.6174089130414688,0.21462501287460328,0.0,1.6174089130414688,0.07967706086307262,0.07967706086307262,0.08022394059420387,0.07967706086307262,0.061444105075234255,0.10845350374961277,0.07967706086307262,0.07081455143149919,0.09136216090069482,0.08063565175115364,0.02572536359425957,0.07967706902859185,0.0,0.02572536359425957
26,0.21465,0.21465,0.21429365578281184,0.21465,0.10757416704617226,0.4904489714841664,0.21465,0.4208,0.61355,0.78935,1.6165423515867547,0.21465000957250596,0.0,1.6165423515867547,0.07983004516540819,0.07983004516540819,0.08037570921003369,0.07983004516540819,0.06140429191248453,0.10730399820770524,0.07983004516540819,0.06934983777919024,0.09214487385512977,0.07961689519191262,0.02568439040819456,0.07983005229329748,0.0,0.02568439040819456
27,0.21555,0.21555,0.21520308380833778,0.21555,0.10893855034464943,0.4939754751283236,0.21555,0.424275,0.6142000000000001,0.790675,1.615676567775661,0.2155500113964081,0.0,1.615676567775661,0.07898055316201438,0.07898055316201438,0.07951168531311205,0.07898055316201438,0.06055804421527972,0.10601945962455823,0.07898055316201438,0.06748769949652554,0.09338561035953143,0.07880946167815134,0.025644823940050757,0.07898055881418616,0.0,0.025644823940050757
28,0.21749999999999997,0.21749999999999997,0.21718319307317513,0.21749999999999997,0.11178034876797811,0.49762049488392324,0.21749999999999997,0.42672499999999997,0.6157,0.7924749999999999,1.6148114960061264,0.2175000138580799,0.0,1.6148114960061264,0.07784341476465573,0.07784341476465573,0.0783536254888081,0.07784341476465573,0.06017773533564136,0.10460467373805084,0.07784341476465573,0.06647633768659508,0.09364411056998961,0.07784827212098047,0.025606656384846712,0.07784342275019715,0.0,0.025606656384846712
29,0.21927500000000003,0.21927500000000003,0.2189919448337095,0.21927500000000003,0.11416030144385977,0.5013878958835634,0.21927500000000003,0.429725,0.61785,0.79425,1.6139470697388838,0.21927501112222672,0.0,1.6139470697388838,0.07645572883847372,0.07645572883847372,0.07694290735477154,0.07645572883847372,0.059952188045708926,0.10308364269709142,0.07645572883847372,0.06626477298602093,0.09325385008435606,0.07762946176119814,0.025569880156378302,0.0764557360824314,0.0,0.025569880156378302
30,0.221725,0.221725,0.2214852175815762,0.221725,0.11702339682116218,0.5051827944305799,0.221725,0.43220000000000003,0.6201000000000001,0.796,1.6130832216746502,0.22172501012682916,0.0,1.6130832216746502,0.07520799399738774,0.07520799399738774,0.075678008233911,0.07520799399738774,0.060724129429521045,0.10152164892274101,0.07520799399738774,0.06623220935130848,0.09304816554404025,0.07689738833883328,0.025534487885722493,0.07520800134198788,0.0,0.025534487885722493
31,0.22410000000000002,0.22410000000000002,0.2238992379167019,0.22410000000000002,0.11953920883023032,0.5090948764172062,0.22410000000000002,0.43427499999999997,0.6227750000000001,0.797525,1.6122198839208004,0.22410001009702682,0.0,1.6122198839208004,0.07437883510186961,0.07437883510186961,0.07484324281294163,0.07437883510186961,0.06187361415258042,0.09988123989843499,0.07437883510186961,0.06641467479238138,0.09332964650456287,0.07558268559075627,0.025500472402335553,0.07437884271431824,0.0,0.025500472402335553
32,0.2262,0.2262,0.2260362477707055,0.2262,0.12167138254113623,0.5131758807719076,0.2262,0.436175,0.6252500000000001,0.798525,1.6113569881447618,0.22620001286268235,0.0,1.6113569881447618,0.07425807101663166,0.07425807101663166,0.07472916584045837,0.07425807101663166,0.06333913496179865,0.09809214985578403,0.07425807101663166,0.06708390786503457,0.09336599131018387,0.07546360877933153,0.025467826699382017,0.07425807885950071,0.0,0.025467826699382017
33,0.22842500000000002,0.22842500000000002,0.22830371379728173,0.22842500000000002,0.12367304731255155,0.5171604456740031,0.22842500000000002,0.43797499999999995,0.62795,0.799025,1.6104944657127056,0.2284250110387802,0.0,1.6104944657127056,0.07375099340197241,0.07375099340197241,0.07423671946553431,0.07375099340197241,0.06462908951954731,0.09638867900315175,0.07375099340197241,0.06717033178585784,0.09292393842995103,0.07546498912299221,0.0254365438860091,0.07375099889732567,0.0,0.0254365438860091
34,0.23085,0.23085,0.23077631790346861,0.23085,0.12575790691111988,0.5210325463399214,0.23085,0.439225,0.6306499999999999,0.799825,1.6096322478132876,0.230850014090538,0.0,1.6096322478132876,0.07389530882719597,0.07389530882719597,0.07440774298011034,0.07389530882719597,0.06642940720469523,0.0947772785072752,0.07389530882719597,0.06752894955334178,0.09276480115503578,0.07524395970589418,0.025406617130287683,0.07389531564690753,0.0,0.025406617130287683
35,0.23327499999999998,0.23327499999999998,0.2332414128959898,0.23327499999999998,0.12764857934952334,0.5248292544971752,0.23327499999999998,0.44032499999999997,0.63315,0.8007249999999999,1.6087702655670746,0.23327501118183136,0.0,1.6087702655670746,0.07418056517714057,0.07418056517714057,0.0747318938835485,0.07418056517714057,0.0682565334473081,0.09319023346427839,0.07418056517714057,0.06820516944403034,0.09338980434477612,0.07513445817702788,0.025378039597127422,0.07418057291073132,0.0,0.025378039597127422
36,0.23515000000000003,0.23515000000000003,0.23515206244497122,0.23515000000000003,0.12910433404286445,0.5286147422619508,0.23515000000000003,0.441375,0.6352,0.8015000000000001,1.6079084501228447,0.23515000939369202,0.0,1.6079084501228447,0.07495648737767799,0.07495648737767799,0.07555353036066378,0.07495648737767799,0.06981646558201375,0.09159296629198703,0.07495648737767799,0.06852171695487821,0.09363291206740407,0.07526905443511003,0.025350804385487997,0.07495649446897004,0.0,0.025350804385487997
37,0.23759999999999998,0.23759999999999998,0.23763658961981043,0.23759999999999998,0.13096413398811996,0.5322568699032832,0.23759999999999998,0.44275000000000003,0.637875,0.80185,1.6070467327421607,0.23760001063346864,0.0,1.6070467327421607,0.0758510235776537,0.0758510235776537,0.07651284907832472,0.0758510235776537,0.07152194811697844,0.09009815754586097,0.0758510235776537,0.06883666255064311,0.09390030543672956,0.0758577982514359,0.025324904468696337,0.07585102921988028,0.0,0.025324904468696337
38,0.239175,0.239175,0.23924244529708574,0.239175,0.1320363210292066,0.5358862277616411,0.239175,0.443825,0.6399250000000001,0.802575,1.606185044873629,0.23917501270771027,0.0,1.606185044873629,0.07679003208605777,0.07679003208605777,0.07750544969046698,0.07679003208605777,0.07279614413316482,0.08864419322025084,0.07679003208605777,0.06912991493477254,0.09443921104781289,0.07568841923012767,0.025300332640806646,0.07679003763947914,0.0,0.025300332640806646
39,0.241175,0.241175,0.24127197760176147,0.241175,0.13347325932146964,0.5397020514441331,0.241175,0.444625,0.641875,0.8032999999999999,1.6053233182182154,0.24117501229047775,0.0,1.6053233182182154,0.07789514408627936,0.07789514408627936,0.07865149689411141,0.07789514408627936,0.0740397368933337,0.08716682052969948,0.07789514408627936,0.06972458218670881,0.09490047784097004,0.07604547250749967,0.025277081470967848,0.07789514884909482,0.0,0.025277081470967848
40,0.24305000000000004,0.24305000000000004,0.2431741191786161,0.24305000000000004,0.13468881630980667,0.5436393856707609,0.24305000000000004,0.44515000000000005,0.64425,0.8045,1.6044614847869572,0.24305001199245452,0.0,1.6044614847869572,0.07918989133020003,0.07918989133020003,0.08000339314873087,0.07918989133020003,0.07537928020074984,0.08570266241638952,0.07918989133020003,0.07032387377144564,0.09478000844059895,0.07474883871264416,0.025255143266880872,0.07918989659899343,0.0,0.025255143266880872
41,0.244325,0.244325,0.24446482783557782,0.244325,0.13541208021858733,0.5476884047679654,0.244325,0.44580000000000003,0.6469750000000001,0.8058249999999999,1.6035994769524369,0.24432501345872878,0.0,1.6035994769524369,0.07985264641130493,0.07985264641130493,0.08070550929421001,0.07985264641130493,0.07602740402187624,0.08425597079090735,0.07985264641130493,0.07057991924053186,0.09469735784768935,0.07369089439453605,0.025234510047757435,0.0798526527873476,0.0,0.025234510047757435
42,0.24557500000000002,0.24557500000000002,0.24573205147734267,0.24557500000000002,0.13623382766992104,0.5518290756411333,0.24557500000000002,0.4466,0.649925,0.8074,1.6027372274953766,0.245575013756752,0.0,1.6027372274953766,0.08095832689998259,0.08095832689998259,0.0818473118188528,0.08095832689998259,0.07710851481201264,0.08289457035338739,0.08095832689998259,0.07038970884377284,0.09416932518371131,0.07216043083143128,0.02521517352670523,0.08095833418714138,0.0,0.02521517352670523
43,0.246625,0.246625,0.2467979487427488,0.246625,0.13684409916012177,0.5559800156011571,0.246625,0.4473,0.65335,0.8095000000000001,1.601874669647558,0.24662501364946365,0.0,1.601874669647558,0.08192113839947945,0.08192113839947945,0.08284260350363305,0.08192113839947945,0.07796252907343282,0.0816088411585925,0.08192113839947945,0.07084292091976757,0.09394621688320752,0.0701718129545855,0.025197125102067168,0.08192114261234229,0.0,0.025197125102067168
44,0.24735000000000001,0.24735000000000001,0.24753323634625296,0.24735000000000001,0.13712012802970958,0.5601714172721619,0.24735000000000001,0.4481,0.6562749999999999,0.8112999999999999,1.6010117371319155,0.24735001474618912,0.0,1.6010117371319155,0.08275635255911709,0.08275635255911709,0.08370155872248165,0.08275635255911709,0.07859319877792498,0.08039467249057859,0.08275635255911709,0.0710069636647624,0.0931500767877062,0.06912125014944547,0.02518035585682901,0.08275635944600433,0.0,0.02518035585682901
45,0.24787499999999998,0.24787499999999998,0.24807016384278574,0.24787499999999998,0.13735477774033833,0.5643958986927934,0.24787499999999998,0.44945,0.6597500000000001,0.8135249999999999,1.600148364200114,0.24787501245737076,0.0,1.600148364200114,0.08342929891031486,0.08342929891031486,0.0843967802166038,0.08342929891031486,0.07902665266645065,0.07929114972581426,0.08342929891031486,0.07122721858016545,0.09121631798459454,0.06726496632307527,0.02516485656478351,0.08342930538599531,0.0,0.02516485656478351
46,0.24835,0.24835,0.24854494033389676,0.24835,0.13758203613371475,0.5686446320758367,0.24835,0.450325,0.66295,0.81605,1.5992844856674202,0.24835001081228256,0.0,1.5992844856674202,0.08383831993121575,0.08383831993121575,0.08481913386464374,0.08383831993121575,0.07929574989435167,0.07837245896275334,0.08383831993121575,0.07125979952103273,0.09008590036428812,0.06606213405238705,0.02515061770180149,0.08383832593485971,0.0,0.02515061770180149
47,0.24910000000000002,0.24910000000000002,0.24930377406982066,0.24910000000000002,0.1379633053929455,0.5728609200413437,0.24910000000000002,0.45177500000000004,0.6662250000000001,0.8182750000000001,1.5984200369443773,0.24910001307725907,0.0,1.5984200369443773,0.0845753444503118,0.0845753444503118,0.08557760509131988,0.0845753444503118,0.08002424010469024,0.07766322777437343,0.0845753444503118,0.071114388487844,0.08827918544783551,0.06509517071181238,0.025137629460465705,0.08457535314731209,0.0,0.025137629460465705
48,0.24957500000000002,0.24957500000000002,0.24978212819200918,0.24957500000000002,0.13809872373666787,0.5769726946658841,0.24957500000000002,0.45309999999999995,0.6683,0.8217000000000001,1.597554954064883,0.2495750144124031,0.0,1.597554954064883,0.08482515104613726,0.08482515104613726,0.08583815675368603,0.08482515104613726,0.080256489555023,0.07714510868996406,0.08482515104613726,0.07112217578849012,0.08682148031705313,0.06382721902831807,0.025125881766544407,0.0848251603878044,0.0,0.025125881766544407
49,0.250325,0.250325,0.2505425281061072,0.250325,0.138520368548012,0.5808658561044684,0.250325,0.4544750000000001,0.67085,0.82485,1.5966891737105835,0.25032501071691515,0.0,1.5966891737105835,0.08585396596676372,0.08585396596676372,0.08688884139284365,0.08585396596676372,0.08097524473496504,0.07675205296105878,0.08585396596676372,0.07127552661639508,0.08515388031871085,0.0635167519460637,0.02511536429622635,0.08585397058751315,0.0,0.02511536429622635
50,0.25095,0.25095,0.2511732191797497,0.25095,0.13887342959729645,0.5845039542130108,0.25095,0.45570000000000005,0.67325,0.8281000000000001,1.5958226332318852,0.250950014591217,0.0,1.5958226332318852,0.0863994920252557,0.0863994920252557,0.08744817015190255,0.0863994920252557,0.08136834519637587,0.07641922457200158,0.0863994920252557,0.07117972167533235,0.083624491362014,0.06346687675035258,0.025106066493546166,0.08639950104253494,0.0,0.025106066493546166
51,0.25129999999999997,0.25129999999999997,0.25152666217136943,0.25129999999999997,0.13894547820611483,0.5879445986573466,0.25129999999999997,0.456675,0.6758,0.83125,1.5949552706661532,0.251300011575222,0.0,1.5949552706661532,0.08695950526282654,0.08695950526282654,0.08801891967284065,0.08695950526282654,0.08169707623282634,0.07614475002879333,0.08695950526282654,0.07083853412279695,0.0824535896395326,0.06371376966123135,0.025097977587801266,0.08695950889529303,0.0,0.025097977587801266
52,0.25195,0.25195,0.25217966644679624,0.25195,0.1393211024440582,0.5912004560218568,0.25195,0.45785,0.6776,0.83485,1.5940870247536942,0.25195001661777494,0.0,1.5940870247536942,0.0875389437145929,0.0875389437145929,0.08861640258368432,0.0875389437145929,0.0820181855713949,0.0759185707145104,0.0875389437145929,0.07070509961177562,0.08134385177886662,0.0648412805754688,0.0250910866109525,0.08753895296610419,0.0,0.0250910866109525
53,0.25235,0.25235,0.25257914525629777,0.25235,0.1394778902083112,0.5943441991461211,0.25235,0.45904999999999996,0.6798,0.8376250000000001,1.593217834952023,0.2523500144481659,0.0,1.593217834952023,0.08776659387261192,0.08776659387261192,0.08885030227771057,0.08776659387261192,0.08228406725198328,0.07576073096240969,0.08776659387261192,0.07050825404794027,0.08068601696287486,0.06606249671502146,0.025085382415029545,0.08776660021898394,0.0,0.025085382415029545
54,0.252575,0.252575,0.252806967843373,0.252575,0.13935559001169318,0.5973850544216714,0.252575,0.46135000000000004,0.68155,0.8402,1.5923476414486966,0.2525750115513802,0.0,1.5923476414486966,0.08849945464364298,0.08849945464364298,0.08960000998067891,0.08849945464364298,0.082780080593145,0.07561547927681854,0.08849945464364298,0.06960326061966415,0.08032735109122754,0.06755355899827437,0.025080853689492554,0.0884994629861858,0.0,0.025080853689492554
55,0.25325000000000003,0.25325000000000003,0.253488010374992,0.25325000000000003,0.13969043880472937,0.6003883569821473,0.25325000000000003,0.464325,0.684075,0.843,1.5914763851728506,0.2532500147819519,0.0,1.5914763851728506,0.08949433563701734,0.08949433563701734,0.09061610465101341,0.08949433563701734,0.08350440777271835,0.07556880514641096,0.08949433563701734,0.069345056100313,0.08026692016155984,0.06916114435786098,0.02507748897839902,0.08949434359091152,0.0,0.02507748897839902
56,0.2537,0.2537,0.2539394714665933,0.2537,0.1397819624765395,0.6033458855977922,0.2537,0.46785,0.685775,0.8452500000000001,1.5906040078054446,0.2537000119686127,0.0,1.5906040078054446,0.08971945472167982,0.08971945472167982,0.09085428061487755,0.08971945472167982,0.08366248687118504,0.0755658137795818,0.08971945472167982,0.06924024199200281,0.08054057379841403,0.07078812282673795,0.025075276697136602,0.08971946096304348,0.0,0.025075276697136602
57,0.2541,0.2541,0.2543437411179908,0.2541,0.13993808655020165,0.6062156380582742,0.2541,0.472125,0.68765,0.847575,1.5897304517882032,0.25410001426935197,0.0,1.5897304517882032,0.09037139419577907,0.09037139419577907,0.09151807847582416,0.09037139419577907,0.08408329916563259,0.07558433813976839,0.09037139419577907,0.0700419765013968,0.08018149551001294,0.07225082179463427,0.02507420514841409,0.090371401739304,0.0,0.02507420514841409
58,0.25475,0.25475,0.25500159048454574,0.25475,0.14015794699028766,0.6089927405556784,0.25475,0.47552500000000003,0.6895249999999999,0.8494999999999999,1.5888556603312707,0.25475001633167266,0.0,1.5888556603312707,0.09125178841474224,0.09125178841474224,0.09241634259207598,0.09125178841474224,0.08462794008027363,0.07559185219969808,0.09125178841474224,0.07224144028495309,0.0803678565168383,0.07381461387978822,0.025074262537180533,0.09125179449959504,0.0,0.025074262537180533
59,0.25677500000000003,0.25677500000000003,0.2570624295616507,0.25677500000000003,0.14328656308645085,0.6116964928615676,0.25677500000000003,0.47745,0.6913,0.8507999999999999,1.5879795774196503,0.2567750126123428,0.0,1.5879795774196503,0.08982625590549792,0.08982625590549792,0.0909508044557339,0.08982625590549792,0.08217107498179543,0.07557325478432933,0.08982625590549792,0.07320839736290123,0.08085341674907746,0.07481438141605308,0.02507543698415428,0.08982626214800805,0.0,0.02507543698415428
60,0.259725,0.259725,0.2600621615994947,0.259725,0.14718844540089132,0.6142932736896121,0.259725,0.477375,0.693425,0.8526,1.5871021478185834,0.25972501188516617,0.0,1.5871021478185834,0.08791350310263935,0.08791350310263935,0.08898035844787312,0.08791350310263935,0.0803105532259222,0.07550415435817781,0.08791350310263935,0.07366621889004182,0.08075013329882359,0.07608805206250624,0.025077716537695253,0.08791350736881713,0.0,0.025077716537695253
61,0.262625,0.262625,0.2630143596264963,0.262625,0.15042623179352443,0.6168344385929172,0.262625,0.4782,0.6958249999999999,0.8544499999999999,1.5862233170780595,0.2626250132918358,0.0,1.5862233170780595,0.08677831350311231,0.08677831350311231,0.08781114598898154,0.08677831350311231,0.08000024004115928,0.07544878678799653,0.08677831350311231,0.07351415207669579,0.08078521334034122,0.0771993991053183,0.02508108918383211,0.08677832196525986,0.0,0.02508108918383211
62,0.26502499999999996,0.26502499999999996,0.2654624995788422,0.26502499999999996,0.15273748002001258,0.619324480689493,0.26502499999999996,0.47912499999999997,0.69795,0.855325,1.5853430315366972,0.26502501517534255,0.0,1.5853430315366972,0.08639898163623098,0.08639898163623098,0.0874157233126151,0.08639898163623098,0.08044315216401583,0.07537857777487443,0.08639898163623098,0.07310820082437933,0.08011569758792593,0.07807493284588139,0.025085542854344625,0.08639898921221559,0.0,0.025085542854344625
63,0.266575,0.266575,0.26704994940422316,0.266575,0.15391130291371963,0.6217388406072908,0.266575,0.48075,0.700125,0.8564,1.5844612383252132,0.26657501608133316,0.0,1.5844612383252132,0.08617086143883623,0.08617086143883623,0.08718203195479998,0.08617086143883623,0.08055165404784156,0.07531024372864127,0.08617086143883623,0.07344092486103672,0.08011929040152843,0.07862562488711226,0.02509106543289198,0.0861708702754308,0.0,0.02509106543289198
64,0.26745,0.26745,0.26795565321838305,0.26745,0.1543710653417924,0.6240981722175191,0.26745,0.48274999999999996,0.7027,0.8579000000000001,1.5835778853696767,0.2674500152468681,0.0,1.5835778853696767,0.0865143533370812,0.0865143533370812,0.08752996556863231,0.0865143533370812,0.08090232222217499,0.07523457708013473,0.0865143533370812,0.07423451952352686,0.07933226539897456,0.07928615543992813,0.02509764475924574,0.08651436075319519,0.0,0.02509764475924574
65,0.268125,0.268125,0.26865374162132766,0.268125,0.15467688452886016,0.626364338916942,0.268125,0.48447500000000004,0.70545,0.8589249999999999,1.5826929213946772,0.26812501698732377,0.0,1.5826929213946772,0.08675358221870598,0.08675358221870598,0.08777408754934195,0.08675358221870598,0.08093926570772995,0.07514165868916019,0.08675358221870598,0.0747329923051987,0.07878009125266214,0.08003376457609765,0.025105268631730532,0.08675359104820751,0.0,0.025105268631730532
66,0.26844999999999997,0.26844999999999997,0.26899650134292113,0.26844999999999997,0.15458356206109344,0.6285662084602318,0.26844999999999997,0.48550000000000004,0.70845,0.8601000000000001,1.5818062959264603,0.2684500128030777,0.0,1.5818062959264603,0.08711572762710532,0.08711572762710532,0.08813882336264738,0.08711572762710532,0.08094468344558456,0.07502182291577299,0.08711572762710532,0.07477038926681544,0.07873670963689328,0.08056848363693805,0.025113924808001536,0.08711573574570977,0.0,0.025113924808001536
67,0.269075,0.269075,0.2696345620310761,0.269075,0.1548775768748638,0.6307369992696499,0.269075,0.486725,0.71085,0.8615,1.5809179592960114,0.2690750151872635,0.0,1.5809179592960114,0.08761413587746875,0.08761413587746875,0.08865170518045655,0.08761413587746875,0.08111273088268273,0.07494000680521082,0.08761413587746875,0.07474367773337831,0.0784817919435245,0.08125465798613914,0.02512360100428075,0.08761414349234382,0.0,0.02512360100428075
68,0.269925,0.269925,0.27049672023446786,0.269925,0.15519280809531594,0.6328557791182309,0.269925,0.488225,0.713825,0.8631,1.5800278626419928,0.26992501467466357,0.0,1.5800278626419928,0.08789759271763678,0.08789759271763678,0.08894453380968477,0.08789759271763678,0.08121881103854191,0.0748512013506123,0.08789759271763678,0.07460287918930027,0.07843256569251773,0.08217952908115256,0.02513428489316891,0.08789760311777942,0.0,0.02513428489316891
69,0.270625,0.270625,0.27120967384275385,0.270625,0.1554182757437283,0.6349498531051304,0.270625,0.48967499999999997,0.716825,0.8646,1.5791359579134032,0.2706250101327896,0.0,1.5791359579134032,0.08797626337067667,0.08797626337067667,0.08902907950458759,0.08797626337067667,0.08115813824079865,0.07479105426398101,0.08797626337067667,0.07446560074587757,0.07891011500435163,0.08281431706601888,0.025145964100139417,0.087976267633559,0.0,0.025145964100139417
70,0.27155,0.27155,0.27214976274960373,0.27155,0.155983291292761,0.6370197091628503,0.27155,0.491425,0.7188749999999999,0.86585,1.578242197871807,0.27155001610517504,0.0,1.578242197871807,0.08839878078596133,0.08839878078596133,0.0894654515083653,0.08839878078596133,0.0814479545171801,0.07477044148155582,0.08839878078596133,0.07435762402067457,0.07949644034658268,0.08364236034716166,0.025158626198811984,0.08839878528685606,0.0,0.025158626198811984
71,0.27192500000000003,0.27192500000000003,0.2725345528374417,0.27192500000000003,0.1561876812724176,0.6390604813258869,0.27192500000000003,0.4939,0.7211000000000001,0.866925,1.5773465360929972,0.2719250127673149,0.0,1.5773465360929972,0.08847049492470482,0.08847049492470482,0.08954471845209365,0.08847049492470482,0.081335602043073,0.07476799643181506,0.08847049492470482,0.07368544255444519,0.08047698083579206,0.08421517166692047,0.025172258705112333,0.08847049740207237,0.0,0.025172258705112333
72,0.27244999999999997,0.27244999999999997,0.2730675625873676,0.27244999999999997,0.15638710128375483,0.6410476504028406,0.27244999999999997,0.496225,0.72355,0.8681749999999999,1.57644892696799,0.2724500149488449,0.0,1.57644892696799,0.08846231149792298,0.08846231149792298,0.08954301054138844,0.08846231149792298,0.08122791974773713,0.07475714093525292,0.08846231149792298,0.07305548215036448,0.08202741750306553,0.08463574320449826,0.02518684907043809,0.08846231439867576,0.0,0.02518684907043809
73,0.27325,0.27325,0.27388235286687773,0.27325,0.15699831093743974,0.6430189910370638,0.27325,0.4986,0.72575,0.869025,1.5755493257033044,0.27325001209974287,0.0,1.5755493257033044,0.08862099387591833,0.08862099387591833,0.08971638349560823,0.08862099387591833,0.08125442869370265,0.07475589878540059,0.08862099387591833,0.07201091738217352,0.08359525504875662,0.08448935255074715,0.025202384673969073,0.0886210009105374,0.0,0.025202384673969073
74,0.27399999999999997,0.27399999999999997,0.27464134229304554,0.27399999999999997,0.1574332515504042,0.6449949259812283,0.27399999999999997,0.5008250000000001,0.727,0.8698,1.5746476883205383,0.2740000143647194,0.0,1.5746476883205383,0.08871810851104626,0.08871810851104626,0.08982040969414669,0.08871810851104626,0.08126655389927709,0.07472732933299119,0.08871810851104626,0.07083549506505275,0.08438173841405365,0.0845546995868486,0.025218852814279064,0.08871811864206644,0.0,0.025218852814279064
75,0.27432500000000004,0.27432500000000004,0.27497227833449556,0.27432500000000004,0.15754790427294235,0.6469684856862656,0.27432500000000004,0.50295,0.72855,0.87035,1.5737439716553001,0.27432501316070557,0.0,1.5737439716553001,0.08872241746656316,0.08872241746656316,0.08982665594175161,0.08872241746656316,0.08120183101892564,0.07466765146392725,0.08872241746656316,0.06989285450681716,0.08512521822455307,0.08479822456212682,0.025236240700419844,0.08872242492626431,0.0,0.025236240700419844
76,0.2746,0.2746,0.275253882380402,0.2746,0.15768019576196896,0.6489125056801595,0.2746,0.504725,0.730075,0.871075,1.5728381333556158,0.2746000126004219,0.0,1.5728381333556158,0.08876844096361675,0.08876844096361675,0.08987240978765945,0.08876844096361675,0.08112558053648575,0.07457071224565438,0.08876844096361675,0.06950314241496965,0.08629994930473599,0.08486648419069147,0.025254535442656503,0.088768447767662,0.0,0.025254535442656503
77,0.27505,0.27505,0.2757151246985544,0.27505,0.1579032801179256,0.650823103636076,0.27505,0.506575,0.73155,0.8718,1.5719301318799328,0.27505001425743103,0.0,1.5719301318799328,0.08881126993049174,0.08881126993049174,0.08991990215646714,0.08881126993049174,0.08109475941238387,0.07444001649598908,0.08881126993049174,0.06884867161633065,0.0871724663462546,0.08480236828453948,0.025273724043032852,0.0888112771863099,0.0,0.025273724043032852
78,0.27535,0.27535,0.2760245225317618,0.27535,0.1579869389827547,0.6527330071104605,0.27535,0.508225,0.73275,0.8725999999999999,1.5710199264948967,0.2753500133752823,0.0,1.5710199264948967,0.08896825276468007,0.08896825276468007,0.09008328457496743,0.08896825276468007,0.08114927331434878,0.07429678086788065,0.08896825276468007,0.06802485758897257,0.08831155391881378,0.08472916000737618,0.025293793385936732,0.08896826018420592,0.0,0.025293793385936732
79,0.2756,0.2756,0.27627885644702704,0.2756,0.1581396808809979,0.6546009872951701,0.2756,0.509925,0.734225,0.873325,1.5701074772730543,0.2756000116467476,0.0,1.5701074772730543,0.08897590185612683,0.08897590185612683,0.09009052649874008,0.08897590185612683,0.08112812309192213,0.07417914977381149,0.08897590185612683,0.06734798211115493,0.08934945827728588,0.08455217406364479,0.02531473022883139,0.08897590966236386,0.0,0.02531473022883139
80,0.27605,0.27605,0.27673538630521394,0.27605,0.15840540386035445,0.65643494694266,0.27605,0.5112,0.734925,0.874,1.5691927450906498,0.2760500103235245,0.0,1.5691927450906498,0.08895089157007428,0.08895089157007428,0.09007160372413053,0.08895089157007428,0.08100620134440482,0.07405220844917208,0.08895089157007428,0.0670229852778549,0.0899059732597216,0.08457187935583423,0.025336521193301223,0.08895089614261445,0.0,0.025336521193301223
81,0.27625,0.27625,0.2769404597388755,0.27625,0.15857643075558117,0.6582468372109656,0.27625,0.5131,0.736375,0.8746,1.5682756916256735,0.2762500137090683,0.0,1.5682756916256735,0.08894918961594497,0.08894918961594497,0.0900733796300783,0.08894918961594497,0.08093415859088302,0.07394099707800851,0.08894918961594497,0.06683086030337249,0.09049741018393842,0.08435516845128364,0.025359152756556945,0.08894919657494683,0.0,0.025359152756556945
82,0.27655,0.27655,0.27724334712741633,0.27655,0.1588162365545363,0.6600671922726477,0.27655,0.514875,0.738,0.8753,1.5673562793563005,0.2765500143170357,0.0,1.5673562793563005,0.08887567783770266,0.08887567783770266,0.09000137124576801,0.08887567783770266,0.08077276753590995,0.07384841621097721,0.08887567783770266,0.06642134550646267,0.08988101702930505,0.08417811803286857,0.025382611243524318,0.08887568565846576,0.0,0.025382611243524318
83,0.276775,0.276775,0.27747104287770263,0.276775,0.1589301238693115,0.6619287013832711,0.276775,0.5163,0.7392000000000001,0.87585,1.5664344715598537,0.27677501291036605,0.0,1.5664344715598537,0.0888470478781747,0.0888470478781747,0.08997309829738884,0.0888470478781747,0.08069830840651883,0.07377755958498237,0.0888470478781747,0.06653860617048656,0.09026256453012817,0.08377633914178871,0.02540688281963929,0.0888470515693917,0.0,0.02540688281963929
84,0.276925,0.276925,0.2776257417943063,0.276925,0.15899287876929344,0.6638401843370118,0.276925,0.5176999999999999,0.74105,0.8773,1.5655102323123902,0.2769250124692917,0.0,1.5655102323123902,0.08882825579610228,0.08882825579610228,0.08995999856196628,0.08882825579610228,0.08062036571497716,0.07372409097456249,0.08882825579610228,0.06693267761963011,0.08972750414449297,0.08280111714222219,0.025431953484447507,0.08882826089606922,0.0,0.025431953484447507
85,0.2771,0.2771,0.27780140454198693,0.2771,0.15912770526372141,0.6657626233040344,0.2771,0.519325,0.742725,0.878725,1.5645835264889982,0.2771000102162361,0.0,1.5645835264889982,0.08876452932712857,0.08876452932712857,0.08989721862591471,0.08876452932712857,0.08050279182173348,0.07369951986354659,0.08876452932712857,0.06717277164149175,0.08979254253246449,0.0818270915813746,0.025457809066098767,0.08876453379804,0.0,0.025457809066098767
86,0.2776,0.2776,0.2783060762439802,0.2776,0.15971389013997525,0.6676307641910599,0.2776,0.5215,0.744175,0.8804500000000001,1.5636543197648447,0.2776000127196312,0.0,1.5636543197648447,0.08854379017061433,0.08854379017061433,0.0896886412147109,0.08854379017061433,0.07989729171987156,0.07371195635573706,0.08854379017061433,0.06776521969270077,0.0891437704248343,0.08077186666435561,0.02548443521679204,0.08854379478345284,0.0,0.02548443521679204
87,0.2781,0.2781,0.2788126405036956,0.2781,0.16035140383302252,0.6694536745190428,0.2781,0.5232249999999999,0.7458750000000001,0.882475,1.562722578616985,0.2781000092625618,0.0,1.562722578616985,0.08829269505457403,0.08829269505457403,0.0894547125518767,0.08829269505457403,0.07927142416460477,0.07374803954924766,0.08829269505457403,0.06846678533744989,0.08898332006617872,0.07943581003972115,0.02551181740920263,0.08829269942880114,0.0,0.02551181740920263
88,0.27885,0.27885,0.27956889665903356,0.27885,0.16137860126114872,0.6712070176754231,0.27885,0.525,0.747675,0.884025,1.5617882703268955,0.27885001301765444,0.0,1.5617882703268955,0.08754881178202503,0.08754881178202503,0.08872674632063562,0.08754881178202503,0.07799976242398561,0.07379568371584795,0.08754881178202503,0.06898520372756274,0.08794593114837974,0.07848358373995588,0.025539940933889206,0.08754881462364628,0.0,0.025539940933889206
89,0.27949999999999997,0.27949999999999997,0.28022468170494536,0.27949999999999997,0.1624396490128111,0.6728664419053569,0.27949999999999997,0.527025,0.7495,0.8855999999999999,1.5608513629836502,0.2795000120997429,0.0,1.5608513629836502,0.08682413578928129,0.08682413578928129,0.08802727231634767,0.08682413578928129,0.07676126363015268,0.07384345149857055,0.08682413578928129,0.06981458081550332,0.0874782512653542,0.07787224223759782,0.0255687908976309,0.08682413934885297,0.0,0.0255687908976309
90,0.279775,0.279775,0.28050566997628035,0.279775,0.1628994700427639,0.674447218814023,0.279775,0.52855,0.751275,0.8876250000000001,1.5599118254876032,0.27977501302957536,0.0,1.5599118254876032,0.08645000562303178,0.08645000562303178,0.08766328583063827,0.08645000562303178,0.07615862222661636,0.07389522854982192,0.08645000562303178,0.06964949947973623,0.0871058942067387,0.07746721976997037,0.025598352222616794,0.0864500100300716,0.0,0.025598352222616794
91,0.280225,0.280225,0.2809609855500318,0.280225,0.16361364344536833,0.6759421715257398,0.280225,0.5309,0.752975,0.8897,1.5589696275544198,0.28022501468658445,0.0,1.5589696275544198,0.08591916824680172,0.08591916824680172,0.08715193670626072,0.08591916824680172,0.07531972145592614,0.0739483357910922,0.08591916824680172,0.07026598276074512,0.08689812442036812,0.07702468940396826,0.0256286096463648,0.08591917229429638,0.0,0.0256286096463648
92,0.280625,0.280625,0.2813635345250418,0.280625,0.16422756245594253,0.6773332210598908,0.280625,0.532625,0.7546,0.8918250000000001,1.558024739719259,0.2806250140070915,0.0,1.558024739719259,0.08538550244495711,0.08538550244495711,0.08663173154013686,0.08538550244495711,0.0745639895865812,0.07398594296203384,0.08538550244495711,0.07060721260765238,0.08674060948214128,0.07567098464184716,0.025659547722236335,0.08538550614161997,0.0,0.025659547722236335
93,0.2813,0.2813,0.28204281145414123,0.2813,0.1650850111893992,0.6786092135911631,0.2813,0.534225,0.755875,0.8941250000000001,1.5570771333409126,0.2813000112771988,0.0,1.5570771333409126,0.08474691079259992,0.08474691079259992,0.08600535404643703,0.08474691079259992,0.07377437687867776,0.07400521148208275,0.08474691079259992,0.07131760437959514,0.08659951324600183,0.07372671477980164,0.025691150820394595,0.0847469157660009,0.0,0.025691150820394595
94,0.28159999999999996,0.28159999999999996,0.28234647276260677,0.28159999999999996,0.16554357586526733,0.6797718597135385,0.28159999999999996,0.535625,0.756875,0.8959999999999999,1.55612678060571,0.2816000089049339,0.0,1.55612678060571,0.08436249495810065,0.08436249495810065,0.08563293514732126,0.08436249495810065,0.07335527709751626,0.07401928564101302,0.08436249495810065,0.07209467637149858,0.08623508325115328,0.07180867712965552,0.025723403129060966,0.08436250058719143,0.0,0.025723403129060966
95,0.282175,0.282175,0.28292736488838754,0.282175,0.16643957521507993,0.6807991991810266,0.282175,0.5376000000000001,0.758725,0.898325,1.5551736545310382,0.28217501044273374,0.0,1.5551736545310382,0.08403984256820624,0.08403984256820624,0.08532890539052743,0.08403984256820624,0.07315725350154752,0.07402601519686805,0.08403984256820624,0.07333070071032095,0.08573776637709506,0.07040606922228605,0.025756288655952368,0.0840398486530677,0.0,0.025756288655952368
96,0.282625,0.282625,0.2833846168723764,0.282625,0.1671315180518244,0.6817248162197694,0.282625,0.53965,0.759525,0.900225,1.5542177289683585,0.2826250120997429,0.0,1.5542177289683585,0.0837377063945641,0.0837377063945641,0.08503652882099845,0.0837377063945641,0.07294747544942219,0.07400722142845875,0.0837377063945641,0.07396951323950218,0.08546161012732888,0.06883862469573315,0.02578979122980233,0.0837377104510633,0.0,0.02578979122980233
97,0.28347500000000003,0.28347500000000003,0.2842424953465811,0.28347500000000003,0.16846302948809863,0.6826203495970871,0.28347500000000003,0.54145,0.760675,0.9023999999999999,1.5532589786056585,0.2834750086069107,0.0,1.5532589786056585,0.08351409145900004,0.08351409145900004,0.08483302435969116,0.08351409145900004,0.07301136434943199,0.0739870942132535,0.08351409145900004,0.07496682599656997,0.08467716880403281,0.06673696293825648,0.0258238945019139,0.08351409685856338,0.0,0.0258238945019139
98,0.28395000000000004,0.28395000000000004,0.2847194990244454,0.28395000000000004,0.16915876191314508,0.683483369530544,0.28395000000000004,0.54295,0.76155,0.904475,1.5522973789693322,0.28395000845193863,0.0,1.5522973789693322,0.08332298269051851,0.08332298269051851,0.08464669962362369,0.08332298269051851,0.07296417440792564,0.07398142158208339,0.08332298269051851,0.07628298922069353,0.08467001305722771,0.06523338975470223,0.025858581947725317,0.08332298798831322,0.0,0.025858581947725317
99,0.28435,0.28435,0.2851264376085991,0.28435,0.16977870633944553,0.6843197241789858,0.28435,0.5448500000000001,0.76255,0.9062250000000001,1.5513329064255106,0.28435001373291013,0.0,1.5513329064255106,0.08311264110297009,0.08311264110297009,0.084446881407308,0.08311264110297009,0.07279828638860233,0.07398868429583164,0.08311264110297009,0.0770242746729165,0.08437571398874863,0.06402500054232294,0.025893836868396837,0.08311264499330524,0.0,0.025893836868396837
100,0.28515,0.28515,0.28592942972215646,0.28515,0.17093796503536318,0.685138590693321,0.28515,0.547025,0.7637,0.9082250000000001,1.5503655381809185,0.28515001088380815,0.0,1.5503655381809185,0.08293096191679225,0.08293096191679225,0.08426756027722865,0.08293096191679225,0.07289063672073622,0.074009040551785,0.08293096191679225,0.07820276796039041,0.08453736846310432,0.06279457801257826,0.02592964239245391,0.08293096673953233,0.0,0.02592964239245391
101,0.286,0.286,0.2867856104606413,0.286,0.17198937516078916,0.6859358343588263,0.286,0.549075,0.7649250000000001,0.910075,1.5493952522833272,0.2860000118613243,0.0,1.5493952522833272,0.08251043705024368,0.08251043705024368,0.0838465294737778,0.08251043705024368,0.07237436905198108,0.07404841831348886,0.08251043705024368,0.07950769092777545,0.08433317276005792,0.06158858232028253,0.025965981477527246,0.08251044252250253,0.0,0.025965981477527246
102,0.287925,0.287925,0.28872948506710944,0.287925,0.1746430861416575,0.6866985741474837,0.287925,0.54995,0.76625,0.911475,1.5484220276217038,0.2879250138998032,0.0,1.5484220276217038,0.0811267055975473,0.0811267055975473,0.0824128303914525,0.0811267055975473,0.07033582473790859,0.07408367840785585,0.0811267055975473,0.0800328751895814,0.08407866686753672,0.060771024025526456,0.02600283691223508,0.08112670878030549,0.0,0.02600283691223508
103,0.29035,0.29035,0.29118765798549484,0.29035,0.17763857831195512,0.6874402621484356,0.29035,0.552125,0.76745,0.913325,1.5474458439261374,0.29035001397132876,0.0,1.5474458439261374,0.07947634169291445,0.07947634169291445,0.08069813798776265,0.07947634169291445,0.06806987138877614,0.07412207569512035,0.07947634169291445,0.0816651572989771,0.08345090040124059,0.059391012460734416,0.02604019131824416,0.07947634579549356,0.0,0.02604019131824416
104,0.29300000000000004,0.29300000000000004,0.2938774986500056,0.29300000000000004,0.18047767894246844,0.6881659653929912,0.29300000000000004,0.5537,0.768325,0.9155749999999999,1.5464666817676203,0.29300000965595246,0.0,1.5464666817676203,0.07773646720383769,0.07773646720383769,0.07888789227985635,0.07773646720383769,0.06602983594140821,0.07414053772597007,0.07773646720383769,0.08265808087134215,0.08314804818314539,0.05810635005459101,0.026078027152537337,0.07773647166497574,0.0,0.026078027152537337
105,0.295825,0.295825,0.29674745631728994,0.295825,0.18330269778028327,0.6889542508857311,0.295825,0.5551999999999999,0.76925,0.9173500000000001,1.545484522557745,0.29582501500844954,0.0,1.545484522557745,0.07656506401602352,0.07656506401602352,0.0776681556882395,0.07656506401602352,0.06496467701186674,0.07418317191369203,0.07656506401602352,0.08379387739500355,0.08249141369459814,0.05721817407471551,0.026116326709906736,0.07656506707616932,0.0,0.026116326709906736
106,0.2985,0.2985,0.2994654333397403,0.2985,0.18570576043478343,0.6898063582455842,0.2985,0.556575,0.7700750000000001,0.9189999999999999,1.5444993485483731,0.2985000118613243,0.0,1.5444993485483731,0.0759555791235904,0.0759555791235904,0.07703089212228488,0.0759555791235904,0.0643724111897956,0.07426066538443392,0.0759555791235904,0.08514106350313251,0.08238805957850392,0.05611496136405058,0.026155072125675978,0.07595558471069634,0.0,0.026155072125675978
107,0.3012,0.3012,0.30220925381381103,0.3012,0.18805722125989144,0.6907253944967897,0.3012,0.5572250000000001,0.770475,0.9212,1.5435111428313104,0.30120001286268233,0.0,1.5435111428313104,0.07564314979633723,0.07564314979633723,0.07669333323527681,0.07564314979633723,0.06396152497208389,0.07436060759641204,0.07564314979633723,0.08648614612885824,0.08187765686952969,0.054915313589805385,0.02619424537865577,0.0756431535591992,0.0,0.02619424537865577
108,0.302725,0.302725,0.3037604656415583,0.302725,0.1892935513304264,0.6916615647312555,0.302725,0.558125,0.7712749999999999,0.9231999999999999,1.5425198893380236,0.30272501409053804,0.0,1.5425198893380236,0.07606543692403567,0.07606543692403567,0.07711501963573032,0.07606543692403567,0.06446167108619719,0.07447836126953936,0.07606543692403567,0.08700664486118288,0.08153045187740181,0.053661205726297304,0.026233828294324763,0.07606544251962383,0.0,0.026233828294324763
109,0.30495,0.30495,0.30602320685368,0.30495,0.19095386626345281,0.6926281399847297,0.30495,0.5598,0.7719750000000001,0.9253750000000001,1.5415255728394288,0.30495001524686816,0.0,1.5415255728394288,0.07668956179877998,0.07668956179877998,0.07775547004041501,0.07668956179877998,0.06493797431728737,0.07463147446478209,0.07668956179877998,0.08756083599418178,0.08128537264204155,0.052849530902995406,0.026273802548237406,0.07668956481261434,0.0,0.026273802548237406
110,0.30705,0.30705,0.30816741140947246,0.30705,0.19232169059408782,0.6936935373076871,0.30705,0.5615249999999999,0.772625,0.926825,1.5405281789457772,0.3070500135421753,0.0,1.5405281789457772,0.07808611699058078,0.07808611699058078,0.0791831045448397,0.07808611699058078,0.06597272077149524,0.07485052076578193,0.07808611699058078,0.0880644847382997,0.08109427384223873,0.052316086595488684,0.02631414966965308,0.07808612110812957,0.0,0.02631414966965308
111,0.30895,0.30895,0.3101068953094971,0.30895,0.19346478530074193,0.6948809517039864,0.30895,0.56355,0.773275,0.9286,1.5395276941066671,0.3089500144124031,0.0,1.5395276941066671,0.07948495664799306,0.07948495664799306,0.08062058441140199,0.07948495664799306,0.06677764901432333,0.07517606911063472,0.07948495664799306,0.08727461448401437,0.08048381911222208,0.051433506156546974,0.02635485104539133,0.0794849571538251,0.0,0.02635485104539133
112,0.310825,0.310825,0.31201592139968326,0.310825,0.19473172464118832,0.6961394798722174,0.310825,0.564875,0.7743249999999999,0.9303750000000001,1.5385241056112142,0.31082501262426376,0.0,1.5385241056112142,0.08086606296147286,0.08086606296147286,0.08204145054162368,0.08086606296147286,0.0678563598871553,0.07557079952046873,0.08086606296147286,0.08707198889424772,0.07979592460353682,0.05012972754098444,0.026395887923920426,0.08086606659458698,0.0,0.026395887923920426
113,0.3122,0.3122,0.3134108807950171,0.3122,0.19564132798407555,0.6973660713085277,0.3122,0.566125,0.775375,0.9317,1.5375174015884092,0.3122000113129616,0.0,1.5375174015884092,0.08160684884112226,0.08160684884112226,0.08280579832589034,0.08160684884112226,0.06833711556056973,0.07597049458873475,0.08160684884112226,0.0861127531205454,0.07970642749071954,0.049440592858725124,0.026437241419688846,0.08160685507671905,0.0,0.026437241419688846
114,0.31332499999999996,0.31332499999999996,0.31455621186706056,0.31332499999999996,0.1964566663695436,0.698431969920207,0.31332499999999996,0.568175,0.77625,0.933025,1.536507571007699,0.31332501471042634,0.0,1.536507571007699,0.08253198454067504,0.08253198454067504,0.08376115150279978,0.08253198454067504,0.06886397078982555,0.07622682421315716,0.08253198454067504,0.08455529502441975,0.0792285722871911,0.04861061983878739,0.02647889251771814,0.08253198728462822,0.0,0.02647889251771814
115,0.314125,0.314125,0.3153663268605916,0.314125,0.19709777942270282,0.6993804019806954,0.314125,0.56975,0.777075,0.93405,1.5354946036798196,0.3141250118613243,0.0,1.5354946036798196,0.08302001515698891,0.08302001515698891,0.08427904696669761,0.08302001515698891,0.06885344833449523,0.07630905650345705,0.08302001515698891,0.08360621986431392,0.07902004404650197,0.048324970540888856,0.026520822078469706,0.08302001936095557,0.0,0.026520822078469706
116,0.31495,0.31495,0.31619956243162994,0.31495,0.19773412642995636,0.7002701114070414,0.31495,0.5719749999999999,0.7781,0.9352750000000001,1.534478490257917,0.3149500146508217,0.0,1.534478490257917,0.08327896559822962,0.08327896559822962,0.08456224990667524,0.08327896559822962,0.06906932844060339,0.07625018448325208,0.08327896559822962,0.08225396393690296,0.07918203359629283,0.047859233696330765,0.026563010843011728,0.08327897175618078,0.0,0.026563010843011728
117,0.315175,0.315175,0.3164247648486827,0.315175,0.1981043241866895,0.70113628379453,0.315175,0.574775,0.7791,0.9365249999999999,1.533459222238975,0.3151750162243843,0.0,1.533459222238975,0.08285387488424023,0.08285387488424023,0.0841387127681453,0.08285387488424023,0.06829471098683117,0.0760411005198988,0.08285387488424023,0.08087734626512476,0.07917036833451152,0.04734704173558379,0.026605439438496744,0.08285387956311653,0.0,0.026605439438496744
118,0.31579999999999997,0.31579999999999997,0.3170543961361032,0.31579999999999997,0.19913705110151708,0.7020119536334068,0.31579999999999997,0.57785,0.7802749999999999,0.938175,1.532436791965574,0.31580001562833787,0.0,1.532436791965574,0.08188252085898569,0.08188252085898569,0.08316646020046917,0.08188252085898569,0.06666252502872601,0.07566780436642911,0.08188252085898569,0.07944496697574854,0.07869997970492466,0.04669300595973188,0.026648088383972063,0.08188252576109324,0.0,0.026648088383972063
119,0.31665,0.31665,0.3179080498960944,0.31665,0.2003491109591792,0.7029351922724942,0.31665,0.581275,0.781825,0.939325,1.5314111926279839,0.316650016605854,0.0,1.5314111926279839,0.08077886481004794,0.08077886481004794,0.08205652448958935,0.08077886481004794,0.06509229831899332,0.07514747010238534,0.08077886481004794,0.07841365119954845,0.07856791559606958,0.046377234896732136,0.026690938096530333,0.08077887104201967,0.0,0.026690938096530333
120,0.31755,0.31755,0.3188102951875026,0.31755,0.2016793717801634,0.70392982808571,0.31755,0.585,0.7832250000000001,0.9400499999999999,1.5303824182665904,0.31755001693964,0.0,1.5303824182665904,0.07945349793013103,0.07945349793013103,0.08071463550453453,0.07945349793013103,0.06330068380561626,0.07445599689883547,0.07945349793013103,0.07648402157023095,0.07877071597011445,0.04618047326642626,0.026733968897810472,0.07945350340466549,0.0,0.026733968897810472
121,0.31855,0.31855,0.3198181751174055,0.31855,0.20287598056384404,0.7050064491838045,0.31855,0.5891,0.7844749999999999,0.9409749999999999,1.5293504637746367,0.3185500159859657,0.0,1.5293504637746367,0.07854181476555448,0.07854181476555448,0.07980982971461956,0.07854181476555448,0.062174969018634625,0.0735603540661098,0.07854181476555448,0.07586210077063077,0.07869194950353348,0.04604593871583273,0.026777161020847522,0.07854181853116178,0.0,0.026777161020847522
122,0.31995,0.31995,0.3212215514642541,0.31995,0.2046588909848667,0.7061521368520717,0.31995,0.593225,0.78565,0.941925,1.5283153249012478,0.3199500098824501,0.0,1.5283153249012478,0.07747865297400743,0.07747865297400743,0.07873394001198948,0.07747865297400743,0.0613193846693726,0.07245874021860783,0.07747865297400743,0.07524879567142585,0.07888187370999754,0.04589239376580343,0.026820494617264566,0.07747866170188256,0.0,0.026820494617264566
123,0.321125,0.321125,0.32240053510646854,0.321125,0.20610753473204135,0.7073904890607616,0.321125,0.59645,0.7866500000000001,0.942825,1.527276998254699,0.32112501561641693,0.0,1.527276998254699,0.0766245581825218,0.0766245581825218,0.07786784959295413,0.0766245581825218,0.06064216089720403,0.07115435233386168,0.0766245581825218,0.07518937203266605,0.07903367777234095,0.04568902281243884,0.026863949764796766,0.07662456192537435,0.0,0.026863949764796766
124,0.3227,0.3227,0.3239860731753304,0.3227,0.20796246340020005,0.7087276755115679,0.3227,0.600075,0.787675,0.9434250000000001,1.5262354813058758,0.3227000147104263,0.0,1.5262354813058758,0.07586609182559026,0.07586609182559026,0.07712213810224187,0.07586609182559026,0.060418384778141716,0.06966456124389339,0.07586609182559026,0.07525014304157686,0.07878169996896489,0.04567032375867532,0.026907506475127997,0.07586610018098928,0.0,0.026907506475127997
125,0.32415,0.32415,0.3254333111394609,0.32415,0.2100084503734838,0.7101437353596587,0.32415,0.603375,0.788825,0.9440500000000001,1.5251907723918694,0.324150013923645,0.0,1.5251907723918694,0.07535620965344086,0.07535620965344086,0.07660859217641759,0.07535620965344086,0.060974359556413754,0.06801035479649786,0.07535620965344086,0.07529038691035606,0.07858974434788972,0.04560805240792949,0.02695114470202259,0.07535621501514125,0.0,0.02695114470202259
126,0.3255,0.3255,0.3267861121634136,0.3255,0.2115618654270281,0.7116078854777783,0.3255,0.6062000000000001,0.789875,0.9449,1.5241428707196576,0.32550001591444017,0.0,1.5241428707196576,0.07480168224489786,0.07480168224489786,0.07604768031940132,0.07480168224489786,0.06134437891393406,0.06626418413253539,0.07480168224489786,0.0749890547568999,0.0780011796563217,0.045588619437555024,0.0269948443497303,0.0748016894609535,0.0,0.0269948443497303
127,0.32694999999999996,0.32694999999999996,0.3282366452315888,0.32694999999999996,0.2132130756764991,0.7130983063965497,0.32694999999999996,0.6110249999999999,0.7910999999999999,0.9459250000000001,1.5230917763698177,0.32695001661777495,0.0,1.5230917763698177,0.074676785028697,0.074676785028697,0.07592272929188323,0.074676785028697,0.06227739008960222,0.06446779295839108,0.074676785028697,0.07393037734547582,0.07706771913929548,0.045585549915637874,0.027038585281647286,0.07467678818779458,0.0,0.027038585281647286
128,0.3286,0.3286,0.32989340048775684,0.3286,0.2151639614958684,0.7145928748644631,0.3286,0.616225,0.79215,0.9465999999999999,1.5220374903002276,0.3286000147461891,0.0,1.5220374903002276,0.07447512634728758,0.07447512634728758,0.0757108758083185,0.07447512634728758,0.06331994323367701,0.06265950632396457,0.07447512634728758,0.0738502096965352,0.07635945695633692,0.04554686231417775,0.02708234732921273,0.0744751330038158,0.0,0.02708234732921273
129,0.33075,0.33075,0.3320617703134876,0.33075,0.21784887342449216,0.7160814808468337,0.33075,0.6205999999999999,0.7932,0.947275,1.5209800143497227,0.3307500183582306,0.0,1.5209800143497227,0.07403321326719968,0.07403321326719968,0.07525871537155786,0.07403321326719968,0.06420528462942139,0.06085848843984383,0.07403321326719968,0.07371738450174273,0.07570545995281097,0.04562200522895844,0.02712611030103009,0.07403321735741132,0.0,0.02712611030103009
130,0.333725,0.333725,0.33507603411967246,0.333725,0.2214236927750159,0.7175409783700702,0.333725,0.62465,0.794025,0.9478,1.5199193512416749,0.33372501879930494,0.0,1.5199193512416749,0.07276288068483515,0.07276288068483515,0.07398117283610918,0.07276288068483515,0.06446166503675356,0.05910690322439976,0.07276288068483515,0.07380042532247208,0.07508573340596143,0.04565431706494652,0.027169853992198813,0.0727628853349363,0.0,0.027169853992198813
131,0.33665,0.33665,0.33803864908075815,0.33665,0.22470110929485615,0.7189699886212917,0.33665,0.62795,0.7954749999999999,0.948275,1.5188555045874739,0.33665001690387725,0.0,1.5188555045874739,0.07236080507506196,0.07236080507506196,0.0735943967123762,0.07236080507506196,0.06605996992156152,0.05742389685788875,0.07236080507506196,0.07385757690763127,0.07457587951580291,0.04575363525326582,0.027213558193845373,0.07236080821420202,0.0,0.027213558193845373
132,0.34085,0.34085,0.3422879624553632,0.34085,0.22902556549700925,0.7203430244613567,0.34085,0.630625,0.796925,0.948575,1.5177884788898859,0.3408500164747238,0.0,1.5177884788898859,0.07232884010621983,0.07232884010621983,0.07359836466147414,0.07232884010621983,0.06880556158740085,0.05584225723855069,0.07232884010621983,0.07372803345177915,0.07354751393184922,0.04585878838589419,0.027257202702844836,0.07232884583032488,0.0,0.027257202702844836
133,0.34457499999999996,0.34457499999999996,0.34605323363789636,0.34457499999999996,0.2325464961080812,0.7216525789029318,0.34457499999999996,0.6333,0.797875,0.9490000000000001,1.5167182795462744,0.3445750206708908,0.0,1.5167182795462744,0.07344773746609824,0.07344773746609824,0.07474127729284934,0.07344773746609824,0.07220269374609052,0.054377553292859426,0.07344773746609824,0.07391415816863353,0.07242882042238281,0.04592339636104164,0.027300767331718788,0.07344774220557372,0.0,0.027300767331718788
134,0.3479,0.3479,0.3494008796506678,0.3479,0.23546962204999558,0.7229043707376375,0.3479,0.635825,0.799,0.949775,1.5156449128516558,0.34790001809597015,0.0,1.5156449128516558,0.07501483186677155,0.07501483186677155,0.07631645810186828,0.07501483186677155,0.07526600124940495,0.05302917396530997,0.07501483186677155,0.07375466557747003,0.0710308031772132,0.04573739200892174,0.02734423191869924,0.07501483949241576,0.0,0.02734423191869924
135,0.350825,0.350825,0.3523495299973466,0.350825,0.23808060935486292,0.7240998193575116,0.350825,0.6385,0.8002750000000001,0.9502,1.5145683860015744,0.3508250117301941,0.0,1.5145683860015744,0.07545657783711694,0.07545657783711694,0.07674225826136749,0.07545657783711694,0.0760505014229757,0.05178419852775498,0.07545657783711694,0.07367090862598194,0.07038953619363858,0.04555777772357989,0.027387576337943805,0.07545658745662027,0.0,0.027387576337943805
136,0.35435,0.35435,0.35589719686828464,0.35435,0.2414025888984385,0.7252373517911466,0.35435,0.640675,0.8016500000000001,0.95095,1.5134887070947691,0.3543500155210495,0.0,1.5134887070947691,0.07631779317797102,0.07631779317797102,0.07760944541311479,0.07631779317797102,0.0773173856390879,0.050654375420578594,0.07631779317797102,0.07338029272979979,0.06930870956973753,0.04504408334558983,0.027430780509883502,0.07631779789052642,0.0,0.027430780509883502
137,0.35785,0.35785,0.3594149316622296,0.35785,0.24480509640226672,0.7263275087193171,0.35785,0.642775,0.8030250000000001,0.9516500000000001,1.5124058851356037,0.35785001814365386,0.0,1.5124058851356037,0.07736998054083308,0.07736998054083308,0.07863492622293067,0.07736998054083308,0.07832327122817372,0.04960264387230449,0.07736998054083308,0.07367387313921626,0.06834699558543561,0.04475709130654295,0.027473824411687425,0.07736998787186514,0.0,0.027473824411687425
138,0.361725,0.361725,0.36329523214455833,0.361725,0.24904045135227526,0.7273757369277598,0.361725,0.6441,0.8042,0.952375,1.5113199300362412,0.3617250144481659,0.0,1.5113199300362412,0.07666190655512468,0.07666190655512468,0.07790795763106545,0.07666190655512468,0.07810256498088453,0.048620633593662727,0.07666190655512468,0.07352986921426331,0.06719135195676433,0.04405934287349782,0.027516688087824606,0.0766619161216253,0.0,0.027516688087824606
139,0.3669,0.3669,0.3684591749424376,0.3669,0.254589817725051,0.7283823597578312,0.3669,0.645725,0.804975,0.953125,1.510230852618526,0.36690001785755155,0.0,1.510230852618526,0.07520686286651121,0.07520686286651121,0.07641922604267404,0.07520686286651121,0.07839391195980484,0.04770215282745718,0.07520686286651121,0.07376910769421031,0.06627588068906448,0.04273972423609889,0.027559351660701756,0.07520686483867502,0.0,0.027559351660701756
140,0.37265000000000004,0.37265000000000004,0.37419496311983735,0.37265000000000004,0.2603009416558021,0.7293513063119649,0.37265000000000004,0.6469,0.8058500000000001,0.9538249999999999,1.5091386646155533,0.3726500153541565,0.0,1.5091386646155533,0.07454605213483066,0.07454605213483066,0.07569725460346857,0.07454605213483066,0.08052413963898243,0.04682375893148841,0.07454605213483066,0.07363802233447972,0.06562553703483966,0.04202711591606331,0.027601795341355137,0.07454605363140993,0.0,0.027601795341355137
141,0.37770000000000004,0.37770000000000004,0.3792257959298614,0.37770000000000004,0.2648970885976284,0.7302919379064287,0.37770000000000004,0.64835,0.80705,0.9545,1.5080433786728975,0.37770001888275145,0.0,1.5080433786728975,0.07448497238444217,0.07448497238444217,0.07554579153421286,0.07448497238444217,0.08292459260788197,0.0459902507076249,0.07448497238444217,0.07386400792447338,0.06488149453683488,0.041096600291940885,0.027643999440179538,0.07448498130839584,0.0,0.027643999440179538
142,0.382775,0.382775,0.38427634924361,0.382775,0.26909821710012183,0.7311929718334885,0.382775,0.64985,0.808075,0.955425,1.5069450083494724,0.382775017619133,0.0,1.5069450083494724,0.07479476084593091,0.07479476084593091,0.07573272667553262,0.07479476084593091,0.08521688214933737,0.045192832397822236,0.07479476084593091,0.07360510248013458,0.06376215025824924,0.039772975540350676,0.02768594437766861,0.07479477170577835,0.0,0.02768594437766861
143,0.3867,0.3867,0.3881779860784092,0.3867,0.27214592161655554,0.7320664211619976,0.3867,0.6514,0.80915,0.9561,1.5058435681180042,0.38670002222061156,0.0,1.5058435681180042,0.07575543618190783,0.07575543618190783,0.07656972998117592,0.07575543618190783,0.08752579085409345,0.044427325044290734,0.07575543618190783,0.07360698940242623,0.06274675733100121,0.039467321222049566,0.027727610695150534,0.0757554439455087,0.0,0.027727610695150534
144,0.3903,0.3903,0.39175730794469266,0.3903,0.2747080277722892,0.7329044983610434,0.3903,0.65325,0.8103999999999999,0.957075,1.504739073365093,0.3903000205755234,0.0,1.504739073365093,0.0767502081068478,0.0767502081068478,0.07744029805759231,0.0767502081068478,0.08924583952498862,0.0436894326272226,0.0767502081068478,0.07358064358994905,0.06170429032445347,0.03852254931277986,0.02776897906549552,0.0767502200134557,0.0,0.02776897906549552
145,0.3934,0.3934,0.3948419839938872,0.3934,0.27678367098114226,0.7337113514427264,0.3934,0.65415,0.81145,0.9578749999999999,1.5036315403908433,0.3934000223875046,0.0,1.5036315403908433,0.0775438227355632,0.0775438227355632,0.07812195214772566,0.0775438227355632,0.09042561113293016,0.04298823945512947,0.0775438227355632,0.07348565619674814,0.060888080387981804,0.037681090527389646,0.027810030303778887,0.07754383010114788,0.0,0.027810030303778887
146,0.39592499999999997,0.39592499999999997,0.3973460863552413,0.39592499999999997,0.2783833948833486,0.7344943181749095,0.39592499999999997,0.6555,0.812575,0.9586500000000001,1.5025209864080549,0.3959250211715698,0.0,1.5025209864080549,0.07807822377448002,0.07807822377448002,0.07853253537741306,0.07807822377448002,0.09122608992076932,0.04231452378053608,0.07807822377448002,0.07331429677157869,0.06020855536291241,0.037323138488967754,0.027850745377881136,0.07807823475368338,0.0,0.027850745377881136
147,0.39825,0.39825,0.39965811077648994,0.39825,0.2798897505868009,0.7352585985116382,0.39825,0.6569,0.81425,0.95915,1.5014074295409467,0.39825001955032346,0.0,1.5014074295409467,0.07942484218149606,0.07942484218149606,0.07978291736867855,0.07942484218149606,0.09269212230058271,0.04166562826392392,0.07942484218149606,0.07337254633414025,0.058407096220312885,0.03671023926190985,0.027891105419006267,0.07942484938618323,0.0,0.027891105419006267
148,0.4006,0.4006,0.4019928566897276,0.4006,0.28146985840611316,0.7360067095440842,0.4006,0.6581750000000001,0.8158,0.9596750000000001,1.5002908888234172,0.4006000220775604,0.0,1.5002908888234172,0.08047188950186271,0.08047188950186271,0.08072763070869814,0.08047188950186271,0.09368992568642681,0.04103299250736312,0.08047188950186271,0.07374148255900473,0.056716007930350275,0.03623132660803048,0.027931091732103352,0.08047189897985194,0.0,0.027931091732103352
149,0.40235000000000004,0.40235000000000004,0.40373203460734713,0.40235000000000004,0.28244508440738975,0.7367448168960562,0.40235000000000004,0.65965,0.817675,0.96035,1.499171384196825,0.4023500204086304,0.0,1.499171384196825,0.08108510618137246,0.08108510618137246,0.08125310407478259,0.08108510618137246,0.09408325460964556,0.04041322728367133,0.08108510618137246,0.07384604856652041,0.05406144266788793,0.03544326452233203,0.027970685806177675,0.0810851119170646,0.0,0.027970685806177675
150,0.40432500000000005,0.40432500000000005,0.40569572746404636,0.40432500000000005,0.28366239683210487,0.7374685378203962,0.40432500000000005,0.66025,0.8190500000000001,0.9609,1.4980489365072867,0.4043250232934952,0.0,1.4980489365072867,0.08187261871006964,0.08187261871006964,0.08194074677976426,0.08187261871006964,0.09433085845440943,0.039825438801575457,0.08187261871006964,0.07443891977841816,0.052467423755655836,0.034906860198088425,0.02800986932447447,0.08187261689649118,0.0,0.02800986932447447
151,0.406825,0.406825,0.40817594004872515,0.406825,0.2860563569941522,0.7381883649606051,0.406825,0.661575,0.8208249999999999,0.9614750000000001,1.4969235675024914,0.4068250209093094,0.0,1.4969235675024914,0.08072648006282283,0.08072648006282283,0.08073892543712838,0.08072648006282283,0.09267196246849183,0.039262866756782505,0.08072648006282283,0.07477615205843818,0.05038339811441421,0.034400106992727685,0.02804862417452599,0.08072648210280278,0.0,0.02804862417452599
152,0.40957499999999997,0.40957499999999997,0.4109020800175543,0.40957499999999997,0.2888578552972674,0.7389205961265425,0.40957499999999997,0.66315,0.822025,0.9621999999999999,1.4957952998280315,0.40957502126693723,0.0,1.4957952998280315,0.07890325035552506,0.07890325035552506,0.07889051030588967,0.07890325035552506,0.09035784746398022,0.03877352660324017,0.07890325035552506,0.07486220675347476,0.04889578628743652,0.03347797783618361,0.028086932458048587,0.07890325419667316,0.0,0.028086932458048587
153,0.4112,0.4112,0.4125145696133378,0.4112,0.29043144508908536,0.7396588415445396,0.4112,0.664325,0.823275,0.9628500000000001,1.4946641570232542,0.4112000226974487,0.0,1.4946641570232542,0.07815056692763726,0.07815056692763726,0.07812604085339314,0.07815056692763726,0.08945403917073115,0.038310660007850106,0.07815056692763726,0.07516223656568206,0.04755573484519682,0.03298741342458431,0.02812477650068078,0.07815056716902088,0.0,0.02812477650068078
154,0.4136,0.4136,0.4148995401477632,0.4136,0.29288740939346847,0.7403966792693693,0.4136,0.665375,0.8248749999999999,0.9633749999999999,1.493530163516639,0.4136000216007233,0.0,1.493530163516639,0.07728286787294235,0.07728286787294235,0.0772558828129356,0.07728286787294235,0.08877409142350273,0.037885040449070366,0.07728286787294235,0.07602733883281722,0.04609504823972118,0.032379316529057386,0.02816213886155247,0.07728287059243207,0.0,0.02816213886155247
155,0.415725,0.415725,0.41701235342326387,0.415725,0.2946656890203446,0.7411747115686331,0.415725,0.6665,0.826325,0.9638500000000001,1.4923933446207092,0.41572501957416536,0.0,1.4923933446207092,0.07606151110924779,0.07606151110924779,0.07601883207845665,0.07606151110924779,0.0876625883549655,0.037564314852232696,0.07606151110924779,0.0764324320342266,0.044805916338011564,0.0319337856613754,0.028199002342678928,0.07606151433557991,0.0,0.028199002342678928
156,0.418075,0.418075,0.41934389546621353,0.418075,0.2966160586712031,0.7419753038165604,0.418075,0.6674249999999999,0.8279,0.964275,1.491253726526491,0.4180750161409378,0.0,1.491253726526491,0.074567088547458,0.074567088547458,0.07451875453360783,0.074567088547458,0.0865585538005902,0.037294936769890895,0.074567088547458,0.07639553960947079,0.04332487096858392,0.031526763321907236,0.02823534999817071,0.07456708963579955,0.0,0.02823534999817071
157,0.42002500000000004,0.42002500000000004,0.42127804500576926,0.42002500000000004,0.2981643923704952,0.74281503759735,0.42002500000000004,0.668175,0.82965,0.964825,1.4901113362975233,0.42002502381801604,0.0,1.4901113362975233,0.07354764612140893,0.07354764612140893,0.07350237399835084,0.07354764612140893,0.08601776018851141,0.037137886683375726,0.07354764612140893,0.07601827722477156,0.04214165925120231,0.030909601618626922,0.028271165143254298,0.07354765300433404,0.0,0.028271165143254298
158,0.42190000000000005,0.42190000000000005,0.4231351473338728,0.42190000000000005,0.2997397403187191,0.7436468526592697,0.42190000000000005,0.669,0.8313,0.9653750000000001,1.4889662018634426,0.42190001904964447,0.0,1.4889662018634426,0.07251859914685489,0.07251859914685489,0.07246424020279309,0.07251859914685489,0.08535217685078848,0.036966083238735764,0.07251859914685489,0.07537941068723976,0.04097692440061032,0.03056328816297967,0.028306431363099974,0.07251860161779078,0.0,0.028306431363099974
159,0.42387500000000006,0.42387500000000006,0.4250952280300793,0.42387500000000006,0.3012105517424669,0.7444425204189626,0.42387500000000006,0.6698999999999999,0.8329000000000001,0.965925,1.4878183520131414,0.4238750249147415,0.0,1.4878183520131414,0.07167453929627547,0.07167453929627547,0.07159859564121558,0.07167453929627547,0.08496927583320826,0.036746280965265755,0.07167453929627547,0.07515966338402538,0.04056976159106134,0.030268256657943006,0.028341132521446905,0.07167455198859174,0.0,0.028341132521446905
160,0.42612500000000003,0.42612500000000003,0.4273307565579601,0.42612500000000003,0.3029525372102536,0.7451901138748976,0.42612500000000003,0.671,0.834625,0.96635,1.4866678163875253,0.42612501978874207,0.0,1.4866678163875253,0.0714032221884201,0.0714032221884201,0.07129786244936372,0.0714032221884201,0.08490853450076055,0.03647408568419375,0.0714032221884201,0.0740316186203946,0.04012294473794821,0.029992174905390818,0.028375252769024934,0.071403226004207,0.0,0.028375252769024934
161,0.42755,0.42755,0.4287477475358833,0.42755,0.3039139543171757,0.7459006222151613,0.42755,0.67245,0.836225,0.966625,1.485514625471877,0.4275500148534775,0.0,1.485514625471877,0.0709655432821685,0.0709655432821685,0.07084875719053801,0.0709655432821685,0.0845052507370611,0.03614103637077705,0.0709655432821685,0.07293593078860376,0.039749641857226535,0.02977537433293943,0.02840877655176768,0.07096553726332061,0.0,0.02840877655176768
162,0.429075,0.429075,0.4302626747031315,0.429075,0.304948532803646,0.7465642263400578,0.429075,0.673675,0.83735,0.96715,1.4843588105878343,0.42907502353191374,0.0,1.4843588105878343,0.07104293009629224,0.07104293009629224,0.07090000640331902,0.07104293009629224,0.08443112384426361,0.03573682872192601,0.07104293009629224,0.07171558892210567,0.03966460078653958,0.029182186347153635,0.02844168861881073,0.07104293007978314,0.0,0.02844168861881073
163,0.4303,0.4303,0.43147755164878987,0.4303,0.305690755632363,0.7471930521917068,0.4303,0.675125,0.8383499999999999,0.9675499999999999,1.483200403885004,0.43030001819133756,0.0,1.483200403885004,0.07090386684330646,0.07090386684330646,0.07073915436191087,0.07090386684330646,0.08421097141411661,0.03528815860505099,0.07090386684330646,0.0704133874976122,0.03962694089182817,0.028814010866629134,0.02847397403027112,0.07090386948809216,0.0,0.02847397403027112
164,0.4314,0.4314,0.4325685371157742,0.4314,0.306472902700867,0.7477959362081815,0.4314,0.67585,0.839475,0.9676750000000001,1.482039438332213,0.43140001595020294,0.0,1.482039438332213,0.07062677726377346,0.07062677726377346,0.0704466246315523,0.07062677726377346,0.0837027768714961,0.03479472788940627,0.07062677726377346,0.06968861297068396,0.03948372555032434,0.02856280847146826,0.02850561816480566,0.07062677379449372,0.0,0.02850561816480566
165,0.43224999999999997,0.43224999999999997,0.4334097718355607,0.43224999999999997,0.3070084105618931,0.7482930388113813,0.43224999999999997,0.677075,0.840825,0.968125,1.4808759477084144,0.43225001990795137,0.0,1.4808759477084144,0.07011666864749223,0.07011666864749223,0.06993236298722355,0.07011666864749223,0.08299000746823837,0.03414979095039209,0.07011666864749223,0.06891117974932981,0.039981949052040985,0.02813959497852725,0.02853660672693909,0.07011666848182206,0.0,0.02853660672693909
166,0.432925,0.432925,0.4340799581658846,0.432925,0.3074347227512266,0.7487531677479484,0.432925,0.67815,0.8421,0.9685,1.4797099665932492,0.4329250156879425,0.0,1.4797099665932492,0.07021149102691254,0.07021149102691254,0.07004066886522028,0.07021149102691254,0.08286948245886123,0.033482124828241235,0.07021149102691254,0.0677502767522023,0.04001235920173776,0.027871730002519277,0.028566925754162493,0.07021149153602567,0.0,0.028566925754162493
167,0.43375,0.43375,0.4348985913624802,0.43375,0.3078789755559075,0.7492252842179999,0.43375,0.67925,0.843375,0.9687250000000001,1.478541530357284,0.43375001549720765,0.0,1.478541530357284,0.07031002773431398,0.07031002773431398,0.07013860089927854,0.07031002773431398,0.08280926405793902,0.03285731658232837,0.07031002773431398,0.06643177368967018,0.040520956512237805,0.027522831431377095,0.028596561623793565,0.070310025705484,0.0,0.028596561623793565
168,0.43404999999999994,0.43404999999999994,0.43519946043012697,0.43404999999999994,0.3080953725203754,0.7496701507763,0.43404999999999994,0.68055,0.8445500000000001,0.9691750000000001,1.4773706751519233,0.4340500205755234,0.0,1.4773706751519233,0.07017495992161307,0.07017495992161307,0.0699971955466661,0.07017495992161307,0.08270008932350971,0.03226090386557703,0.07017495992161307,0.0650039315050337,0.040782417235317905,0.026959344391138323,0.02862550105959683,0.07017496851427613,0.0,0.02862550105959683
169,0.43467500000000003,0.43467500000000003,0.4358225846121453,0.43467500000000003,0.3087614154075421,0.7500869933188063,0.43467500000000003,0.6815249999999999,0.846525,0.9695499999999999,1.4761974378990075,0.43467501997947694,0.0,1.4761974378990075,0.0701786460478621,0.0701786460478621,0.07001551728950083,0.0701786460478621,0.08239828262689913,0.03170309701462602,0.0701786460478621,0.06439531232939244,0.0413169406337562,0.026600125312988027,0.028653731138159833,0.07017866075881679,0.0,0.028653731138159833
170,0.43525,0.43525,0.4363938383497927,0.43525,0.309224125356425,0.7505030997018981,0.43525,0.6832,0.8493999999999999,0.9699249999999999,1.4750218562801076,0.4352500200271606,0.0,1.4750218562801076,0.06996963627174291,0.06996963627174291,0.06979991080530054,0.06996963627174291,0.08206757393090726,0.031210288961026962,0.06996963627174291,0.06273863332198998,0.042826231577283484,0.02635311756805169,0.028681239295020394,0.06996964337411704,0.0,0.028681239295020394
171,0.43594999999999995,0.43594999999999995,0.4370898198663403,0.43594999999999995,0.30988243166726653,0.750927087877175,0.43594999999999995,0.6853,0.8517250000000001,0.97035,1.4738439687255207,0.4359500169754028,0.0,1.4738439687255207,0.06981879323569615,0.06981879323569615,0.06964889901699667,0.06981879323569615,0.08192762935546886,0.030804718239635605,0.06981879323569615,0.06064111183384128,0.04458316978163151,0.025845481014848393,0.028708013330543368,0.06981879770611275,0.0,0.028708013330543368
172,0.4366,0.4366,0.43774138599241247,0.4366,0.3104318846350772,0.7513546329689798,0.4366,0.6884,0.852375,0.97075,1.4726638144029782,0.4366000235080719,0.0,1.4726638144029782,0.06966110424364837,0.06966110424364837,0.06949442466789008,0.06966110424364837,0.08164482634256333,0.030477324785950048,0.06966110424364837,0.05669695269099076,0.04508991788021403,0.02564609565259831,0.02873404141554492,0.06966111216643336,0.0,0.02873404141554492
173,0.436975,0.436975,0.43811376409749825,0.436975,0.31073580655386707,0.7517769547387512,0.436975,0.690975,0.853025,0.9712500000000001,1.4714814332060715,0.436975023150444,0.0,1.4714814332060715,0.06966561502396046,0.06966561502396046,0.06949681554713585,0.06966561502396046,0.08138819480390722,0.03021829019350688,0.06966561502396046,0.05380203553563546,0.045480375804662514,0.02522289524310097,0.028759312096660772,0.0696656217326838,0.0,0.028759312096660772
174,0.4373,0.4373,0.4384392565379561,0.4373,0.310998678394249,0.7521708461065664,0.4373,0.694225,0.8539749999999999,0.971725,1.4702968657424083,0.4373000174760818,0.0,1.4702968657424083,0.06931047299410578,0.06931047299410578,0.06914714253842202,0.06931047299410578,0.0811275592823844,0.029982070520504236,0.06931047299410578,0.04998380987879975,0.04566506231975017,0.024793718402495068,0.028783814301460157,0.06931047565879758,0.0,0.028783814301460157
175,0.4372,0.4372,0.43833843932916494,0.4372,0.3110027096181014,0.7525478362467751,0.4372,0.696875,0.855025,0.9721249999999999,1.4691101533215072,0.4372000217437744,0.0,1.4691101533215072,0.06907300887868978,0.06907300887868978,0.06891109021963505,0.06907300887868978,0.08080506978798828,0.029766338044381092,0.06907300887868978,0.047100255071260276,0.04598240152493126,0.02455556341126069,0.02880753734330434,0.06907301298182898,0.0,0.02880753734330434
176,0.43732499999999996,0.43732499999999996,0.4384650827248688,0.43732499999999996,0.31136075176869143,0.7529040980287612,0.43732499999999996,0.6992499999999999,0.856325,0.972325,1.4679213379424407,0.4373250246047974,0.0,1.4679213379424407,0.06876096377225152,0.06876096377225152,0.06861406349728578,0.06876096377225152,0.08055721435650944,0.029558860483832522,0.06876096377225152,0.04493127468083278,0.04606125902896416,0.024252161988390048,0.0288304709259481,0.06876096494974604,0.0,0.0288304709259481
177,0.437425,0.437425,0.4385675376257739,0.437425,0.31168881636127177,0.7532337591388043,0.437425,0.70195,0.8571500000000001,0.972675,1.4667304622812363,0.4374250203371048,0.0,1.4667304622812363,0.06824598584043849,0.06824598584043849,0.06810759023868118,0.06824598584043849,0.08012210722428363,0.0293731600790699,0.06824598584043849,0.04357668846731906,0.04594912645766209,0.023794855302961777,0.02885260514789154,0.06824599503255475,0.0,0.02885260514789154
178,0.4373,0.4373,0.43844383636675904,0.4373,0.31164659103366943,0.7535432462197591,0.4373,0.7038,0.858075,0.9728999999999999,1.4655375696780495,0.4373000204563141,0.0,1.4655375696780495,0.06765073704123424,0.06765073704123424,0.06752078188524163,0.06765073704123424,0.07952107916904927,0.029195830325644948,0.06765073704123424,0.04268388324518855,0.04605794207058948,0.02342399055099991,0.02887393050647618,0.06765074633121511,0.0,0.02887393050647618
179,0.43735,0.43735,0.4384949721413773,0.43735,0.31175234265763113,0.7538368301721335,0.43735,0.7054750000000001,0.859,0.973175,1.4643427041241146,0.43735002279281615,0.0,1.4643427041241146,0.06708475153780395,0.06708475153780395,0.06695976996000255,0.06708475153780395,0.07909282306992055,0.02903187276517221,0.06708475153780395,0.04182660138396778,0.045990488147007104,0.02318645737398355,0.02889443790173522,0.06708476341579415,0.0,0.02889443790173522
180,0.43739999999999996,0.43739999999999996,0.4385497973848017,0.43739999999999996,0.31191690459117005,0.75411837602136,0.43739999999999996,0.7081999999999999,0.85965,0.9736,1.4631459102484885,0.437400022149086,0.0,1.4631459102484885,0.06639592942676868,0.06639592942676868,0.06627596691743844,0.06639592942676868,0.0785603230951316,0.02887802751153283,0.06639592942676868,0.041546961381068545,0.04620563938645489,0.022987375762458087,0.028914118639996888,0.06639592465218029,0.0,0.028914118639996888
181,0.43765,0.43765,0.4388022757268694,0.43765,0.31235549009953034,0.7543974471289617,0.43765,0.70995,0.8603249999999999,0.9738,1.4619472333045966,0.43765002489089966,0.0,1.4619472333045966,0.06617266975286869,0.06617266975286869,0.06606136152872996,0.06617266975286869,0.07856169237642162,0.028743338513022205,0.06617266975286869,0.04112815337454384,0.0462671965027299,0.02285151344367956,0.028932964437244826,0.06617268143948388,0.0,0.028932964437244826
182,0.43795,0.43795,0.43910213925752634,0.43795,0.31277851040928367,0.75466429252031,0.43795,0.711925,0.8615,0.9740249999999999,1.4607467191565882,0.4379500150680542,0.0,1.4607467191565882,0.06557955304649292,0.06557955304649292,0.06547053872038089,0.06557955304649292,0.07813422448456693,0.028616552622848842,0.06557955304649292,0.04100458138360205,0.04643454174067693,0.022613126104592932,0.02895096742224101,0.06557955522100442,0.0,0.02895096742224101
183,0.43775000000000003,0.43775000000000003,0.43890573635422614,0.43775000000000003,0.3126250186717766,0.7549229724546194,0.43775000000000003,0.713775,0.86235,0.97425,1.4595444142655178,0.43775001764297483,0.0,1.4595444142655178,0.06508199955953003,0.06508199955953003,0.06497783947605831,0.06508199955953003,0.07760926684698873,0.02849919922196598,0.06508199955953003,0.041208725141379694,0.0459477662375683,0.02240132684562334,0.028968120139412225,0.06508200488808778,0.0,0.028968120139412225
184,0.43777499999999997,0.43777499999999997,0.43893468116150575,0.43777499999999997,0.31283008836829396,0.7551782080522196,0.43777499999999997,0.7152000000000001,0.8634499999999999,0.974475,1.4583403656753562,0.4377750277519226,0.0,1.4583403656753562,0.06469903077584185,0.06469903077584185,0.06460039954685633,0.06469903077584185,0.07731204045912744,0.028387487072044467,0.06469903077584185,0.04053064684079606,0.04613262884818561,0.022274627444197084,0.028984415551507343,0.06469904584649266,0.0,0.028984415551507343
185,0.437875,0.437875,0.43903600810151333,0.437875,0.31314350433994287,0.7554268491058319,0.437875,0.717325,0.86405,0.9746750000000001,1.457134620998841,0.4378750264644623,0.0,1.457134620998841,0.06405859405436733,0.06405859405436733,0.0639467619383788,0.06405859405436733,0.07666035997875244,0.028283425081391297,0.06405859405436733,0.04090572664337138,0.0461251016259043,0.022054241844446466,0.028999847042025954,0.0640585965493733,0.0,0.028999847042025954
186,0.43810000000000004,0.43810000000000004,0.4392625448902134,0.43810000000000004,0.3135339075993659,0.7556715774982493,0.43810000000000004,0.71885,0.864925,0.974975,1.4559272284031777,0.4381000190973282,0.0,1.4559272284031777,0.0634843812812779,0.0634843812812779,0.06337904796888838,0.0634843812812779,0.07612465638928727,0.02818944700569829,0.0634843812812779,0.04112501266463833,0.04612393479649271,0.02172634409599963,0.02901440841742442,0.06348438492849906,0.0,0.02901440841742442
187,0.4383,0.4383,0.43946195104742547,0.4383,0.3138750750536835,0.7559175613360939,0.4383,0.7203999999999999,0.86595,0.97525,1.4547182365955975,0.43830002546310426,0.0,1.4547182365955975,0.0635215186636256,0.0635215186636256,0.06342100751017897,0.0635215186636256,0.07637822099900561,0.02809170569508834,0.0635215186636256,0.04097326364024885,0.045625407151912385,0.021583494207894644,0.02902809390910175,0.06352152359692664,0.0,0.02902809390910175
188,0.43834999999999996,0.43834999999999996,0.4395106475485805,0.43834999999999996,0.3139172560441025,0.7561651264462854,0.43834999999999996,0.721875,0.8669,0.9754250000000001,1.4535076948087788,0.43835002183914185,0.0,1.4535076948087788,0.06308462129904914,0.06308462129904914,0.06297889461446576,0.06308462129904914,0.07599335125210831,0.028001017669021105,0.06308462129904914,0.04102713363670979,0.04488723525557002,0.0214317553851496,0.02904089817516953,0.06308462923542374,0.0,0.02904089817516953
189,0.438325,0.438325,0.4394833946826469,0.438325,0.3139178822300285,0.7564065420519867,0.438325,0.72295,0.86785,0.975525,1.4522956527861361,0.43832501471042634,0.0,1.4522956527861361,0.06252089095298911,0.06252089095298911,0.06241145294906105,0.06252089095298911,0.07563784974794178,0.027905770714420942,0.06252089095298911,0.040783268628200954,0.044532166900891866,0.021301881111509588,0.029052816302007137,0.0625208868195469,0.0,0.029052816302007137
190,0.438225,0.438225,0.4393820066254164,0.438225,0.31379955057392855,0.7566495301726585,0.438225,0.7240249999999999,0.8685499999999999,0.975775,1.4510821607669888,0.4382250279188156,0.0,1.4510821607669888,0.06214001327647106,0.06214001327647106,0.06202801412423697,0.06214001327647106,0.07521340074269402,0.02779752925286405,0.06214001327647106,0.040561073635253374,0.044030576497096484,0.02114580665022947,0.029063843805606584,0.06214002224296935,0.0,0.029063843805606584
191,0.438025,0.438025,0.43917997784307267,0.438025,0.3134819624496458,0.7568932327460294,0.438025,0.72475,0.869575,0.975975,1.4498672694716113,0.4380250215530396,0.0,1.4498672694716113,0.0617822621523902,0.0617822621523902,0.06165923985733398,0.0617822621523902,0.07486784970355577,0.027682910140804828,0.0617822621523902,0.04060052681650545,0.043598396058672724,0.021034511984936666,0.02907397663270762,0.061782261882002726,0.0,0.02907397663270762
192,0.438025,0.438025,0.439179047159287,0.438025,0.31346640503334544,0.7571411101903357,0.438025,0.7253999999999999,0.87045,0.976375,1.4486510300861664,0.43802501559257506,0.0,1.4486510300861664,0.06130914944407202,0.06130914944407202,0.06119165125287921,0.06130914944407202,0.07427029987751382,0.02755747057141312,0.06130914944407202,0.0402335542661705,0.04328407456687868,0.020872047362707695,0.029083211161725887,0.06130914545682865,0.0,0.029083211161725887
193,0.43834999999999996,0.43834999999999996,0.43950078214572513,0.43834999999999996,0.313926811785672,0.7573920100529203,0.43834999999999996,0.725975,0.871325,0.9767250000000001,1.447433494247535,0.4383500248193741,0.0,1.447433494247535,0.06095481021944773,0.06095481021944773,0.06084251500846603,0.06095481021944773,0.0739405793684698,0.027418767412579155,0.06095481021944773,0.03954839686314027,0.04270246707679127,0.020790105151783676,0.029091544203474297,0.06095481942640291,0.0,0.029091544203474297
194,0.43847500000000006,0.43847500000000006,0.43962555024841443,0.43847500000000006,0.31416653128319716,0.7576467702652664,0.43847500000000006,0.726675,0.872475,0.9769500000000001,1.446214714028039,0.4384750187397003,0.0,1.446214714028039,0.06063706351912355,0.06063706351912355,0.060522872058860845,0.06063706351912355,0.07351830041937926,0.027270537473959532,0.06063706351912355,0.03861078037428294,0.04220098241352523,0.02064037305864406,0.029098973001676482,0.060637065200075405,0.0,0.029098973001676482
195,0.43875000000000003,0.43875000000000003,0.439898405382029,0.43875000000000003,0.3145369195636961,0.7579044901733094,0.43875000000000003,0.7269,0.873325,0.9771750000000001,1.4449947419200653,0.43875002264976504,0.0,1.4449947419200653,0.060171514116823685,0.060171514116823685,0.06004781501170176,0.060171514116823685,0.07309981685526186,0.027107987374857034,0.060171514116823685,0.038347678475292885,0.04189902710352858,0.020560564329695732,0.029105495233277167,0.060171514175379096,0.0,0.029105495233277167
196,0.4389,0.4389,0.44004637017850873,0.4389,0.31470638052249644,0.7581559720156716,0.4389,0.727325,0.8744250000000001,0.977425,1.443773630820595,0.438900026679039,0.0,1.443773630820595,0.05966436215288915,0.05966436215288915,0.05954226931646935,0.05966436215288915,0.0726388694729088,0.026928192857537028,0.05966436215288915,0.03766962562124082,0.04151841124395566,0.020437251527541587,0.02911110900854246,0.05966437058095701,0.0,0.02911110900854246
197,0.438775,0.438775,0.43992166319304216,0.438775,0.3145359800652387,0.7584124447142866,0.438775,0.7276,0.8753,0.977675,1.4425514340156416,0.43877502381801603,0.0,1.4425514340156416,0.05935433266035056,0.05935433266035056,0.059230600313793215,0.05935433266035056,0.07231998141141559,0.02673046237477524,0.05935433266035056,0.03745556626783856,0.04112325646422257,0.02032754357461271,0.02911581287095196,0.05935433412395393,0.0,0.02911581287095196
198,0.43875000000000003,0.43875000000000003,0.4398944714443315,0.43875000000000003,0.31440936521918444,0.758665955230264,0.43875000000000003,0.728125,0.8763,0.977975,1.4413282051646008,0.43875002264976504,0.0,1.4413282051646008,0.05898234199035051,0.05898234199035051,0.058855900216737624,0.05898234199035051,0.0718217873091268,0.02652153847696423,0.05898234199035051,0.03680848520835017,0.040925881514975074,0.020199852172176354,0.02911960579688237,0.05898234591869843,0.0,0.02911960579688237
199,0.43884999999999996,0.43884999999999996,0.4399951121694448,0.43884999999999996,0.3146030415767317,0.758919161023142,0.43884999999999996,0.728,0.8769750000000001,0.978175,1.44010399828452,0.43885001838207244,0.0,1.44010399828452,0.058523641946367846,0.058523641946367846,0.058391758229915706,0.058523641946367846,0.0711579180350046,0.02630381685473481,0.058523641946367846,0.0359561847562032,0.04064641743130629,0.02007107163722619,0.029122487195073467,0.058523642658460724,0.0,0.029122487195073467
200,0.43892499999999995,0.43892499999999995,0.44006793604817585,0.43892499999999995,0.314714520552782,0.7591695972553874,0.43892499999999995,0.728425,0.8774000000000001,0.978425,1.438878867734286,0.4389250218868256,0.0,1.438878867734286,0.05809140905121476,0.05809140905121476,0.057939995403356016,0.05809140905121476,0.07076289190701081,0.026083054982222607,0.05809140905121476,0.03559163642393157,0.0409425749610896,0.02006172765906932,0.029124456905883205,0.05809141608517048,0.0,0.029124456905883205
201,0.43925000000000003,0.43925000000000003,0.4403938633666461,0.43925000000000003,0.3152170620826347,0.7594146702600945,0.43925000000000003,0.7285,0.8779,0.9786250000000001,1.437652868198741,0.43925002217292786,0.0,1.437652868198741,0.05795100900281586,0.05795100900281586,0.05780565646202901,0.05795100900281586,0.07070955395144495,0.02585029527262273,0.05795100900281586,0.0352236899448841,0.04041335037940912,0.019878886761810603,0.029125515200316244,0.05795101388001641,0.0,0.029125515200316244
202,0.439325,0.439325,0.4404673123430487,0.439325,0.3153173807773195,0.7596562794207358,0.439325,0.728475,0.8788,0.9788499999999999,1.4364260546727252,0.4393250197172165,0.0,1.4364260546727252,0.057648365352174366,0.057648365352174366,0.057495663179908583,0.057648365352174366,0.0704445521219532,0.025609901545782677,0.057648365352174366,0.034952040554006136,0.039556885901473854,0.019921442941937893,0.02912566277883193,0.05764836551242351,0.0,0.02912566277883193
203,0.43945,0.43945,0.4405907691331722,0.43945,0.31551314225451366,0.759898186284878,0.43945,0.72885,0.87985,0.9790749999999999,1.4351984824450563,0.4394500255584717,0.0,1.4351984824450563,0.05721327060510815,0.05721327060510815,0.057055819713859444,0.05721327060510815,0.06992237052151308,0.025374176892336082,0.05721327060510815,0.03455836448033319,0.038476760662913265,0.01986239117864048,0.02912490076992035,0.05721327510699462,0.0,0.02912490076992035
204,0.439525,0.439525,0.4406660322853663,0.439525,0.3156264003142311,0.7601321932406266,0.439525,0.729125,0.88055,0.97915,1.433970207082445,0.43952501118183135,0.0,1.433970207082445,0.05688761459618821,0.05688761459618821,0.05673514655696675,0.05688761459618821,0.06961381571745176,0.02513171347399947,0.05688761459618821,0.03395631384588145,0.03800836896146839,0.019752004117726023,0.029123230728443777,0.05688761549634385,0.0,0.029123230728443777
205,0.4394,0.4394,0.44054176704590287,0.4394,0.31552936160185674,0.7603677395277645,0.4394,0.72895,0.8815,0.9792249999999999,1.432741284413353,0.4394000232219696,0.0,1.432741284413353,0.05663690394865249,0.05663690394865249,0.056489844069465736,0.05663690394865249,0.0693502383907398,0.02488687259031666,0.05663690394865249,0.033116545042554714,0.037565868077876804,0.0196537563556916,0.029120654633737624,0.05663690565361093,0.0,0.029120654633737624
206,0.43937499999999996,0.43937499999999996,0.4405188287464471,0.43937499999999996,0.31554021131896814,0.7605999510104988,0.43937499999999996,0.7287,0.88225,0.9794750000000001,1.4315117705117983,0.43937502801418304,0.0,1.4315117705117983,0.056252561670064795,0.056252561670064795,0.056109045734078794,0.056252561670064795,0.06892838342759976,0.024648712852304484,0.056252561670064795,0.03243643356200283,0.037637156581702,0.019364002255043544,0.029117174887463345,0.05625257000356408,0.0,0.029117174887463345
207,0.43945,0.43945,0.4405939696641957,0.43945,0.31568533461867243,0.7608294702213763,0.43945,0.72915,0.8827999999999999,0.979575,1.4302817216811108,0.4394500195980072,0.0,1.4302817216811108,0.05616651829851817,0.05616651829851817,0.05602983420239752,0.05616651829851817,0.06885444717419095,0.024411380692680472,0.05616651829851817,0.03209365634791052,0.03712456509285106,0.019236846155230265,0.02911279431120963,0.05616652568944421,0.0,0.02911279431120963
208,0.43949999999999995,0.43949999999999995,0.44064385524347094,0.43949999999999995,0.31583886367015984,0.7610540281020535,0.43949999999999995,0.729,0.8836999999999999,0.9796250000000001,1.4290511944376416,0.43950002193450927,0.0,1.4290511944376416,0.0560395445694873,0.0560395445694873,0.055907082381218436,0.0560395445694873,0.0687162762452086,0.0241666416194249,0.0560395445694873,0.03147154799709308,0.03711577232869545,0.019185588486037023,0.02910751614383233,0.05603954911976278,0.0,0.02910751614383233
209,0.43942499999999995,0.43942499999999995,0.4405685309740538,0.43942499999999995,0.31583698053550735,0.761278114092589,0.43942499999999995,0.729125,0.8846,0.97965,1.4278202454944329,0.4394250184297562,0.0,1.4278202454944329,0.05571343469537267,0.05571343469537267,0.055587757025129234,0.05571343469537267,0.06835596179773522,0.02391722991010852,0.05571343469537267,0.031657948361263795,0.03706979153494721,0.019087226677079627,0.029101344038530732,0.055713431866933956,0.0,0.029101344038530732
210,0.4394,0.4394,0.44054603442060103,0.4394,0.3157958910176545,0.7614916122184255,0.4394,0.72915,0.8851749999999999,0.9798,1.4265889317448495,0.4394000172615051,0.0,1.4265889317448495,0.05542439795693669,0.05542439795693669,0.05530723608953861,0.05542439795693669,0.0681432569997452,0.023680040462974436,0.05542439795693669,0.03143317426612282,0.03699419060999834,0.018982740698972978,0.029094282059648834,0.05542439886765331,0.0,0.029094282059648834
211,0.43937499999999996,0.43937499999999996,0.44051934553511607,0.43937499999999996,0.31578645262392735,0.7617061330749121,0.43937499999999996,0.72895,0.8862249999999999,0.979925,1.4253573102461794,0.4393750160932541,0.0,1.4253573102461794,0.05536184631836062,0.05536184631836062,0.05524300786799568,0.05536184631836062,0.06800667926610375,0.02343822689547978,0.05536184631836062,0.031394178512017895,0.0367456441107121,0.0188896833983232,0.029086334679200538,0.055361845337365455,0.0,0.029086334679200538
212,0.43892499999999995,0.43892499999999995,0.4400653412739305,0.43892499999999995,0.31552771794155815,0.7619201112956077,0.43892499999999995,0.7289749999999999,0.8870750000000001,0.980025,1.4241254382032034,0.4389250159263611,0.0,1.4241254382032034,0.05576787829925037,0.05576787829925037,0.055624563338751515,0.05576787829925037,0.06798393756210723,0.023192373491680428,0.05576787829925037,0.03136820975658853,0.03652340383614017,0.018929125852916603,0.029077506773109406,0.05576787475670533,0.0,0.029077506773109406
213,0.43877499999999997,0.43877499999999997,0.4399138842857563,0.43877499999999997,0.3155656785535414,0.7621320250800232,0.43877499999999997,0.7292500000000001,0.88765,0.9802250000000001,1.4228933729517428,0.43877502381801603,0.0,1.4228933729517428,0.055969541568011205,0.055969541568011205,0.055822615333356064,0.055969541568011205,0.06792838518603413,0.02294880886891833,0.055969541568011205,0.03163046175937229,0.036568277083954756,0.01897602654228048,0.029067803617158123,0.055969542109609575,0.0,0.029067803617158123
214,0.4385,0.4385,0.43963540327309814,0.4385,0.31556073497232534,0.7623373250661982,0.4385,0.729275,0.888475,0.980425,1.4216611719421846,0.43850001990795134,0.0,1.4216611719421846,0.056491395608338255,0.056491395608338255,0.056324340666764755,0.056491395608338255,0.06790532352815454,0.022700120323273766,0.056491395608338255,0.03141643457031867,0.03614332003750256,0.018848463686288418,0.029057230882642792,0.05649140301239881,0.0,0.029057230882642792
215,0.43810000000000004,0.43810000000000004,0.43922908978661573,0.43810000000000004,0.31552310980974674,0.7625406836540879,0.43810000000000004,0.729125,0.889025,0.980575,1.4204288927229942,0.43810002207756044,0.0,1.4204288927229942,0.0575110134380074,0.0575110134380074,0.05731851383375114,0.0575110134380074,0.06840322664950788,0.022444939445457286,0.0575110134380074,0.03117095558724856,0.03608832721408836,0.018769452871916968,0.029045794631728954,0.05751102198115532,0.0,0.029045794631728954
216,0.43765,0.43765,0.4387714571738468,0.43765,0.31526637041791006,0.7627478196958313,0.43765,0.729275,0.8896000000000001,0.9807750000000001,1.4191965929242163,0.4376500308513641,0.0,1.4191965929242163,0.05829227126205402,0.05829227126205402,0.058070794254229216,0.05829227126205402,0.06864327312084695,0.0221902656775553,0.05829227126205402,0.03144604064460618,0.036229246933014436,0.018672041636866848,0.02903350131250147,0.05829227972444594,0.0,0.02903350131250147
217,0.43755,0.43755,0.43866650188225575,0.43755,0.31544732435669165,0.7629543420456154,0.43755,0.7291749999999999,0.89025,0.980925,1.417964330240969,0.43755002617836,0.0,1.417964330240969,0.058862693335139424,0.058862693335139424,0.05863342967816359,0.058862693335139424,0.06884264044373592,0.021934361312845017,0.058862693335139424,0.03162366597976896,0.03632281957973833,0.01858017536695137,0.029020357753709383,0.05886270002074015,0.0,0.029020357753709383
218,0.43727499999999997,0.43727499999999997,0.4383880208695975,0.43727499999999997,0.31540127730546275,0.7631603938821863,0.43727499999999997,0.72905,0.890625,0.9812,1.4167321624169427,0.43727501630783083,0.0,1.4167321624169427,0.059293110195592406,0.059293110195592406,0.059059193233766114,0.059293110195592406,0.06880718641036014,0.021672072755244753,0.059293110195592406,0.03172074330080484,0.03662786772997363,0.01863158906564631,0.029006371159200354,0.05929311150528301,0.0,0.029006371159200354
219,0.436975,0.436975,0.4380830343231229,0.436975,0.31527587112740807,0.7633660608497881,0.436975,0.7297499999999999,0.891225,0.9812749999999999,1.4155001472278994,0.43697501718997955,0.0,1.4155001472278994,0.0597513888727469,0.0597513888727469,0.05950050394934849,0.0597513888727469,0.06883689854096622,0.021419832021311085,0.0597513888727469,0.030957856658510606,0.036438770942195324,0.018532048066944883,0.02899154910204222,0.05975138807827019,0.0,0.02899154910204222
220,0.437075,0.437075,0.43817565708750905,0.437075,0.31588749656597787,0.7635757070655012,0.437075,0.730375,0.892,0.9813750000000001,1.414268342465189,0.4370750218629837,0.0,1.414268342465189,0.059828580359037244,0.059828580359037244,0.05959519229741944,0.059828580359037244,0.06828605496921472,0.021156969195448724,0.059828580359037244,0.029505708016510177,0.036429345618913055,0.018447466703528106,0.02897589951833448,0.05982858751414462,0.0,0.02897589951833448
221,0.43709999999999993,0.43709999999999993,0.4381942668950439,0.43709999999999993,0.3163917662469026,0.7637846277726145,0.43709999999999993,0.731375,0.892275,0.9814999999999999,1.4130368059192822,0.4371000170707703,0.0,1.4130368059192822,0.06009057977568347,0.06009057977568347,0.05987677870877566,0.06009057977568347,0.06799747392053038,0.020899454603577464,0.06009057977568347,0.02823961215109802,0.03643553096452238,0.01849399301875553,0.028959430700704884,0.06009058034092109,0.0,0.028959430700704884
222,0.437625,0.437625,0.4387084429961983,0.437625,0.3174408503580303,0.7639989169712708,0.437625,0.7318749999999999,0.8929750000000001,0.9815250000000001,1.4118055953633306,0.4376250207424164,0.0,1.4118055953633306,0.05958481932878915,0.05958481932878915,0.05939505209616474,0.05958481932878915,0.06690645686876878,0.020628611892303732,0.05958481932878915,0.02790715011923961,0.03664269102502648,0.018478384519336217,0.02894215129149551,0.05958482456241944,0.0,0.02894215129149551
223,0.43795,0.43795,0.4390205763895659,0.43795,0.3183831331928631,0.7642065783001959,0.43795,0.7322,0.893575,0.9816750000000001,1.410574768536761,0.43795002102851865,0.0,1.410574768536761,0.05832771401505653,0.05832771401505653,0.05817205037061638,0.05832771401505653,0.06493418667847166,0.02036803187295435,0.05832771401505653,0.027896335880462093,0.036710778390004216,0.018424036986743386,0.028924070275636753,0.05832771627166882,0.0,0.028924070275636753
224,0.43817500000000004,0.43817500000000004,0.4392340193935006,0.43817500000000004,0.31906543313639946,0.7644104667564073,0.43817500000000004,0.732325,0.8942499999999999,0.9817500000000001,1.4093443831289103,0.43817501962184907,0.0,1.4093443831289103,0.057560481476250494,0.057560481476250494,0.057413290654516114,0.057560481476250494,0.06379631396330745,0.020108890172417123,0.057560481476250494,0.027673706433684955,0.03650475615892019,0.01834242198959677,0.028905196973216078,0.057560486334868835,0.0,0.028905196973216078
225,0.4386,0.4386,0.43964366802362376,0.4386,0.3199730390365336,0.7646154781031843,0.4386,0.7326750000000001,0.8945500000000001,0.9818,1.408114496762713,0.4386000126600266,0.0,1.408114496762713,0.05617324392745476,0.05617324392745476,0.056056394030703796,0.05617324392745476,0.06221354553894771,0.019856728691222774,0.05617324392745476,0.027100904556449378,0.03619637796489832,0.01833590890999289,0.02888554103173916,0.05617324360472017,0.0,0.02888554103173916
226,0.43875000000000003,0.43875000000000003,0.4397866653050678,0.43875000000000003,0.32049074261885246,0.7648253809445383,0.43875000000000003,0.732925,0.8951,0.98185,1.406885166978446,0.4387500166893005,0.0,1.406885166978446,0.05547346713119304,0.05547346713119304,0.055387565318673934,0.05547346713119304,0.061487029888495005,0.019612851749875197,0.05547346713119304,0.02737193666269646,0.035599664480316574,0.018352717025612957,0.02886511241809263,0.05547347032094038,0.0,0.02886511241809263
227,0.43867500000000004,0.43867500000000004,0.4397029424461434,0.43867500000000004,0.3207844824605582,0.7650219392109358,0.43867500000000004,0.7330249999999999,0.89545,0.981975,1.4056564512175427,0.43867501318454744,0.0,1.4056564512175427,0.055001521443602916,0.055001521443602916,0.05492780010590854,0.055001521443602916,0.060928526747107054,0.019384504174660387,0.055001521443602916,0.02704893969990114,0.03533643854279729,0.018218751786735165,0.02884392141021054,0.055001526251687076,0.0,0.02884392141021054
228,0.438825,0.438825,0.43984368380579264,0.438825,0.32124280688178874,0.7652118236527808,0.438825,0.733275,0.8962,0.982075,1.4044284068064856,0.43882501423358916,0.0,1.4044284068064856,0.053942362501305255,0.053942362501305255,0.053897922334455305,0.053942362501305255,0.059834502346272245,0.019171566086852925,0.053942362501305255,0.026726352475911624,0.03493720557419171,0.018154449255699815,0.028821978588453326,0.0539423656009789,0.0,0.028821978588453326
229,0.43895,0.43895,0.4399549163777137,0.43895,0.32179864015565046,0.7653972595963104,0.43895,0.733775,0.896575,0.98225,1.4032010909407844,0.43895002007484435,0.0,1.4032010909407844,0.052815033634163074,0.052815033634163074,0.05279082469022838,0.052815033634163074,0.05859000714308065,0.018968893745599427,0.052815033634163074,0.026593767544712866,0.03451248767555816,0.01803584394107101,0.02879929482670122,0.0528150317284624,0.0,0.02879929482670122
230,0.43915,0.43915,0.4401461684143098,0.43915,0.3222840197190787,0.76557911489699,0.43915,0.7343,0.897225,0.982375,1.4019745606690526,0.43915002048015594,0.0,1.4019745606690526,0.05202472702688811,0.05202472702688811,0.05203087024768068,0.05202472702688811,0.05782886423602831,0.018783674235647137,0.05202472702688811,0.02632800579020161,0.03430894157828571,0.01797384287729751,0.028775881283175115,0.05202473003416904,0.0,0.028775881283175115
231,0.439675,0.439675,0.4406594610234582,0.439675,0.32310710828903655,0.7657553825029892,0.439675,0.73465,0.8976749999999999,0.9823999999999999,1.4007488728771904,0.4396750211715698,0.0,1.4007488728771904,0.050992380966833326,0.050992380966833326,0.05105754941839028,0.050992380966833326,0.05695616133329633,0.01861224540785356,0.050992380966833326,0.025992039379608336,0.03412579872895122,0.01796957304878322,0.028751749390988898,0.05099238696200888,0.0,0.028751749390988898
232,0.44022500000000003,0.44022500000000003,0.44119787281119105,0.44022500000000003,0.32393293218708513,0.7659242270791111,0.44022500000000003,0.735225,0.8984,0.9825250000000001,1.3995240842726846,0.44022502303123473,0.0,1.3995240842726846,0.049893281945902625,0.049893281945902625,0.050036962176698965,0.049893281945902625,0.056274675733751216,0.01845861755838131,0.049893281945902625,0.025730021915610093,0.03382577912381816,0.01780388924426973,0.028726910848445315,0.04989329143237511,0.0,0.028726910848445315
233,0.4407,0.4407,0.441658398821598,0.4407,0.3247474480433217,0.7660856685136356,0.4407,0.735425,0.8989499999999999,0.9826,1.3983002513690328,0.44070002138614656,0.0,1.3983002513690328,0.049177371715951726,0.049177371715951726,0.04937566876967613,0.049177371715951726,0.05580652879768402,0.018332980030204272,0.049177371715951726,0.0259010000879417,0.03335286927520461,0.01770208713369388,0.028701377609082306,0.049177376076366366,0.0,0.028701377609082306
234,0.44135,0.44135,0.4422992043930131,0.44135,0.3256921298403696,0.766239391690101,0.44135,0.735625,0.89955,0.9827,1.397077430470305,0.44135002195835116,0.0,1.397077430470305,0.04819379282300436,0.04819379282300436,0.04848901843613148,0.04819379282300436,0.05544153519207046,0.018223531455498456,0.04819379282300436,0.025678095399256855,0.0330527356406899,0.01761068173328652,0.028675161871482037,0.04819379329842011,0.0,0.028675161871482037
235,0.44225000000000003,0.44225000000000003,0.443189043306581,0.44225000000000003,0.3269628812302658,0.7663879253590073,0.44225000000000003,0.735675,0.900525,0.9828749999999999,1.3958556776558486,0.44225002229213717,0.0,1.3958556776558486,0.04708237462150779,0.04708237462150779,0.04747348568601515,0.04708237462150779,0.054884706373526264,0.018130814498639312,0.04708237462150779,0.02568128642070368,0.03264251871069048,0.017475081465395875,0.028648276068853503,0.04708237817507299,0.0,0.028648276068853503
236,0.4429,0.4429,0.44382753183897855,0.4429,0.3278185675591663,0.7665274019959962,0.4429,0.7357750000000001,0.9016500000000001,0.982975,1.3946350487651467,0.4429000228643417,0.0,1.3946350487651467,0.04622171807951562,0.04622171807951562,0.04669620563775884,0.04622171807951562,0.0546631681395971,0.018053817162463945,0.04622171807951562,0.025824850757877903,0.032076341229427416,0.017284165039454822,0.028620732858398456,0.04622172704131617,0.0,0.028620732858398456
237,0.44377500000000003,0.44377500000000003,0.44469149031640154,0.44377500000000003,0.32905575113521374,0.7666723174731684,0.44377500000000003,0.73605,0.90245,0.983125,1.3934155993828377,0.44377502202987673,0.0,1.3934155993828377,0.045221745322355705,0.045221745322355705,0.04578361586301817,0.045221745322355705,0.05423372374796512,0.017991182637513002,0.045221745322355705,0.026105767774787056,0.0317789238332578,0.017187386363260736,0.02859254511047529,0.045221752216738666,0.0,0.02859254511047529
238,0.4447,0.4447,0.4456035813145309,0.4447,0.3301830952132497,0.7668081682049382,0.4447,0.7363999999999999,0.903725,0.983325,1.392197384823906,0.4447000205516815,0.0,1.392197384823906,0.04418612778790293,0.04418612778790293,0.04485857949987147,0.04418612778790293,0.053850383323515744,0.017943237986402235,0.04418612778790293,0.02611438513752741,0.03154900288968474,0.016842839724939482,0.028563725897572084,0.04418613064802746,0.0,0.028563725897572084
239,0.44552500000000006,0.44552500000000006,0.4464132646035349,0.44552500000000006,0.33138199959987563,0.7669408741848437,0.44552500000000006,0.73665,0.9042,0.98345,1.390980460119049,0.44552502036094666,0.0,1.390980460119049,0.043162877890355944,0.043162877890355944,0.043956846881166516,0.043162877890355944,0.05358275195382285,0.017911932910548767,0.043162877890355944,0.0268383018174482,0.031207593449173367,0.016751782658040375,0.028534288483100977,0.043162885896738425,0.0,0.028534288483100977
240,0.445925,0.445925,0.4468088624614922,0.445925,0.33193736873084956,0.7670697184752362,0.445925,0.7367250000000001,0.904975,0.9837,1.389764880000229,0.4459250271320343,0.0,1.389764880000229,0.042558791035982736,0.042558791035982736,0.04342127735893944,0.042558791035982736,0.05328854300570516,0.01788530462262502,0.042558791035982736,0.02680807558678291,0.030722198362458097,0.016638643107069907,0.028504246310030467,0.04255879519046937,0.0,0.028504246310030467
241,0.44634999999999997,0.44634999999999997,0.44722438143955046,0.44634999999999997,0.33256676859618634,0.767203215728736,0.44634999999999997,0.7369,0.9060750000000001,0.98385,1.388550698886414,0.4463500171899796,0.0,1.388550698886414,0.04204745995763466,0.04204745995763466,0.043004970374337044,0.04204745995763466,0.05336687615123067,0.017876808633909898,0.04204745995763466,0.026959640617453012,0.03017611500287385,0.0165530292628805,0.028473612989366372,0.04204746359281778,0.0,0.028473612989366372
242,0.446975,0.446975,0.4478373090473604,0.446975,0.3335773628750768,0.7673248777806823,0.446975,0.7372500000000001,0.9072749999999999,0.983975,1.387337970869521,0.4469750165939331,0.0,1.387337970869521,0.04188533454563781,0.04188533454563781,0.04290579836876748,0.04188533454563781,0.05360187775398795,0.01787883567830329,0.04188533454563781,0.02702056829733808,0.02931615263904113,0.0162952148736302,0.028442402288498314,0.04188533579105511,0.0,0.028442402288498314
243,0.44745,0.44745,0.4483025302530253,0.44745,0.3342077373163635,0.7674311090177285,0.44745,0.737775,0.9079499999999999,0.9840500000000001,1.3861267497005563,0.44745002388954164,0.0,1.3861267497005563,0.0416842962703649,0.0416842962703649,0.04277140741654105,0.0416842962703649,0.053942670589230364,0.017890636553157396,0.0416842962703649,0.027095112822959174,0.028691074880139576,0.016344299040066245,0.02841062811942355,0.04168429830296256,0.0,0.02841062811942355
244,0.44782500000000003,0.44782500000000003,0.44867005287026596,0.44782500000000003,0.33465087646788894,0.7675353575733412,0.44782500000000003,0.7383,0.9089499999999999,0.98415,1.384917088775969,0.4478250235319138,0.0,1.384917088775969,0.04167400768664644,0.04167400768664644,0.042838173133373465,0.04167400768664644,0.05456632974366941,0.01791003082213033,0.04167400768664644,0.027029767541237412,0.027848249496153245,0.016242605155030506,0.02837830452686734,0.041674014792955225,0.0,0.02837830452686734
245,0.44825,0.44825,0.44908639422310725,0.44825,0.33503723064659796,0.7676299261675597,0.44825,0.73855,0.910175,0.9842000000000001,1.3837090411242134,0.4482500195503235,0.0,1.3837090411242134,0.041462332302946964,0.041462332302946964,0.04269105804895892,0.041462332302946964,0.054969536763528164,0.017938760570888335,0.041462332302946964,0.027184503346984704,0.02752878543956815,0.01619061799657785,0.02834544567631132,0.04146233314487932,0.0,0.02834544567631132
246,0.448475,0.448475,0.4493063326726484,0.448475,0.3354660037036754,0.7677161712476461,0.448475,0.739025,0.91135,0.9843999999999999,1.382502659392533,0.44847501814365387,0.0,1.382502659392533,0.041346511676050475,0.041346511676050475,0.042640242501471304,0.041346511676050475,0.05503725080272497,0.017984318947722098,0.041346511676050475,0.027420959643633516,0.0273988543961645,0.016036070452438045,0.02831206584194772,0.04134651316122346,0.0,0.02831206584194772
247,0.44885,0.44885,0.44967385528988907,0.44885,0.3359379580867536,0.7677966739914699,0.44885,0.739175,0.912275,0.984475,1.3812979958339642,0.44885002076625824,0.0,1.3812979958339642,0.04120463835810506,0.04120463835810506,0.04254735911900766,0.04120463835810506,0.05518914636679078,0.01803403246096782,0.04120463835810506,0.02741148633936758,0.02733548009862314,0.016010174716237325,0.028278179394572226,0.04120464555206485,0.0,0.028278179394572226
248,0.449325,0.449325,0.4501393209644452,0.449325,0.33654684592441986,0.7678733286939768,0.449325,0.7394499999999999,0.91335,0.9845499999999999,1.3800951022945658,0.4493250221014023,0.0,1.3800951022945658,0.04094577206501301,0.04094577206501301,0.04235933157524996,0.04094577206501301,0.05524324583724586,0.018088132643027312,0.04094577206501301,0.02728140392281894,0.027312797163397375,0.016016831424750935,0.02824380078943699,0.04094577680911531,0.0,0.02824380078943699
249,0.45004999999999995,0.45004999999999995,0.45085694546951177,0.45004999999999995,0.3373945182924013,0.7679533414559498,0.45004999999999995,0.7401500000000001,0.914125,0.9846999999999999,1.3788940302008776,0.45005002319812776,0.0,1.3788940302008776,0.04082003184712133,0.04082003184712133,0.04232060834148061,0.04082003184712133,0.05558642002665551,0.018147891939856067,0.04082003184712133,0.02725833205951287,0.02699311897914392,0.01590675956944093,0.028208944554072288,0.04082003388916991,0.0,0.028208944554072288
250,0.45067500000000005,0.45067500000000005,0.4514716261358906,0.45067500000000005,0.3380307796351717,0.7680164709354167,0.45067500000000005,0.740725,0.9149499999999999,0.9848750000000001,1.3776948305476133,0.4506750196218491,0.0,1.3776948305476133,0.04077581833772453,0.04077581833772453,0.0423115887874146,0.04077581833772453,0.056001253180622074,0.01821141820154592,0.04077581833772453,0.027492789458733097,0.027027969052651944,0.01570794650275244,0.02817362527609862,0.040775816474934425,0.0,0.02817362527609862
251,0.45092499999999996,0.45092499999999996,0.45171470016199927,0.45092499999999996,0.338311038380011,0.7680890833207116,0.45092499999999996,0.74115,0.9154500000000001,0.984975,1.3764975538855868,0.4509250223636627,0.0,1.3764975538855868,0.04077343395725539,0.04077343395725539,0.042329459920601366,0.04077343395725539,0.05623891142499791,0.018278610955799184,0.04077343395725539,0.027585775319899947,0.026893772513353335,0.015563690829048937,0.02813785759104385,0.040773437355472696,0.0,0.02813785759104385
252,0.45177500000000004,0.45177500000000004,0.452555903691635,0.45177500000000004,0.3392412504056222,0.7681592047403976,0.45177500000000004,0.74145,0.916025,0.9850749999999999,1.3753022503098802,0.4517750173807144,0.0,1.3753022503098802,0.04073277584179328,0.04073277584179328,0.04236254441502559,0.04073277584179328,0.05664298054595285,0.018343223545836194,0.04073277584179328,0.027658834232684365,0.026917427749817906,0.015465934788718366,0.028101656170178985,0.04073278027254846,0.0,0.028101656170178985
253,0.4521,0.4521,0.4528749131593891,0.4521,0.33956465855245094,0.7682326202172176,0.4521,0.741925,0.9168,0.9852000000000001,1.3741089694482516,0.45210001766681673,0.0,1.3741089694482516,0.04079491389867124,0.04079491389867124,0.04249088973875875,0.04079491389867124,0.05689741700044295,0.018412143885522404,0.04079491389867124,0.027750387885177016,0.02693918047091344,0.015374853206164624,0.028065035708392208,0.04079491975055818,0.0,0.028065035708392208
254,0.45257500000000006,0.45257500000000006,0.4533418263064,0.45257500000000006,0.340066583306856,0.76830318456348,0.45257500000000006,0.7424999999999999,0.9173500000000001,0.98525,1.3729177604497895,0.452575021982193,0.0,1.3729177604497895,0.04079488836443442,0.04079488836443442,0.042534582041955496,0.04079488836443442,0.057027628074015776,0.018476467471957757,0.04079488836443442,0.027823101911900464,0.02652362678401609,0.015369974336709563,0.02802801091211427,0.04079489493433339,0.0,0.02802801091211427
255,0.45302500000000007,0.45302500000000007,0.45378410921260903,0.45302500000000007,0.34051668017546194,0.7683776166609807,0.45302500000000007,0.742875,0.9179,0.985375,1.3717286719738158,0.453025022149086,0.0,1.3717286719738158,0.040793424374796265,0.040793424374796265,0.042566167196471834,0.040793424374796265,0.05719509440174083,0.018538446399577208,0.040793424374796265,0.028314270548023435,0.026539331399097275,0.015256260099454985,0.027990596487314088,0.04079342552975791,0.0,0.027990596487314088
256,0.45345,0.45345,0.45420051168267317,0.45345,0.3408801038537942,0.7684535107907559,0.45345,0.7434000000000001,0.9183250000000001,0.9855,1.370541752179037,0.4534500241279602,0.0,1.370541752179037,0.04100894211429178,0.04100894211429178,0.042821452650700906,0.04100894211429178,0.057636323753064114,0.01859828616834622,0.04100894211429178,0.028400948732197107,0.02663932191746292,0.015133204845269503,0.027952807127575866,0.041008942782139055,0.0,0.027952807127575866
257,0.45367500000000005,0.45367500000000005,0.454417263526634,0.45367500000000005,0.34123758620062794,0.7685336383123808,0.45367500000000005,0.74375,0.91875,0.985625,1.3693570487129558,0.45367501974105834,0.0,1.3693570487129558,0.041466862606718204,0.041466862606718204,0.04328900634250948,0.041466862606718204,0.05808658342972509,0.018654359762235666,0.041466862606718204,0.028726681364582004,0.026501572280401293,0.015174562962771362,0.027914657502278478,0.041466866704822115,0.0,0.027914657502278478
258,0.45410000000000006,0.45410000000000006,0.45483454948870417,0.45410000000000006,0.34162449540542805,0.7686199732912359,0.45410000000000006,0.7441500000000001,0.919125,0.985775,1.3681746087015312,0.4541000247001648,0.0,1.3681746087015312,0.041717002928462324,0.041717002928462324,0.04354906341139107,0.041717002928462324,0.05854514718316106,0.018704651666278018,0.041717002928462324,0.029267966941502646,0.026150539085159297,0.015172823841768376,0.027876162244889306,0.04171700292300179,0.0,0.027876162244889306
259,0.45435,0.45435,0.4550843981481876,0.45435,0.342085765709514,0.7687150070498907,0.45435,0.7445999999999999,0.91945,0.985975,1.3669944787391093,0.45435001850128176,0.0,1.3669944787391093,0.042030775761471635,0.042030775761471635,0.043875857508135184,0.042030775761471635,0.0587495308536647,0.01875057550998106,0.042030775761471635,0.029825697346788395,0.026255369821132718,0.01508284990017178,0.02783733594138775,0.0420307754552537,0.0,0.02783733594138775
260,0.4549,0.4549,0.45562785230416036,0.4549,0.342738924527456,0.7688150807693251,0.4549,0.745125,0.9197,0.986125,1.3658167048786092,0.4549000173807144,0.0,1.3658167048786092,0.042258989839112596,0.042258989839112596,0.044114632350196706,0.042258989839112596,0.058962777578372816,0.01879268033559685,0.042258989839112596,0.03013401778352463,0.02637833707167053,0.014954212524309715,0.02779819311883558,0.04225898741572294,0.0,0.02779819311883558
261,0.455525,0.455525,0.456249087267721,0.455525,0.3434893494014467,0.7689206056990937,0.455525,0.74535,0.91995,0.9864499999999999,1.3646413326219826,0.45552501678466795,0.0,1.3646413326219826,0.04204964823475539,0.04204964823475539,0.043898441653724224,0.04204964823475539,0.0586347744891532,0.01882584642858365,0.04204964823475539,0.03037273082516254,0.026326950703287586,0.014854759805829594,0.027758748234107223,0.042049646532296744,0.0,0.027758748234107223
262,0.456325,0.456325,0.45704350077936695,0.456325,0.3443769778118202,0.7690291080517386,0.456325,0.746075,0.92045,0.9866250000000001,1.3634684069109395,0.45632502138614656,0.0,1.3634684069109395,0.04228820593393755,0.04228820593393755,0.044151985113616954,0.04228820593393755,0.058838493210043134,0.018850501258262584,0.04228820593393755,0.0306603367561415,0.02625060845855664,0.01476399994731931,0.02771901566279424,0.042288206421917926,0.0,0.02771901566279424
263,0.45677500000000004,0.45677500000000004,0.45749425133391375,0.45677500000000004,0.34502500662068997,0.7691452041894193,0.45677500000000004,0.746525,0.9208000000000001,0.9869,1.3622979721179507,0.4567750245332718,0.0,1.3622979721179507,0.04208249999174902,0.04208249999174902,0.04392687361106143,0.04208249999174902,0.05841074485653816,0.01886205340927729,0.04208249999174902,0.030943597883891883,0.026138732435474647,0.01466486731386728,0.027679009688300643,0.04208250178662945,0.0,0.027679009688300643
264,0.45747499999999997,0.45747499999999997,0.45819071139152723,0.45747499999999997,0.3457996705498401,0.7692542789073027,0.45747499999999997,0.74725,0.9214,0.9870000000000001,1.361130072037526,0.4574750244617462,0.0,1.361130072037526,0.04225459376735794,0.04225459376735794,0.044110842668451986,0.04225459376735794,0.05852209248684095,0.018871488819971055,0.04225459376735794,0.0312518888318059,0.02621815528725593,0.014532052695870448,0.027638744491139143,0.042254596287268846,0.0,0.027638744491139143
265,0.45802499999999996,0.45802499999999996,0.4587391260050831,0.45802499999999996,0.3465192260206211,0.7693669985219469,0.45802499999999996,0.747725,0.92165,0.9870749999999999,1.3599647498777732,0.45802502036094667,0.0,1.3599647498777732,0.04253616924976253,0.04253616924976253,0.04438671303997126,0.04253616924976253,0.05874222110615681,0.018867043942687158,0.04253616924976253,0.03178321753168906,0.02606221189555655,0.014509120694698662,0.0275982341384455,0.04253617200008261,0.0,0.0275982341384455
266,0.4586,0.4586,0.4593111720009798,0.4586,0.3470902653887869,0.7694831350081747,0.4586,0.7479250000000001,0.921975,0.987275,1.3588020482522443,0.45860002338886263,0.0,1.3588020482522443,0.04232532732694849,0.04232532732694849,0.04417900899776906,0.04232532732694849,0.058432739169294985,0.01885221986338559,0.04232532732694849,0.03197048334879469,0.025861396048078217,0.014380952873699166,0.02755749257372347,0.04232533018313272,0.0,0.02755749257372347
267,0.459225,0.459225,0.4599352879840066,0.459225,0.34791575082062537,0.769595043226168,0.459225,0.748325,0.92255,0.9873749999999999,1.357642009172063,0.4592250257730484,0.0,1.357642009172063,0.04244889901726284,0.04244889901726284,0.04429753874817222,0.04244889901726284,0.058340227402007366,0.018829984591794097,0.04244889901726284,0.03182156195970835,0.026053044181268144,0.014288325654183583,0.027516533606829575,0.04244889683226623,0.0,0.027516533606829575
268,0.45970000000000005,0.45970000000000005,0.46041486111138735,0.45970000000000005,0.34863723205064223,0.7697123353041962,0.45970000000000005,0.748825,0.9230750000000001,0.9874750000000001,1.3564846740383503,0.45970002710819247,0.0,1.3564846740383503,0.04232165193163213,0.04232165193163213,0.04415431289117726,0.04232165193163213,0.05799164520057187,0.018795412764442024,0.04232165193163213,0.031826799067592226,0.026258874161361575,0.01418354386839438,0.02747537090421762,0.04232165188209065,0.0,0.02747537090421762
269,0.4605,0.4605,0.4612204399391688,0.4605,0.34968722038310646,0.7698312693200415,0.4605,0.749075,0.9233750000000001,0.9875999999999999,1.3553300836349382,0.4605000168085098,0.0,1.3553300836349382,0.042130584034773495,0.042130584034773495,0.043947400230938856,0.042130584034773495,0.05762083736411021,0.018756665016534353,0.042130584034773495,0.031952014803451737,0.026213400411070516,0.01419223183450878,0.027434017979445616,0.042130585359461306,0.0,0.027434017979445616
270,0.4612,0.4612,0.4619212698861091,0.4612,0.3505706533969243,0.7699594164400942,0.4612,0.7493000000000001,0.9235749999999999,0.987725,1.3541782781213842,0.46120002269744875,0.0,1.3541782781213842,0.0422319652501383,0.0422319652501383,0.04405218271185289,0.0422319652501383,0.05745900445353218,0.01870462100164652,0.0422319652501383,0.032032058594130025,0.026399455486808845,0.01407541690718649,0.027392488183965873,0.042231973373382116,0.0,0.027392488183965873
271,0.4614,0.4614,0.4621245902612018,0.4614,0.3509240746300488,0.7700864491796933,0.4614,0.749425,0.9237249999999999,0.9878750000000001,1.3530292970262852,0.46140001714229584,0.0,1.3530292970262852,0.04243102245605998,0.04243102245605998,0.04423947537739657,0.04243102245605998,0.057426434213284444,0.018645593140997615,0.04243102245605998,0.032187396170274815,0.026163335775257875,0.013919535632420429,0.027350794698202847,0.04243102058129248,0.0,0.027350794698202847
272,0.462075,0.462075,0.46280572383711577,0.462075,0.35174577430125437,0.7702140576769947,0.462075,0.749475,0.9242250000000001,0.9880000000000001,1.3518831792408912,0.4620750188827515,0.0,1.3518831792408912,0.04227161675797762,0.04227161675797762,0.04404837886888559,0.04227161675797762,0.05724514567527341,0.018569313127618604,0.04227161675797762,0.03214019852320623,0.02589896233442568,0.013779513779520655,0.027308950522931457,0.042271616484649714,0.0,0.027308950522931457
273,0.46217499999999995,0.46217499999999995,0.462910964995004,0.46217499999999995,0.35198112482774285,0.7703457384678848,0.46217499999999995,0.749575,0.9244999999999999,0.9881249999999999,1.3507399630130315,0.4621750205755234,0.0,1.3507399630130315,0.04270230445251819,0.04270230445251819,0.04447297198675295,0.04270230445251819,0.057398817492186886,0.01849081860640868,0.04270230445251819,0.032217802618359236,0.025758224145136864,0.013722067587972606,0.027266968470967937,0.04270230907002497,0.0,0.027266968470967937
274,0.46297499999999997,0.46297499999999997,0.4637139511247258,0.46297499999999997,0.3529437671053686,0.7704739995766003,0.46297499999999997,0.7497,0.9248749999999999,0.9882,1.3495996859413417,0.4629750192165375,0.0,1.3495996859413417,0.04276444687665989,0.04276444687665989,0.04451787545026656,0.04276444687665989,0.0573091086568715,0.018409166777777788,0.04276444687665989,0.03248200356436708,0.0253944575099021,0.01368281566215249,0.02722486115917915,0.042764453549134836,0.0,0.02722486115917915
275,0.463275,0.463275,0.4640176099780821,0.463275,0.3533541209580935,0.77060497177416,0.463275,0.7495999999999999,0.9254,0.9882250000000001,1.3484623849698059,0.4632750183343887,0.0,1.3484623849698059,0.04288396002910388,0.04288396002910388,0.0446234135343184,0.04288396002910388,0.05726194343083505,0.018319967301814018,0.04288396002910388,0.0326479963652697,0.02501671663330563,0.013667911528670192,0.027182641000823165,0.04288396131462771,0.0,0.027182641000823165
276,0.4638,0.4638,0.4645485737456895,0.4638,0.35402146827435055,0.7707348608320171,0.4638,0.749775,0.9259999999999999,0.98835,1.3473280963826102,0.46380003094673156,0.0,1.3473280963826102,0.04307048486686292,0.04307048486686292,0.044791486780443375,0.04307048486686292,0.057390047075444706,0.01822667028370779,0.04307048486686292,0.03259887736649152,0.024929901724635856,0.013576532039597682,0.027140320198225723,0.0430704869081571,0.0,0.027140320198225723
277,0.46427499999999994,0.46427499999999994,0.4650284524591843,0.46427499999999994,0.35457428051927875,0.7708616036236476,0.46427499999999994,0.750025,0.9262499999999999,0.9884999999999999,1.346196855799309,0.46427502334117887,0.0,1.346196855799309,0.043212081965322814,0.043212081965322814,0.04490677408131968,0.043212081965322814,0.05745881932400418,0.018129985270078988,0.043212081965322814,0.032636561382732854,0.024969425748747647,0.013469616013664082,0.027097910735804056,0.04321209170984359,0.0,0.027097910735804056
278,0.46457499999999996,0.46457499999999996,0.4653333650366099,0.46457499999999996,0.3549150693534267,0.7709859350832675,0.46457499999999996,0.75015,0.92655,0.9886250000000001,1.34506869817031,0.46457502245903015,0.0,1.34506869817031,0.04318436734899949,0.04318436734899949,0.0448664406021188,0.04318436734899949,0.05739516746920013,0.018023542570886664,0.04318436734899949,0.03266075626803516,0.02497437575685218,0.01342016000070211,0.02705542437344248,0.04318437425760583,0.0,0.02705542437344248
279,0.46495,0.46495,0.4657098581654141,0.46495,0.35535766540952307,0.7711080774694279,0.46495,0.7501249999999999,0.92705,0.988675,1.3439436577726742,0.4649500250816345,0.0,1.3439436577726742,0.04325390155812538,0.04325390155812538,0.04490756558565069,0.04325390155812538,0.05750731255929466,0.017913865934200947,0.04325390155812538,0.03284586266859865,0.02480193764831917,0.013368209595072093,0.02701287264022762,0.04325390336032858,0.0,0.02701287264022762
280,0.46572500000000006,0.46572500000000006,0.46649445923667543,0.46572500000000006,0.3562844045399102,0.7712328769137946,0.46572500000000006,0.7502,0.927425,0.98885,1.342821768206235,0.46572502255439757,0.0,1.342821768206235,0.04292830748274771,0.04292830748274771,0.04455502303152691,0.04292830748274771,0.057163414743375454,0.01780369268752482,0.04292830748274771,0.03271548223361191,0.024808446702237887,0.013249842766362674,0.026970266828548875,0.04292830497788816,0.0,0.026970266828548875
281,0.46624999999999994,0.46624999999999994,0.46702329971365053,0.46624999999999994,0.35689919654433283,0.77135557398135,0.46624999999999994,0.75015,0.92785,0.98895,1.341703062390035,0.4662500202655792,0.0,1.341703062390035,0.04295540323017195,0.04295540323017195,0.04455430522399675,0.04295540323017195,0.057123231378247506,0.0176976776456549,0.04295540323017195,0.032888743430609275,0.024782722476219862,0.013147031773158695,0.02692761798856851,0.04295541300052921,0.0,0.02692761798856851
282,0.46685,0.46685,0.46762799498469326,0.46685,0.35746767755817965,0.7714865789944578,0.46685,0.7503,0.92825,0.9891249999999999,1.3405875725590863,0.4668500244617462,0.0,1.3405875725590863,0.04255930502774268,0.04255930502774268,0.04412534239443633,0.04255930502774268,0.056925682322591056,0.01758107026389269,0.04255930502774268,0.03284132728404524,0.024729087685917164,0.012929966271331842,0.026884936923066764,0.04255930193006928,0.0,0.026884936923066764
283,0.467525,0.467525,0.4683090167228784,0.467525,0.3581528013793264,0.7716154479331554,0.467525,0.7504,0.92865,0.9892,1.3394753302614433,0.46752502024173737,0.0,1.3394753302614433,0.042321758588225046,0.042321758588225046,0.04385307671908735,0.042321758588225046,0.056834137182712026,0.01746516154776741,0.042321758588225046,0.03284141186571209,0.024548761000642533,0.012850529604304698,0.02684223418266565,0.04232176684629088,0.0,0.02684223418266565
284,0.46782500000000005,0.46782500000000005,0.4686151460398487,0.46782500000000005,0.3584914362042847,0.7717449569443979,0.46782500000000005,0.7505,0.9289249999999999,0.9893000000000001,1.3383663663556011,0.46782501935958865,0.0,1.3383663663556011,0.041939448745913564,0.041939448745913564,0.04345528988888885,0.041939448745913564,0.05654124363258833,0.017351294235787185,0.041939448745913564,0.0325516683306879,0.024570773627760837,0.012827812665368072,0.026799520061431874,0.041939451352788516,0.0,0.026799520061431874
285,0.46827500000000005,0.46827500000000005,0.46907257312602296,0.46827500000000005,0.3589645764291013,0.7718762867659116,0.46827500000000005,0.750625,0.929125,0.989425,1.3372607110082093,0.4682750225067139,0.0,1.3372607110082093,0.041929578859479774,0.041929578859479774,0.04340893340344513,0.041929578859479774,0.05665730522442417,0.01724250868484202,0.041929578859479774,0.03243010646845853,0.024684748440191893,0.012742127199002376,0.02675680459286455,0.04192958298868164,0.0,0.02675680459286455
286,0.4689249999999999,0.4689249999999999,0.46972888624147585,0.4689249999999999,0.3596773426298051,0.7720131547599178,0.4689249999999999,0.7509750000000001,0.929575,0.9895250000000001,1.3361583936921035,0.46892501711845397,0.0,1.3361583936921035,0.04188609720287736,0.04188609720287736,0.04333865696427944,0.04188609720287736,0.056657693781233726,0.017128013378787575,0.04188609720287736,0.032567760558223524,0.024615388705261393,0.012637274011607275,0.026714097546266583,0.041886096724966564,0.0,0.026714097546266583
287,0.469375,0.469375,0.47018573208249387,0.469375,0.36011623798163384,0.7721459033892653,0.469375,0.75095,0.9298500000000001,0.9896750000000001,1.335059443184655,0.46937502920627594,0.0,1.335059443184655,0.042041191771351516,0.042041191771351516,0.043464281221348704,0.042041191771351516,0.05686094255565911,0.017017428448058605,0.042041191771351516,0.032661096463870005,0.0244796400663445,0.012511133930312737,0.02667140842349945,0.04204119838137967,0.0,0.02667140842349945
288,0.47000000000000003,0.47000000000000003,0.4708234398032932,0.47000000000000003,0.36071615839721793,0.7722800156772711,0.47000000000000003,0.751125,0.93,0.9897,1.333963887566433,0.47000002264976504,0.0,1.333963887566433,0.04208820103861254,0.04208820103861254,0.04345296303977402,0.04208820103861254,0.05714476451157758,0.016906559928413552,0.04208820103861254,0.03272067177047428,0.024270752861096923,0.012483210947330639,0.02662874645612329,0.042088198401521636,0.0,0.02662874645612329
289,0.4704499999999999,0.4704499999999999,0.4712821817307596,0.4704499999999999,0.36113877228607627,0.7724145921909672,0.4704499999999999,0.7513,0.930175,0.9897750000000001,1.3328717542201824,0.47045002579689027,0.0,1.3328717542201824,0.04214538329797622,0.04214538329797622,0.04348077436292193,0.04214538329797622,0.05728428515701291,0.016793595747303495,0.04214538329797622,0.032819963436908337,0.024164382075921406,0.01244568756191833,0.026586120602919365,0.04214538147552703,0.0,0.026586120602919365
290,0.47095000000000004,0.47095000000000004,0.4717901298905975,0.47095000000000004,0.36158668741554306,0.7725478239430175,0.47095000000000004,0.751475,0.9307000000000001,0.98985,1.3317830698301107,0.4709500283002853,0.0,1.3317830698301107,0.042126924618084545,0.042126924618084545,0.043428472020797144,0.042126924618084545,0.05736232177145788,0.016678648242305902,0.042126924618084545,0.03300787995144325,0.02393445911929772,0.012423767544509206,0.02654353954779287,0.0421269240091201,0.0,0.02654353954779287
291,0.47119999999999995,0.47119999999999995,0.4720441927491638,0.47119999999999995,0.36177841923859366,0.7726769949450047,0.47119999999999995,0.751425,0.9308500000000001,0.989925,1.330697860381483,0.4712000250816345,0.0,1.330697860381483,0.04250225484214533,0.04250225484214533,0.04377791168918828,0.04250225484214533,0.05773643705179566,0.016567599518582287,0.04250225484214533,0.033102964368769174,0.023836596513204914,0.01238841865076679,0.02650101169805377,0.04250225980931119,0.0,0.02650101169805377
292,0.471725,0.471725,0.47257253389163945,0.471725,0.36234414181160207,0.7728078389681118,0.471725,0.751425,0.931025,0.989975,1.3296161511605225,0.47172502279281614,0.0,1.3296161511605225,0.04268529053172507,0.04268529053172507,0.043935489210923995,0.04268529053172507,0.057808973061793445,0.016457759904375473,0.04268529053172507,0.03322295265826524,0.023942190213558614,0.012398728653463718,0.02645854518307134,0.0426852912546756,0.0,0.02645854518307134
293,0.47247500000000003,0.47247500000000003,0.47333169980148504,0.47247500000000003,0.3631306625309848,0.7729334992138992,0.47247500000000003,0.751575,0.9313750000000001,0.9900500000000001,1.328537966754614,0.4724750220775604,0.0,1.328537966754614,0.0426909842810972,0.0426909842810972,0.043915242219974976,0.0426909842810972,0.057782225406250276,0.016345071290219917,0.0426909842810972,0.03328142833807206,0.023945322554148715,0.012318572247716946,0.026416147853297357,0.04269098946865004,0.0,0.026416147853297357
294,0.4728,0.4728,0.4736583719969632,0.4728,0.3633482622309012,0.7730621411331035,0.4728,0.751825,0.9318249999999999,0.990075,1.3274633310528046,0.4728000223636627,0.0,1.3274633310528046,0.042971372899744426,0.042971372899744426,0.044168822340215956,0.042971372899744426,0.058103972396975706,0.01623601292424975,0.042971372899744426,0.03339911218048234,0.023888645024595104,0.012292754189178093,0.02637382727965513,0.04297137978942326,0.0,0.02637382727965513
295,0.472875,0.472875,0.47373788967202923,0.472875,0.3633207268711372,0.7731835584980384,0.472875,0.7519,0.9320999999999999,0.9901500000000001,1.326392267246599,0.47287501990795133,0.0,1.326392267246599,0.04294800635652369,0.04294800635652369,0.0441340880062887,0.04294800635652369,0.05809770803712196,0.016125250500177112,0.04294800635652369,0.033236149997655645,0.024116096514799214,0.012260596324087263,0.02633159075328368,0.04294800716802202,0.0,0.02633159075328368
296,0.47295,0.47295,0.47381765181598673,0.47295,0.3633226806373785,0.7733047872695314,0.47295,0.7520749999999999,0.93245,0.990225,1.3253247978310476,0.4729500234127045,0.0,1.3253247978310476,0.04307290331519342,0.04307290331519342,0.04424218407066084,0.04307290331519342,0.05820703890421119,0.016024945857630264,0.04307290331519342,0.033014737870633894,0.02418671582133927,0.012229546416591085,0.026289445285635,0.04307290154628722,0.0,0.026289445285635
297,0.47300000000000003,0.47300000000000003,0.4738751895368073,0.47300000000000003,0.36334542095940014,0.7734282339979115,0.47300000000000003,0.7521,0.9327249999999999,0.9904249999999999,1.3242609446061167,0.4730000227689743,0.0,1.3242609446061167,0.0428673665054329,0.0428673665054329,0.04402903785338504,0.0428673665054329,0.05802142603799591,0.01591878729619182,0.0428673665054329,0.03287945153638267,0.02405186814181201,0.012123238703690822,0.026247397608912794,0.042867369218189046,0.0,0.026247397608912794
298,0.47300000000000003,0.47300000000000003,0.4738800045114015,0.47300000000000003,0.3632380680620676,0.7735534894728372,0.47300000000000003,0.7521,0.93295,0.990575,1.3232007286783438,0.47300001978874207,0.0,1.3232007286783438,0.043062615908568413,0.043062615908568413,0.04421011550250327,0.043062615908568413,0.058218964674567705,0.015817144737513323,0.043062615908568413,0.032933054992076126,0.023994443801291454,0.012029506547559563,0.026205454176847748,0.043062617437735685,0.0,0.026205454176847748
299,0.47345,0.47345,0.47433709148204634,0.47345,0.3636888616804802,0.7736812745437944,0.47345,0.7523500000000001,0.93345,0.9906750000000001,1.3221441704627677,0.4734500259160995,0.0,1.3221441704627677,0.04305193891620266,0.04305193891620266,0.044186210053266506,0.04305193891620266,0.05820639221838965,0.015725874352481767,0.04305193891620266,0.03293305499207611,0.023822783212714697,0.01200292209792637,0.026163621165797856,0.043051938024812934,0.0,0.026163621165797856
300,0.47372500000000006,0.47372500000000006,0.474622175057283,0.47372500000000006,0.3639286262661428,0.7738161321812937,0.47372500000000006,0.75255,0.9338000000000001,0.9906750000000001,1.3210912896851301,0.4737250179052353,0.0,1.3210912896851301,0.04328337665252615,0.04328337665252615,0.044402960538374094,0.04328337665252615,0.05838969674773485,0.015656129592376316,0.04328337665252615,0.03297638043610412,0.023839975764342613,0.01200292209792637,0.02612190447616581,0.043283376659121804,0.0,0.02612190447616581
301,0.47415,0.47415,0.4750541289239002,0.47415,0.3642514149826581,0.7739563781567799,0.47415,0.752725,0.9339999999999999,0.99075,1.3200421053843412,0.4741500198841095,0.0,1.3200421053843412,0.04352891759125957,0.04352891759125957,0.04462909724220872,0.04352891759125957,0.05867695763186036,0.015591244875457048,0.04352891759125957,0.03291201443917473,0.02368221320363073,0.011979728247706172,0.026080309734121333,0.04352892060733671,0.0,0.026080309734121333
302,0.47465,0.47465,0.4755649753679119,0.47465,0.3646107313575583,0.7741038419449296,0.47465,0.752875,0.9343,0.99085,1.3189966359152097,0.47465002834796904,0.0,1.3189966359152097,0.04366160912187172,0.04366160912187172,0.04474056334419613,0.04366160912187172,0.058828232973277605,0.01553980399364702,0.04366160912187172,0.03299479125559058,0.023345175566318273,0.011902497403673119,0.026038842293621824,0.043661610651234785,0.0,0.026038842293621824
303,0.47495000000000004,0.47495000000000004,0.4758727966262282,0.47495000000000004,0.3648669001947954,0.7742551371560734,0.47495000000000004,0.7531,0.934575,0.9909250000000001,1.3179548989514207,0.4749500244855881,0.0,1.3179548989514207,0.04391054669565287,0.04391054669565287,0.04497667824032571,0.04391054669565287,0.058942653175615055,0.015501744134088134,0.04391054669565287,0.03302402324234758,0.023230741725375658,0.011875540923352587,0.025997507238715394,0.04391055307976745,0.0,0.025997507238715394
304,0.47524999999999995,0.47524999999999995,0.47617841621198204,0.47524999999999995,0.36516009936460164,0.7743991342084017,0.47524999999999995,0.75335,0.93475,0.9909749999999999,1.3169169114887669,0.47525002658367155,0.0,1.3169169114887669,0.04401546445411102,0.04401546445411102,0.04506836782966335,0.04401546445411102,0.05894071125662497,0.015471038390671136,0.04401546445411102,0.03278596413778985,0.023145973971969994,0.011847087077514983,0.025956309386117413,0.04401545947300487,0.0,0.025956309386117413
305,0.4755,0.4755,0.4764324514091237,0.4755,0.3653471764391318,0.7745502163489093,0.4755,0.753425,0.9350250000000001,0.9910499999999999,1.315882689848619,0.4755000203847885,0.0,1.315882689848619,0.04419810202058707,0.04419810202058707,0.045238629258664106,0.04419810202058707,0.05912266919519002,0.015448789280745175,0.04419810202058707,0.03270067320068162,0.023062249697527605,0.011809130177771597,0.02591525328805045,0.04419809294764601,0.0,0.02591525328805045
306,0.47595,0.47595,0.47689145859891535,0.47595,0.36566585881059815,0.7746992195368909,0.47595,0.753525,0.9351499999999999,0.9911,1.3148522496816288,0.4759500205516815,0.0,1.3148522496816288,0.04407518828345743,0.04407518828345743,0.04510183541524706,0.04407518828345743,0.0589346243232078,0.015425321267129699,0.04407518828345743,0.03280570961484195,0.022995832955849477,0.011776978484408602,0.025874343235330027,0.04407518811327483,0.0,0.025874343235330027
307,0.47614999999999996,0.47614999999999996,0.4770948712813817,0.47614999999999996,0.36577258678057245,0.7748470015049226,0.47614999999999996,0.753575,0.9352499999999999,0.991225,1.3138256059716666,0.4761500209569931,0.0,1.3138256059716666,0.044159779337210346,0.044159779337210346,0.045178337863648374,0.044159779337210346,0.05886052339624299,0.015400316286974473,0.044159779337210346,0.0329296493384845,0.022786448214283488,0.011731042626770712,0.02583358326069048,0.04415977774114798,0.0,0.02583358326069048
308,0.47647500000000004,0.47647500000000004,0.47742327927072103,0.47647500000000004,0.3660745381906561,0.7749861460022774,0.47647500000000004,0.7538,0.9356,0.99135,1.3128027730399725,0.47647502422332766,0.0,1.3128027730399725,0.04440821526849885,0.04440821526849885,0.04542017607513576,0.04440821526849885,0.059011017203539275,0.015380626421053077,0.04440821526849885,0.03290195873939557,0.022538608849902185,0.011693540477070604,0.025792977142331478,0.04440821290497767,0.0,0.025792977142331478
309,0.47695,0.47695,0.47790328727611414,0.47695,0.36666166447596205,0.7751283758288142,0.47695,0.7538,0.935875,0.991375,1.3117837645495287,0.47695002555847166,0.0,1.3117837645495287,0.044653262914247246,0.044653262914247246,0.04565518700073508,0.044653262914247246,0.05921954458253108,0.015356528796917715,0.044653262914247246,0.03289478175435529,0.02241565982869022,0.01170306821118101,0.025752528407679918,0.0446532661299205,0.0,0.025752528407679918
310,0.477325,0.477325,0.4782824504112916,0.477325,0.36713186083049243,0.7752660682313108,0.477325,0.753775,0.936375,0.991475,1.3107685935096343,0.4773250252008438,0.0,1.3107685935096343,0.044839536435803816,0.044839536435803816,0.045831091072467495,0.044839536435803816,0.05935089085729188,0.015333411779290578,0.044839536435803816,0.03281502238982083,0.022058712690353352,0.011656215556994098,0.02571224033734584,0.044839541240574175,0.0,0.02571224033734584
311,0.4777,0.4777,0.47866352689762504,0.4777,0.36749838303265137,0.7753994880604121,0.4777,0.753825,0.936825,0.9915749999999999,1.3097572722806832,0.4777000188827515,0.0,1.3097572722806832,0.045118485987206816,0.045118485987206816,0.04609890643999065,0.045118485987206816,0.059588672954195517,0.015308587328291266,0.045118485987206816,0.03297874947093454,0.021886084493221835,0.011632718465126236,0.025672115969268074,0.04511848848511432,0.0,0.025672115969268074
312,0.47795000000000004,0.47795000000000004,0.4789170247021257,0.47795000000000004,0.36793839987474325,0.77553416950921,0.47795000000000004,0.754075,0.9370499999999999,0.991625,1.3087498125791328,0.4779500186443329,0.0,1.3087498125791328,0.04534448392276862,0.04534448392276862,0.046316655953476685,0.04534448392276862,0.059771783456410287,0.015288596331930655,0.04534448392276862,0.032960213810660326,0.021552842039972365,0.01161371913825294,0.025632158103030146,0.04534447825199336,0.0,0.025632158103030146
313,0.478275,0.478275,0.479244569992893,0.478275,0.368238301437385,0.7756688292174353,0.478275,0.7540250000000001,0.9372999999999999,0.99175,1.30774622548266,0.4782750248908997,0.0,1.30774622548266,0.045535921412538594,0.045535921412538594,0.046491024393765935,0.045535921412538594,0.05988403699243886,0.015268666776491937,0.045535921412538594,0.032931631619327786,0.021327082417537745,0.01156983626120575,0.02559236930433631,0.045535932650764506,0.0,0.02559236930433631
314,0.478475,0.478475,0.4794479654106517,0.478475,0.36853057886005847,0.7758000407221542,0.478475,0.754075,0.9377000000000001,0.99175,1.3067465214354936,0.4784750252962112,0.0,1.3067465214354936,0.04573845482742067,0.04573845482742067,0.046684334715037086,0.04573845482742067,0.060165442387906255,0.015247679829820294,0.04573845482742067,0.03302378141413982,0.02139729993350666,0.01156983626120575,0.025552751909635643,0.04573845790738826,0.0,0.025552751909635643
315,0.47867499999999996,0.47867499999999996,0.47965396726245146,0.47867499999999996,0.36873858200808163,0.7759289842348347,0.47867499999999996,0.7541249999999999,0.9380499999999999,0.9918250000000001,1.305750710253919,0.47867501974105836,0.0,1.305750710253919,0.04581060800246552,0.04581060800246552,0.046753576284541326,0.04581060800246552,0.059958305476489,0.015231960054293342,0.04581060800246552,0.032925895330777784,0.02119086543248709,0.011547035454079885,0.02551330803088071,0.04581061116017352,0.0,0.02551330803088071
316,0.4791,0.4791,0.4800817589135704,0.4791,0.3694433581571783,0.7760565331697767,0.4791,0.7541,0.9381999999999999,0.9919,1.3047588011319446,0.4791000247001648,0.0,1.3047588011319446,0.046030967836881306,0.046030967836881306,0.04697322035991963,0.046030967836881306,0.06009559562904376,0.01521452186390341,0.046030967836881306,0.03289191052185596,0.02109627402594537,0.011525454919920143,0.025474039560408647,0.046030976189672904,0.0,0.025474039560408647
317,0.479425,0.479425,0.4804047002428364,0.479425,0.3701244346491749,0.7761802553772854,0.479425,0.754225,0.9385249999999999,0.992,1.3037708026471269,0.4794250190258026,0.0,1.3037708026471269,0.04561067887872068,0.04561067887872068,0.04656826590689109,0.04561067887872068,0.0592996267915861,0.015194371923587089,0.04561067887872068,0.03295229084938137,0.020865125741826304,0.011501811451535232,0.02543494817593125,0.04561068311488783,0.0,0.02543494817593125
318,0.47982500000000006,0.47982500000000006,0.48080635659220217,0.47982500000000006,0.370802800975914,0.7762950600660383,0.47982500000000006,0.7543,0.9387000000000001,0.992225,1.3027867227665422,0.47982502579689024,0.0,1.3027867227665422,0.04547390124504873,0.04547390124504873,0.04643840501366097,0.04547390124504873,0.058924513074526265,0.015174091366555781,0.04547390124504873,0.03266662414963217,0.02063128692059711,0.011300473195598688,0.025396035345625817,0.045473908307542554,0.0,0.025396035345625817
319,0.480375,0.480375,0.4813596302223293,0.480375,0.37167497484830014,0.7764062685884101,0.480375,0.754475,0.939025,0.99225,1.3018065688529004,0.4803750216960907,0.0,1.3018065688529004,0.045402558970955714,0.045402558970955714,0.046381491920638285,0.045402558970955714,0.05852873587704542,0.015154285139470166,0.045402558970955714,0.03250415571721386,0.020624436019225114,0.011297738220054884,0.02535730233331131,0.045402568889481444,0.0,0.02535730233331131
320,0.48085000000000006,0.48085000000000006,0.4818364343574345,0.48085000000000006,0.3724473070424975,0.7765165255429757,0.48085000000000006,0.754725,0.9394,0.9923500000000001,1.3008303476707959,0.4808500200510025,0.0,1.3008303476707959,0.045163468521459804,0.045163468521459804,0.046152328689332764,0.045163468521459804,0.05800344712347291,0.015130163122419481,0.045163468521459804,0.03235253939887187,0.020468878816388494,0.011296631749724728,0.025318750203700967,0.04516346269953099,0.0,0.025318750203700967
321,0.481325,0.481325,0.4823142338222743,0.481325,0.3731710461371543,0.7766259129045995,0.481325,0.754875,0.939775,0.99245,1.2998580653930827,0.4813250213861465,0.0,1.2998580653930827,0.04520048703031614,0.04520048703031614,0.046194387218134784,0.04520048703031614,0.05785332411314443,0.015107157010987568,0.04520048703031614,0.032432675995394296,0.020319137804324046,0.011231651704001524,0.025280379827719676,0.04520048913666291,0.0,0.025280379827719676
322,0.48155000000000003,0.48155000000000003,0.48253821597105606,0.48155000000000003,0.3736429321542273,0.7767350557160222,0.48155000000000003,0.755225,0.9401999999999999,0.9925,1.2988897276073732,0.4815500169992447,0.0,1.2988897276073732,0.045057185886382224,0.045057185886382224,0.04606225045325492,0.045057185886382224,0.05742606857227391,0.015083379874090133,0.045057185886382224,0.03228915581636248,0.020029076086751658,0.01122559080355637,0.02524219188787559,0.04505718239378036,0.0,0.02524219188787559
323,0.4819,0.4819,0.4828906222355351,0.4819,0.37420991781650903,0.7768396966396687,0.4819,0.755375,0.9405749999999999,0.9926,1.29792533932265,0.4819000244140625,0.0,1.29792533932265,0.0449676118012855,0.0449676118012855,0.04598662078961108,0.0449676118012855,0.057157306996345275,0.015062413372990139,0.0449676118012855,0.03223680824082245,0.019734364415630173,0.011101926759701567,0.025204186883677038,0.0449676150693276,0.0,0.025204186883677038
324,0.48205,0.48205,0.4830399156092883,0.48205,0.3745297892535857,0.7769386016774631,0.48205,0.75555,0.9413,0.992675,1.2969649049759862,0.482050022482872,0.0,1.2969649049759862,0.04484414367810164,0.04484414367810164,0.04587182441046307,0.04484414367810164,0.05683805459529281,0.015040032350137596,0.04484414367810164,0.032259753047205214,0.019067060019252537,0.011106835983103178,0.025166365137082515,0.04484414325298251,0.0,0.025166365137082515
325,0.48244999999999993,0.48244999999999993,0.483440648142859,0.48244999999999993,0.3750997985069229,0.7770377542845865,0.48244999999999993,0.7558,0.9416499999999999,0.99275,1.2960084284393658,0.4824500232934952,0.0,1.2960084284393658,0.04469678710799891,0.04469678710799891,0.04573948655062515,0.04469678710799891,0.056436387116622806,0.015019823587959592,0.04469678710799891,0.03225544742968058,0.01877801610631139,0.011049132695978162,0.025128726797978253,0.04469678960043256,0.0,0.025128726797978253
326,0.48267499999999997,0.48267499999999997,0.4836648782892584,0.48267499999999997,0.375498348527449,0.7771384334751301,0.48267499999999997,0.756025,0.9421250000000001,0.99285,1.2950559130266015,0.4826750189065933,0.0,1.2950559130266015,0.044600082523590816,0.044600082523590816,0.04565445212493187,0.044600082523590816,0.056247618248732624,0.014998104192591726,0.044600082523590816,0.03220171881195855,0.018281840565009998,0.010920927921503112,0.025091271849669756,0.044600080090542234,0.0,0.025091271849669756
327,0.48307500000000003,0.48307500000000003,0.4840670443698407,0.48307500000000003,0.37608679493443853,0.7772319405829292,0.48307500000000003,0.75625,0.9426249999999999,0.992975,1.2941073615003391,0.48307502269744873,0.0,1.2941073615003391,0.04444879232205176,0.04444879232205176,0.045511395645199106,0.04444879232205176,0.0559357964617137,0.014976969873047818,0.04444879232205176,0.032260441892682,0.017885923235885833,0.010729275889411681,0.025054000114383152,0.04444879519283886,0.0,0.025054000114383152
328,0.483425,0.483425,0.48441650849763074,0.483425,0.3766263598057023,0.7773239180282336,0.483425,0.7564,0.9428749999999999,0.9932000000000001,1.2931627760791478,0.4834250181913376,0.0,1.2931627760791478,0.044382812301360285,0.044382812301360285,0.0454624832727519,0.044382812301360285,0.05559188743200376,0.014955573526714049,0.044382812301360285,0.032158073118062715,0.017775314499483705,0.010498544872716639,0.025016911258765068,0.04438281054787938,0.0,0.025016911258765068
329,0.48360000000000003,0.48360000000000003,0.4845927560191939,0.48360000000000003,0.3768912475651417,0.7774165135047096,0.48360000000000003,0.756525,0.943225,0.993425,1.2922221584446851,0.4836000233888626,0.0,1.2922221584446851,0.04453481783952865,0.04453481783952865,0.04562089568742375,0.04453481783952865,0.05563201720161618,0.014936020013620046,0.04453481783952865,0.03218467760009756,0.017410265968993997,0.010315205873962103,0.02498000479937569,0.04453481903182192,0.0,0.02498000479937569
330,0.48369999999999996,0.48369999999999996,0.48469122273316917,0.48369999999999996,0.37704027860743333,0.7775066690330428,0.48369999999999996,0.756575,0.9434250000000001,0.993525,1.291285509748937,0.4837000221014023,0.0,1.291285509748937,0.0444439097190055,0.0444439097190055,0.04553402315017082,0.0444439097190055,0.05549750235923583,0.014915014469397234,0.0444439097190055,0.0322343954495815,0.017242168109350746,0.010261477314045296,0.024943280108165287,0.044443912608735064,0.0,0.024943280108165287
331,0.48377499999999996,0.48377499999999996,0.4847635541453913,0.48377499999999996,0.3772524344753,0.7775971614936983,0.48377499999999996,0.7568,0.9439,0.99375,1.2903528306215235,0.4837750256061554,0.0,1.2903528306215235,0.04413197536933964,0.04413197536933964,0.045235873863234674,0.04413197536933964,0.05505705725437872,0.014897294914547212,0.04413197536933964,0.03226513426113224,0.016954678148260825,0.009940098367498984,0.02490673641792942,0.04413198076402705,0.0,0.02490673641792942
332,0.48410000000000003,0.48410000000000003,0.48508848613412675,0.48410000000000003,0.377749612916915,0.7776877115624544,0.48410000000000003,0.75695,0.944125,0.9940249999999999,1.289424121177064,0.4841000229120255,0.0,1.289424121177064,0.04408438877123435,0.04408438877123435,0.04519721939048142,0.04408438877123435,0.05504017920761508,0.014884164915435691,0.04408438877123435,0.03216813468152741,0.01680288087071839,0.00966627154364887,0.024870372827734,0.04408438546854819,0.0,0.024870372827734
333,0.484325,0.484325,0.48531014437590037,0.484325,0.3781697258634256,0.7777791313187191,0.484325,0.75715,0.9443250000000001,0.9942249999999999,1.2884993810226038,0.48432502448558806,0.0,1.2884993810226038,0.04367192239363361,0.04367192239363361,0.04479282781294425,0.04367192239363361,0.054432136252434385,0.014867071952298236,0.04367192239363361,0.03211096212960442,0.016728240426828463,0.009386344987385773,0.024834188308307113,0.043671926061669954,0.0,0.024834188308307113
334,0.484575,0.484575,0.48555961946405607,0.484575,0.3785637023101749,0.7778737638608865,0.484575,0.75745,0.94465,0.9944749999999999,1.2875786092650865,0.4845750153064728,0.0,1.2875786092650865,0.04363549300741312,0.04363549300741312,0.04475753024934333,0.04363549300741312,0.054364251467972725,0.014850571914927974,0.04363549300741312,0.03212601057640919,0.01653287969807782,0.009151085242260135,0.024798181707386856,0.0436354907131057,0.0,0.024798181707386856
335,0.484525,0.484525,0.4855071112596492,0.484525,0.37859189699516105,0.7779673465469612,0.484525,0.75755,0.944975,0.99475,1.2866618045188787,0.48452502191066743,0.0,1.2866618045188787,0.04318829091573574,0.04318829091573574,0.04432222445050029,0.04318829091573574,0.053644910964175535,0.01483672571929762,0.04318829091573574,0.03216921406148016,0.01627602616665932,0.008982235554446105,0.024762351755024805,0.04318829905104781,0.0,0.024762351755024805
336,0.48469999999999996,0.48469999999999996,0.48568232892206237,0.48469999999999996,0.37889399134269547,0.7780626726594952,0.48469999999999996,0.7577499999999999,0.9452999999999999,0.99495,1.2857489649133338,0.48470001518726347,0.0,1.2857489649133338,0.04317725095464045,0.04317725095464045,0.04431309512590544,0.04317725095464045,0.05360110501833509,0.014822706950459955,0.04317725095464045,0.03205897343611887,0.016000781230927456,0.00877243156459802,0.024726697068836935,0.04317725489654214,0.0,0.024726697068836935
337,0.48477499999999996,0.48477499999999996,0.48575646411335927,0.48477499999999996,0.3791653710557561,0.7781564147734331,0.48477499999999996,0.757775,0.9456,0.995125,1.2848400881003958,0.4847750186920166,0.0,1.2848400881003958,0.043030907819586815,0.043030907819586815,0.04417419981396305,0.043030907819586815,0.053207601424756897,0.014812373404310188,0.043030907819586815,0.03204260401749864,0.015823330173442587,0.008749007880262144,0.024691216159196335,0.043030904913617156,0.0,0.024691216159196335
338,0.48477499999999996,0.48477499999999996,0.48575565566401924,0.48477499999999996,0.3792179267865351,0.778251142280361,0.48477499999999996,0.757875,0.9458,0.9953749999999999,1.2839351712622347,0.4847750186920166,0.0,1.2839351712622347,0.04293688035296048,0.04293688035296048,0.04408720370485942,0.04293688035296048,0.05300428863379938,0.014802416047733713,0.04293688035296048,0.03185257926064316,0.015680313205488645,0.008707635538231192,0.024655907434365458,0.042936878553340455,0.0,0.024655907434365458
339,0.484825,0.484825,0.485801974008934,0.484825,0.37934048200694215,0.7783491818719008,0.484825,0.7581749999999999,0.9461,0.995575,1.2830342111189128,0.48482502698898317,0.0,1.2830342111189128,0.04284971314567541,0.04284971314567541,0.04400434101524734,0.04284971314567541,0.05283340560740469,0.014791607953046907,0.04284971314567541,0.03173721308565769,0.015463756910200625,0.008673915237973883,0.02462076920556241,0.04284971324140996,0.0,0.02462076920556241
340,0.4849,0.4849,0.4858754229853365,0.4849,0.3794693769310946,0.7784429551285066,0.4849,0.7584500000000001,0.94635,0.9957499999999999,1.282137203936078,0.4849000215530396,0.0,1.282137203936078,0.04283369001148511,0.04283369001148511,0.04398982504632398,0.04283369001148511,0.05280866493578521,0.014780759297481799,0.04283369001148511,0.031570423922821625,0.015377292060408764,0.008617649847196698,0.024585799691955703,0.042833689241440945,0.0,0.024585799691955703
341,0.48512500000000003,0.48512500000000003,0.48610208200848215,0.48512500000000003,0.37989351836159113,0.7785418900060341,0.48512500000000003,0.7586,0.9466749999999999,0.9959250000000001,1.2812441455326748,0.48512502312660216,0.0,1.2812441455326748,0.04280336986993223,0.04280336986993223,0.043966536071369626,0.04280336986993223,0.05274932814471502,0.014768327145284097,0.04280336986993223,0.03134822341235799,0.015221079133885314,0.008532657850869188,0.024550997025587325,0.04280336664949431,0.0,0.024550997025587325
342,0.48522499999999996,0.48522499999999996,0.4862040340461613,0.48522499999999996,0.3801351227567196,0.7786373111110694,0.48522499999999996,0.75875,0.9470000000000001,0.9961,1.2803550312886747,0.4852250248193741,0.0,1.2803550312886747,0.042803726797765854,0.042803726797765854,0.04397388043742439,0.042803726797765854,0.052704114251702884,0.014758399006174521,0.042803726797765854,0.031186713695275942,0.01500185173755416,0.008408164022081265,0.02451635925621595,0.042803728436148686,0.0,0.02451635925621595
343,0.485325,0.485325,0.48630473588849743,0.485325,0.3803603439615386,0.7787367510712824,0.485325,0.758975,0.947275,0.996425,1.2794698561528222,0.485325026512146,0.0,1.2794698561528222,0.042663745017155814,0.042663745017155814,0.04384345480742734,0.042663745017155814,0.05237477547441298,0.014746531764354079,0.042663745017155814,0.03103793601743234,0.014751859581459931,0.008318361550743596,0.024481884356081476,0.0426637538590247,0.0,0.024481884356081476
344,0.48550000000000004,0.48550000000000004,0.48648070088302775,0.48550000000000004,0.3806398684746049,0.7788368694240102,0.48550000000000004,0.7592000000000001,0.9475999999999999,0.996575,1.2785886146503873,0.4855000197887421,0.0,1.2785886146503873,0.04261259594689502,0.04261259594689502,0.04379796236726207,0.04261259594689502,0.05233035689128409,0.014734107900061645,0.04261259594689502,0.030875601658555223,0.014477568856683056,0.008121516347196373,0.02444757022458436,0.042612598125849346,0.0,0.02444757022458436
345,0.48555000000000004,0.48555000000000004,0.4865318366576461,0.48555000000000004,0.38072404233239576,0.7789386504386954,0.48555000000000004,0.759325,0.9477249999999999,0.99665,1.2777113008909284,0.4855500221252441,0.0,1.2777113008909284,0.042643190155834565,0.042643190155834565,0.04383058467398237,0.042643190155834565,0.05233426495117015,0.014722803814859749,0.042643190155834565,0.030895668970117994,0.014428198663265869,0.008090804107819668,0.024413414692879845,0.04264318857550493,0.0,0.024413414692879845
346,0.485775,0.485775,0.4867549284464311,0.485775,0.3811890919104444,0.7790417763331122,0.485775,0.759675,0.9479749999999999,0.9967750000000001,1.2768379085760535,0.48577502369880676,0.0,1.2768379085760535,0.04266560057261849,0.04266560057261849,0.043866523264793685,0.04266560057261849,0.05217022594837389,0.014712195502721499,0.04266560057261849,0.03073770079234946,0.014278699170442657,0.007912235602042097,0.02437941552838122,0.042665604457357016,0.0,0.02437941552838122
347,0.48587499999999995,0.48587499999999995,0.48685250480040965,0.48587499999999995,0.3813165232022793,0.7791445718002612,0.48587499999999995,0.7598499999999999,0.948325,0.996825,1.275968431007185,0.48587501645088194,0.0,1.275968431007185,0.04243266725059832,0.04243266725059832,0.04363853938668389,0.04243266725059832,0.0519228685967269,0.014699569474419099,0.04243266725059832,0.030643152216731504,0.014209762880185942,0.007929419552807437,0.0243455704391739,0.04243266964808911,0.0,0.0243455704391739
348,0.4859,0.4859,0.48687862970544593,0.4859,0.3814875838415998,0.7792486297013876,0.4859,0.760125,0.9486000000000001,0.99695,1.2751028610933188,0.4859000205993652,0.0,1.2751028610933188,0.04224518381491025,0.04224518381491025,0.04346022813900991,0.04224518381491025,0.051758179226869705,0.014688045315286545,0.04224518381491025,0.030342317808631586,0.013959863100251995,0.007768168667352992,0.02431187707833417,0.04224519050575236,0.0,0.02431187707833417
349,0.48584999999999995,0.48584999999999995,0.48682930810661934,0.48584999999999995,0.38147895047000363,0.779351797770519,0.48584999999999995,0.7603500000000001,0.94895,0.99705,1.274241191358776,0.4858500212430954,0.0,1.274241191358776,0.04213638570167118,0.04213638570167118,0.043357009492936936,0.04213638570167118,0.05162047929050777,0.014677002560368586,0.04213638570167118,0.030267143902258098,0.013677739416861063,0.007458030720117906,0.024278333048154573,0.04213639170203582,0.0,0.024278333048154573
350,0.48592500000000005,0.48592500000000005,0.486905257473708,0.48592500000000005,0.3816263598123955,0.7794535721640274,0.48592500000000005,0.760575,0.949225,0.997075,1.2733834139509432,0.48592501878738403,0.0,1.2733834139509432,0.042012572522996026,0.042012572522996026,0.043240458982726174,0.042012572522996026,0.051376340421865174,0.014668692317583337,0.042012572522996026,0.02996550099697984,0.013438362375428505,0.007451742898290474,0.024244935904270515,0.04201256672974048,0.0,0.024244935904270515
351,0.486025,0.486025,0.4870040229058068,0.486025,0.38176966946419,0.7795539457894152,0.486025,0.760675,0.9493750000000001,0.9971,1.272529520648002,0.4860250294208527,0.0,1.272529520648002,0.04195838712343457,0.04195838712343457,0.04318955776600472,0.04195838712343457,0.05125090495571891,0.01466119785925611,0.04195838712343457,0.02990565024651144,0.013299044451889529,0.007374128950444099,0.0242116831596902,0.041958386396517916,0.0,0.0242116831596902
352,0.4860749999999999,0.4860749999999999,0.48705209430929025,0.4860749999999999,0.38185429045792546,0.779653877367543,0.4860749999999999,0.760925,0.949425,0.9972,1.2716795028666383,0.48607501983642576,0.0,1.2716795028666383,0.04184047913736702,0.04184047913736702,0.043074380594743326,0.04184047913736702,0.05097126422674509,0.014651787974973638,0.04184047913736702,0.029845446795858904,0.013334400998920101,0.007135396897782862,0.024178572288724387,0.04184047917336201,0.0,0.024178572288724387
353,0.48605,0.48605,0.48702621387314543,0.48605,0.38185948429469513,0.7797570185983451,0.48605,0.7611749999999999,0.9495250000000001,0.9972,1.270833351669734,0.48605001866817477,0.0,1.270833351669734,0.04172842090363727,0.04172842090363727,0.04296240310697781,0.04172842090363727,0.05073610399748475,0.01463946873040653,0.04172842090363727,0.029640683846512188,0.013279814464902107,0.007135396897782862,0.024145600730815283,0.041728420203471076,0.0,0.024145600730815283
354,0.48629999999999995,0.48629999999999995,0.4872768780394214,0.48629999999999995,0.38224771487471343,0.7798543657265545,0.48629999999999995,0.7615000000000001,0.9498,0.9973000000000001,1.269991057774034,0.48630001544952395,0.0,1.269991057774034,0.04188439778459012,0.04188439778459012,0.0431193356564207,0.04188439778459012,0.05082900655889624,0.014634018695696159,0.04188439778459012,0.02944769374104987,0.013272151295099077,0.0068968591885485665,0.024112765894265746,0.041884398276406026,0.0,0.024112765894265746
355,0.48635,0.48635,0.4873244465796791,0.48635,0.38234198796714913,0.7799545718772729,0.48635,0.7617499999999999,0.94995,0.99735,1.269152611557789,0.48635001480579376,0.0,1.269152611557789,0.041803143156678754,0.041803143156678754,0.043038923938667734,0.041803143156678754,0.050628030434223044,0.014625900320082298,0.041803143156678754,0.029195937693072577,0.013287316424988805,0.006741455497310808,0.024080065159864196,0.041803143779234456,0.0,0.024080065159864196
356,0.486525,0.486525,0.4874985362811949,0.486525,0.38260167440571563,0.7800542501756125,0.486525,0.76195,0.9500500000000001,0.99755,1.268318003068368,0.4865250289440155,0.0,1.268318003068368,0.04181298475885744,0.04181298475885744,0.04305053143920331,0.04181298475885744,0.050619165424400446,0.014620223968430279,0.04181298475885744,0.02927570095944187,0.013273197722394487,0.006435362374325847,0.024047495884409773,0.041812991735696595,0.0,0.024047495884409773
357,0.48657500000000004,0.48657500000000004,0.4875486663293615,0.48657500000000004,0.38277940909821045,0.7801513329123961,0.48657500000000004,0.7622500000000001,0.9502,0.997575,1.2674872220298414,0.4865750253200531,0.0,1.2674872220298414,0.041818730851138936,0.041818730851138936,0.04306168213183063,0.041818730851138936,0.050603941282411344,0.014616597147531947,0.041818730851138936,0.02923278220689155,0.013247536458610773,0.006431314450060372,0.024015055404133206,0.04181872857292585,0.0,0.024015055404133206
358,0.48650000000000004,0.48650000000000004,0.48747396715761593,0.48650000000000004,0.3827314737558243,0.7802499107200676,0.48650000000000004,0.762525,0.9505000000000001,0.9976499999999999,1.2666602578505266,0.48650002777576445,0.0,1.2666602578505266,0.041916583830269374,0.041916583830269374,0.04316029395052295,0.041916583830269374,0.05064127086610126,0.01461150047587029,0.041916583830269374,0.029226236785920044,0.01303307757634822,0.00628401853027893,0.023982741038015922,0.041916591930356996,0.0,0.023982741038015922
359,0.48667499999999997,0.48667499999999997,0.48764755399590587,0.48667499999999997,0.38303810424338164,0.7803495968672911,0.48667499999999997,0.76265,0.9506499999999999,0.997725,1.2658370996304997,0.486675027012825,0.0,1.2658370996304997,0.041939117579335564,0.041939117579335564,0.043188019505561115,0.041939117579335564,0.05061128532550069,0.014602880043357701,0.041939117579335564,0.029041684600664013,0.013109157104863772,0.006212051459327547,0.023950550091006446,0.04193911657657328,0.0,0.023950550091006446
360,0.48687499999999995,0.48687499999999995,0.4878462739382236,0.48687499999999995,0.3833059685130066,0.7804489223206852,0.48687499999999995,0.7626999999999999,0.95085,0.9977499999999999,1.2650177361690662,0.48687502443790437,0.0,1.2650177361690662,0.04198648095915318,0.04198648095915318,0.04323990360114476,0.04198648095915318,0.050587371956681886,0.014597119933672282,0.04198648095915318,0.02890352727417349,0.013013454575937937,0.006209312003399078,0.023918479857134432,0.041986492201324756,0.0,0.023918479857134432
361,0.48702500000000004,0.48702500000000004,0.48799504718404335,0.48702500000000004,0.38350670075959864,0.7805463855869286,0.48702500000000004,0.76265,0.95095,0.997825,1.2642021559721899,0.48702502250671387,0.0,1.2642021559721899,0.04185382134418685,0.04185382134418685,0.043109716864493705,0.04185382134418685,0.050361785420288165,0.01458982153040874,0.04185382134418685,0.028813625249176807,0.013148088158444237,0.0059745408935657175,0.023886527622523586,0.041853820795366155,0.0,0.023886527622523586
362,0.48705,0.48705,0.48802161383508247,0.48705,0.3835486780995766,0.780637914992708,0.48705,0.76275,0.9511749999999999,0.99785,1.2633903472598758,0.4870500236749649,0.0,1.2633903472598758,0.04184491871448936,0.04184491871448936,0.04310285794746016,0.04184491871448936,0.050369114173071695,0.014587518282411642,0.04184491871448936,0.028885790432129226,0.012880352177724923,0.005821654976608159,0.02385469066830131,0.04184491774689958,0.0,0.02385469066830131
363,0.487,0.487,0.4879719866501418,0.487,0.3834595736186756,0.7807315540641971,0.487,0.762925,0.951325,0.997975,1.2625822979735086,0.48700002431869505,0.0,1.2625822979735086,0.04195996769408777,0.04195996769408777,0.04321936537276042,0.04195996769408777,0.050440080822863054,0.014584443431587796,0.04195996769408777,0.02888988913866658,0.012891669360051441,0.005431965574264992,0.02382296627341094,0.04195996782319888,0.0,0.02382296627341094
364,0.48707500000000004,0.48707500000000004,0.48804612184143875,0.48707500000000004,0.38363696354700727,0.7808263404066395,0.48707500000000004,0.7631,0.951375,0.998,1.2617779957831412,0.48707501888275145,0.0,1.2617779957831412,0.04186155256716279,0.04186155256716279,0.043123442760842894,0.04186155256716279,0.05021898826100502,0.014578571157240762,0.04186155256716279,0.02886323112735495,0.013017216164244418,0.005354126134736341,0.023791351717321663,0.04186154942652799,0.0,0.023791351717321663
365,0.48707500000000004,0.48707500000000004,0.4880454967437672,0.48707500000000004,0.38365233534569976,0.7809247016990903,0.48707500000000004,0.763325,0.95145,0.9980249999999999,1.2609774280947275,0.4870750218629837,0.0,1.2609774280947275,0.04167567402640965,0.04167567402640965,0.04293983434081424,0.04167567402640965,0.04994004794704437,0.014572164903242512,0.04167567402640965,0.028833586222397768,0.013085084808454397,0.005276322898888338,0.02375984428264003,0.041675675980529764,0.0,0.02375984428264003
366,0.487225,0.487225,0.48819608416537863,0.487225,0.38389378999275303,0.7810191720562984,0.487225,0.763425,0.9516249999999999,0.9980499999999999,1.260180582057308,0.48722502291202546,0.0,1.260180582057308,0.0417558129685756,0.0417558129685756,0.04302316499291146,0.0417558129685756,0.04997853979367333,0.014570177491414196,0.0417558129685756,0.028709766534133378,0.012951967889947182,0.005198557492228004,0.02372844125762557,0.041755812008867896,0.0,0.02372844125762557
367,0.48724999999999996,0.48724999999999996,0.48822077552340326,0.48724999999999996,0.38396319225969716,0.7811149172082704,0.48724999999999996,0.7636499999999999,0.951875,0.9981,1.2593874445701345,0.48725002110004423,0.0,1.2593874445701345,0.04176255632873916,0.04176255632873916,0.04303341645704304,0.04176255632873916,0.0499180749158155,0.014563982597868893,0.04176255632873916,0.028550442689698828,0.01258926460653416,0.005043147165543884,0.023697139938606556,0.041762552514556954,0.0,0.023697139938606556
368,0.487225,0.487225,0.48819608416537863,0.487225,0.383998049924659,0.7812076156702994,0.487225,0.764075,0.9521000000000001,0.9981,1.2585980022897387,0.4872250288724899,0.0,1.2585980022897387,0.041803018564585875,0.041803018564585875,0.043078175165768146,0.041803018564585875,0.04985178254748273,0.014556723481255444,0.041803018564585875,0.02831667402393468,0.012571020465958836,0.005043147165543884,0.023665937632304603,0.04180302475213822,0.0,0.023665937632304603
369,0.487375,0.487375,0.48834497964564394,0.487375,0.3842372926031691,0.7812969820345345,0.487375,0.764375,0.952275,0.998175,1.2578122416369397,0.4873750239610672,0.0,1.2578122416369397,0.041835864797244646,0.041835864797244646,0.043113177992198985,0.041835864797244646,0.049913060826712125,0.014553790496938841,0.041835864797244646,0.028193342890358637,0.012340904207823106,0.004810362079234095,0.023634831658061496,0.041835866568735405,0.0,0.023634831658061496
370,0.48760000000000003,0.48760000000000003,0.48856907716088066,0.48760000000000003,0.38453666143543297,0.7813889751819889,0.48760000000000003,0.764625,0.9524000000000001,0.998175,1.2570301488037898,0.4876000225543976,0.0,1.2570301488037898,0.04185560496118372,0.04185560496118372,0.04313721078530436,0.04185560496118372,0.049943691771029704,0.01454884420895223,0.04185560496118372,0.02814428351272142,0.012147930779446458,0.004810362079234095,0.023603819349976542,0.04185560812537062,0.0,0.023603819349976542
371,0.48769999999999997,0.48769999999999997,0.4886690316710996,0.48769999999999997,0.38466757295125575,0.781480116132439,0.48769999999999997,0.764825,0.9525,0.99825,1.2562517097604586,0.48770002722740174,0.0,1.2562517097604586,0.041719932619525855,0.041719932619525855,0.042998987871779054,0.041719932619525855,0.049697618862441534,0.01454702915498222,0.041719932619525855,0.02815459553962728,0.012031209415515958,0.0045780272316067825,0.02357289805895093,0.041719941352825585,0.0,0.02357289805895093
372,0.4878,0.4878,0.4887684833180927,0.4878,0.3848805786479862,0.7815714000546748,0.4878,0.7650750000000001,0.95285,0.9983000000000001,1.2554769102620473,0.48780002892017366,0.0,1.2554769102620473,0.04185470901423956,0.04185470901423956,0.04313771414890997,0.04185470901423956,0.04972571877850633,0.01454435311970722,0.04185470901423956,0.028191569366272106,0.011738587838596421,0.00442342250600897,0.023542065154644538,0.041854710425413943,0.0,0.023542065154644538
373,0.48785,0.48785,0.4888184911318135,0.48785,0.3849616918443074,0.7816653946021576,0.48785,0.76515,0.9529249999999999,0.998325,1.2547057358553386,0.48785002529621124,0.0,1.2547057358553386,0.041825563687507866,0.041825563687507866,0.04310562798330153,0.041825563687507866,0.04967180131928857,0.014540475286295134,0.041825563687507866,0.028217459134372805,0.011769221866093478,0.004346214828253833,0.023511318027344293,0.0418255712736054,0.0,0.023511318027344293
374,0.48777499999999996,0.48777499999999996,0.4887444170577395,0.48777499999999996,0.38492989714260767,0.7817558498175698,0.48777499999999996,0.7655000000000001,0.953025,0.998375,1.2539381718854767,0.48777501881122587,0.0,1.2539381718854767,0.04195557339482907,0.04195557339482907,0.04323678525820894,0.04195557339482907,0.0497484270055198,0.01453666659769084,0.04195557339482907,0.02810051403246722,0.011858804745841807,0.0041920062818019,0.023480654089746318,0.04195557390644223,0.0,0.023480654089746318
375,0.48789999999999994,0.48789999999999994,0.48886988177204016,0.48789999999999994,0.38512583346964857,0.7818460077051197,0.48789999999999994,0.765675,0.9531000000000001,0.9984249999999999,1.2531742035025775,0.48790002167224883,0.0,1.2531742035025775,0.04186174334109314,0.04186174334109314,0.043141715868129746,0.04186174334109314,0.04947145646531411,0.014532087699717611,0.04186174334109314,0.028248168573869994,0.011707191522023262,0.0041063128906058234,0.023450070778655175,0.04186174566648755,0.0,0.023450070778655175
376,0.48785,0.48785,0.48882106303643935,0.48785,0.38507812466325375,0.7819344120309254,0.48785,0.76595,0.9532999999999999,0.998575,1.2524138156682632,0.487850022315979,0.0,1.2524138156682632,0.041882474457303344,0.041882474457303344,0.0431647978207992,0.041882474457303344,0.049459836109541064,0.014526542936840234,0.041882474457303344,0.028112324304080193,0.011703987924350085,0.0036439638063820246,0.02341956555659994,0.0418824750026218,0.0,0.02341956555659994
377,0.48795,0.48795,0.48892064731459517,0.48795,0.3852568960446119,0.7820245808404772,0.48795,0.7661749999999999,0.9534499999999999,0.998575,1.25165699316213,0.4879500240087509,0.0,1.25165699316213,0.041747055784410306,0.041747055784410306,0.04303456711289853,0.041747055784410306,0.049174910395783256,0.014521639956140149,0.041747055784410306,0.02803570392275615,0.01158291366146227,0.0036439638063820246,0.023389135913370773,0.041747058261475144,0.0,0.023389135913370773
378,0.488125,0.488125,0.4890956169793908,0.488125,0.3855452570470256,0.7821151851290596,0.488125,0.766575,0.9535500000000001,0.998575,1.2509037205881333,0.48812502026557925,0.0,1.2509037205881333,0.04176426070484453,0.04176426070484453,0.04305181764903129,0.04176426070484453,0.049087128357543405,0.014515873734001677,0.04176426070484453,0.02809014506904514,0.011614048007095173,0.0036439638063820246,0.023358779367475435,0.04176426136134436,0.0,0.023358779367475435
379,0.4883,0.4883,0.48926996154651486,0.4883,0.3858033422962351,0.7822068931632259,0.4883,0.766675,0.9537000000000001,0.998575,1.250153982380901,0.4883000195026398,0.0,1.250153982380901,0.041636956074034885,0.041636956074034885,0.042926330810139086,0.041636956074034885,0.04885105948160427,0.014510148886347168,0.041636956074034885,0.02803223590796854,0.011537258484290467,0.0036439638063820246,0.023328493467521763,0.041636955383942756,0.0,0.023328493467521763
380,0.488525,0.488525,0.48949437504458276,0.488525,0.3861445569479618,0.7823012080337489,0.488525,0.76685,0.95375,0.9986,1.249407762811969,0.48852501809597015,0.0,1.249407762811969,0.041548908596442787,0.041548908596442787,0.04283674319196539,0.041548908596442787,0.04877667625769222,0.014500587505164236,0.041548908596442787,0.02797325111204948,0.011623133063947173,0.003567211796347391,0.02329827579352352,0.04154891129121472,0.0,0.02329827579352352
381,0.48875,0.48875,0.489719097657491,0.48875,0.38648781157483214,0.7823947994469705,0.48875,0.7671749999999999,0.9539,0.9986,1.248665045995937,0.4887500166893005,0.0,1.248665045995937,0.04166049954359912,0.04166049954359912,0.04295154888702577,0.04166049954359912,0.04883824428005507,0.014488572083338938,0.04166049954359912,0.027800891772267505,0.011727342220450274,0.003567211796347391,0.02326812395813412,0.04166049743709976,0.0,0.02326812395813412
382,0.48877499999999996,0.48877499999999996,0.4897437890155157,0.48877499999999996,0.3865256128423761,0.7824900108145527,0.48877499999999996,0.7679,0.9539249999999999,0.998625,1.247925815896544,0.4887750208377838,0.0,1.247925815896544,0.041678739917506036,0.041678739917506036,0.04296885331679734,0.041678739917506036,0.048878927834646396,0.014478197243193141,0.041678739917506036,0.027682023850225335,0.011843334975138231,0.0034905626735209595,0.023238035607810598,0.04167874010621681,0.0,0.023238035607810598
383,0.48892499999999994,0.48892499999999994,0.48989387357390124,0.48892499999999994,0.38675698329730984,0.7825850971226584,0.48892499999999994,0.7682249999999999,0.95405,0.998625,1.2471900563326652,0.48892501890659334,0.0,1.2471900563326652,0.04174060938968455,0.04174060938968455,0.043031508001170206,0.04174060938968455,0.049001798627582784,0.01446713661977123,0.04174060938968455,0.027624578930928716,0.011808542105893776,0.0034905626735209595,0.02320800842390701,0.0417406101856879,0.0,0.02320800842390701
384,0.489075,0.489075,0.4900437205313861,0.489075,0.3869749750857636,0.7826823472139107,0.489075,0.768425,0.954025,0.9986750000000001,1.2464577509842238,0.4890750259160995,0.0,1.2464577509842238,0.041548507460824904,0.041548507460824904,0.04283576845854893,0.041548507460824904,0.048762917570464435,0.014456683980242626,0.041548507460824904,0.027738373440256224,0.011895056162587504,0.00333760143416395,0.02317804012370294,0.041548509950762855,0.0,0.02317804012370294
385,0.4892,0.4892,0.4901679961675665,0.4892,0.38712918926250056,0.7827818627600357,0.4892,0.768625,0.9542249999999999,0.998725,1.245728883398024,0.48920002579689026,0.0,1.245728883398024,0.041473351551193555,0.041473351551193555,0.04276050313093373,0.041473351551193555,0.04863327580580205,0.014443086668748023,0.041473351551193555,0.027765698762641965,0.011747014987268517,0.0031851434644123862,0.0231481284613662,0.041473351198990475,0.0,0.0231481284613662
386,0.4894,0.4894,0.49036734807554644,0.4894,0.38747131293793236,0.7828810306005123,0.4894,0.768875,0.954375,0.99875,1.2450034369934966,0.48940002620220185,0.0,1.2450034369934966,0.041402361714708444,0.041402361714708444,0.04268488703726396,0.041402361714708444,0.04850504641676291,0.014427756360517598,0.041402361714708444,0.027694075278939256,0.011648944873535438,0.003109126351029617,0.023118271228852478,0.041402365166911655,0.0,0.023118271228852478
387,0.4896,0.4896,0.4905657589030237,0.4896,0.3877734595440517,0.7829806796216339,0.4896,0.76905,0.9544499999999999,0.9987999999999999,1.2442813950683633,0.48960002362728117,0.0,1.2442813950683633,0.04144393803682269,0.04144393803682269,0.04272717699583273,0.04144393803682269,0.04848045301603737,0.01440982182605223,0.04144393803682269,0.027615867017189828,0.011450861200024325,0.0029575703241380776,0.023088466256743944,0.04144394102677734,0.0,0.023088466256743944
388,0.4899,0.4899,0.4908640527267802,0.4899,0.3881951583170711,0.783079097768726,0.4899,0.769425,0.9546250000000001,0.99885,1.2435627408042147,0.4899000287055969,0.0,1.2435627408042147,0.04149250266949172,0.04149250266949172,0.04277925090363367,0.04149250266949172,0.04852629143447092,0.014396853820674304,0.04149250266949172,0.02752853317721246,0.011420163697989998,0.0028067379246694713,0.023058711415029742,0.04149250872769687,0.0,0.023058711415029742
389,0.489975,0.489975,0.4909383816664625,0.489975,0.3884209161958086,0.7831782987804816,0.489975,0.769625,0.95475,0.998875,1.2428474572720023,0.4899750202894211,0.0,1.2428474572720023,0.04172453481532845,0.04172453481532845,0.04301428665321924,0.04172453481532845,0.048505726245076417,0.014377521234211323,0.04172453481532845,0.027353714454246333,0.011334558757279544,0.002731630567180614,0.02302900461382762,0.041724529752009534,0.0,0.02302900461382762
390,0.48995,0.48995,0.49091438692004913,0.48995,0.3883825427489977,0.7832758721641524,0.48995,0.769975,0.9549,0.998875,1.2421355274374453,0.48995001912117003,0.0,1.2421355274374453,0.0417171028076815,0.0417171028076815,0.04300513317235417,0.0417171028076815,0.04843088362355311,0.014358796525245585,0.0417171028076815,0.02727724173494575,0.011287406945598974,0.002731630567180614,0.022999343804051112,0.041717097989416765,0.0,0.022999343804051112
391,0.490275,0.490275,0.4912395737743928,0.490275,0.38886354266369516,0.7833744865398167,0.490275,0.7702,0.9550750000000001,0.9989250000000001,1.2414269341663509,0.49027501940727236,0.0,1.2414269341663509,0.04176213230241537,0.04176213230241537,0.04304724141696446,0.04176213230241537,0.048408745891361966,0.014338375672729413,0.04176213230241537,0.027208250382721927,0.011220671647553995,0.0025821233725581653,0.022969726978022294,0.041762129600268795,0.0,0.022969726978022294
392,0.49065000000000003,0.49065000000000003,0.4916168374838574,0.49065000000000003,0.3894447986899257,0.7834747103589094,0.49065000000000003,0.77035,0.95515,0.9989250000000001,1.2407216602298454,0.49065002501010896,0.0,1.2407216602298454,0.04152913970267679,0.04152913970267679,0.04280936734261945,0.04152913970267679,0.048022754263899035,0.014318607886164575,0.04152913970267679,0.027170040690273393,0.011223858516570838,0.0025821233725581653,0.022940152170034214,0.041529139426408304,0.0,0.022940152170034214
393,0.4907,0.4907,0.4916688532217555,0.4907,0.38956520578078263,0.7835785658004493,0.4907,0.7706999999999999,0.9551999999999999,0.99895,1.2400196883095214,0.4907000243663788,0.0,1.2400196883095214,0.04158388443188593,0.04158388443188593,0.04286161820111007,0.04158388443188593,0.04792066658659532,0.014298196730483301,0.04158388443188593,0.02707161284855822,0.011182078916234163,0.0025077657165072163,0.022910617456860696,0.0415838873539343,0.0,0.022910617456860696
394,0.490675,0.490675,0.49164624130184775,0.490675,0.3895650166993062,0.7836786071874131,0.490675,0.770675,0.9552250000000001,0.999,1.2393210010024935,0.49067502617836,0.0,1.2393210010024935,0.04150101237051668,0.04150101237051668,0.04277289954241243,0.04150101237051668,0.04763685132411343,0.014281100480393381,0.04150101237051668,0.02706218404999042,0.011176892084415347,0.002359967043084382,0.022881120958219835,0.04150101446124198,0.0,0.022881120958219835
395,0.49085,0.49085,0.49182214517915523,0.49085,0.38983359684214686,0.7837804192365014,0.49085,0.770825,0.9552250000000001,0.9990500000000001,1.2386255808263693,0.49085002541542055,0.0,1.2386255808263693,0.041473920855293035,0.041473920855293035,0.04274400921468986,0.041473920855293035,0.04751597916188385,0.014261351938444798,0.041473920855293035,0.027087576590672586,0.011336059721084745,0.0022135943621178706,0.022851660837189206,0.041473928592419336,0.0,0.022851660837189206
396,0.49110000000000004,0.49110000000000004,0.492070370071968,0.49110000000000004,0.39017034376120907,0.7838831702226734,0.49110000000000004,0.7710250000000001,0.9551999999999999,0.9990500000000001,1.2379334102241302,0.49110001921653745,0.0,1.2379334102241302,0.04152044342516375,0.04152044342516375,0.04279612656670803,0.04152044342516375,0.047548943093786836,0.014240993889429414,0.04152044342516375,0.02701297270654311,0.011373580497509719,0.0022135943621178706,0.02282223530057735,0.04152043981581168,0.0,0.02282223530057735
397,0.49124999999999996,0.49124999999999996,0.49222203120524455,0.49124999999999996,0.39044132883018695,0.7839852397300839,0.49124999999999996,0.77125,0.955325,0.9991,1.2372444715689244,0.49125002026557923,0.0,1.2372444715689244,0.041550504743558106,0.041550504743558106,0.04282306249849201,0.041550504743558106,0.047429717541108946,0.014219382872327069,0.041550504743558106,0.026924792375140845,0.011198369176903514,0.002068950351157689,0.022792842599249644,0.041550502379326476,0.0,0.022792842599249644
398,0.49152500000000005,0.49152500000000005,0.49249663586870185,0.49152500000000005,0.39093097202173255,0.7840864514663701,0.49152500000000005,0.7714000000000001,0.955425,0.999125,1.2365587471687722,0.49152501821517947,0.0,1.2365587471687722,0.04142453815205562,0.04142453815205562,0.0426954716497908,0.04142453815205562,0.047114210806405245,0.014197516047217343,0.04142453815205562,0.026878895066575943,0.011184097092648027,0.0019973941357011556,0.022763481028414467,0.041424533204669135,0.0,0.022763481028414467
399,0.49160000000000004,0.49160000000000004,0.4925720927692815,0.49160000000000004,0.39103379872501914,0.784192064717813,0.49160000000000004,0.7715,0.9555,0.9991749999999999,1.235876219271184,0.49160002171993256,0.0,1.235876219271184,0.041398839221515486,0.041398839221515486,0.04266982651266466,0.041398839221515486,0.047056721085790905,0.0141760366225299,0.041398839221515486,0.026979416022013647,0.011240428026646567,0.0018561085337040013,0.022734148927866574,0.04139883865338725,0.0,0.022734148927866574
400,0.4918,0.4918,0.4927702487311506,0.4918,0.3913257050151105,0.7842958549067055,0.4918,0.7717750000000001,0.9556000000000001,0.99925,1.235196870067687,0.49180002212524415,0.0,1.235196870067687,0.04155448230937308,0.04155448230937308,0.042828445021862484,0.04155448230937308,0.047115798036339786,0.014153362557568779,0.04155448230937308,0.027016314515492284,0.011168034742066294,0.0016499158227686155,0.02270484468219326,0.04155447798225396,0.0,0.02270484468219326
401,0.49215,0.49215,0.49312271611285247,0.49215,0.39184370501671734,0.7844018736121725,0.49215,0.772,0.9556250000000001,0.9993000000000001,1.2345206816982668,0.49215002059936525,0.0,1.2345206816982668,0.04111471080336629,0.04111471080336629,0.042376082548151756,0.04111471080336629,0.04643973115560249,0.014128990166719441,0.04111471080336629,0.026969118141558397,0.011156867591059978,0.001549193338482953,0.022675566720941804,0.04111471019522826,0.0,0.022675566720941804
402,0.492325,0.492325,0.4932978184088107,0.492325,0.39211402473951507,0.7845073139311495,0.492325,0.7721750000000001,0.955575,0.9993500000000001,1.2338476362557214,0.492325022816658,0.0,1.2338476362557214,0.04105281997351435,0.04105281997351435,0.04231266536917335,0.04105281997351435,0.0462883450873276,0.01410373145971143,0.04105281997351435,0.026928415908354732,0.01130759946034328,0.001491643389017605,0.022646313518751182,0.0410528182863907,0.0,0.022646313518751182
403,0.492575,0.492575,0.49354793585934564,0.492575,0.3924987392077067,0.7846093102951098,0.492575,0.772475,0.9556250000000001,0.999375,1.233177715789925,0.49257502257823943,0.0,1.233177715789925,0.04089893539771747,0.04089893539771747,0.04215305546559053,0.04089893539771747,0.046105421712328384,0.01407647264771392,0.04089893539771747,0.026795638637658853,0.011304036889536418,0.0014684175155588366,0.02261708359544935,0.040898939722510956,0.0,0.02261708359544935
404,0.49265,0.49265,0.4936246429552683,0.49265,0.3926067145015616,0.7847160046333411,0.49265,0.772875,0.9557,0.999375,1.2325109023120087,0.4926500231027603,0.0,1.2325109023120087,0.04077942019096288,0.04077942019096288,0.04203027197153043,0.04077942019096288,0.045897239793711554,0.01404914614238803,0.04077942019096288,0.02646440219111954,0.011239686630665251,0.0014684175155588366,0.02258787551611571,0.040779417775790694,0.0,0.02258787551611571
405,0.49277499999999996,0.49277499999999996,0.4937523093421314,0.49277499999999996,0.39279921044862154,0.784820942913956,0.49277499999999996,0.772775,0.955775,0.9994250000000001,1.2318471777984499,0.492775022983551,0.0,1.2318471777984499,0.040530244194236544,0.040530244194236544,0.0417752048853409,0.040530244194236544,0.04544444345042933,0.014024603015494316,0.040530244194236544,0.026235167767288556,0.011309687342176047,0.0013231381048267228,0.02255868789111296,0.040530250956418795,0.0,0.02255868789111296
406,0.49297500000000005,0.49297500000000005,0.4939536080570656,0.49297500000000005,0.3930976095441611,0.7849278143641207,0.49297500000000005,0.772975,0.955775,0.999475,1.2311865241950792,0.49297502636909485,0.0,1.2311865241950792,0.04026379163301275,0.04026379163301275,0.04149932971982554,0.04026379163301275,0.045139933737587644,0.01399402032636398,0.04026379163301275,0.026200204091656305,0.011356257452758502,0.0011811599759934531,0.02252951937608769,0.040263801252615486,0.0,0.02252951937608769
407,0.49325,0.49325,0.4942306012734802,0.49325,0.39350427219949136,0.785033398065323,0.49325,0.7732249999999999,0.9558249999999999,0.999475,1.2305289234209995,0.4932500272989273,0.0,1.2305289234209995,0.04008740450565489,0.04008740450565489,0.041320026953498463,0.04008740450565489,0.04489179646081482,0.01396837715135983,0.04008740450565489,0.02618880432975555,0.011294080307842678,0.0011811599759934531,0.022500368671940493,0.04008740900623909,0.0,0.022500368671940493
408,0.49350000000000005,0.49350000000000005,0.49448253289980676,0.49350000000000005,0.39392222029957136,0.7851389668176157,0.49350000000000005,0.7734,0.9558249999999999,0.999475,1.2298743573724207,0.4935000270605087,0.0,1.2298743573724207,0.03982304609142801,0.03982304609142801,0.041047295158638024,0.03982304609142801,0.044467261841447676,0.013939259608528987,0.03982304609142801,0.026107736188511012,0.011358458668909848,0.0011811599759934531,0.0224712345247688,0.039823044666868444,0.0,0.0224712345247688
409,0.493775,0.493775,0.49475476293574994,0.493775,0.3942585996547462,0.7852450028553702,0.493775,0.773525,0.9558500000000001,0.999475,1.2292228079264085,0.4937750369310379,0.0,1.2292228079264085,0.03990256361856132,0.03990256361856132,0.04112871689713923,0.03990256361856132,0.04457204167346663,0.01391161566668562,0.03990256361856132,0.0260180092542753,0.0113909076801534,0.0011811599759934531,0.022442115725782155,0.03990256920621774,0.0,0.022442115725782155
410,0.49412500000000004,0.49412500000000004,0.49510871811369545,0.49412500000000004,0.39485759572517665,0.7853521370739873,0.49412500000000004,0.773775,0.9558,0.999475,1.2285742569445506,0.4941250205039978,0.0,1.2285742569445506,0.03983599189175538,0.03983599189175538,0.041059777428594756,0.03983599189175538,0.044269130429953826,0.013884639656223254,0.03983599189175538,0.02592040433926737,0.011467223823673395,0.0011811599759934531,0.022413011111190758,0.03983599526214583,0.0,0.022413011111190758
411,0.494325,0.494325,0.4953094355834734,0.494325,0.3952045195574799,0.7854577752579249,0.494325,0.773975,0.955875,0.9995,1.2279286862765395,0.4943250298500061,0.0,1.2279286862765395,0.03984205797060855,0.03984205797060855,0.04105849920586437,0.03984205797060855,0.04428745652680087,0.013853735698630123,0.03984205797060855,0.025979011293307104,0.011501358615398506,0.0011118053386771835,0.022383919562070392,0.03984205600224518,0.0,0.022383919562070392
412,0.4946,0.4946,0.4955845535068734,0.4946,0.395619914719704,0.7855655785813889,0.4946,0.77405,0.9560000000000001,0.999525,1.2272860777636698,0.4946000277996063,0.0,1.2272860777636698,0.039616424764371536,0.039616424764371536,0.04083673341247216,0.039616424764371536,0.04393813872229298,0.013822228497948391,0.039616424764371536,0.026041046659285992,0.01151448363294389,0.0010438310846747857,0.022354840004202434,0.039616426798450635,0.0,0.022354840004202434
413,0.49485,0.49485,0.4958351023066944,0.49485,0.39601762646391336,0.7856726333292563,0.49485,0.774425,0.95615,0.999525,1.2266464132422583,0.49485003352165224,0.0,1.2266464132422583,0.039465385677409336,0.039465385677409336,0.040685587735094605,0.039465385677409336,0.04366763757563135,0.013789718887765912,0.039465385677409336,0.025955102795233016,0.011343255460600558,0.0010438310846747857,0.022325771407891354,0.039465393751248794,0.0,0.022325771407891354
414,0.49502499999999994,0.49502499999999994,0.49601045946826094,0.49502499999999994,0.3962495855380455,0.7857761944415521,0.49502499999999994,0.775075,0.95615,0.999525,1.226009674546979,0.4950250267982483,0.0,1.226009674546979,0.039135350955938085,0.039135350955938085,0.040347393848978355,0.039135350955938085,0.04324178139207725,0.013761091893532529,0.039135350955938085,0.02598291372335969,0.011343255460600558,0.0010438310846747857,0.022296712787760967,0.03913535175309834,0.0,0.022296712787760967
415,0.49524999999999997,0.49524999999999997,0.49623712888812344,0.49524999999999997,0.39652298529141145,0.7858793891059491,0.49524999999999997,0.775325,0.9562250000000001,0.9995750000000001,1.2253758435141195,0.4952500283718109,0.0,1.2253758435141195,0.03895331964173413,0.03895331964173413,0.0401595349380757,0.03895331964173413,0.04306906130777358,0.013730103956398064,0.03895331964173413,0.025693451932782843,0.011356257452758495,0.0009132512128531442,0.022267663202530017,0.038953327483784085,0.0,0.022267663202530017
416,0.49552499999999994,0.49552499999999994,0.49651332052318875,0.49552499999999994,0.3969335034165379,0.7859838110118826,0.49552499999999994,0.775575,0.9562250000000001,0.9995750000000001,1.224744901984757,0.49552502036094664,0.0,1.224744901984757,0.038585124148505144,0.038585124148505144,0.03977871908947496,0.038585124148505144,0.04252259678159378,0.013698925809010432,0.038585124148505144,0.025531312474423775,0.011348305061892612,0.0009132512128531442,0.02223862175476676,0.03858512830538039,0.0,0.02223862175476676
417,0.4957,0.4957,0.4966893466349419,0.4957,0.3972204736066045,0.7860891934760632,0.4957,0.776,0.956275,0.9995750000000001,1.2241168318078568,0.4957000255584717,0.0,1.2241168318078568,0.038575467160705486,0.038575467160705486,0.03976606285526662,0.038575467160705486,0.0424604185569867,0.013669569886659636,0.038575467160705486,0.025688572902708668,0.011127075337012664,0.0009132512128531442,0.0222095875906268,0.03857547140099441,0.0,0.0222095875906268
418,0.49589999999999995,0.49589999999999995,0.49689025785310525,0.49589999999999995,0.3975651468421899,0.7861955192370849,0.49589999999999995,0.776475,0.956325,0.9995750000000001,1.2234916148432928,0.49590002596378324,0.0,1.2234916148432928,0.03858021945678037,0.03858021945678037,0.03977034825769457,0.03858021945678037,0.04236334082902555,0.01363818551560463,0.03858021945678037,0.02553495697622729,0.011074902808703201,0.0009132512128531442,0.02218055989957102,0.038580222466970945,0.0,0.02218055989957102
419,0.49615,0.49615,0.49714181924736867,0.49615,0.3979781094196432,0.7862992540874539,0.49615,0.776625,0.956325,0.9996,1.2228692329647899,0.4961500346660614,0.0,1.2228692329647899,0.03844606611865511,0.03844606611865511,0.039626840230745884,0.03844606611865511,0.042144130312205826,0.01360772917347428,0.03844606611865511,0.025181907636678835,0.01105670359756669,0.0008755950357709002,0.02215153791406893,0.03844606977033843,0.0,0.02215153791406893
420,0.49654999999999994,0.49654999999999994,0.4975420927702288,0.49654999999999994,0.39859232505274783,0.7864043838479631,0.49654999999999994,0.776975,0.956325,0.999625,1.2222496680627923,0.49655002951622007,0.0,1.2222496680627923,0.03811437465780536,0.03811437465780536,0.03928785423669944,0.03811437465780536,0.041646012351898194,0.013577749535634578,0.03811437465780536,0.025264833376762167,0.011129321882107404,0.0008100925873009846,0.02212252090928366,0.038114375711728786,0.0,0.02212252090928366
421,0.49672499999999997,0.49672499999999997,0.49771768753269596,0.49672499999999997,0.3988824351991012,0.786509523381753,0.49672499999999997,0.7773749999999999,0.956425,0.9996499999999999,1.2216329020472556,0.49672502279281616,0.0,1.2216329020472556,0.03801195900999812,0.03801195900999812,0.039185547729820136,0.03801195900999812,0.04140440885779809,0.013549110810066664,0.03801195900999812,0.025203133072431078,0.010991189653536133,0.0007472170590486668,0.022093508202742692,0.03801196354263964,0.0,0.022093508202742692
422,0.49689999999999995,0.49689999999999995,0.4978947262388916,0.49689999999999995,0.39916962145274343,0.7866126912849087,0.49689999999999995,0.777625,0.956475,0.9996750000000001,1.2210189168503647,0.4969000190496445,0.0,1.2210189168503647,0.0379142306909805,0.0379142306909805,0.039084302661858604,0.0379142306909805,0.04126859048950224,0.013521415479606504,0.0379142306909805,0.025314206046759106,0.01098385810582459,0.0006876893678592668,0.02206449915399511,0.03791423327560531,0.0,0.02206449915399511
423,0.4971,0.4971,0.4980966500514973,0.4971,0.3994877024008828,0.7867137298562775,0.4971,0.777775,0.95655,0.9997,1.2204076944291802,0.4971000224351883,0.0,1.2204076944291802,0.03779902996991678,0.03779902996991678,0.03896241316215835,0.03779902996991678,0.0411216134031258,0.013494257672139142,0.03779902996991678,0.02515492275656775,0.011003661006935601,0.000632455532033671,0.02203549316425335,0.03779903550698451,0.0,0.02203549316425335
424,0.497375,0.497375,0.4983727090553999,0.497375,0.3999188274807147,0.7868143332180975,0.497375,0.7780750000000001,0.9566250000000001,0.999725,1.219799216768211,0.49737501740455625,0.0,1.219799216768211,0.03761265485917678,0.03761265485917678,0.038773003539029724,0.03761265485917678,0.04085615666362415,0.013466819571623611,0.03761265485917678,0.0250771171699531,0.010856545644602278,0.0005827377912349035,0.022006489676023838,0.037612654114195114,0.0,0.022006489676023838
425,0.4976,0.4976,0.4985993242260303,0.4976,0.4002557585196865,0.7869150756256201,0.4976,0.778275,0.9566250000000001,0.99975,1.2191934658819181,0.49760002493858335,0.0,1.2191934658819181,0.03737631454395804,0.03737631454395804,0.03853205824971093,0.03737631454395804,0.04054023986936212,0.013438756420500606,0.03737631454395804,0.02509107023535576,0.010785310225796303,0.0005400617248673274,0.021977488172723776,0.037376325260211646,0.0,0.021977488172723776
426,0.497725,0.497725,0.49872705173011633,0.497725,0.4004508186803649,0.7870196866933191,0.497725,0.7786000000000001,0.956675,0.99975,1.2185904238171448,0.4977250248193741,0.0,1.2185904238171448,0.03738100564903697,0.03738100564903697,0.03852997936207417,0.03738100564903697,0.04046001577862509,0.013408714441889917,0.03738100564903697,0.02483115202947926,0.010698552602000793,0.0005400617248673274,0.021948488178288254,0.03738100984405268,0.0,0.021948488178288254
427,0.49792500000000006,0.49792500000000006,0.4989291692911075,0.49792500000000006,0.40075737895733454,0.7871230703818168,0.49792500000000006,0.77875,0.9567,0.99975,1.217990072655481,0.49792501628398894,0.0,1.217990072655481,0.03727954644752714,0.03727954644752714,0.03841754689314101,0.03727954644752714,0.04032422947033639,0.013378358141946576,0.03727954644752714,0.024952733094570845,0.010738559804120239,0.0005400617248673274,0.021919489256764825,0.03727954544449605,0.0,0.021919489256764825
428,0.49807500000000005,0.49807500000000005,0.4990815881532181,0.49807500000000005,0.40096495450031144,0.7872244415475238,0.49807500000000005,0.779,0.956675,0.9998250000000001,1.217392394515559,0.49807502031326295,0.0,1.217392394515559,0.03710028638703482,0.03710028638703482,0.038232728010750665,0.03710028638703482,0.0401035193300953,0.013350659541121676,0.03710028638703482,0.024871614789197388,0.01080962148581839,0.00040909792362109815,0.021890491011899226,0.03710028658096943,0.0,0.021890491011899226
429,0.49824999999999997,0.49824999999999997,0.499259323471025,0.49824999999999997,0.40122316272225766,0.7873238117971695,0.49824999999999997,0.7792250000000001,0.9567249999999999,0.9998250000000001,1.2167973715552802,0.4982500195503235,0.0,1.2167973715552802,0.0369082947617771,0.0369082947617771,0.03803511112622067,0.0369082947617771,0.039855621255744905,0.013324289433866517,0.0369082947617771,0.02491219302091066,0.01082656840062136,0.00040909792362109815,0.021861493086711165,0.036908289888254175,0.0,0.021861493086711165
430,0.49842499999999995,0.49842499999999995,0.49943692615766927,0.49842499999999995,0.40149670118852016,0.7874241167654052,0.49842499999999995,0.779325,0.956775,0.9998250000000001,1.2162049859739785,0.49842501282691953,0.0,1.2162049859739785,0.036889107470905284,0.036889107470905284,0.0380087964268175,0.036889107470905284,0.039850014006935615,0.01329607261035471,0.036889107470905284,0.02487190795969535,0.010764170247218836,0.00040909792362109815,0.021832495163059802,0.03688909877467629,0.0,0.021832495163059802
431,0.49870000000000003,0.49870000000000003,0.4997148166020713,0.49870000000000003,0.4019228442426709,0.7875248465040795,0.49870000000000003,0.7794,0.9569000000000001,0.99985,1.2156152200145167,0.4987000167369843,0.0,1.2156152200145167,0.03640108362245399,0.03640108362245399,0.03750649495926929,0.03640108362245399,0.039145689029113445,0.013265917136016788,0.03640108362245399,0.02493135018851215,0.010694754685254717,0.00033747427885524937,0.021803496961203258,0.03640107873276482,0.0,0.021803496961203258
432,0.49902500000000005,0.49902500000000005,0.5000409549336345,0.49902500000000005,0.40236320839560485,0.7876259145666913,0.49902500000000005,0.7797,0.95695,0.99985,1.2150280559653202,0.4990250289440155,0.0,1.2150280559653202,0.036309711357829455,0.036309711357829455,0.03740662330351427,0.036309711357829455,0.03899923486098499,0.013238563108103098,0.036309711357829455,0.02505072631459792,0.010539476056975276,0.00033747427885524937,0.021774498239348048,0.03630971031518448,0.0,0.021774498239348048
433,0.499175,0.499175,0.5001913658715681,0.499175,0.40256431487625105,0.7877289197622388,0.499175,0.779925,0.957025,0.9998750000000001,1.2144434761623457,0.49917502999305724,0.0,1.2144434761623457,0.036169364338714406,0.036169364338714406,0.037263104049262176,0.036169364338714406,0.038834029236251476,0.013207417029348294,0.036169364338714406,0.02500751276005763,0.010463859761632489,0.00031732387941096847,0.021745498793191518,0.036169368377688645,0.0,0.021745498793191518
434,0.499475,0.499475,0.5004925475827815,0.499475,0.40301259046351745,0.787830043969185,0.499475,0.78025,0.957075,0.9998750000000001,1.2138614629909923,0.4994750201702118,0.0,1.2138614629909923,0.035902539758506095,0.035902539758506095,0.03698871439981795,0.035902539758506095,0.03845500236315227,0.01317685364220782,0.035902539758506095,0.024989997999199626,0.010386322469692762,0.00031732387941096847,0.021716498455458578,0.03590254020908075,0.0,0.021716498455458578
435,0.49965000000000004,0.49965000000000004,0.5006707926318048,0.49965000000000004,0.4033526687793799,0.7879330884557023,0.49965000000000004,0.7805500000000001,0.9571249999999999,0.9999,1.2132819988879455,0.49965002834796907,0.0,1.2132819988879455,0.03568831118945747,0.03568831118945747,0.03676291263959751,0.03568831118945747,0.03807717617830577,0.013146087508731986,0.03568831118945747,0.02492260241449741,0.010405827694133734,0.00031622776601680807,0.021687497095429838,0.035688315557555354,0.0,0.021687497095429838
436,0.49985,0.49985,0.5008685068476709,0.49985,0.403676219607264,0.7880349785886684,0.49985,0.780775,0.9572,0.9999,1.2127050663429664,0.4998500198125839,0.0,1.2127050663429664,0.03576042971404753,0.03576042971404753,0.03683880665629916,0.03576042971404753,0.038106287534366554,0.01311749464705911,0.03576042971404753,0.024810797940502553,0.010274564062122835,0.00031622776601680807,0.021658494618465612,0.035760431046840506,0.0,0.021658494618465612
437,0.500175,0.500175,0.5011976656978537,0.500175,0.40411895492190275,0.7881407988210576,0.500175,0.78115,0.957325,0.999925,1.21213064790062,0.5001750230789185,0.0,1.21213064790062,0.035209501952992425,0.035209501952992425,0.036268812420584884,0.035209501952992425,0.037420256070311825,0.013089747825543585,0.035209501952992425,0.024610070206229746,0.010298361520164277,0.00023717082451260964,0.02162949096552233,0.03520949928663252,0.0,0.02162949096552233
438,0.5004500000000001,0.5004500000000001,0.5014739795673646,0.5004500000000001,0.4045458503976783,0.7882425863401367,0.5004500000000001,0.78125,0.9572749999999999,0.9999499999999999,1.211558726161945,0.5004500240087509,0.0,1.211558726161945,0.034953103502327866,0.034953103502327866,0.03600182407110591,0.034953103502327866,0.03720372410872618,0.0130604254217954,0.034953103502327866,0.024543611977231247,0.010361152070219922,0.00015811388300840395,0.02160048611266537,0.03495310252698771,0.0,0.02160048611266537
439,0.500525,0.500525,0.501551135277281,0.500525,0.4046819362600547,0.7883445215333306,0.500525,0.781575,0.9572749999999999,0.9999499999999999,1.210989283786068,0.5005250185728073,0.0,1.210989283786068,0.0349337567563397,0.0349337567563397,0.035975066304391214,0.0349337567563397,0.037131060420697574,0.013033684340833714,0.0349337567563397,0.024537117574990126,0.010372539868968113,0.00015811388300840395,0.02157148007057511,0.034933759825090324,0.0,0.02157148007057511
440,0.500675,0.500675,0.5017035541393916,0.500675,0.4049144542410346,0.7884473421007423,0.500675,0.781925,0.957325,0.9999499999999999,1.2104223034917616,0.5006750226020813,0.0,1.2104223034917616,0.03476689237702379,0.03476689237702379,0.03580014341367549,0.03476689237702379,0.036930731034427455,0.013005251205457648,0.03476689237702379,0.02446824756472948,0.010428360103316563,0.00015811388300840395,0.021542472884050857,0.034766894183706785,0.0,0.021542472884050857
441,0.5011,0.5011,0.5021294093802733,0.5011,0.4054228242185439,0.7885502012677602,0.5011,0.782125,0.9573499999999999,0.9999499999999999,1.2098577680589462,0.5011000275611878,0.0,1.2098577680589462,0.034309093384828585,0.034309093384828585,0.03533305252728706,0.034309093384828585,0.036420677555397116,0.012975793741184237,0.034309093384828585,0.024445872748675674,0.010266720779078151,0.00015811388300840395,0.021513464631506437,0.03430909220069914,0.0,0.021513464631506437
442,0.50145,0.50145,0.502482253862029,0.50145,0.40596176080638935,0.788652910720672,0.50145,0.782425,0.9573750000000001,0.9999499999999999,1.2092956603301395,0.5014500260353089,0.0,1.2092956603301395,0.03388784606774397,0.03388784606774397,0.03489029063604596,0.03388784606774397,0.036005795529223325,0.012948498110363449,0.03388784606774397,0.024379536614865256,0.010241697179233079,0.00015811388300840395,0.021484455424465927,0.03388785140055322,0.0,0.021484455424465927
443,0.5018,0.5018,0.5028334537836803,0.5018,0.4064051804538325,0.7887544913112824,0.5018,0.7826500000000001,0.9574,0.9999499999999999,1.2087359632118535,0.50180002450943,0.0,1.2087359632118535,0.03359187236354784,0.03359187236354784,0.03458635984149695,0.03359187236354784,0.035645259230559084,0.012919383899829585,0.03359187236354784,0.02413451884749306,0.010162704145824342,0.00015811388300840395,0.02145544540705323,0.03359187790126412,0.0,0.02145544540705323
444,0.5020249999999999,0.5020249999999999,0.5030615844119789,0.5020249999999999,0.4067022955774398,0.7888565868320848,0.5020249999999999,0.782925,0.9574,0.9999499999999999,1.2081786596759372,0.5020250260829926,0.0,1.2081786596759372,0.03326189219245085,0.03326189219245085,0.034249803155253625,0.03326189219245085,0.035195371046434595,0.012890494223833478,0.03326189219245085,0.024096752316904065,0.010162704145824342,0.00015811388300840395,0.021426434755478455,0.03326188942336664,0.0,0.021426434755478455
445,0.502325,0.502325,0.5033641662144055,0.502325,0.40714868971662577,0.7889561925210404,0.502325,0.78305,0.9574,0.9999499999999999,1.207623732760871,0.5023250311613083,0.0,1.207623732760871,0.03295283877503323,0.03295283877503323,0.03392549784841714,0.03295283877503323,0.03491334968310601,0.01286181385268091,0.03295283877503323,0.023926333702522125,0.010162704145824342,0.00015811388300840395,0.021397423677521194,0.032952840736948534,0.0,0.021397423677521194
446,0.5025999999999999,0.5025999999999999,0.5036444348150478,0.5025999999999999,0.40757303832877784,0.7890614755005286,0.5025999999999999,0.78325,0.957475,0.9999499999999999,1.2070711655730093,0.5026000380516052,0.0,1.2070711655730093,0.03266181936825387,0.03266181936825387,0.033620338806425475,0.03266181936825387,0.03454258753875328,0.012834247652710885,0.03266181936825387,0.023667840346484267,0.010099814354729475,0.00015811388300840395,0.021368412412010943,0.032661828026729726,0.0,0.021368412412010943
447,0.502825,0.502825,0.5038696060419499,0.502825,0.40790331424167225,0.7891631950473682,0.502825,0.783425,0.9574999999999999,0.9999499999999999,1.2065209412877755,0.5028250396251679,0.0,1.2065209412877755,0.032472434891424096,0.032472434891424096,0.03343107705627824,0.032472434891424096,0.03423734610542438,0.012808249817269106,0.032472434891424096,0.02379135288759812,0.01011256094611494,0.00015811388300840395,0.021339401228304918,0.03247244377350925,0.0,0.021339401228304918
448,0.50305,0.50305,0.5040955961149087,0.50305,0.4082131369499723,0.7892689510626943,0.50305,0.78355,0.9576,0.9999499999999999,1.2059730431508084,0.503050035238266,0.0,1.2059730431508084,0.03224274250811248,0.03224274250811248,0.03319550757288248,0.03224274250811248,0.03398708715112741,0.012779922838873473,0.03224274250811248,0.02372931848063814,0.010054158896253391,0.00015811388300840395,0.021310390425761935,0.032242755813756324,0.0,0.021310390425761935
449,0.503375,0.503375,0.504422542895812,0.503375,0.4087361731836814,0.7893744437564589,0.503375,0.783825,0.9577500000000001,0.9999499999999999,1.2054274544790613,0.5033750325441361,0.0,1.2054274544790613,0.03205599484582493,0.03205599484582493,0.03299928336308525,0.03205599484582493,0.03382164805668381,0.012751592953752312,0.03205599484582493,0.02349705950870354,0.009862949750342275,0.00015811388300840395,0.021281380333216002,0.03205600055880946,0.0,0.021281380333216002
450,0.5035499999999999,0.5035499999999999,0.5046017221573473,0.5035499999999999,0.40900464779034074,0.7894815799784535,0.5035499999999999,0.784075,0.957825,0.9999499999999999,1.2048841586618555,0.5035500317811966,0.0,1.2048841586618555,0.031950004347069766,0.031950004347069766,0.03288277414729611,0.031950004347069766,0.033715684365377516,0.012723936081051337,0.031950004347069766,0.023550197569352935,0.009717574285797899,0.00015811388300840395,0.021252371308445577,0.03195001306014848,0.0,0.021252371308445577
451,0.503775,0.503775,0.5048310418637662,0.503775,0.4093703258103173,0.7895860192664154,0.503775,0.784325,0.957825,0.9999750000000001,1.204343139161888,0.5037750273942947,0.0,1.204343139161888,0.031476942619426455,0.031476942619426455,0.032393548164841204,0.031476942619426455,0.03308407770566011,0.012695344812965758,0.031476942619426455,0.023603510214466907,0.009717574285797899,0.00007905694150419844,0.02122336373764253,0.031476949103966693,0.0,0.02122336373764253
452,0.503875,0.503875,0.5049307483763675,0.503875,0.4095269320333159,0.7896914556404362,0.503875,0.7845,0.95785,0.9999750000000001,1.2038043795161966,0.5038750290870666,0.0,1.2038043795161966,0.03134158800840966,0.03134158800840966,0.032255943196312566,0.03134158800840966,0.03292881994101597,0.012667655723570313,0.03134158800840966,0.02341028976041662,0.009716252135239986,0.00007905694150419844,0.02119435803487783,0.03134159942159544,0.0,0.02119435803487783
453,0.504275,0.504275,0.5053352822164733,0.504275,0.4101904170315377,0.789793798086607,0.504275,0.78465,0.9579000000000001,0.9999750000000001,1.203267863337079,0.5042750239372253,0.0,1.203267863337079,0.03103368465608513,0.03103368465608513,0.03193587244149148,0.03103368465608513,0.03251717588923687,0.012640689939503758,0.03103368465608513,0.02330212198253386,0.009573690801125552,0.00007905694150419844,0.0211653546415668,0.031033692348819607,0.0,0.0211653546415668
454,0.5046,0.5046,0.5056635334419518,0.5046,0.41070953156440443,0.7898991230102343,0.5046,0.784825,0.9579000000000001,0.9999750000000001,1.202733574312973,0.5046000301837921,0.0,1.202733574312973,0.03097853199305034,0.03097853199305034,0.03187854359705098,0.03097853199305034,0.03231819185477828,0.0126107990807162,0.03097853199305034,0.023243891073187882,0.009573690801125552,0.00007905694150419844,0.02113635402593206,0.030978534243694688,0.0,0.02113635402593206
455,0.504925,0.504925,0.5059912379516891,0.504925,0.4112199493287053,0.7900016407960798,0.504925,0.785175,0.9578749999999999,0.9999750000000001,1.202201496209291,0.5049250304698945,0.0,1.202201496209291,0.03071645641092807,0.03071645641092807,0.031612302621308375,0.03071645641092807,0.03194402095272584,0.012586029721289495,0.03071645641092807,0.023224463275702278,0.00964743057330121,0.00007905694150419844,0.02110735668246523,0.030716460820862344,0.0,0.02110735668246523
456,0.5053,0.5053,0.506369144023533,0.5053,0.4117433886912257,0.7901062647851378,0.5053,0.78545,0.957925,1.0,1.2016716128692186,0.5053000241518021,0.0,1.2016716128692186,0.030393438619397944,0.030393438619397944,0.03127076561084595,0.030393438619397944,0.03169401151201157,0.012559051151229711,0.030393438619397944,0.02313601089211365,0.009689663736855507,0.0,0.021078363131387102,0.03039344015742862,0.0,0.021078363131387102
457,0.505675,0.505675,0.5067454124032628,0.505675,0.4122803205225442,0.7902117454483369,0.505675,0.7856500000000001,0.9579000000000001,1.0,1.2011439082144695,0.5056750267744065,0.0,1.2011439082144695,0.03023014729629274,0.03023014729629274,0.03109905387950159,0.03023014729629274,0.03160375660128473,0.012532731747084398,0.03023014729629274,0.023000966163282018,0.009742661055607194,0.0,0.021049373918107902,0.03023015199745465,0.0,0.021049373918107902
458,0.505925,0.505925,0.5069989817217033,0.505925,0.4126649509684076,0.7903174649455447,0.505925,0.7858750000000001,0.957925,1.0,1.200618366246003,0.5059250235557556,0.0,1.200618366246003,0.029949506117241162,0.029949506117241162,0.03080369912690837,0.029949506117241162,0.0313236286563374,0.012506644009974994,0.029949506117241162,0.022844051620595798,0.009615561750505144,0.0,0.021020389612684813,0.029949505836056482,0.0,0.021020389612684813
459,0.50625,0.50625,0.5073256125197755,0.50625,0.41310996516158643,0.7904234301932827,0.50625,0.7861499999999999,0.957975,1.0,1.2000949710447053,0.5062500238418579,0.0,1.2000949710447053,0.029823089488962503,0.029823089488962503,0.030672721549558555,0.029823089488962503,0.031191437331028613,0.012479089241198572,0.029823089488962503,0.022773095724755773,0.009544813891439822,0.0,0.02099141080928016,0.02982309403557463,0.0,0.02099141080928016
460,0.506475,0.506475,0.5075548711089715,0.506475,0.4134212571634547,0.7905318371967789,0.506475,0.786525,0.958075,1.0,1.1995737067720302,0.5064750194549561,0.0,1.1995737067720302,0.029562657093780403,0.029562657093780403,0.03039584502727918,0.029562657093780403,0.030926919301600235,0.012449494131561654,0.029562657093780403,0.022674768772556118,0.009481744155070962,0.0,0.0209624381256181,0.029562659341550335,0.0,0.0209624381256181
461,0.506675,0.506675,0.5077572262708633,0.506675,0.41373441469671735,0.790639540002264,0.506675,0.7866500000000001,0.9581250000000001,1.0,1.1990545576706069,0.5066750198602676,0.0,1.1990545576706069,0.029471042755747745,0.029471042755747745,0.030299964079225857,0.029471042755747745,0.03086353517160822,0.012419751054287168,0.029471042755747745,0.022615505988394596,0.009409842660155848,0.0,0.0209334722024411,0.029471036493899972,0.0,0.0209334722024411
462,0.5068,0.5068,0.5078834994345038,0.5068,0.4139877889321498,0.7907480596667661,0.5068,0.786925,0.9581500000000001,1.0,1.1985375080648086,0.5068000167608261,0.0,1.1985375080648086,0.029351982707968634,0.029351982707968634,0.03018057661491575,0.029351982707968634,0.030602553766155616,0.012390743465596354,0.029351982707968634,0.02240599188213324,0.009411281646100196,0.0,0.020904513702965623,0.029351982802375824,0.0,0.020904513702965623
463,0.5068750000000001,0.5068750000000001,0.5079628395522752,0.5068750000000001,0.4141423726878178,0.7908545616727525,0.5068750000000001,0.7872250000000001,0.9582750000000001,1.0,1.1980225423612905,0.506875017285347,0.0,1.1980225423612905,0.02935823989955803,0.02935823989955803,0.030180281261138347,0.02935823989955803,0.030451145587238142,0.012364276652054808,0.02935823989955803,0.022190604242937364,0.009129051611932807,0.0,0.02087556331233791,0.029358237386672082,0.0,0.02087556331233791
464,0.507225,0.507225,0.5083171822269916,0.507225,0.4146506871434835,0.7909641793840742,0.507225,0.7875,0.9583999999999999,1.0,1.1975096450494909,0.5072250157594681,0.0,1.1975096450494909,0.02899483910016478,0.02899483910016478,0.029799885155659612,0.02899483910016478,0.030007151640341363,0.012336361733501127,0.02899483910016478,0.022034694864639666,0.009048634028281712,0.0,0.02084662173708838,0.028994832992252167,0.0,0.02084662173708838
465,0.507575,0.507575,0.5086700094440398,0.507575,0.4151730109909567,0.7910728133387598,0.507575,0.787625,0.95845,1.0,1.1969988007020995,0.5075750172138214,0.0,1.1969988007020995,0.02873732812524117,0.02873732812524117,0.029528245889239406,0.02873732812524117,0.029909296376671474,0.0123068980119738,0.02873732812524117,0.021943820314612464,0.009029888642108965,0.0,0.020817689704588204,0.028737324166535363,0.0,0.020817689704588204
466,0.5077499999999999,0.5077499999999999,0.5088471196641751,0.5077499999999999,0.41540141709150163,0.7911795823867671,0.5077499999999999,0.787825,0.9585250000000001,1.0,1.1964899939754952,0.5077500224113465,0.0,1.1964899939754952,0.028618904008830715,0.028618904008830715,0.0294001991156612,0.028618904008830715,0.02983330747926119,0.01227983291514979,0.028618904008830715,0.02195229993012631,0.008949278369418018,0.0,0.020788767962502976,0.028618906851259243,0.0,0.020788767962502976
467,0.5080250000000001,0.5080250000000001,0.5091228799499543,0.5080250000000001,0.4157422294780007,0.7912901201767304,0.5080250000000001,0.78815,0.9586,1.0,1.1959832096101501,0.5080250233411789,0.0,1.1959832096101501,0.028352554754573895,0.028352554754573895,0.029121786565595907,0.028352554754573895,0.029585708412875524,0.012253420649496445,0.028352554754573895,0.021811121016582332,0.008928107924477112,0.0,0.020759857278248785,0.02835255722196184,0.0,0.020759857278248785
468,0.5081749999999999,0.5081749999999999,0.5092755536776733,0.5081749999999999,0.41597651314677175,0.7913991248238383,0.5081749999999999,0.78845,0.958625,1.0,1.1954784324310037,0.5081750303506851,0.0,1.1954784324310037,0.028200928373213377,0.028200928373213377,0.028963432927169398,0.028200928373213377,0.029350338118453737,0.012225613720345543,0.028200928373213377,0.021711428122330203,0.008911797736084989,0.0,0.020730958438447664,0.02820092788190668,0.0,0.020730958438447664
469,0.5085,0.5085,0.5096037610506364,0.5085,0.4164179828403435,0.7915089333255051,0.5085,0.78865,0.958675,1.0,1.1949756473478066,0.5085000306367874,0.0,1.1949756473478066,0.02805426289651302,0.02805426289651302,0.028804213910612362,0.02805426289651302,0.029248105978329053,0.012197768561714624,0.02805426289651302,0.02153814445737299,0.008809756271064267,0.0,0.02070207224838192,0.02805426841250361,0.0,0.02070207224838192
470,0.508775,0.508775,0.5098818279787162,0.508775,0.4168232843632277,0.7916180578009349,0.508775,0.788875,0.9587,1.0,1.1944748393554352,0.5087750285863877,0.0,1.1944748393554352,0.027882304723007862,0.027882304723007862,0.028620124444784085,0.027882304723007862,0.029141465488337542,0.012171867752860147,0.027882304723007862,0.021418531047254906,0.008824523909096922,0.0,0.020673199531452323,0.027882304686460094,0.0,0.020673199531452323
471,0.50905,0.50905,0.510159894906796,0.50905,0.41725357911501754,0.7917236208628393,0.50905,0.789025,0.9587,1.0,1.1939759935341783,0.5090500324964523,0.0,1.1939759935341783,0.027666365460207766,0.027666365460207766,0.02839816442411519,0.027666365460207766,0.02887414285918916,0.012144038394704461,0.027666365460207766,0.021235926712374276,0.008824523909096922,0.0,0.020644341128632948,0.027666373840473903,0.0,0.020644341128632948
472,0.5093,0.5093,0.5104127884070591,0.5093,0.41750168929757925,0.791832953146956,0.5093,0.7893,0.9587749999999999,1.0,1.1934790950499923,0.509300023317337,0.0,1.1934790950499923,0.027284712854555693,0.027284712854555693,0.028004715507058058,0.027284712854555693,0.028558703418728446,0.012114941737186661,0.027284712854555693,0.021207572023008905,0.008683037422981002,0.0,0.020615497897928745,0.027284712539840182,0.0,0.020615497897928745
473,0.509675,0.509675,0.5107928892834747,0.509675,0.4179676125537567,0.7919431318692954,0.509675,0.789475,0.9587749999999999,1.0,1.1929841291547354,0.5096750229597091,0.0,1.1929841291547354,0.027103466875414046,0.027103466875414046,0.02780922902960971,0.027103466875414046,0.028465124830708236,0.012088305588635075,0.027103466875414046,0.021194027591648443,0.008784811703540745,0.0,0.020586670713834087,0.027103467559083456,0.0,0.020586670713834087
474,0.510025,0.510025,0.5111469839605735,0.510025,0.4184767183903796,0.7920533705617724,0.510025,0.7896,0.9587749999999999,1.0,1.1924910811863672,0.510025030374527,0.0,1.1924910811863672,0.026770228592391372,0.026770228592391372,0.02746051790631507,0.026770228592391372,0.02812721326751232,0.012059590307095648,0.026770228592391372,0.021218506073708402,0.008789553458509684,0.0,0.020557860466790437,0.026770227692036203,0.0,0.020557860466790437
475,0.510325,0.510325,0.5114483698168892,0.510325,0.4188642063218526,0.7921628517234417,0.510325,0.7898,0.95875,1.0,1.19199993656913,0.5103250205516815,0.0,1.19199993656913,0.026619763439135902,0.026619763439135902,0.027301599585746326,0.026619763439135902,0.027944372690848093,0.012033102678215035,0.026619763439135902,0.021031986222048663,0.008719390906352216,0.0,0.020529068062646337,0.026619765311883127,0.0,0.020529068062646337
476,0.5105500000000001,0.5105500000000001,0.5116778728749766,0.5105500000000001,0.41921383457022465,0.7922736601528424,0.5105500000000001,0.790175,0.9587749999999999,1.0,1.1915106808137002,0.5105500280857086,0.0,1.1915106808137002,0.02636438043185457,0.02636438043185457,0.027031369701970016,0.02636438043185457,0.027726497081345655,0.01200643560651884,0.02636438043185457,0.0210594561763699,0.008723730407470341,0.0,0.020500294422117885,0.026364376447421338,0.0,0.020500294422117885
477,0.510825,0.510825,0.5119560009202792,0.510825,0.41966434750010206,0.7923840377825855,0.510825,0.7902250000000001,0.95885,1.0,1.191023299517315,0.5108250200748443,0.0,1.191023299517315,0.02617835460834006,0.02617835460834006,0.02683738479517704,0.02617835460834006,0.02753633927204946,0.011979915654238874,0.02617835460834006,0.021166158130374042,0.008509145406887563,0.0,0.020471540480250627,0.02617835091055942,0.0,0.020471540480250627
478,0.5112,0.5112,0.5123328943976805,0.5112,0.4201970415853591,0.7924943257926736,0.5112,0.79035,0.9588750000000001,1.0,1.1905377783638793,0.5112000167369842,0.0,1.1905377783638793,0.02591245946558442,0.02591245946558442,0.026568782636254448,0.02591245946558442,0.027170005496678258,0.011953102189667214,0.02591245946558442,0.02101857643979614,0.008523863560616166,0.0,0.020442807185881307,0.025912454332341503,0.0,0.020442807185881307
479,0.511575,0.511575,0.5127107393523014,0.511575,0.42070042185160605,0.7926017202587047,0.511575,0.7905,0.958975,1.0,1.190054103124043,0.5115750163793564,0.0,1.190054103124043,0.025443305712024827,0.025443305712024827,0.02608311838527855,0.025443305712024827,0.026850444613478717,0.011927038802534698,0.025443305712024827,0.020917496663479265,0.008378585467991877,0.0,0.020414095501103402,0.025443302558541086,0.0,0.020414095501103402
480,0.5119,0.5119,0.513042028361107,0.5119,0.4211490624225075,0.7927109795390371,0.5119,0.7906,0.9590249999999999,1.0,1.1895722596552614,0.5119000226259232,0.0,1.1895722596552614,0.025175274466119408,0.025175274466119408,0.025793997890193647,0.025175274466119408,0.026677884417650084,0.011901122225926826,0.025175274466119408,0.02079202571500273,0.008316190701143018,0.0,0.020385406400731415,0.025175269264956782,0.0,0.020385406400731415
481,0.51205,0.51205,0.5131945798543802,0.51205,0.42129723552919424,0.7928193576223739,0.51205,0.79075,0.9590249999999999,1.0,1.18909223390183,0.5120500147342681,0.0,1.18909223390183,0.024893049007481773,0.024893049007481773,0.0255017588413383,0.024893049007481773,0.02641557584420928,0.011877876600256396,0.024893049007481773,0.020635056470859416,0.008338706601013003,0.0,0.020356740871768527,0.02489305078957702,0.0,0.020356740871768527
482,0.512425,0.512425,0.5135727950410645,0.512425,0.42184587518936845,0.7929305013506281,0.512425,0.790925,0.9590500000000001,1.0,1.1886140118948985,0.5124250203371048,0.0,1.1886140118948985,0.024512482647735968,0.024512482647735968,0.02511821215445631,0.024512482647735968,0.02584506666600549,0.01184876354602378,0.024512482647735968,0.02059397498191047,0.008319822380582665,0.0,0.0203280999128743,0.024512478022533188,0.0,0.0203280999128743
483,0.51275,0.51275,0.5139007371517025,0.51275,0.42235878856568504,0.7930368761149132,0.51275,0.791125,0.95915,1.0,1.1881375797524663,0.5127500236034394,0.0,1.1881375797524663,0.024621580416825863,0.024621580416825863,0.02522430436606131,0.024621580416825863,0.025946634830600643,0.0118218609187644,0.024621580416825863,0.020436639890158113,0.008250589204549106,0.0,0.020299484533836162,0.02462157961096375,0.0,0.020299484533836162
484,0.5129750000000001,0.5129750000000001,0.5141264112418302,0.5129750000000001,0.42264703803905296,0.7931466501491242,0.5129750000000001,0.791275,0.95915,1.0,1.1876629236793534,0.512975025177002,0.0,1.1876629236793534,0.02453638171731478,0.02453638171731478,0.025140825081126007,0.02453638171731478,0.025821737854939464,0.011794492806196606,0.02453638171731478,0.02032528870916994,0.008250589204549106,0.0,0.02027089575504013,0.02453637601930482,0.0,0.02027089575504013
485,0.51315,0.51315,0.5143062939829676,0.51315,0.4229030330038846,0.7932549990054871,0.51315,0.7913,0.9591749999999999,1.0,1.1871900299671547,0.5131500244140625,0.0,1.1871900299671547,0.024347370380483478,0.024347370380483478,0.02493927882758515,0.024347370380483478,0.02565370828280036,0.011770788839058195,0.024347370380483478,0.02029087096318059,0.008179454274107916,0.0,0.02024233460694567,0.024347375373948658,0.0,0.02024233460694567
486,0.513425,0.513425,0.5145853123882669,0.513425,0.42326821128194575,0.7933651740224631,0.513425,0.7914749999999999,0.9591749999999999,1.0,1.1867188849941765,0.513425025343895,0.0,1.1867188849941765,0.02404077843535393,0.02404077843535393,0.02462060315182272,0.02404077843535393,0.025435536065961228,0.011740936421334953,0.02404077843535393,0.02030170012037852,0.008179454274107916,0.0,0.020213802129560934,0.02404078687298813,0.0,0.020213802129560934
487,0.513625,0.513625,0.5147898692227212,0.513625,0.4235958610694178,0.7934741061438593,0.513625,0.791825,0.95915,1.0,1.1862494752253494,0.5136250227689743,0.0,1.1862494752253494,0.02394532255414869,0.02394532255414869,0.0245131155607818,0.02394532255414869,0.02535514797907626,0.011713115831546958,0.02394532255414869,0.01987881689414921,0.008180430578181352,0.0,0.020185299371921074,0.023945323801105034,0.0,0.020185299371921074
488,0.514,0.514,0.5151689816373928,0.514,0.42406316282928846,0.7935852904685193,0.514,0.791925,0.959125,1.0,1.1857817872121288,0.5140000283718109,0.0,1.1857817872121288,0.023488176694763788,0.023488176694763788,0.024030188535825583,0.023488176694763788,0.025066141271162638,0.011685625016276461,0.023488176694763788,0.019725917103028557,0.00825147293248639,0.0,0.02015682739156844,0.023488178317733522,0.0,0.02015682739156844
489,0.5144,0.5144,0.5155763699091571,0.5144,0.4245535216066026,0.7936947825735698,0.5144,0.79215,0.959225,1.0,1.185315807592375,0.5144000262022018,0.0,1.185315807592375,0.022958960971457085,0.022958960971457085,0.023463007465929248,0.022958960971457085,0.024919208034004707,0.0116582400271177,0.022958960971457085,0.01975938595537155,0.008285236199945612,0.0,0.020128387254035252,0.022958970372544737,0.0,0.020128387254035252
490,0.514825,0.514825,0.5160023473844844,0.514825,0.4250775915226364,0.7938052756488074,0.514825,0.7923,0.9592499999999999,1.0,1.184851523090217,0.5148250311613083,0.0,1.184851523090217,0.022563506056363564,0.022563506056363564,0.023061333387288815,0.022563506056363564,0.024567709087378844,0.0116307002396368,0.022563506056363564,0.019588758113888848,0.008266397845091514,0.0,0.02009998003232818,0.022563509356334388,0.0,0.02009998003232818
491,0.515125,0.515125,0.5163070086250279,0.515125,0.4254263000134375,0.7939170295221617,0.515125,0.7925,0.9592750000000001,1.0,1.1843889205159006,0.5151250302791596,0.0,1.1843889205159006,0.022235560233303992,0.022235560233303992,0.022720926176826587,0.022235560233303992,0.024330846482743057,0.011603679929360943,0.022235560233303992,0.019500712237704963,0.008195061182064313,0.0,0.020071606806416373,0.022235559322203464,0.0,0.020071606806416373
492,0.51545,0.51545,0.5166381822673786,0.51545,0.42586612177094796,0.7940276581232031,0.51545,0.7927,0.959375,1.0,1.1839279867656203,0.5154500335454941,0.0,1.1839279867656203,0.021753288384875412,0.021753288384875412,0.022211305876609227,0.021753288384875412,0.024041863420697345,0.01157462996129927,0.021753288384875412,0.019513101012169007,0.008063334366818171,0.0,0.020043268662720923,0.02175328752128407,0.0,0.020043268662720923
493,0.51565,0.51565,0.5168404935767551,0.51565,0.4261417270491236,0.7941362576686798,0.51565,0.7929,0.9593999999999999,1.0,1.1834687088213351,0.5156500339508057,0.0,1.1834687088213351,0.021540401316802082,0.021540401316802082,0.02199105596638203,0.021540401316802082,0.023898184581610058,0.011547940200804156,0.021540401316802082,0.019406900261962935,0.008069317746184548,0.0,0.020014966693608437,0.0215404086821163,0.0,0.020014966693608437
494,0.51585,0.51585,0.5170430424870324,0.51585,0.4264248105415058,0.7942477274582328,0.51585,0.7929999999999999,0.9594250000000001,1.0,1.1830110737505735,0.5158500373363495,0.0,1.1830110737505735,0.021394833228816922,0.021394833228816922,0.02183803712154374,0.021394833228816922,0.023798077028769626,0.011521093560763414,0.021394833228816922,0.019267128022157888,0.00799830711254993,0.0,0.019986701996886232,0.021394834151462743,0.0,0.019986701996886232
495,0.516225,0.516225,0.5174258005179949,0.516225,0.4268761022122779,0.7943582340560738,0.516225,0.79305,0.959475,1.0,1.1825550687062176,0.5162250250577927,0.0,1.1825550687062176,0.020843147688282486,0.020843147688282486,0.021249210184242123,0.020843147688282486,0.023590616064172686,0.011493096285739076,0.020843147688282486,0.019279666894310096,0.007943769396339631,0.0,0.019958475675301693,0.020843153665361422,0.0,0.019958475675301693
496,0.5164500000000001,0.5164500000000001,0.5176524872025651,0.5164500000000001,0.42711300299485017,0.7944696180282916,0.5164500000000001,0.7931,0.9595499999999999,1.0,1.182100680926281,0.5164500296115875,0.0,1.182100680926281,0.020549668826744832,0.020549668826744832,0.02094859013658418,0.020549668826744832,0.023358034498092487,0.011466612333792474,0.020549668826744832,0.019146438601241517,0.007819846545808957,0.0,0.019930288836043756,0.02054967437653515,0.0,0.019930288836043756
497,0.516725,0.516725,0.5179289337032386,0.516725,0.42746193073520455,0.7945791032199117,0.516725,0.7932,0.9595499999999999,1.0,1.1816478977336686,0.5167250335216522,0.0,1.1816478977336686,0.02033485308528195,0.02033485308528195,0.020724939822063273,0.02033485308528195,0.023264045262190863,0.011439590216885186,0.02033485308528195,0.01905904567973498,0.007819846545808957,0.0,0.01990214259024805,0.02033486576664298,0.0,0.01990214259024805
498,0.5171,0.5171,0.5183070335234677,0.5171,0.42795101354899356,0.7946913310732967,0.5171,0.7933749999999999,0.9595750000000001,1.0,1.1811967065359243,0.5171000301837921,0.0,1.1811967065359243,0.020028174599243387,0.020028174599243387,0.020395984430078166,0.020028174599243387,0.02315870569094285,0.011412614314915102,0.020028174599243387,0.01883490037728424,0.007817404016395454,0.0,0.019874038052505344,0.02002817749513455,0.0,0.019874038052505344
499,0.517475,0.517475,0.5186865161702026,0.517475,0.4284303389970819,0.7948034468649464,0.517475,0.793475,0.9596,1.0,1.1807470948249696,0.5174750238656998,0.0,1.1807470948249696,0.019654463021580276,0.019654463021580276,0.019999267997817313,0.019654463021580276,0.022953212256721187,0.011384630963308435,0.019654463021580276,0.018906733809236725,0.007823753006780787,0.0,0.01984597634037348,0.019654468587504054,0.0,0.01984597634037348
500,0.517725,0.517725,0.5189403403542513,0.517725,0.4287711163045566,0.7949172856584018,0.517725,0.79365,0.9596,1.0,1.1802990501768258,0.5177250325679779,0.0,1.1802990501768258,0.019553150499202,0.019553150499202,0.019889159805449537,0.019553150499202,0.022782843454430744,0.011357769406955015,0.019553150499202,0.01894077025302239,0.007823753006780787,0.0,0.019817958573892895,0.01955315586855079,0.0,0.019817958573892895
501,0.517925,0.517925,0.5191451624510308,0.517925,0.42899829738915934,0.795029967661512,0.517925,0.7939499999999999,0.9596500000000001,1.0,1.1798525602513297,0.5179250359535217,0.0,1.1798525602513297,0.019368161875729113,0.019368161875729113,0.019686223062745332,0.019368161875729113,0.022761389954911084,0.01132787670164332,0.019368161875729113,0.018866784451929117,0.00775152314781498,0.0,0.019789985875105578,0.019368166850745876,0.0,0.019789985875105578
502,0.5182249999999999,0.5182249999999999,0.5194487395831923,0.5182249999999999,0.42942910610077545,0.795141789455388,0.5182249999999999,0.79395,0.959725,1.0,1.1794076127918347,0.5182250261306762,0.0,1.1794076127918347,0.01927665902933736,0.01927665902933736,0.019583094262048135,0.01927665902933736,0.022719922192344574,0.01129853803739382,0.01927665902933736,0.018806692071352306,0.007609798143037546,0.0,0.019762059367578126,0.019276659793287288,0.0,0.019762059367578126
503,0.51845,0.51845,0.5196766222138732,0.51845,0.4297179779390996,0.7952544849710217,0.51845,0.794225,0.95975,1.0,1.1789641956249037,0.5184500277042389,0.0,1.1789641956249037,0.019043736211386882,0.019043736211386882,0.019337170226926974,0.019043736211386882,0.022605339632048846,0.01127144018997376,0.019043736211386882,0.018629594884364886,0.007539709690845014,0.0,0.019734180175929,0.01904373219693746,0.0,0.019734180175929
504,0.518875,0.518875,0.5201047298478233,0.518875,0.43024473102793087,0.7953648269369524,0.518875,0.794375,0.95975,1.0,1.178522296659992,0.5188750237226486,0.0,1.178522296659992,0.018636228904415665,0.018636228904415665,0.01891171569790354,0.018636228904415665,0.02237487893343181,0.011241641775401587,0.018636228904415665,0.018591085826874732,0.007539709690845014,0.0,0.019706349425359,0.01863622752292412,0.0,0.019706349425359
505,0.5191749999999999,0.5191749999999999,0.5204089931948791,0.5191749999999999,0.4306679226590592,0.7954745569269214,0.5191749999999999,0.79445,0.9597749999999999,1.0,1.1780819038891193,0.5191750258207322,0.0,1.1780819038891193,0.018552122520078373,0.018552122520078373,0.01881590569662879,0.018552122520078373,0.022389596160464303,0.011216059742110283,0.018552122520078373,0.01853255394044638,0.0075796236347489155,0.0,0.019678568241186557,0.01855212148230543,0.0,0.019678568241186557
506,0.51955,0.51955,0.5207882209760055,0.51955,0.43109523624369395,0.7955853908216789,0.51955,0.794725,0.9597749999999999,1.0,1.1776430053865334,0.5195500254631042,0.0,1.1776430053865334,0.01831203308088851,0.01831203308088851,0.01855029355785042,0.01831203308088851,0.022417018798013742,0.011193020025346107,0.01831203308088851,0.01846372193729581,0.0075796236347489155,0.0,0.01965083774838768,0.018312035808683836,0.0,0.01965083774838768
507,0.5198,0.5198,0.5210406623335487,0.5198,0.43145916276971175,0.7956958714136559,0.5198,0.794825,0.9599,1.0,1.1772055893083668,0.5198000222444534,0.0,1.1772055893083668,0.018174998089561252,0.018174998089561252,0.018405038828315914,0.018174998089561252,0.022292503288898997,0.01116770794643378,0.018174998089561252,0.018577932698051525,0.00739012103343976,0.0,0.019623159071139464,0.018175000325954826,0.0,0.019623159071139464
508,0.52005,0.52005,0.5212937391854803,0.52005,0.4317344511437323,0.7958059756728033,0.52005,0.794975,0.9599,1.0,1.1767696438922823,0.5200500190258026,0.0,1.1767696438922823,0.017968645531097293,0.017968645531097293,0.018181022341677355,0.017968645531097293,0.022267228375258092,0.011141317211453252,0.017968645531097293,0.01845205875294736,0.007436023429524969,0.0,0.019595533332368464,0.017968644199227193,0.0,0.019595533332368464
509,0.5204,0.5204,0.521649913300696,0.5204,0.43214501385453163,0.7959151430591105,0.5204,0.795075,0.9598749999999999,1.0,1.1763351574571115,0.5204000174999237,0.0,1.1763351574571115,0.017651408505335323,0.017651408505335323,0.017847574609014722,0.017651408505335323,0.022105882241165116,0.011116236933957338,0.017651408505335323,0.018385550636905657,0.007535333436550743,0.0,0.019567961653304593,0.017651410007478798,0.0,0.019567961653304593
510,0.5206,0.5206,0.52185209197891,0.5206,0.4324318460925139,0.7960268992189904,0.5206,0.795375,0.9599249999999999,1.0,1.1759021184024872,0.520600026845932,0.0,1.1759021184024872,0.017493332063008085,0.017493332063008085,0.017681830580749004,0.017493332063008085,0.02198139597562877,0.011088787864346963,0.017493332063008085,0.018104730044935763,0.007512997996065816,0.0,0.019540445153037985,0.017493335642024536,0.0,0.019540445153037985
511,0.520975,0.520975,0.5222327637037649,0.520975,0.4328772152006314,0.7961356816624641,0.520975,0.79545,0.959975,1.0,1.175470515208468,0.5209750324487686,0.0,1.175470515208468,0.017296615757617633,0.017296615757617633,0.017467466405243087,0.017296615757617633,0.02191681820064386,0.011060619353745546,0.017296615757617633,0.017991433146546932,0.007373422618507025,0.0,0.0195129849480831,0.017296610727993194,0.0,0.0195129849480831
512,0.521325,0.521325,0.5225889989362036,0.521325,0.4333051035489207,0.7962431801305219,0.521325,0.795625,0.9600500000000001,1.0,1.175040336435154,0.5213250190019607,0.0,1.175040336435154,0.017053042250578066,0.017053042250578066,0.017196236176946714,0.017053042250578066,0.02191106397784267,0.011034895316040872,0.017053042250578066,0.017870774558852588,0.007401951694579538,0.0,0.01948558215194646,0.017053045252191267,0.0,0.01948558215194646


==> data/level_sets/ensemble_metrics_summary/train/optimal_full_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.8567,0.8567,0.8571237391671657,0.8567,0.8528612602333784,0.9716786484449373,0.8567,0.982475,0.9975250000000001,1.0,0.4459923511119236,0.8567000389099121,0.0,0.4459923511119236,0.01898456975780297,0.01898456975780297,0.019058774553200514,0.01898456975780297,0.019994507660294158,0.003914894133828579,0.01898456975780297,0.005085996570104165,0.0011986682424905968,0.0,0.03214788420134956,0.018984562721678828,0.0,0.03214788420134956
1,0.8722749999999999,0.8722749999999999,0.8727316567099749,0.8722749999999999,0.8692180934672052,0.9747462437064618,0.8722749999999999,0.985675,0.9983000000000001,1.0,0.41452930792406145,0.8722750425338746,0.0,0.41452930792406145,0.015731448509982243,0.015731448509982243,0.015794205795159718,0.015731448509982243,0.016335204919252146,0.003709912660446618,0.015731448509982243,0.0037528692726736157,0.0007245688373094497,0.0,0.030464216848389306,0.01573143366833345,0.0,0.030464216848389306
2,0.882925,0.882925,0.8834075551718323,0.882925,0.8803054514159246,0.976958919429445,0.882925,0.9877750000000001,0.9986499999999999,1.0,0.3894469438294962,0.8829250454902648,0.0,0.3894469438294962,0.013354696427349681,0.013354696427349681,0.013391538112388053,0.013354696427349681,0.013772303590479236,0.0036647841645289065,0.013354696427349681,0.0033238406500111675,0.000567646212197524,0.0,0.029832378991916174,0.013354703474444752,0.0,0.029832378991916174
3,0.890875,0.890875,0.8913801174069587,0.890875,0.8885039371756183,0.9787335767446553,0.890875,0.98925,0.999,1.0,0.3684478015445686,0.8908750534057617,0.0,0.3684478015445686,0.013010279055850848,0.013010279055850848,0.013035918039419727,0.013010279055850848,0.013367826883224333,0.003687880724343099,0.013010279055850848,0.0031600808709763904,0.0005527707983925258,0.0,0.029745641835638888,0.01301026863990412,0.0,0.029745641835638888
4,0.8966,0.8966,0.8971242884485354,0.8966,0.8943893638360938,0.9803512710660369,0.8966,0.990575,0.99915,1.0,0.34990876348169736,0.8966000437736511,0.0,0.34990876348169736,0.012427679679740015,0.012427679679740015,0.01243845224323295,0.012427679679740015,0.01273296908704161,0.0037645334738223685,0.012427679679740015,0.002925106835655749,0.0005296749527356794,0.0,0.02984642142824111,0.012427690593372964,0.0,0.02984642142824111
5,0.9023,0.9023,0.9028264959407334,0.9023,0.9002261541844172,0.9818975288606353,0.9023,0.991475,0.999325,1.0,0.3329074255773301,0.9023000478744507,0.0,0.3329074255773301,0.011659402500414246,0.011659402500414246,0.011658665310772129,0.011659402500414246,0.011973011642361649,0.0038679502697531844,0.011659402500414246,0.002476136102882916,0.0005277046732995909,0.0,0.0298772011309222,0.011659394124673369,0.0,0.0298772011309222
6,0.9066000000000001,0.9066000000000001,0.907118849789339,0.9066000000000001,0.9046590241871956,0.9833997014105581,0.9066000000000001,0.9920500000000001,0.999375,1.0,0.31702291178961484,0.906600046157837,0.0,0.31702291178961484,0.010417799938353352,0.010417799938353352,0.010417447947021265,0.010417799938353352,0.010703510687764756,0.0039516275366285976,0.010417799938353352,0.0022754730887834906,0.0005303300858898951,0.0,0.029652664184457393,0.010417803143386545,0.0,0.029652664184457393
7,0.9101250000000001,0.9101250000000001,0.9106444269602768,0.9101250000000001,0.9082653102132895,0.9848270910247651,0.9101250000000001,0.992775,0.9994999999999999,1.0,0.30206807265643404,0.9101250350475312,0.0,0.30206807265643404,0.009444464869258916,0.009444464869258916,0.009429177537638533,0.009444464869258916,0.009724282013966613,0.003894886461696373,0.009444464869258916,0.002139087292385359,0.0005000000000000079,0.0,0.029028433647453934,0.009444452207168046,0.0,0.029028433647453934
8,0.9145,0.9145,0.915004331586464,0.9145,0.9127910229391352,0.9862002406464752,0.9145,0.9931000000000001,0.9996499999999999,1.0,0.28791179301592895,0.9145000398159027,0.0,0.28791179301592895,0.008786036902064767,0.008786036902064767,0.008767108027970313,0.008786036902064767,0.009063643019754554,0.003717038526200503,0.008786036902064767,0.0019902540318037514,0.0003763863263545441,0.0,0.02802063535026828,0.008786028183862695,0.0,0.02802063535026828
9,0.917925,0.917925,0.9184169687714201,0.917925,0.9163442821767642,0.9875320534295003,0.917925,0.993525,0.9997250000000001,1.0,0.27445860910962,0.9179250359535217,0.0,0.27445860910962,0.007636762330260731,0.007636762330260731,0.0076117474341430525,0.007636762330260731,0.007906133158190026,0.0034882189509041254,0.007636762330260731,0.0015431299362010686,0.0003622844186547457,0.0,0.02681229960350185,0.007636761978529122,0.0,0.02681229960350185
10,0.9213000000000001,0.9213000000000001,0.9217814262438904,0.9213000000000001,0.9198120357668303,0.9888191661039041,0.9213000000000001,0.993925,0.9998000000000001,1.0,0.2616907057441959,0.9213000357151031,0.0,0.2616907057441959,0.006967982331907703,0.006967982331907703,0.006931073828773141,0.006967982331907703,0.0072511226040070315,0.003249267860630548,0.006967982331907703,0.0012912633779020698,0.00032914029430214327,0.0,0.025595821800253958,0.006967979659659474,0.0,0.025595821800253958
11,0.92425,0.92425,0.9247171959108711,0.92425,0.9228582448460511,0.9900296229102101,0.92425,0.9943,0.99985,1.0,0.24964257408340643,0.9242500424385071,0.0,0.24964257408340643,0.00651387408195426,0.00651387408195426,0.006476746124003124,0.00651387408195426,0.006794027270843345,0.0030179844312216227,0.00651387408195426,0.0012122064363978434,0.00031622776601682764,0.0,0.024475915779486646,0.006513886933219957,0.0,0.024475915779486646
12,0.9275500000000001,0.9275500000000001,0.9280028701885661,0.9275500000000001,0.9262664017479141,0.991155231408715,0.9275500000000001,0.994425,0.9999,1.0,0.23835761935727434,0.9275500416755676,0.0,0.23835761935727434,0.006067673909058262,0.006067673909058262,0.006028967980046572,0.006067673909058262,0.006339394610912913,0.002784464046651373,0.006067673909058262,0.0010277402395547077,0.00024152294576983355,0.0,0.023458829530897334,0.006067682671911482,0.0,0.023458829530897334
13,0.93035,0.93035,0.9307880385084921,0.93035,0.9291636011859034,0.9921807880885247,0.93035,0.9946999999999999,0.999925,1.0,0.22786866260706176,0.9303500473499298,0.0,0.22786866260706176,0.005892792207434449,0.005892792207434449,0.0058495215804832594,0.005892792207434449,0.006172627916740461,0.002566080380943346,0.005892792207434449,0.0008147937707720283,0.0001687371394276365,0.0,0.02248611001689177,0.005892790375099936,0.0,0.02248611001689177
14,0.932925,0.932925,0.9333543073716655,0.932925,0.9318176555319425,0.9930795309249338,0.932925,0.995025,0.999925,1.0,0.21817952739614183,0.9329250514507293,0.0,0.21817952739614183,0.006530962580065999,0.006530962580065999,0.00648265304008534,0.006530962580065999,0.0068361149074741105,0.0023458695627719835,0.006530962580065999,0.0006917168656482445,0.0001687371394276365,0.0,0.021476317500804722,0.006530978982782915,0.0,0.021476317500804722
15,0.934975,0.934975,0.9353954400362682,0.934975,0.933940775030478,0.9938588418039508,0.934975,0.995275,0.999925,1.0,0.20925102511135396,0.9349750339984894,0.0,0.20925102511135396,0.006665051887770038,0.006665051887770038,0.006616370560390863,0.006665051887770038,0.006964438526510632,0.0021032225277127013,0.006665051887770038,0.0007115124735378949,0.0001687371394276365,0.0,0.02036388366223314,0.006665042408940355,0.0,0.02036388366223314
16,0.9374,0.9374,0.9377977360323937,0.9374,0.9364490841745198,0.9945289365697256,0.9374,0.99545,0.999925,1.0,0.20100399860471949,0.9374000489711761,0.0,0.20100399860471949,0.0064723772036761424,0.0064723772036761424,0.006422769383650064,0.0064723772036761424,0.006770379618026486,0.0018459829944169706,0.0064723772036761424,0.000856348838577654,0.0001687371394276365,0.0,0.019117158284915645,0.006472384609440806,0.0,0.019117158284915645
17,0.939925,0.939925,0.9403084655863617,0.939925,0.9390679414496711,0.9951110791150295,0.939925,0.9954750000000001,0.999925,1.0,0.19334818203449847,0.9399250447750092,0.0,0.19334818203449847,0.005923177169203837,0.005923177169203837,0.005875880159806211,0.005923177169203837,0.006196166519896107,0.001567356661385102,0.005923177169203837,0.000767843299985971,0.0001687371394276365,0.0,0.01774002729891275,0.0059231847895577176,0.0,0.01774002729891275
18,0.941825,0.941825,0.9421958242237725,0.941825,0.9410254408298734,0.9956063245362594,0.941825,0.995575,0.999925,1.0,0.18621594256807694,0.9418250441551208,0.0,0.18621594256807694,0.005618731074618984,0.005618731074618984,0.005574170577079868,0.005618731074618984,0.005873574726957566,0.0012897668505720777,0.005618731074618984,0.0007732507139774577,0.0001687371394276365,0.0,0.016271742694575236,0.005618736374507883,0.0,0.016271742694575236
19,0.9436249999999999,0.9436249999999999,0.9439840368003045,0.9436249999999999,0.9428863880577547,0.9960391898636292,0.9436249999999999,0.9957499999999999,0.9999499999999999,1.0,0.17957510364373974,0.9436250448226928,0.0,0.17957510364373974,0.005137349619318404,0.005137349619318404,0.005095039269986953,0.005137349619318404,0.005364421823595241,0.001020533522941336,0.005137349619318404,0.0007453559924999488,0.00015811388300840154,0.0,0.014785914913336197,0.005137346283061036,0.0,0.014785914913336197
20,0.9458,0.9458,0.9461439171343295,0.9458,0.9451340385231706,0.9964130314723558,0.9458,0.9958500000000001,0.9999499999999999,1.0,0.17341921935784205,0.9458000540733338,0.0,0.17341921935784205,0.004606456821076745,0.004606456821076745,0.0045721792661419,0.004606456821076745,0.004786102184962956,0.0007770712783757449,0.004606456821076745,0.0008266397845091699,0.00015811388300840154,0.0,0.013379313703686072,0.0046064575750250645,0.0,0.013379313703686072
21,0.9475999999999999,0.9475999999999999,0.9479277540271609,0.9475999999999999,0.9469864829642545,0.996715652531402,0.9475999999999999,0.99605,0.9999499999999999,1.0,0.1677446797459577,0.9476000487804412,0.0,0.1677446797459577,0.004357624225296282,0.004357624225296282,0.004320874761165774,0.004357624225296282,0.004516170398272259,0.0006045464022758417,0.004357624225296282,0.0010593499054713739,0.00015811388300840154,0.0,0.012144066429870336,0.004357628914834926,0.0,0.012144066429870336
22,0.9493,0.9493,0.9496173984487056,0.9493,0.9487321005074237,0.996963586279314,0.9493,0.996175,0.9999499999999999,1.0,0.16253044813099865,0.9493000507354736,0.0,0.16253044813099865,0.0039454615277134016,0.0039454615277134016,0.00391477048909374,0.0039454615277134016,0.004075592793949076,0.0004994895979844857,0.0039454615277134016,0.0011245369417379654,0.00015811388300840154,0.0,0.0111343484349542,0.003945462851124933,0.0,0.0111343484349542
23,0.9510249999999999,0.9510249999999999,0.9513294171892575,0.9510249999999999,0.9505013897145723,0.9971675518079446,0.9510249999999999,0.9963750000000001,0.9999499999999999,1.0,0.1577330856563795,0.9510250449180603,0.0,0.1577330856563795,0.00423682598703847,0.00423682598703847,0.0042110979980448165,0.00423682598703847,0.004355494261047578,0.0004437189119262161,0.00423682598703847,0.0011501811451535252,0.00015811388300840154,0.0,0.01035362514746226,0.004236827546436778,0.0,0.01035362514746226
24,0.952375,0.952375,0.9526699515239849,0.952375,0.9518860935906007,0.9973375427395087,0.952375,0.9964500000000001,0.9999750000000001,1.0,0.1532967081158069,0.9523750364780426,0.0,0.1532967081158069,0.0037900637637556618,0.0037900637637556618,0.003767988555049506,0.0037900637637556618,0.0038902397558617696,0.0004151320167708812,0.0037900637637556618,0.0010055402085998723,0.00007905694150421053,0.0,0.009766986435778491,0.0037900640590927737,0.0,0.009766986435778491
25,0.954175,0.954175,0.9544572334167313,0.954175,0.9537280169491105,0.9974837662772289,0.954175,0.9967,1.0,1.0,0.14916575345596877,0.9541750490665436,0.0,0.14916575345596877,0.0036724386387734006,0.0036724386387734006,0.003649205130977309,0.0036724386387734006,0.0037627798603579684,0.0003997739160132682,0.0036724386387734006,0.0009189365834726949,0.0,0.0,0.009322515305198776,0.0036724403978290175,0.0,0.009322515305198776
26,0.955425,0.955425,0.955696074108114,0.955425,0.955006421393569,0.9976108353863745,0.955425,0.99685,1.0,1.0,0.14529223265970748,0.9554250419139863,0.0,0.14529223265970748,0.003561074276113891,0.003561074276113891,0.003540361884989266,0.003561074276113891,0.0036410609365755383,0.00038921140980553443,0.003561074276113891,0.0009442810316143581,0.0,0.0,0.008970552587317852,0.0035610670071232267,0.0,0.008970552587317852
27,0.956775,0.956775,0.9570395645049737,0.956775,0.9563800123180781,0.9977227585070404,0.956775,0.9971,1.0,1.0,0.14163668838945914,0.956775039434433,0.0,0.14163668838945914,0.0035206730732757455,0.0035206730732757455,0.0034983022513626434,0.0035206730732757455,0.0035982069070357274,0.00038083826635185685,0.0035206730732757455,0.0008432740427115531,0.0,0.0,0.00867224502556482,0.003520684496491452,0.0,0.00867224502556482
28,0.9581250000000001,0.9581250000000001,0.9583806628201497,0.9581250000000001,0.9577595587718101,0.9978248780303002,0.9581250000000001,0.99725,1.0,1.0,0.13816747138036703,0.9581250429153443,0.0,0.13816747138036703,0.00306016067116308,0.00306016067116308,0.0030402300520526245,0.00306016067116308,0.0031256839350041906,0.00036875272856316555,0.00306016067116308,0.0008249579113843129,0.0,0.0,0.00839920611937291,0.0030601623246682697,0.0,0.00839920611937291
29,0.9591750000000001,0.9591750000000001,0.9594230394910095,0.9591750000000001,0.9588315187278413,0.9979189122420913,0.9591750000000001,0.997425,1.0,1.0,0.13485904092963957,0.959175044298172,0.0,0.13485904092963957,0.0029036614816469342,0.0029036614816469342,0.00288389139942062,0.0029036614816469342,0.002962780569895478,0.0003544705402377386,0.0029036614816469342,0.0007269609495854268,0.0,0.0,0.008129148464178117,0.0029036610333169903,0.0,0.008129148464178117
30,0.96015,0.96015,0.9603937202440356,0.96015,0.9598253814198816,0.9980083949577617,0.96015,0.9976,1.0,1.0,0.13169230384473013,0.9601500391960144,0.0,0.13169230384473013,0.0030758919212337545,0.0030758919212337545,0.003060295966598455,0.0030758919212337545,0.003134810222786284,0.0003356125793825185,0.0030758919212337545,0.0006368324391514282,0.0,0.0,0.007847914971571595,0.0030758911840419855,0.0,0.007847914971571595
31,0.9609500000000001,0.9609500000000001,0.9611890139084233,0.9609500000000001,0.9606385651132034,0.9980943484280876,0.9609500000000001,0.9976750000000001,1.0,1.0,0.12865668913728345,0.9609500527381897,0.0,0.12865668913728345,0.002775888246229557,0.002775888246229557,0.002765579414860817,0.002775888246229557,0.0028258724926749483,0.00031483244289693936,0.002775888246229557,0.0006977145229644815,0.0,0.0,0.007559198691530478,0.0027758855512616046,0.0,0.007559198691530478
32,0.9615,0.9615,0.9617318903479658,0.9615,0.9611983069815265,0.9981764903846007,0.9615,0.99785,1.0,1.0,0.12574922498467606,0.9615000367164612,0.0,0.12574922498467606,0.002773886162848885,0.002773886162848885,0.002764631939579772,0.002773886162848885,0.002826283303701381,0.00029500539098870597,0.002773886162848885,0.0006476453075908353,0.0,0.0,0.007286419255595402,0.002773886860042856,0.0,0.007286419255595402
33,0.9624500000000001,0.9624500000000001,0.9626800745475391,0.9624500000000001,0.9621636492719619,0.9982559747217505,0.9624500000000001,0.99795,1.0,1.0,0.12296769246410717,0.9624500393867492,0.0,0.12296769246410717,0.0026920665337659,0.0026920665337659,0.002683262797613858,0.0026920665337659,0.0027437329243840155,0.0002737214721442716,0.0026920665337659,0.000537483849886546,0.0,0.0,0.007054789787326929,0.002692061457151938,0.0,0.007054789787326929
34,0.9635999999999999,0.9635999999999999,0.9638220862170606,0.9635999999999999,0.9633344176711385,0.9983321721734653,0.9635999999999999,0.998075,1.0,1.0,0.1203027761996223,0.9636000394821167,0.0,0.1203027761996223,0.002648899142411163,0.002648899142411163,0.002638342670995176,0.002648899142411163,0.00270339277542894,0.00025451577957766937,0.002648899142411163,0.0005143766454003629,0.0,0.0,0.006869355170990895,0.0026488992914876037,0.0,0.006869355170990895
35,0.9642,0.9642,0.9644173486265645,0.9642,0.963944207807432,0.9984002793487443,0.9642,0.9981500000000001,1.0,1.0,0.11773886606027233,0.9642000496387482,0.0,0.11773886606027233,0.0024404006956964064,0.0024404006956964064,0.0024307952765595694,0.0024404006956964064,0.002490711656469931,0.00024000598220451426,0.0024404006956964064,0.0004887626099538347,0.0,0.0,0.0067123746511715075,0.0024403918010235896,0.0,0.0067123746511715075
36,0.9650000000000001,0.9650000000000001,0.9652163317597584,0.9650000000000001,0.9647537571767325,0.9984644753272855,0.9650000000000001,0.998325,1.0,1.0,0.11526357270128551,0.9650000393390655,0.0,0.11526357270128551,0.002395017977200018,0.002395017977200018,0.002385353836163952,0.002395017977200018,0.002442237913100574,0.00022756838997253583,0.002395017977200018,0.0003736085295243216,0.0,0.0,0.006562760391609843,0.002395013066246906,0.0,0.006562760391609843
37,0.9656750000000001,0.9656750000000001,0.9658901050442597,0.9656750000000001,0.9654401110438771,0.9985253859991661,0.9656750000000001,0.998325,1.0,1.0,0.1128764092522854,0.9656750440597535,0.0,0.1128764092522854,0.0021604076261463076,0.0021604076261463076,0.0021497560293132897,0.0021604076261463076,0.002200183440120294,0.0002168333016934439,0.0021604076261463076,0.0003736085295243216,0.0,0.0,0.006415088298001288,0.002160406615818867,0.0,0.006415088298001288
38,0.96635,0.96635,0.9665638783287612,0.96635,0.9661256149709253,0.9985838620092128,0.96635,0.9984249999999999,1.0,1.0,0.11058509816687981,0.9663500428199768,0.0,0.11058509816687981,0.0018973665961010183,0.0018973665961010183,0.0018845207397532482,0.0018973665961010183,0.0019351178170308441,0.0002087890157514356,0.0018973665961010183,0.0003736085295243198,0.0,0.0,0.006278652968155888,0.001897365031046221,0.0,0.006278652968155888
39,0.9670249999999999,0.9670249999999999,0.9672359596719164,0.9670249999999999,0.9668117393672873,0.9986394761901615,0.9670249999999999,0.9985250000000001,1.0,1.0,0.1083932833151662,0.9670250415802002,0.0,0.1083932833151662,0.0016560075818398642,0.0016560075818398642,0.0016456319146504646,0.0016560075818398642,0.0016890163941235662,0.00020159180501728906,0.0016560075818398642,0.00029930474993447045,0.0,0.0,0.006160769239882386,0.0016560029332274837,0.0,0.006160769239882386
40,0.9676750000000001,0.9676750000000001,0.9678830440709332,0.9676750000000001,0.9674711610135311,0.9986925039744209,0.9676750000000001,0.9986,1.0,1.0,0.10629319774814952,0.9676750481128693,0.0,0.10629319774814952,0.0016289481950701274,0.0016289481950701274,0.0016202686306757016,0.0016289481950701274,0.0016583640899027756,0.00019609797403078794,0.0016289481950701274,0.0003162277660168578,0.0,0.0,0.006057115424948518,0.0016289495587346976,0.0,0.006057115424948518
41,0.9682999999999999,0.9682999999999999,0.9685055593463707,0.9682999999999999,0.9681047638912444,0.9987451337600781,0.9682999999999999,0.998725,1.0,1.0,0.10427193136230044,0.9683000385761261,0.0,0.10427193136230044,0.001906858964661822,0.001906858964661822,0.001897539584994791,0.001906858964661822,0.0019406961604494688,0.0001886042956643154,0.001906858964661822,0.0003622844186547629,0.0,0.0,0.0059579991312007485,0.001906856034798947,0.0,0.0059579991312007485
42,0.9689,0.9689,0.9690998160294229,0.9689,0.968714760501651,0.9987957817044675,0.9689,0.9988250000000001,1.0,1.0,0.10232181396731581,0.968900054693222,0.0,0.10232181396731581,0.001983263304085797,0.001983263304085797,0.001975400733003937,0.001983263304085797,0.0020168033575399457,0.0001812412200642867,0.001983263304085797,0.00037360852952429913,0.0,0.0,0.005859386500741895,0.001983268492114125,0.0,0.005859386500741895
43,0.969625,0.969625,0.9698206549909563,0.969625,0.9694504747607983,0.9988436053341184,0.969625,0.9989000000000001,1.0,1.0,0.10044259924926598,0.969625037908554,0.0,0.10044259924926598,0.001904854908443739,0.001904854908443739,0.0018983391539291138,0.001904854908443739,0.0019351351280122078,0.0001754727907218147,0.001904854908443739,0.0003944053188732877,0.0,0.0,0.005762683125601466,0.0019048589589754565,0.0,0.005762683125601466
44,0.9702500000000001,0.9702500000000001,0.9704417978366051,0.9702500000000001,0.9700823573786714,0.9988893447177618,0.9702500000000001,0.9989000000000001,1.0,1.0,0.09863417441560081,0.9702500462532043,0.0,0.09863417441560081,0.0017677669529663478,0.0017677669529663478,0.0017610965024369015,0.0017677669529663478,0.0017965024358770475,0.0001689804171643794,0.0017677669529663478,0.0003944053188732877,0.0,0.0,0.005667172300286634,0.0017677643305513756,0.0,0.005667172300286634
45,0.9707250000000001,0.9707250000000001,0.9709139840847657,0.9707250000000001,0.9705631471757522,0.9989318177015466,0.9707250000000001,0.999,1.0,1.0,0.09689125818176655,0.9707250416278839,0.0,0.09689125818176655,0.0017096539610887927,0.0017096539610887927,0.0017035989552620057,0.0017096539610887927,0.0017376431845059278,0.00016242269131381754,0.0017096539610887927,0.000424918292799388,0.0,0.0,0.005568590599396142,0.001709656039811703,0.0,0.005568590599396142
46,0.971325,0.971325,0.9715094298459382,0.971325,0.9711726647405845,0.9989722441819321,0.971325,0.999075,1.0,1.0,0.09520704263476834,0.9713250458240509,0.0,0.09520704263476834,0.0013896942109687192,0.0013896942109687192,0.001385963882221072,0.0013896942109687192,0.0014109226032809356,0.00015743945225521052,0.0013896942109687192,0.00035453412310303915,0.0,0.0,0.005465230680606099,0.0013896915394460304,0.0,0.005465230680606099
47,0.9718249999999999,0.9718249999999999,0.9720074965302438,0.9718249999999999,0.9716787363271111,0.9990096474027276,0.9718249999999999,0.999125,1.0,1.0,0.09357775420606326,0.9718250572681427,0.0,0.09357775420606326,0.0012804621561504199,0.0012804621561504199,0.0012816826005226808,0.0012804621561504199,0.0012958166306510919,0.00015192261581196105,0.0012804621561504199,0.0004124789556921812,0.0,0.0,0.005361639153858335,0.0012804571464972317,0.0,0.005361639153858335
48,0.9723499999999999,0.9723499999999999,0.9725286848656737,0.9723499999999999,0.9722107015646626,0.9990460069735887,0.9723499999999999,0.9992000000000001,1.0,1.0,0.09200239351680464,0.9723500549793244,0.0,0.09200239351680464,0.0012649110640673466,0.0012649110640673466,0.001266206387790287,0.0012649110640673466,0.0012802711119330686,0.00014640971600853213,0.0012649110640673466,0.00042163702135580367,0.0,0.0,0.005264917887070103,0.001264912056816217,0.0,0.005264917887070103
49,0.9730000000000001,0.9730000000000001,0.9731745801865699,0.9730000000000001,0.9728675767929229,0.9990799452816095,0.9730000000000001,0.99925,1.0,1.0,0.09047983132390489,0.9730000436306,0.0,0.09047983132390489,0.0013281147875424356,0.0013281147875424356,0.0013288437605974428,0.0013281147875424356,0.0013434777497712354,0.00014428731499854477,0.0013281147875424356,0.0003908679799853101,0.0,0.0,0.005178585728243044,0.0013281120250943725,0.0,0.005178585728243044
50,0.973425,0.973425,0.9735997618749217,0.973425,0.9732968846979478,0.9991138335605096,0.973425,0.9992750000000001,1.0,1.0,0.0890080323605796,0.9734250366687774,0.0,0.0890080323605796,0.001258581653202407,0.001258581653202407,0.0012605250228045475,0.001258581653202407,0.0012717954113542556,0.0001439830201596142,0.001258581653202407,0.00036228441865476644,0.0,0.0,0.005102012939814808,0.001258586333408615,0.0,0.005102012939814808
51,0.9737500000000001,0.9737500000000001,0.9739236166232657,0.9737500000000001,0.9736255156362568,0.9991469071873038,0.9737500000000001,0.9993500000000001,1.0,1.0,0.08758554657553845,0.9737500369548797,0.0,0.08758554657553845,0.001280190957978097,0.001280190957978097,0.001278983021187376,0.001280190957978097,0.0012937140871377467,0.00014232786365282545,0.001280190957978097,0.0003944053188733217,0.0,0.0,0.005031956537150535,0.001280193875825124,0.0,0.005031956537150535
52,0.9741500000000001,0.9741500000000001,0.9743194117583347,0.9741500000000001,0.9740308725531645,0.9991773396698006,0.9741500000000001,0.9994,1.0,1.0,0.08621204144495277,0.9741500437259674,0.0,0.08621204144495277,0.0015374943540998236,0.0015374943540998236,0.0015324409280740806,0.0015374943540998236,0.0015528848678502626,0.0001399436735383668,0.0015374943540998236,0.00035746017649214743,0.0,0.0,0.004965065817087369,0.0015375112808503344,0.0,0.004965065817087369
53,0.974475,0.974475,0.9746438304871274,0.974475,0.974358506792217,0.9992054106955633,0.974475,0.9994250000000001,1.0,1.0,0.0848863647127714,0.9744750499725342,0.0,0.0848863647127714,0.001371586672434541,0.001371586672434541,0.0013667163029647288,0.001371586672434541,0.0013868770767871306,0.0001368230941972579,0.001371586672434541,0.0003736085295243386,0.0,0.0,0.004898414112559419,0.0013715908327514498,0.0,0.004898414112559419
54,0.97485,0.97485,0.9750154371273977,0.97485,0.9747382331766357,0.9992326722280271,0.97485,0.9995,1.0,1.0,0.08360553076887384,0.9748500525951386,0.0,0.08360553076887384,0.0014298407059684976,0.0014298407059684976,0.001421732020582422,0.0014298407059684976,0.0014449961953180164,0.00013431722941006083,0.0014298407059684976,0.0003726779962499871,0.0,0.0,0.004829642328265544,0.0014298445301008176,0.0,0.004829642328265544
55,0.9753000000000001,0.9753000000000001,0.9754609956072964,0.9753000000000001,0.9751924610455103,0.9992575690892254,0.9753000000000001,0.999525,1.0,1.0,0.08236603476792333,0.9753000497817993,0.0,0.08236603476792333,0.0014472195564061657,0.0014472195564061657,0.0014385978954388813,0.0014472195564061657,0.0014633828614137702,0.00013067924042017273,0.0014472195564061657,0.0003425800798515719,0.0,0.0,0.004757561014048864,0.0014472249490850239,0.0,0.004757561014048864
56,0.975625,0.975625,0.9757831584142943,0.975625,0.9755210712676827,0.9992814408933702,0.975625,0.999525,1.0,1.0,0.0811655496188587,0.9756250441074371,0.0,0.0811655496188587,0.0013189326492787222,0.0013189326492787222,0.0013113048094560138,0.0013189326492787222,0.0013344293800923823,0.00012672728720390167,0.0013189326492787222,0.0003425800798515719,0.0,0.0,0.004682472219881629,0.001318941873541062,0.0,0.004682472219881629
57,0.9759,0.9759,0.9760557551535743,0.9759,0.9757992723705033,0.9993043782528892,0.9759,0.999625,1.0,1.0,0.08000269025163133,0.9759000480175019,0.0,0.08000269025163133,0.001259409032487503,0.001259409032487503,0.0012521899530245249,0.001259409032487503,0.0012744313724015227,0.000122480119362128,0.001259409032487503,0.0002700308624336573,0.0,0.0,0.004605839511110772,0.0012594137212453853,0.0,0.004605839511110772
58,0.9764250000000001,0.9764250000000001,0.9765766990201129,0.9764250000000001,0.9763292625352047,0.9993252318014934,0.9764250000000001,0.999625,1.0,1.0,0.07887554371868404,0.9764250457286835,0.0,0.07887554371868404,0.0009863653819283725,0.0009863653819283725,0.0009823705805497508,0.0009863653819283725,0.0009979007388622358,0.00011707716803506434,0.0009863653819283725,0.0002700308624336573,0.0,0.0,0.004529798873878916,0.0009863632160451304,0.0,0.004529798873878916
59,0.9766999999999999,0.9766999999999999,0.9768492346421702,0.9766999999999999,0.9766065795282207,0.9993467834147143,0.9766999999999999,0.9997,1.0,1.0,0.07778092396709872,0.9767000436782837,0.0,0.07778092396709872,0.0008724168218868537,0.0008724168218868537,0.0008713643459842174,0.0008724168218868537,0.0008818619883548024,0.00011217580692110679,0.0008724168218868537,0.0002297341458681664,0.0,0.0,0.004456560509158907,0.0008724082469937674,0.0,0.004456560509158907
60,0.9769500000000001,0.9769500000000001,0.9770978262383201,0.9769500000000001,0.9768596723329838,0.9993669968387655,0.9769500000000001,0.9997250000000001,1.0,1.0,0.07671573719216344,0.9769500494003296,0.0,0.07671573719216344,0.0009916316520428865,0.0009916316520428865,0.000989017430710449,0.0009916316520428865,0.001002759019340623,0.00010922917312112668,0.0009916316520428865,0.0002188987589427126,0.0,0.0,0.004387572721049357,0.0009916242282952045,0.0,0.004387572721049357
61,0.977275,0.977275,0.9774222449671127,0.977275,0.9771879582203994,0.9993854644737988,0.977275,0.9997250000000001,1.0,1.0,0.07567882184731035,0.9772750437259674,0.0,0.07567882184731035,0.0008453303101943881,0.0008453303101943881,0.0008435241437965513,0.0008453303101943881,0.0008561927418835136,0.00010672086245510337,0.0008453303101943881,0.0002188987589427126,0.0,0.0,0.004322940597080272,0.0008453256457173864,0.0,0.004322940597080272
62,0.977525,0.977525,0.9776705920943712,0.977525,0.9774394949282066,0.9994038680430573,0.977525,0.99975,1.0,1.0,0.07467099845325698,0.9775250494480133,0.0,0.07467099845325698,0.0009010025280517353,0.0009010025280517353,0.0008983956482162469,0.0009010025280517353,0.0009135952413278747,0.00010347003904407073,0.0009010025280517353,0.00023570226039554786,0.0,0.0,0.0042614501971227235,0.0009010061342660855,0.0,0.0042614501971227235
63,0.9776,0.9776,0.9777459163637883,0.9776,0.9775150972547518,0.9994221822022189,0.9776,0.999775,1.0,1.0,0.07369339393277127,0.9776000440120697,0.0,0.07369339393277127,0.0009660917830793098,0.0009660917830793098,0.0009642929141777718,0.0009660917830793098,0.0009795782228459327,0.00010044050030763266,0.0009660917830793098,0.00024860723150293593,0.0,0.0,0.0042012297654011104,0.0009660903134491454,0.0,0.0042012297654011104
64,0.977975,0.977975,0.9781174007696128,0.977975,0.9778929797842096,0.9994392724234309,0.977975,0.99985,1.0,1.0,0.07274606640551456,0.9779750525951385,0.0,0.07274606640551456,0.001102081364207439,0.001102081364207439,0.0011012748184976784,0.001102081364207439,0.0011150093451091866,0.00009772070587908128,0.001102081364207439,0.00017480147469501448,0.0,0.0,0.004140611718724322,0.0011020857667833296,0.0,0.004140611718724322
65,0.9782,0.9782,0.9783411787732922,0.9782,0.978119841313813,0.9994546575618422,0.9782,0.999875,1.0,1.0,0.07182760961538225,0.9782000541687011,0.0,0.07182760961538225,0.001251665557034579,0.001251665557034579,0.0012505918394652403,0.001251665557034579,0.0012651204236751987,0.00009489604462732496,0.001251665557034579,0.00017677669529661362,0.0,0.0,0.004078593832034976,0.001251653939893054,0.0,0.004078593832034976
66,0.978525,0.978525,0.9786642861895191,0.978525,0.9784458443033481,0.9994697060212511,0.978525,0.999875,1.0,1.0,0.07093644146333582,0.9785250544548034,0.0,0.07093644146333582,0.001181159975993463,0.001181159975993463,0.001180284159203877,0.001181159975993463,0.0011951118510278597,0.00009269115199998645,0.001181159975993463,0.00017677669529661362,0.0,0.0,0.004014963724075763,0.0011811699654608154,0.0,0.004014963724075763
67,0.9788499999999999,0.9788499999999999,0.9789863878792943,0.9788499999999999,0.9787734465449901,0.9994838309676908,0.9788499999999999,0.9999,1.0,1.0,0.07007136508226346,0.9788500428199768,0.0,0.07007136508226346,0.0012483322207382313,0.0012483322207382313,0.0012447436013524832,0.0012483322207382313,0.0012624597401409198,0.00009054505268377587,0.0012483322207382313,0.00017480147469499708,0.0,0.0,0.003950145869107955,0.0012483412165000664,0.0,0.003950145869107955
68,0.9792249999999999,0.9792249999999999,0.9793581167540101,0.9792249999999999,0.979152981928818,0.9994964829523159,0.9792249999999999,0.9999500000000001,1.0,1.0,0.06923158729090802,0.9792250454425812,0.0,0.06923158729090802,0.0013356750270098743,0.0013356750270098743,0.001330480366625407,0.0013356750270098743,0.0013517474956831561,0.00008771139189852322,0.0013356750270098743,0.00010540925533893606,0.0,0.0,0.003885264942424714,0.0013356705676061866,0.0,0.003885264942424714
69,0.9795,0.9795,0.9796320859230789,0.9795,0.9794311983977858,0.9995091129175343,0.9795,0.9999500000000001,1.0,1.0,0.06841595157414052,0.9795000433921814,0.0,0.06841595157414052,0.0012909944487358412,0.0012909944487358412,0.0012837589663829048,0.0012909944487358412,0.001305861210028583,0.00008451222619796241,0.0012909944487358412,0.00010540925533893606,0.0,0.0,0.003821597713590354,0.0012909957826428412,0.0,0.003821597713590354
70,0.979575,0.979575,0.9797075324269418,0.979575,0.9795075660926995,0.9995210807724304,0.979575,0.9999500000000001,1.0,1.0,0.06762307030501825,0.9795750498771667,0.0,0.06762307030501825,0.001280462156150413,0.001280462156150413,0.0012723188820312516,0.001280462156150413,0.00129540385248907,0.00008269119461281314,0.001280462156150413,0.00010540925533893606,0.0,0.0,0.0037602963167705132,0.0012804650340572188,0.0,0.0037602963167705132
71,0.9797750000000001,0.9797750000000001,0.9799072441702679,0.9797750000000001,0.979709454880887,0.999533350604796,0.9797750000000001,0.9999750000000001,1.0,1.0,0.06685161563286877,0.9797750413417816,0.0,0.06685161563286877,0.001309420991634595,0.001309420991634595,0.0013017857237388438,0.001309420991634595,0.0013244244028418003,0.00008053820610886077,0.001309420991634595,0.00007905694150421794,0.0,0.0,0.003701874758849433,0.0013094195280362955,0.0,0.003701874758849433
72,0.98005,0.98005,0.9801804660072195,0.98005,0.9799864834109352,0.9995444067894871,0.98005,0.9999750000000001,1.0,1.0,0.06610070948580656,0.9800500512123108,0.0,0.06610070948580656,0.0012736648783028442,0.0012736648783028442,0.0012667314446765917,0.0012736648783028442,0.0012875650538609364,0.00007896965078906768,0.0012736648783028442,0.00007905694150421794,0.0,0.0,0.0036462435596513283,0.0012736645997422416,0.0,0.0036462435596513283
73,0.9802,0.9802,0.9803294837219305,0.9802,0.98013793458049,0.9995549294477424,0.9802,0.9999750000000001,1.0,1.0,0.0653696587021701,0.9802000463008881,0.0,0.0653696587021701,0.0013529802495068374,0.0013529802495068374,0.0013446840995328085,0.0013529802495068374,0.001366749880318385,0.00007781650489475119,0.0013529802495068374,0.00007905694150421794,0.0,0.0,0.003593112477486045,0.0013529817984019974,0.0,0.003593112477486045
74,0.98045,0.98045,0.9805779530836347,0.98045,0.9803897009249519,0.9995651515940542,0.98045,0.9999750000000001,1.0,1.0,0.06465753467817816,0.980450040102005,0.0,0.06465753467817816,0.0013884443733106018,0.0013884443733106018,0.0013804422994266327,0.0013884443733106018,0.001402126807607846,0.00007693258238370178,0.0013884443733106018,0.00007905694150421794,0.0,0.0,0.0035422019405733397,0.001388441284437644,0.0,0.0035422019405733397
75,0.9806250000000001,0.9806250000000001,0.980752287254042,0.9806250000000001,0.9805661817867166,0.9995754495170525,0.9806250000000001,0.9999750000000001,1.0,1.0,0.06396322148079263,0.98062504529953,0.0,0.06396322148079263,0.0013189326492786609,0.0013189326492786609,0.0013120940777083983,0.0013189326492786609,0.001331998453819459,0.0000755662356711962,0.0013189326492786609,0.00007905694150421794,0.0,0.0,0.0034933515453151255,0.0013189236713078737,0.0,0.0034933515453151255
76,0.980925,0.980925,0.9810503226834637,0.980925,0.9808685342473028,0.9995862073820995,0.980925,0.9999750000000001,1.0,1.0,0.06328568104230788,0.9809250354766845,0.0,0.06328568104230788,0.0012419183190174189,0.0012419183190174189,0.001235377249555547,0.0012419183190174189,0.0012528241936770135,0.00007414015326539876,0.0012419183190174189,0.00007905694150421794,0.0,0.0,0.0034464697464657275,0.0012419258935829824,0.0,0.0034464697464657275
77,0.9812,0.9812,0.9813245502468672,0.9812,0.9811449886076138,0.9995955463779825,0.9812,0.9999750000000001,1.0,1.0,0.06262423346849733,0.9812000513076782,0.0,0.06262423346849733,0.0012006942436218987,0.0012006942436218987,0.0011919810459902018,0.0012006942436218987,0.0012112215802500517,0.00007212659062444132,0.0012006942436218987,0.00007905694150421794,0.0,0.0,0.0034014840019010485,0.0012006982283723564,0.0,0.0034014840019010485
78,0.9812749999999999,0.9812749999999999,0.9813993105358355,0.9812749999999999,0.9812205716463556,0.9996043221188163,0.9812749999999999,0.9999750000000001,1.0,1.0,0.0619784393428859,0.9812750458717346,0.0,0.0619784393428859,0.0012880325220186813,0.0012880325220186813,0.001278220670993308,0.0012880325220186813,0.0012995502377252629,0.00007083290360135063,0.0012880325220186813,0.00007905694150421794,0.0,0.0,0.0033584484378242,0.0012880381452151635,0.0,0.0033584484378242
79,0.981575,0.981575,0.9816978488284833,0.981575,0.9815226829500027,0.9996135779066291,0.981575,1.0,1.0,1.0,0.0613479481334833,0.9815750539302825,0.0,0.0613479481334833,0.0010609874855267852,0.0010609874855267852,0.0010519694520541236,0.0010609874855267852,0.001070710964280033,0.00007011532254706005,0.0010609874855267852,0.0,0.0,0.0,0.003317435063448321,0.0010609893919920146,0.0,0.003317435063448321
80,0.9819000000000001,0.9819000000000001,0.9820200116354814,0.9819000000000001,0.9818504528153313,0.9996226731831263,0.9819000000000001,1.0,1.0,1.0,0.06073243940944547,0.9819000601768494,0.0,0.06073243940944547,0.001094176504144676,0.001094176504144676,0.001085787050428006,0.001094176504144676,0.0011037395874284293,0.00006895155856340486,0.001094176504144676,0.0,0.0,0.0,0.003278399723354325,0.0010941849635067481,0.0,0.003278399723354325
81,0.9821250000000001,0.9821250000000001,0.982243286775935,0.9821250000000001,0.9820778187299257,0.9996302039180586,0.9821250000000001,1.0,1.0,1.0,0.06013170544785999,0.9821250557899475,0.0,0.06013170544785999,0.0010155048005795323,0.0010155048005795323,0.0010082756617115134,0.0010155048005795323,0.0010241098311095241,0.00006801697132270305,0.0010155048005795323,0.0,0.0,0.0,0.0032410017834053543,0.0010155078267528803,0.0,0.0032410017834053543
82,0.9823000000000001,0.9823000000000001,0.9824175598291193,0.9823000000000001,0.9822537109238503,0.9996384384395445,0.9823000000000001,1.0,1.0,1.0,0.05954551081041186,0.982300055027008,0.0,0.05954551081041186,0.0010461569884316836,0.0010461569884316836,0.0010373651130540591,0.0010461569884316836,0.0010545786767592771,0.00006608918056720822,0.0010461569884316836,0.0,0.0,0.0,0.003204727463637122,0.0010461542816545216,0.0,0.003204727463637122
83,0.982475,0.982475,0.9825902020581804,0.982475,0.9824309427951242,0.999646334594971,0.982475,1.0,1.0,1.0,0.05897345615571133,0.9824750483036041,0.0,0.05897345615571133,0.0010304394963099668,0.0010304394963099668,0.0010216716429470919,0.0010304394963099668,0.001037989569644252,0.00006557035779878177,0.0010304394963099668,0.0,0.0,0.0,0.003169104766472524,0.001030433098905576,0.0,0.003169104766472524
84,0.9826,0.9826,0.9827139033171953,0.9826,0.9825567301913358,0.9996540275842604,0.9826,1.0,1.0,1.0,0.05841484051698469,0.9826000452041626,0.0,0.05841484051698469,0.0011130538571375828,0.0011130538571375828,0.0011029425512478531,0.0011130538571375828,0.0011210191999053503,0.0000640745990929858,0.0011130538571375828,0.0,0.0,0.0,0.003133942024308508,0.001113046964695107,0.0,0.003133942024308508
85,0.982775,0.982775,0.9828869872922595,0.982775,0.9827328040452038,0.9996606386995186,0.982775,1.0,1.0,1.0,0.05786887416940663,0.9827750444412231,0.0,0.05786887416940663,0.001169342170244056,0.001169342170244056,0.001157921864312749,0.001169342170244056,0.0011778270898900967,0.00006322500903907971,0.001169342170244056,0.0,0.0,0.0,0.0030991817800002804,0.0011693299119003267,0.0,0.0030991817800002804
86,0.9829000000000001,0.9829000000000001,0.9830118165121716,0.9829000000000001,0.9828584697294847,0.9996674667926044,0.9829000000000001,1.0,1.0,1.0,0.05733474680233429,0.9829000413417817,0.0,0.05733474680233429,0.001087811258138717,0.001087811258138717,0.0010754061089215553,0.001087811258138717,0.0010957005170561373,0.00006198550510155235,0.001087811258138717,0.0,0.0,0.0,0.0030650156524082203,0.0010878018192256942,0.0,0.0030650156524082203
87,0.9830249999999999,0.9830249999999999,0.9831354566539636,0.9830249999999999,0.9829841495535246,0.9996739520094542,0.9830249999999999,1.0,1.0,1.0,0.056811801679870086,0.983025050163269,0.0,0.056811801679870086,0.0011633882508527422,0.0011633882508527422,0.0011509141768000935,0.0011633882508527422,0.001170844262352833,0.000060666052138411506,0.0011633882508527422,0.0,0.0,0.0,0.003031642415208558,0.0011633847648639976,0.0,0.003031642415208558
88,0.983225,0.983225,0.9833346044168412,0.983225,0.9831851170986212,0.999679937037679,0.983225,1.0,1.0,1.0,0.056299320254134165,0.9832250475883484,0.0,0.056299320254134165,0.0011870247587046018,0.0011870247587046018,0.0011742761988151097,0.0011870247587046018,0.0011943848092894104,0.00005975558403711509,0.0011870247587046018,0.0,0.0,0.0,0.0029993454591354086,0.0011870173919492199,0.0,0.0029993454591354086
89,0.9833999999999999,0.9833999999999999,0.9835084357240224,0.9833999999999999,0.9833620415907418,0.9996858527394709,0.9833999999999999,1.0,1.0,1.0,0.055796652658061587,0.9834000468254089,0.0,0.055796652658061587,0.0010941765041446538,0.0010941765041446538,0.0010818778552252651,0.0010941765041446538,0.0010998509298123292,0.00005797476853642305,0.0010941765041446538,0.0,0.0,0.0,0.0029683193476518093,0.001094171950126197,0.0,0.0029683193476518093
90,0.9835750000000001,0.9835750000000001,0.9836819614450896,0.9835750000000001,0.9835374939791178,0.9996916281422346,0.9835750000000001,1.0,1.0,1.0,0.05530323219144423,0.9835750520229339,0.0,0.05530323219144423,0.0010609874855267635,0.0010609874855267635,0.001046945954364057,0.0010609874855267635,0.0010665075734264473,0.00005717194324022727,0.0010609874855267635,0.0,0.0,0.0,0.0029386392153330234,0.0010609859588156063,0.0,0.0029386392153330234
91,0.9837,0.9837,0.9838061044501074,0.9837,0.9836633477747132,0.9996972915889529,0.9837,1.0,1.0,1.0,0.05481866332590335,0.9837000489234924,0.0,0.05481866332590335,0.00103279555898861,0.00103279555898861,0.0010199436624030705,0.00103279555898861,0.0010381757109112183,0.000055801134590113404,0.00103279555898861,0.0,0.0,0.0,0.00291013480914381,0.0010327880334490233,0.0,0.00291013480914381
92,0.9839,0.9839,0.9840040020176419,0.9839,0.9838651070641452,0.9997030571647416,0.9839,1.0,1.0,1.0,0.05434261097592431,0.9839000403881073,0.0,0.05434261097592431,0.0009368979548370559,0.0009368979548370559,0.0009252332313766869,0.0009368979548370559,0.0009410275708460723,0.000055169128200313836,0.0009368979548370559,0.0,0.0,0.0,0.0028827300298360043,0.0009368943752879241,0.0,0.0028827300298360043
93,0.9840249999999999,0.9840249999999999,0.9841282672571054,0.9840249999999999,0.9839908610111326,0.999708569574581,0.9840249999999999,1.0,1.0,1.0,0.053874810254337394,0.9840250372886657,0.0,0.053874810254337394,0.0009313222380632435,0.0009313222380632435,0.0009195696247627668,0.0009313222380632435,0.0009361108671320762,0.00005374438228892696,0.0009313222380632435,0.0,0.0,0.0,0.0028561897964771103,0.0009313148255343778,0.0,0.0028561897964771103
94,0.984125,0.984125,0.9842278411385441,0.984125,0.9840911624282157,0.9997140328755011,0.984125,1.0,1.0,1.0,0.053414963259244254,0.9841250419616699,0.0,0.053414963259244254,0.0009071475440448906,0.0009071475440448906,0.0008950400700245596,0.0009071475440448906,0.0009120876129003954,0.000052513326843136415,0.0009071475440448906,0.0,0.0,0.0,0.0028303329947107774,0.0009071438500721065,0.0,0.0028303329947107774
95,0.98425,0.98425,0.9843521063780077,0.98425,0.984216828962278,0.9997190875797669,0.98425,1.0,1.0,1.0,0.05296275802454916,0.9842500388622284,0.0,0.05296275802454916,0.0009646530752325474,0.0009646530752325474,0.000952209325623158,0.0009646530752325474,0.0009698619700064676,0.00005141001463830759,0.0009646530752325474,0.0,0.0,0.0,0.002805045666579109,0.0009646518121116974,0.0,0.002805045666579109
96,0.9843999999999999,0.9843999999999999,0.9845010629754958,0.9843999999999999,0.9843674664200808,0.9997243716224269,0.9843999999999999,1.0,1.0,1.0,0.05251796043881853,0.9844000518321991,0.0,0.05251796043881853,0.00104880884817015,0.00104880884817015,0.0010355284265296469,0.00104880884817015,0.0010544235379446479,0.00005010984126042197,0.00104880884817015,0.0,0.0,0.0,0.002780308143963109,0.0010488079743509221,0.0,0.002780308143963109
97,0.98445,0.98445,0.9845511319064396,0.98445,0.984417593028712,0.9997292880880597,0.98445,1.0,1.0,1.0,0.052080350750246286,0.9844500482082367,0.0,0.052080350750246286,0.0010979779394666893,0.0010979779394666893,0.0010844890215069697,0.0010979779394666893,0.0011035171001672476,0.000049002430378830206,0.0010979779394666893,0.0,0.0,0.0,0.0027560536880431117,0.0010979734543611135,0.0,0.0027560536880431117
98,0.984525,0.984525,0.9846259533126309,0.984525,0.98449327893719,0.9997341732431778,0.984525,1.0,1.0,1.0,0.05164970667794402,0.9845250427722931,0.0,0.05164970667794402,0.0011083646612113753,0.0011083646612113753,0.0010951779714423497,0.0011083646612113753,0.0011136788230326677,0.00004790379499910229,0.0011083646612113753,0.0,0.0,0.0,0.002732332202992315,0.001108359167707812,0.0,0.002732332202992315
99,0.98465,0.98465,0.9847508436497658,0.98465,0.9846189559419495,0.9997391509174889,0.98465,1.0,1.0,1.0,0.05122581448433983,0.9846500337123871,0.0,0.05122581448433983,0.0010619688214716057,0.0010619688214716057,0.001049921759343876,0.0010619688214716057,0.001067041420249505,0.000046695741782928924,0.0010619688214716057,0.0,0.0,0.0,0.0027091489583157867,0.0010619676216768743,0.0,0.0027091489583157867
100,0.9848250000000001,0.9848250000000001,0.9849246138397243,0.9848250000000001,0.9847952002290329,0.9997438504648674,0.9848250000000001,1.0,1.0,1.0,0.050808453102936635,0.984825050830841,0.0,0.050808453102936635,0.001093224079907132,0.001093224079907132,0.0010816943703238669,0.001093224079907132,0.0010987023095194478,0.000045948251121718995,0.001093224079907132,0.0,0.0,0.0,0.002686505030242918,0.0010932187514025387,0.0,0.002686505030242918
101,0.9848250000000001,0.9848250000000001,0.9849246138397243,0.9848250000000001,0.9847951994082107,0.9997487819604336,0.9848250000000001,1.0,1.0,1.0,0.05039746168150684,0.9848250448703766,0.0,0.05039746168150684,0.0011669642477623488,0.0011669642477623488,0.0011566044433832807,0.0011669642477623488,0.0011726374852658451,0.00004489541192078336,0.0011669642477623488,0.0,0.0,0.0,0.0026644170100953157,0.0011669620992871299,0.0,0.0026644170100953157
102,0.98485,0.98485,0.9849488023345231,0.98485,0.9848205812821075,0.9997538485804608,0.98485,1.0,1.0,1.0,0.04999267893274403,0.9848500490188599,0.0,0.04999267893274403,0.0011316163464511733,0.0011316163464511733,0.0011223200289215978,0.0011316163464511733,0.0011367091337651492,0.0000435640209135694,0.0011316163464511733,0.0,0.0,0.0,0.002642902531382426,0.001131608068842123,0.0,0.002642902531382426
103,0.985,0.985,0.9850976978147884,0.985,0.9849714943989458,0.9997580234947765,0.985,1.0,1.0,1.0,0.04959387407851621,0.985000056028366,0.0,0.04959387407851621,0.0012190615698606422,0.0012190615698606422,0.0012092703072953887,0.0012190615698606422,0.0012249882645400379,0.000042107648803261125,0.0012190615698606422,0.0,0.0,0.0,0.0026220080275318977,0.0012190614938613147,0.0,0.0026220080275318977
104,0.9850749999999999,0.9850749999999999,0.9851724581037569,0.9850749999999999,0.9850465117907662,0.9997628921359404,0.9850749999999999,1.0,1.0,1.0,0.0492008128993837,0.985075056552887,0.0,0.0492008128993837,0.0011368206151856715,0.0011368206151856715,0.001127453301063573,0.0011368206151856715,0.0011428910048556615,0.000041422403344095446,0.0011368206151856715,0.0,0.0,0.0,0.002601772736250539,0.0011368206525369134,0.0,0.002601772736250539
105,0.9853249999999999,0.9853249999999999,0.9854210496999066,0.9853249999999999,0.985298286102181,0.9997677363264905,0.9853249999999999,1.0,1.0,1.0,0.04881333786222871,0.9853250443935394,0.0,0.04881333786222871,0.0011368206151856515,0.0011368206151856515,0.0011261459669286136,0.0011368206151856515,0.001143760185098217,0.000040195286122430704,0.0011368206151856515,0.0,0.0,0.0,0.0025822991549001306,0.0011368187592093386,0.0,0.0025822991549001306
106,0.9853500000000001,0.9853500000000001,0.9854457410579315,0.9853500000000001,0.9853236285897182,0.9997721291581568,0.9853500000000001,1.0,1.0,1.0,0.04843127921517759,0.9853500425815582,0.0,0.04843127921517759,0.0011192755593587087,0.0011192755593587087,0.0011088394022529637,0.0011192755593587087,0.0011260213683797283,0.000039366967553299154,0.0011192755593587087,0.0,0.0,0.0,0.0025635856329864625,0.0011192749062108103,0.0,0.0025635856329864625
107,0.985375,0.985375,0.9854710575136275,0.985375,0.9853486658942214,0.9997765868597315,0.985375,1.0,1.0,1.0,0.04805452272159418,0.9853750467300415,0.0,0.04805452272159418,0.0010688129448650715,0.0010688129448650715,0.0010581691375575587,0.0010688129448650715,0.0010751171292606397,0.000038360181935795624,0.0010688129448650715,0.0,0.0,0.0,0.0025457292897211443,0.0010688020890014672,0.0,0.0025457292897211443
108,0.9855,0.9855,0.9855946976554195,0.9855,0.9854744157867948,0.9997811678951962,0.9855,1.0,1.0,1.0,0.047683016751324726,0.9855000495910644,0.0,0.047683016751324726,0.0009204467514322692,0.0009204467514322692,0.0009116048128924027,0.0009204467514322692,0.0009257298964979715,0.00003732010521739734,0.0009204467514322692,0.0,0.0,0.0,0.0025287501737922694,0.0009204322030215349,0.0,0.0025287501737922694
109,0.9855750000000001,0.9855750000000001,0.9856688939639392,0.9855750000000001,0.9855499546865593,0.9997853026744707,0.9855750000000001,1.0,1.0,1.0,0.04731673187242448,0.9855750501155853,0.0,0.04731673187242448,0.0008337498958853896,0.0008337498958853896,0.0008262876053117297,0.0008337498958853896,0.0008382860874096334,0.000036148987989754685,0.0008337498958853896,0.0,0.0,0.0,0.0025126590643596448,0.0008337353391478445,0.0,0.0025126590643596448
110,0.9857250000000001,0.9857250000000001,0.9858178505614275,0.9857250000000001,0.9857003905293362,0.9997894232738114,0.9857250000000001,1.0,1.0,1.0,0.04695568718029948,0.9857250452041626,0.0,0.04695568718029948,0.000861603801704217,0.000861603801704217,0.0008555291301582177,0.000861603801704217,0.0008659939523521614,0.0000351726465545626,0.000861603801704217,0.0,0.0,0.0,0.002497470026772075,0.0008616016927915619,0.0,0.002497470026772075
111,0.985825,0.985825,0.9859167993451946,0.985825,0.9858009629138701,0.9997936274685835,0.985825,1.0,1.0,1.0,0.046599830976881036,0.9858250439167022,0.0,0.046599830976881036,0.0007997395409340323,0.0007997395409340323,0.0007948258730150657,0.0007997395409340323,0.0008038254919350545,0.00003427082288963295,0.0007997395409340323,0.0,0.0,0.0,0.002483087277104117,0.0007997343689023983,0.0,0.002483087277104117
112,0.986,0.986,0.9860899444374815,0.986,0.9859774063985578,0.999797482100395,0.986,1.0,1.0,1.0,0.04624910398898539,0.9860000491142273,0.0,0.04624910398898539,0.0007905694150421236,0.0007905694150421236,0.0007869918562903529,0.0007905694150421236,0.0007949711208914167,0.000033518004865005764,0.0007905694150421236,0.0,0.0,0.0,0.0024694387197822733,0.0007905623785147175,0.0,0.0024694387197822733
113,0.9860749999999999,0.9860749999999999,0.9861647047264501,0.9860749999999999,0.9860523495611251,0.9998017489443329,0.9860749999999999,1.0,1.0,1.0,0.045903456033459265,0.9860750555992126,0.0,0.045903456033459265,0.0007732507139774842,0.0007732507139774842,0.0007692605734567139,0.0007732507139774842,0.0007774520374857674,0.000033240329219715495,0.0007732507139774842,0.0,0.0,0.0,0.0024564022188035806,0.0007732481995411269,0.0,0.0024564022188035806
114,0.98615,0.98615,0.9862389010349698,0.98615,0.9861279949344823,0.9998053556302933,0.98615,1.0,1.0,1.0,0.045562761511185886,0.9861500561237335,0.0,0.045562761511185886,0.0008181958472422552,0.0008181958472422552,0.0008133572377011296,0.0008181958472422552,0.0008229982882325278,0.00003273805030613003,0.0008181958472422552,0.0,0.0,0.0,0.0024438660205794707,0.00081819401481702,0.0,0.0024438660205794707
115,0.9862249999999999,0.9862249999999999,0.9863137224411611,0.9862249999999999,0.9862036137485172,0.9998087342937986,0.9862249999999999,1.0,1.0,1.0,0.04522693161074497,0.9862250506877899,0.0,0.04522693161074497,0.000811805258530494,0.000811805258530494,0.0008072605818814767,0.000811805258530494,0.0008160913659544622,0.000032196686088915615,0.000811805258530494,0.0,0.0,0.0,0.0024317260038544688,0.0008118037298550492,0.0,0.0024317260038544688
116,0.9863500000000001,0.9863500000000001,0.9864379265634018,0.9863500000000001,0.9863289424407832,0.9998125817551127,0.9863500000000001,1.0,1.0,1.0,0.04489589314715235,0.9863500535488129,0.0,0.04489589314715235,0.0008834905520465836,0.0008834905520465836,0.0008796061079798015,0.0008834905520465836,0.000889255681724657,0.00003131396213295311,0.0008834905520465836,0.0,0.0,0.0,0.002419949123079087,0.0008834879854981195,0.0,0.002419949123079087
117,0.986375,0.986375,0.9864621150582005,0.986375,0.9863539178260282,0.999815969478076,0.986375,1.0,1.0,1.0,0.04456950859531896,0.9863750517368317,0.0,0.04456950859531896,0.0009298297335175653,0.0009298297335175653,0.000925215681618243,0.0009298297335175653,0.00093567025840708,0.000030798838117752844,0.0009298297335175653,0.0,0.0,0.0,0.0024084724353613226,0.000929823772076177,0.0,0.0024084724353613226
118,0.986425,0.986425,0.9865114977742501,0.986425,0.9864039070583553,0.9998193265485037,0.986425,1.0,1.0,1.0,0.044247679560842613,0.9864250481128692,0.0,0.044247679560842613,0.0009505115581739179,0.0009505115581739179,0.0009457469591820425,0.0009505115581739179,0.0009565626424347998,0.000030434069145152864,0.0009505115581739179,0.0,0.0,0.0,0.002397328245823321,0.000950503457851659,0.0,0.002397328245823321
119,0.9865,0.9865,0.9865862580632184,0.9865,0.9864795458155617,0.9998229471868747,0.9865,1.0,1.0,1.0,0.043930312302021254,0.9865000426769257,0.0,0.043930312302021254,0.0008975274678557371,0.0008975274678557371,0.0008924233899836781,0.0008975274678557371,0.0009035631020039908,0.00002980590651255017,0.0008975274678557371,0.0,0.0,0.0,0.0023865398488318985,0.0008975232915720439,0.0,0.0023865398488318985
120,0.9866250000000001,0.9866250000000001,0.9867110872831304,0.9866250000000001,0.9866050017764474,0.9998259379689038,0.9866250000000001,1.0,1.0,1.0,0.04361726554347863,0.9866250455379486,0.0,0.04361726554347863,0.000980716857994987,0.000980716857994987,0.0009745730104815889,0.000980716857994987,0.00098681021135422,0.00002959553515685377,0.000980716857994987,0.0,0.0,0.0,0.00237611815999867,0.0009807141501916394,0.0,0.00237611815999867
121,0.98675,0.98675,0.9868359165030427,0.98675,0.9867302198606724,0.9998292945648318,0.98675,1.0,1.0,1.0,0.04330847014865781,0.9867500483989715,0.0,0.04330847014865781,0.0009354143466935015,0.0009354143466935015,0.0009282850774084009,0.0009354143466935015,0.0009413517385356747,0.000028966838276562206,0.0009354143466935015,0.0,0.0,0.0,0.0023661122801759585,0.0009354138087480805,0.0,0.0023661122801759585
122,0.9868500000000001,0.9868500000000001,0.9869353681500357,0.9868500000000001,0.9868302341596428,0.9998329022607007,0.9868500000000001,1.0,1.0,1.0,0.04300383193000999,0.9868500590324402,0.0,0.04300383193000999,0.0009732534213771249,0.0009732534213771249,0.00096572857360222,0.0009732534213771249,0.0009792587241055678,0.000028411836832151842,0.0009732534213771249,0.0,0.0,0.0,0.00235647151945538,0.0009732560317661834,0.0,0.00235647151945538
123,0.9869,0.9869,0.9869848731005308,0.9869,0.9868805746854917,0.9998355050832564,0.9869,1.0,1.0,1.0,0.04270324763111017,0.9869000554084778,0.0,0.04270324763111017,0.000929456232906577,0.000929456232906577,0.0009224667162288524,0.000929456232906577,0.000934802695552188,0.0000278567286644255,0.000929456232906577,0.0,0.0,0.0,0.0023471028533421276,0.0009294619019704514,0.0,0.0023471028533421276
124,0.987025,0.987025,0.9871091994572172,0.987025,0.9870064591783407,0.9998381083530011,0.987025,1.0,1.0,1.0,0.042406712314484916,0.9870250463485718,0.0,0.042406712314484916,0.0009238356034610329,0.0009238356034610329,0.0009165486872553089,0.0009238356034610329,0.0009289392613340484,0.00002775847192668254,0.0009238356034610329,0.0,0.0,0.0,0.002337973212619531,0.0009238421242168418,0.0,0.002337973212619531
125,0.9871000000000001,0.9871000000000001,0.9871834568829596,0.9871000000000001,0.9870817978752304,0.9998413035410352,0.9871000000000001,1.0,1.0,1.0,0.04211411927658661,0.9871000409126282,0.0,0.04211411927658661,0.0008755950357709345,0.0008755950357709345,0.0008686539614822614,0.0008755950357709345,0.0008799381892309183,0.000027559458809188072,0.0008755950357709345,0.0,0.0,0.0,0.002328954281791021,0.0008756053194278874,0.0,0.002328954281791021
126,0.987175,0.987175,0.9872582171719282,0.987175,0.9871571849221752,0.9998441875366147,0.987175,1.0,1.0,1.0,0.04182546134194008,0.9871750473976135,0.0,0.04182546134194008,0.000874404559304982,0.000874404559304982,0.0008677043079478552,0.000874404559304982,0.0008783647102214884,0.000026841451842852,0.000874404559304982,0.0,0.0,0.0,0.0023200287079089936,0.0008744010178232902,0.0,0.0023200287079089936
127,0.9872500000000001,0.9872500000000001,0.9873324745976708,0.9872500000000001,0.9872327062088393,0.9998471615347846,0.9872500000000001,1.0,1.0,1.0,0.04154067440745444,0.9872500419616699,0.0,0.04154067440745444,0.000912870929175269,0.000912870929175269,0.0009055713528844331,0.000912870929175269,0.0009166362549000635,0.000026372354592713384,0.000912870929175269,0.0,0.0,0.0,0.0023111607325458005,0.0009128646175724833,0.0,0.0023111607325458005
128,0.987275,0.987275,0.9873572881901411,0.987275,0.9872580935037913,0.9998495691144104,0.987275,1.0,1.0,1.0,0.04125968476249082,0.9872750461101532,0.0,0.04125968476249082,0.0009313222380632441,0.0009313222380632441,0.000923350989181032,0.0009313222380632441,0.0009350242623515316,0.000026000874716800354,0.0009313222380632441,0.0,0.0,0.0,0.0023023329415076794,0.0009313217589268806,0.0,0.0023023329415076794
129,0.9874,0.9874,0.9874821174100532,0.9874,0.9873833072808387,0.9998523809893343,0.9874,1.0,1.0,1.0,0.040982483630667164,0.9874000430107117,0.0,0.040982483630667164,0.0009803627446568488,0.0009803627446568488,0.0009721125792666346,0.0009803627446568488,0.0009845520017437354,0.00002579573905899814,0.0009803627446568488,0.0,0.0,0.0,0.002293587228032425,0.0009803535007184838,0.0,0.002293587228032425
130,0.9874750000000001,0.9874750000000001,0.9875563748357958,0.9874750000000001,0.9874588795804005,0.9998548678044632,0.9874750000000001,1.0,1.0,1.0,0.04070892605561545,0.9874750435352325,0.0,0.04070892605561545,0.0009238356034610471,0.0009238356034610471,0.0009164281982310684,0.0009238356034610471,0.0009275314406827841,0.000025266879317789628,0.0009238356034610471,0.0,0.0,0.0,0.002284924729851368,0.0009238250984788317,0.0,0.002284924729851368
131,0.987525,0.987525,0.9876058797862909,0.987525,0.9875088168481925,0.9998577510701384,0.987525,1.0,1.0,1.0,0.04043903156070342,0.9875250458717346,0.0,0.04043903156070342,0.0009387491677759309,0.0009387491677759309,0.0009310115846291481,0.0009387491677759309,0.0009427479002324602,0.00002440810768756249,0.0009387491677759309,0.0,0.0,0.0,0.0022763626802334135,0.0009387435635102749,0.0,0.0022763626802334135
132,0.98755,0.98755,0.9876306933787612,0.98755,0.987533898580107,0.9998601812872849,0.98755,1.0,1.0,1.0,0.04017271048841829,0.9875500440597534,0.0,0.04017271048841829,0.0009986101452630102,0.0009986101452630102,0.000989991954987129,0.0009986101452630102,0.0010024343536772218,0.000024120724278542444,0.0009986101452630102,0.0,0.0,0.0,0.002267870573263869,0.0009986054128590497,0.0,0.002267870573263869
133,0.9876250000000001,0.9876250000000001,0.9877055147849525,0.9876250000000001,0.9876092063053601,0.9998623545613867,0.9876250000000001,1.0,1.0,1.0,0.039909900841017545,0.9876250445842742,0.0,0.039909900841017545,0.0009519716382330054,0.0009519716382330054,0.0009442140612719889,0.0009519716382330054,0.0009559696006703161,0.00002403589625773962,0.0009519716382330054,0.0,0.0,0.0,0.0022594214661197038,0.0009519643823144686,0.0,0.0022594214661197038
134,0.987675,0.987675,0.9877550197354475,0.987675,0.9876594060702331,0.9998646125172062,0.987675,1.0,1.0,1.0,0.03965061868647478,0.9876750469207763,0.0,0.03965061868647478,0.001027740239554705,0.001027740239554705,0.0010192223203899784,0.001027740239554705,0.0010319357455128508,0.00002357435176451188,0.001027740239554705,0.0,0.0,0.0,0.0022510192895184534,0.0010277372780239011,0.0,0.0022510192895184534
135,0.9878,0.9878,0.9878786598772396,0.9878,0.9877851270432829,0.9998670816264802,0.9878,1.0,1.0,1.0,0.039394779867555726,0.9878000378608703,0.0,0.039394779867555726,0.0009559753599799936,0.0009559753599799936,0.0009480054675696649,0.0009559753599799936,0.0009594087967977718,0.000023545015064497297,0.0009559753599799936,0.0,0.0,0.0,0.0022426231165768445,0.0009559777737197336,0.0,0.0022426231165768445
136,0.987825,0.987825,0.9879034123524869,0.987825,0.9878099944939558,0.9998692641879504,0.987825,1.0,1.0,1.0,0.03914236222627735,0.9878250420093536,0.0,0.03914236222627735,0.001047815187266644,0.001047815187266644,0.0010385082856775578,0.001047815187266644,0.0010512918936648609,0.000023394478180506056,0.001047815187266644,0.0,0.0,0.0,0.002234228285810477,0.0010478187231352967,0.0,0.002234228285810477
137,0.987825,0.987825,0.9879034734697099,0.987825,0.9878099502848701,0.9998715074259718,0.987825,1.0,1.0,1.0,0.038893321038814856,0.9878250360488892,0.0,0.038893321038814856,0.0009933808713456888,0.0009933808713456888,0.0009847513441623831,0.0009933808713456888,0.0009964853282942762,0.000023173852859458304,0.0009933808713456888,0.0,0.0,0.0,0.002225881603257752,0.0009933798741470945,0.0,0.002225881603257752
138,0.9879999999999999,0.9879999999999999,0.9880766796792196,0.9879999999999999,0.987986117890925,0.9998737118816582,0.9879999999999999,1.0,1.0,1.0,0.03864759597296177,0.9880000472068786,0.0,0.03864759597296177,0.0009354143466934389,0.0009354143466934389,0.0009274769649349772,0.0009354143466934389,0.0009380289692208817,0.00002289597507945424,0.0009354143466934389,0.0,0.0,0.0,0.00221756276178384,0.0009354102688878943,0.0,0.00221756276178384
139,0.9881,0.9881,0.9881761924434356,0.9881,0.9880864848143517,0.9998756296517955,0.9881,1.0,1.0,1.0,0.0384051261938615,0.9881000459194184,0.0,0.0384051261938615,0.0009442810316143579,0.0009442810316143579,0.0009361295212619439,0.0009442810316143579,0.0009468301404121556,0.00002263539700003509,0.0009442810316143579,0.0,0.0,0.0,0.002209325420814633,0.0009442788688464981,0.0,0.002209325420814633
140,0.9881249999999999,0.9881249999999999,0.9882008838014602,0.9881249999999999,0.9881115758760721,0.9998775700878447,0.9881249999999999,1.0,1.0,1.0,0.0381658289019096,0.9881250441074372,0.0,0.0381658289019096,0.0009071475440448884,0.0009071475440448884,0.0008992326944773722,0.0009071475440448884,0.0009095560470778358,0.000022716088738705058,0.0009071475440448884,0.0,0.0,0.0,0.0022011354735355427,0.000907148413005044,0.0,0.0022011354735355427
141,0.988175,0.988175,0.9882509527324042,0.988175,0.9881619021401595,0.99987948539972,0.988175,1.0,1.0,1.0,0.03792960666984054,0.9881750464439392,0.0,0.03792960666984054,0.0008502450627123269,0.0008502450627123269,0.000841861630697467,0.0008502450627123269,0.0008523257570140212,0.00002238115111819448,0.0008502450627123269,0.0,0.0,0.0,0.0021930497032485213,0.0008502441936798607,0.0,0.0021930497032485213
142,0.9882250000000001,0.9882250000000001,0.9883004576828991,0.9882250000000001,0.9882115714914464,0.9998813085881395,0.9882250000000001,1.0,1.0,1.0,0.03769639364523149,0.9882250428199768,0.0,0.03769639364523149,0.0009313222380632426,0.0009313222380632426,0.000922204785887912,0.0009313222380632426,0.0009333789564199079,0.00002231151710357163,0.0009313222380632426,0.0,0.0,0.0,0.0021850078020421823,0.0009313158923015288,0.0,0.0021850078020421823
143,0.988425,0.988425,0.9884996054457768,0.988425,0.9884119748214507,0.9998831237628799,0.988425,1.0,1.0,1.0,0.03746614967663893,0.9884250521659851,0.0,0.03746614967663893,0.0011429129450662484,0.0011429129450662484,0.001133780836528085,0.0011429129450662484,0.0011449551933115543,0.000022032973140906157,0.0011429129450662484,0.0,0.0,0.0,0.0021770021515523734,0.001142916157745158,0.0,0.0021770021515523734
144,0.98855,0.98855,0.9886233678220142,0.98855,0.988536948142061,0.9998844802400246,0.98855,1.0,1.0,1.0,0.037238827153579616,0.9885500550270081,0.0,0.037238827153579616,0.001110555416597137,0.001110555416597137,0.0011015425875496804,0.001110555416597137,0.0011123218276461132,0.00002186304920825922,0.001110555416597137,0.0,0.0,0.0,0.0021690100057052764,0.0011105569219431225,0.0,0.0021690100057052764
145,0.98865,0.98865,0.9887223777230043,0.98865,0.9886375100905151,0.9998864832420955,0.98865,1.0,1.0,1.0,0.03701438483150232,0.9886500537395477,0.0,0.03701438483150232,0.0010013879257199773,0.0010013879257199773,0.0009936761158363832,0.0010013879257199773,0.001002701868817913,0.00002145062137962303,0.0010013879257199773,0.0,0.0,0.0,0.0021610089410010304,0.001001390409896221,0.0,0.0021610089410010304
146,0.98865,0.98865,0.9887223777230043,0.98865,0.9886375100905151,0.9998882771103966,0.98865,1.0,1.0,1.0,0.03679281325698931,0.9886500537395477,0.0,0.03679281325698931,0.0010013879257199773,0.0010013879257199773,0.0009936761158363832,0.0010013879257199773,0.001002701868817913,0.000021385542451624105,0.0010013879257199773,0.0,0.0,0.0,0.0021530386446527174,0.001001390409896221,0.0,0.0021530386446527174
147,0.9887750000000001,0.9887750000000001,0.9888466429624678,0.9887750000000001,0.988762341872631,0.9998899379768963,0.9887750000000001,1.0,1.0,1.0,0.036574050841610854,0.9887750506401062,0.0,0.036574050841610854,0.0010304394963099445,0.0010304394963099445,0.001023073424677368,0.0010304394963099445,0.001031688195946852,0.00002130990692004127,0.0010304394963099445,0.0,0.0,0.0,0.0021450901992355535,0.0010304367944475737,0.0,0.0021450901992355535
148,0.988825,0.988825,0.9888960867957399,0.988825,0.9888126680284749,0.9998915299120584,0.988825,1.0,1.0,1.0,0.03635804953153461,0.9888250470161438,0.0,0.03635804953153461,0.0010277402395547177,0.0010277402395547177,0.0010206573928320027,0.0010277402395547177,0.001029306666161203,0.000021025022866868497,0.0010277402395547177,0.0,0.0,0.0,0.0021372254760568987,0.0010277372780239053,0.0,0.0021372254760568987
149,0.98885,0.98885,0.9889208392709875,0.98885,0.9888376312908272,0.9998930728812738,0.98885,1.0,1.0,1.0,0.036144764051655766,0.9888500511646271,0.0,0.036144764051655766,0.0010354816378006105,0.0010354816378006105,0.0010282974560426761,0.0010354816378006105,0.0010370470507520618,0.000020885173694151612,0.0010354816378006105,0.0,0.0,0.0,0.0021294200533972553,0.0010354798189317828,0.0,0.0021294200533972553
150,0.98895,0.98895,0.9890198491719776,0.98895,0.988938227767837,0.9998945158070558,0.98895,1.0,1.0,1.0,0.03593412181727117,0.9889500498771667,0.0,0.03593412181727117,0.0010394977419674997,0.0010394977419674997,0.0010322391810432703,0.0010394977419674997,0.0010412740007323346,0.000020760527747946504,0.0010394977419674997,0.0,0.0,0.0,0.0021217037893702865,0.0010395017201665167,0.0,0.0021217037893702865
151,0.9890000000000001,0.9890000000000001,0.9890693541224728,0.9890000000000001,0.9889883818514509,0.9998960525778854,0.9890000000000001,1.0,1.0,1.0,0.03572608497620339,0.9890000462532044,0.0,0.03572608497620339,0.0010408329997330839,0.0010408329997330839,0.0010335540856170223,0.0010408329997330839,0.0010426843921817759,0.00002052442858473852,0.0010408329997330839,0.0,0.0,0.0,0.0021140179949404084,0.0010408370975252877,0.0,0.0021140179949404084
152,0.989075,0.989075,0.9891436115482153,0.989075,0.9890638469345244,0.999897300142436,0.989075,1.0,1.0,1.0,0.03552057881147023,0.9890750408172607,0.0,0.03552057881147023,0.001027740239554742,0.001027740239554742,0.0010206409239826913,0.001027740239554742,0.0010292778905131872,0.0000203938459394454,0.001027740239554742,0.0,0.0,0.0,0.002106403270987026,0.00102774436642267,0.0,0.002106403270987026
153,0.9891,0.9891,0.9891683029062399,0.9891,0.9890889390825557,0.9998986626492424,0.9891,1.0,1.0,1.0,0.03531759124068105,0.989100044965744,0.0,0.03531759124068105,0.0010082988974836323,0.0010082988974836323,0.0010013353198600505,0.0010082988974836323,0.0010098083322714576,0.00002029303349821164,0.0010082988974836323,0.0,0.0,0.0,0.0020987918198462573,0.0010082997094475062,0.0,0.0020987918198462573
154,0.989175,0.989175,0.9892425603319825,0.989175,0.9891640508332079,0.9999001277389425,0.989175,1.0,1.0,1.0,0.03511703650322594,0.9891750454902649,0.0,0.03511703650322594,0.001027740239554739,0.001027740239554739,0.0010205272206503346,0.001027740239554739,0.0010288089184782888,0.000020147634091104224,0.001027740239554739,0.0,0.0,0.0,0.0020912136230040942,0.0010277491994112305,0.0,0.0020912136230040942
155,0.98925,0.98925,0.9893173817381739,0.98925,0.9892394525539123,0.9999011175260304,0.98925,1.0,1.0,1.0,0.034918900931909115,0.9892500460147857,0.0,0.034918900931909115,0.0010671873729054804,0.0010671873729054804,0.0010597337881241506,0.0010671873729054804,0.00106826406766716,0.00002027838975560862,0.0010671873729054804,0.0,0.0,0.0,0.0020836575102234633,0.001067201559497959,0.0,0.0020836575102234633
156,0.98925,0.98925,0.9893173817381739,0.98925,0.9892394525539123,0.9999024419658538,0.98925,1.0,1.0,1.0,0.0347231044057874,0.9892500460147857,0.0,0.0347231044057874,0.0010671873729054804,0.0010671873729054804,0.0010597337881241506,0.0010671873729054804,0.00106826406766716,0.000020159112211128526,0.0010671873729054804,0.0,0.0,0.0,0.002076176639662018,0.001067201559497959,0.0,0.002076176639662018
157,0.9893000000000001,0.9893000000000001,0.9893668866886689,0.9893000000000001,0.9892896230933317,0.999903611261276,0.9893000000000001,1.0,1.0,1.0,0.034529623456721295,0.9893000483512878,0.0,0.034529623456721295,0.0010461569884317023,0.0010461569884317023,0.0010387624792962639,0.0010461569884317023,0.0010471601248613124,0.000019964458238497078,0.0010461569884317023,0.0,0.0,0.0,0.0020687507682282695,0.0010461720071349265,0.0,0.0020687507682282695
158,0.98935,0.98935,0.9894163305219411,0.98935,0.9893399032911792,0.9999048026394697,0.98935,1.0,1.0,1.0,0.034338384681006744,0.9893500506877899,0.0,0.034338384681006744,0.0010814085465005474,0.0010814085465005474,0.001073627585378384,0.0010814085465005474,0.0010826749288014984,0.000019663435916274063,0.0010814085465005474,0.0,0.0,0.0,0.002061413018250217,0.0010814241730465097,0.0,0.002061413018250217
159,0.98935,0.98935,0.9894163305219411,0.98935,0.9893399032911792,0.9999059013840406,0.98935,1.0,1.0,1.0,0.0341493832616364,0.9893500506877899,0.0,0.0341493832616364,0.0010814085465005474,0.0010814085465005474,0.001073627585378384,0.0010814085465005474,0.0010826749288014984,0.00001957635399983737,0.0010814085465005474,0.0,0.0,0.0,0.0020541381329636614,0.0010814241730465097,0.0,0.0020541381329636614
160,0.9893750000000001,0.9893750000000001,0.9894405190167399,0.9893750000000001,0.9893650336674575,0.9999070464886355,0.9893750000000001,1.0,1.0,1.0,0.0339625535313224,0.9893750488758087,0.0,0.0339625535313224,0.0010223203455321046,0.0010223203455321046,0.0010154242685853567,0.0010223203455321046,0.0010234885708906094,0.00001946818707341184,0.0010223203455321046,0.0,0.0,0.0,0.002046950840763957,0.0010223361328524523,0.0,0.002046950840763957
161,0.98945,0.98945,0.9895147153252596,0.98945,0.9894403417393635,0.9999082467969183,0.98945,1.0,1.0,1.0,0.03377786874037299,0.9894500494003295,0.0,0.03377786874037299,0.0009413347497628576,0.0009413347497628576,0.0009351115682637564,0.0009413347497628576,0.0009421050216722692,0.000019384075028838956,0.0009413347497628576,0.0,0.0,0.0,0.0020398250321826037,0.0009413491895186821,0.0,0.0020398250321826037
162,0.989575,0.989575,0.9896389194475003,0.989575,0.9895656844816472,0.9999092293413806,0.989575,1.0,1.0,1.0,0.03359528949963258,0.9895750522613526,0.0,0.03359528949963258,0.0009132512128531174,0.0009132512128531174,0.0009071465797392474,0.0009132512128531174,0.0009138178625827826,0.000019162792533753147,0.0009132512128531174,0.0,0.0,0.0,0.0020327192642707243,0.0009132564517175722,0.0,0.0020327192642707243
163,0.9897,0.9897,0.9897626207065151,0.9897,0.9896908370800152,0.9999104065594198,0.9897,1.0,1.0,1.0,0.033414733227690896,0.9897000551223755,0.0,0.033414733227690896,0.0008881941729649417,0.0008881941729649417,0.0008823857111433582,0.0008881941729649417,0.0008880806935752326,0.000019026401780122553,0.0008881941729649417,0.0,0.0,0.0,0.0020256819528717573,0.0008881983963809566,0.0,0.0020256819528717573
164,0.9898,0.9898,0.9898615694902825,0.9898,0.989791299873153,0.9999114437743423,0.9898,1.0,1.0,1.0,0.03323621290355808,0.9898000478744506,0.0,0.03323621290355808,0.0008724168218867955,0.0008724168218867955,0.0008663539283187799,0.0008724168218867955,0.0008720395576903833,0.000019070569457050476,0.0008724168218867955,0.0,0.0,0.0,0.0020186910203132923,0.0008724222907270384,0.0,0.0020186910203132923
165,0.989875,0.989875,0.9899358269160249,0.989875,0.9898666875764915,0.9999125269167839,0.989875,1.0,1.0,1.0,0.0330596408682365,0.9898750483989716,0.0,0.0330596408682365,0.000827059718386613,0.000827059718386613,0.0008213166345697364,0.000827059718386613,0.0008264446389890947,0.00001901001630819268,0.000827059718386613,0.0,0.0,0.0,0.0020117270750640522,0.000827062833432979,0.0,0.0020117270750640522
166,0.98995,0.98995,0.9900106483222162,0.98995,0.9899416051753208,0.9999137201333317,0.98995,1.0,1.0,1.0,0.032884983274796276,0.9899500548839569,0.0,0.032884983274796276,0.0007799572637864721,0.0007799572637864721,0.0007739818940936636,0.0007799572637864721,0.0007792115040292954,0.0000188213664600982,0.0007799572637864721,0.0,0.0,0.0,0.00200482220281185,0.0007799567747323435,0.0,0.00200482220281185
167,0.9900249999999999,0.9900249999999999,0.9900849057479588,0.9900249999999999,0.9900166815372978,0.9999146381374153,0.9900249999999999,1.0,1.0,1.0,0.03271219288233395,0.9900250554084777,0.0,0.03271219288233395,0.0007678432999859412,0.0007678432999859412,0.0007619770580979645,0.0007678432999859412,0.0007667879057479389,0.000018650995024934547,0.0007678432999859412,0.0,0.0,0.0,0.001997950755991515,0.000767848454415843,0.0,0.001997950755991515
168,0.9900499999999999,0.9900499999999999,0.9901095971059835,0.9900499999999999,0.9900417747807339,0.9999156669616005,0.9900499999999999,1.0,1.0,1.0,0.03254123060892161,0.9900500535964966,0.0,0.03254123060892161,0.0007975657409336567,0.0007975657409336567,0.0007912335643988555,0.0007975657409336567,0.000796677154092414,0.000018461306076617903,0.0007975657409336567,0.0,0.0,0.0,0.0019910936282830634,0.0007975689661272335,0.0,0.0019910936282830634
169,0.990075,0.990075,0.9901343495812309,0.990075,0.9900667050858896,0.9999165563115149,0.990075,1.0,1.0,1.0,0.03237205268553143,0.9900750517845154,0.0,0.03237205268553143,0.0008083762875185323,0.0008083762875185323,0.0008020646313929962,0.0008083762875185323,0.0008075243898595106,0.00001834174842529225,0.0008083762875185323,0.0,0.0,0.0,0.001984257831366904,0.000808378322641623,0.0,0.001984257831366904
170,0.9901500000000001,0.9901500000000001,0.9902086070069736,0.9901500000000001,0.9901420902722673,0.999917438019275,0.9901500000000001,1.0,1.0,1.0,0.0322046337281013,0.9901500463485717,0.0,0.0322046337281013,0.0007745966692414863,0.0007745966692414863,0.000768955861580833,0.0007745966692414863,0.0007730872436752598,0.000018197212582325785,0.0007745966692414863,0.0,0.0,0.0,0.001977439286323719,0.0007746008040828682,0.0,0.001977439286323719
171,0.990225,0.990225,0.9902828033154932,0.990225,0.9902170381154738,0.9999182879442214,0.990225,1.0,1.0,1.0,0.032038936063095144,0.9902250409126282,0.0,0.032038936063095144,0.0008287373260301152,0.0008287373260301152,0.0008225247398136458,0.0008287373260301152,0.0008269410774468686,0.000018017089904105953,0.0008287373260301152,0.0,0.0,0.0,0.001970629502130375,0.000828736795551673,0.0,0.001970629502130375
172,0.99025,0.99025,0.9903075557907408,0.99025,0.9902422885741663,0.9999190223026224,0.99025,1.0,1.0,1.0,0.03187492026107703,0.990250039100647,0.0,0.03187492026107703,0.0007817359599705822,0.0007817359599705822,0.0007761288994986306,0.0007817359599705822,0.0007796655755704608,0.000017792562663348925,0.0007817359599705822,0.0,0.0,0.0,0.0019638236794066125,0.0007817386033576366,0.0,0.0019638236794066125
173,0.990325,0.990325,0.9903818132164833,0.990325,0.9903176094695454,0.9999198034194242,0.990325,1.0,1.0,1.0,0.031712549839166736,0.9903250396251678,0.0,0.031712549839166736,0.000773250713977483,0.000773250713977483,0.0007678186792992937,0.000773250713977483,0.0007710277042011596,0.000017558660312607374,0.000773250713977483,0.0,0.0,0.0,0.0019570356035235508,0.0007732509831333799,0.0,0.0019570356035235508
174,0.99045,0.99045,0.9905055144754982,0.99045,0.9904425872955211,0.9999208006840691,0.99045,1.0,1.0,1.0,0.031551789943356154,0.9904500424861908,0.0,0.031551789943356154,0.0007975657409337053,0.0007975657409337053,0.0007921654921480627,0.0007975657409337053,0.000796308339753049,0.000017324079751002703,0.0007975657409337053,0.0,0.0,0.0,0.0019502437464755484,0.000797564399261179,0.0,0.0019502437464755484
175,0.9904999999999999,0.9904999999999999,0.9905550194259932,0.9904999999999999,0.9904924594130613,0.9999217979539928,0.9904999999999999,1.0,1.0,1.0,0.03139260783726122,0.9905000448226928,0.0,0.03139260783726122,0.0007993052538854545,0.0007993052538854545,0.0007936045486189687,0.0007993052538854545,0.0007978330737827609,0.00001710394701146418,0.0007993052538854545,0.0,0.0,0.0,0.0019434442528984085,0.0007992991061557885,0.0,0.0019434442528984085
176,0.990575,0.990575,0.9906292768517357,0.990575,0.9905680533449248,0.9999227111363551,0.990575,1.0,1.0,1.0,0.031234958605308637,0.9905750453472137,0.0,0.031234958605308637,0.0007997395409340282,0.0007997395409340282,0.0007944956790499041,0.0007997395409340282,0.0007984956840910977,0.000016851216732728025,0.0007997395409340282,0.0,0.0,0.0,0.0019366421207230589,0.0007997356108885494,0.0,0.0019366421207230589
177,0.990625,0.990625,0.9906787818022309,0.990625,0.9906181699097694,0.9999235999162742,0.990625,1.0,1.0,1.0,0.031078835274076715,0.9906250417232514,0.0,0.031078835274076715,0.0008100925873009903,0.0008100925873009903,0.0008050163230533435,0.0008100925873009903,0.0008089869042794428,0.000016583413789315597,0.0008100925873009903,0.0,0.0,0.0,0.0019298477126719735,0.0008100880338298115,0.0,0.0019298477126719735
178,0.990725,0.990725,0.990777791703221,0.990725,0.990718547729663,0.9999245036790567,0.990725,1.0,1.0,1.0,0.0309241820695361,0.990725040435791,0.0,0.0309241820695361,0.0008370749335898424,0.0008370749335898424,0.0008312930590782757,0.0008370749335898424,0.0008358661963568142,0.000016468571337479326,0.0008370749335898424,0.0,0.0,0.0,0.0019230224848605362,0.000837076370514125,0.0,0.0019230224848605362
179,0.9907999999999999,0.9907999999999999,0.9908526131094122,0.9907999999999999,0.9907937052195507,0.9999253536238341,0.9907999999999999,1.0,1.0,1.0,0.030770998000319877,0.9908000469207764,0.0,0.030770998000319877,0.0008062257748298543,0.0008062257748298543,0.0008006637231298506,0.0008062257748298543,0.0008049124370884127,0.000016188723992133292,0.0008062257748298543,0.0,0.0,0.0,0.001916179484534492,0.0008062223774922129,0.0,0.001916179484534492
180,0.990875,0.990875,0.9909268705351548,0.990875,0.990868459783275,0.9999263758127468,0.990875,1.0,1.0,1.0,0.03061921608744426,0.9908750534057618,0.0,0.03061921608744426,0.0008014743359029714,0.0008014743359029714,0.000795986784823137,0.0008014743359029714,0.0008001446570537155,0.000016046446673147907,0.0008014743359029714,0.0,0.0,0.0,0.0019093288494254292,0.000801467890818949,0.0,0.0019093288494254292
181,0.9909000000000001,0.9909000000000001,0.9909516230104023,0.9909000000000001,0.990893405283078,0.9999273041907399,0.9909000000000001,1.0,1.0,1.0,0.030468825628473067,0.9909000515937805,0.0,0.030468825628473067,0.0007745966692414892,0.0007745966692414892,0.0007691737552563557,0.0007745966692414892,0.0007731924543538004,0.000015954755563383774,0.0007745966692414892,0.0,0.0,0.0,0.0019024595180043569,0.0007745922542730233,0.0,0.0019024595180043569
182,0.99095,0.99095,0.9910011279608973,0.99095,0.9909437157261852,0.9999282488173675,0.99095,1.0,1.0,1.0,0.030319812986173783,0.9909500539302826,0.0,0.030319812986173783,0.0007799572637865405,0.0007799572637865405,0.0007741193097249033,0.0007799572637865405,0.0007785087160706812,0.000015835360532595335,0.0007799572637865405,0.0,0.0,0.0,0.0018956139024995534,0.0007799576239888743,0.0,0.0018956139024995534
183,0.990975,0.990975,0.9910258804361449,0.990975,0.9909685950373397,0.9999290750616534,0.990975,1.0,1.0,1.0,0.030172164792532107,0.9909750521183014,0.0,0.030172164792532107,0.0008118052585305011,0.0008118052585305011,0.0008055183681584471,0.0008118052585305011,0.0008102751180117443,0.000015663759465722145,0.0008118052585305011,0.0,0.0,0.0,0.0018887369084624641,0.0008118033219818378,0.0,0.0018887369084624641
184,0.9910249999999999,0.9910249999999999,0.99107538538664,0.9910249999999999,0.9910187890386206,0.9999299097250164,0.9910249999999999,1.0,1.0,1.0,0.030025830792063612,0.9910250544548035,0.0,0.030025830792063612,0.0007402139330400657,0.0007402139330400657,0.000734719292052178,0.0007402139330400657,0.0007381115062573559,0.000015283183056911296,0.0007402139330400657,0.0,0.0,0.0,0.001881840264740575,0.0007402139654360532,0.0,0.001881840264740575
185,0.9910500000000001,0.9910500000000001,0.9911000767446646,0.9910500000000001,0.9910436442755476,0.9999308293917606,0.9910500000000001,1.0,1.0,1.0,0.029880818256122366,0.9910500526428223,0.0,0.029880818256122366,0.0006851601597031204,0.0006851601597031204,0.0006804646637826508,0.0006851601597031204,0.000683581855007529,0.000015176607747011545,0.0006851601597031204,0.0,0.0,0.0,0.0018749539511830914,0.0006851636628931326,0.0,0.0018749539511830914
186,0.9911,0.9911,0.9911495816951597,0.9911,0.991093497277858,0.9999315939330377,0.9911,1.0,1.0,1.0,0.029737062180414518,0.9911000490188598,0.0,0.029737062180414518,0.0007090682462060661,0.0007090682462060661,0.0007041539474749618,0.0007090682462060661,0.0007071556325565055,0.00001518267894562422,0.0007090682462060661,0.0,0.0,0.0,0.0018680649086116837,0.0007090705589973814,0.0,0.0018680649086116837
187,0.99115,0.99115,0.9911990866456547,0.99115,0.9911435350070024,0.9999324676434134,0.99115,1.0,1.0,1.0,0.029594572681756144,0.9911500453948975,0.0,0.029594572681756144,0.000728392446113711,0.000728392446113711,0.0007235312957555788,0.000728392446113711,0.0007269024531743974,0.000015120875306428488,0.000728392446113711,0.0,0.0,0.0,0.0018612071993373207,0.0007283942065014141,0.0,0.0018612071993373207
188,0.991225,0.991225,0.9912732829541746,0.991225,0.9912186945940376,0.9999334191571814,0.991225,1.0,1.0,1.0,0.029453341100757573,0.9912250399589538,0.0,0.029453341100757573,0.0007115124735378642,0.0007115124735378642,0.0007062357456309869,0.0007115124735378642,0.0007093668203827152,0.000014763552986602763,0.0007115124735378642,0.0,0.0,0.0,0.0018543350918695804,0.000711516751509296,0.0,0.0018543350918695804
189,0.9912749999999999,0.9912749999999999,0.9913227267874467,0.9912749999999999,0.9912689282184093,0.9999340676054513,0.9912749999999999,1.0,1.0,1.0,0.029313307638052122,0.9912750363349915,0.0,0.029313307638052122,0.00077683474576139,0.00077683474576139,0.0007709636204286559,0.00077683474576139,0.0007751280020349146,0.000014695307781057865,0.00077683474576139,0.0,0.0,0.0,0.00184748205843034,0.0007768338557777274,0.0,0.00184748205843034
190,0.991325,0.991325,0.9913722317379416,0.991325,0.9913192703146677,0.9999348246324036,0.991325,1.0,1.0,1.0,0.029174513029694222,0.9913250386714936,0.0,0.029174513029694222,0.0007550754193382903,0.0007550754193382903,0.0007493344154530516,0.0007550754193382903,0.0007532287976554687,0.000014516372977111565,0.0007550754193382903,0.0,0.0,0.0,0.0018406521303447004,0.0007550704674157875,0.0,0.0018406521303447004
191,0.99145,0.99145,0.991496558094628,0.99145,0.9914446213425115,0.9999355808687265,0.99145,1.0,1.0,1.0,0.029036889197469475,0.991450035572052,0.0,0.029036889197469475,0.0008482007099999686,0.0008482007099999686,0.0008412283709077252,0.0008482007099999686,0.0008461687151307765,0.000014483022268784768,0.0008482007099999686,0.0,0.0,0.0,0.0018338541796829452,0.0008481985738934337,0.0,0.0018338541796829452
192,0.991475,0.991475,0.9915213105698756,0.991475,0.9914695171861018,0.9999362355582739,0.991475,1.0,1.0,1.0,0.028900452155451402,0.9914750397205353,0.0,0.028900452155451402,0.0008535058419379711,0.0008535058419379711,0.0008465860397140308,0.0008535058419379711,0.000851450906000216,0.000014380588542623361,0.0008535058419379711,0.0,0.0,0.0,0.0018270897482252281,0.0008535046983705286,0.0,0.0018270897482252281
193,0.991525,0.991525,0.9915707544031477,0.991525,0.9915195230563896,0.9999370314416864,0.991525,1.0,1.0,1.0,0.028765203984258407,0.9915250420570374,0.0,0.028765203984258407,0.0008696263565463053,0.0008696263565463053,0.0008622867696724475,0.0008696263565463053,0.0008677789556819466,0.000014317560905443059,0.0008696263565463053,0.0,0.0,0.0,0.0018203627093104698,0.0008696311058159415,0.0,0.0018203627093104698
194,0.991525,0.991525,0.9915707544031477,0.991525,0.9915195230563896,0.9999377485828262,0.991525,1.0,1.0,1.0,0.028631093176718952,0.9915250420570374,0.0,0.028631093176718952,0.0008696263565463053,0.0008696263565463053,0.0008622867696724475,0.0008696263565463053,0.0008677789556819466,0.000014220384435352302,0.0008696263565463053,0.0,0.0,0.0,0.0018136850958937608,0.0008696311058159415,0.0,0.0018136850958937608
195,0.9915750000000001,0.9915750000000001,0.991620259353643,0.9915750000000001,0.9915698973723972,0.9999384429722706,0.9915750000000001,1.0,1.0,1.0,0.028498140033728643,0.9915750384330749,0.0,0.028498140033728643,0.0007997395409340063,0.0007997395409340063,0.0007930802059320835,0.0007997395409340063,0.0007971106866035352,0.000014058639905334643,0.0007997395409340063,0.0,0.0,0.0,0.001807073159751975,0.0007997494817666405,0.0,0.001807073159751975
196,0.9916,0.9916,0.9916450118288903,0.9916,0.9915950051545925,0.999939175298229,0.9916,1.0,1.0,1.0,0.02836631086279302,0.9916000366210938,0.0,0.02836631086279302,0.0008349983366583568,0.0008349983366583568,0.0008280350160400593,0.0008349983366583568,0.0008325650212423273,0.000013824520738179707,0.0008349983366583568,0.0,0.0,0.0,0.0018005284968925675,0.0008350060271265565,0.0,0.0018005284968925675
197,0.991625,0.991625,0.9916697643041379,0.991625,0.9916201286762236,0.999939886061498,0.991625,1.0,1.0,1.0,0.02823561325393162,0.991625040769577,0.0,0.02823561325393162,0.0008354140689901492,0.0008354140689901492,0.0008283568846471591,0.0008354140689901492,0.0008328568992394832,0.000013610350778893374,0.0008354140689901492,0.0,0.0,0.0,0.0017940315376197718,0.000835421893579832,0.0,0.0017940315376197718
198,0.9917,0.9917,0.9917439606126577,0.9917,0.9916954993765736,0.9999406028926836,0.9917,1.0,1.0,1.0,0.028106021294812267,0.9917000472545624,0.0,0.028106021294812267,0.0007619419633775153,0.0007619419633775153,0.0007558817114506937,0.0007619419633775153,0.0007590511380010853,0.000013581673458457826,0.0007619419633775153,0.0,0.0,0.0,0.0017876166603373557,0.0007619397593601287,0.0,0.0017876166603373557
199,0.991725,0.991725,0.991768713087905,0.991725,0.9917203698176102,0.999941280479538,0.991725,1.0,1.0,1.0,0.027977528486405844,0.9917250454425812,0.0,0.027977528486405844,0.0007016844811673895,0.0007016844811673895,0.0006962685223843213,0.0007016844811673895,0.0006992890274341553,0.000013425142408986566,0.0007016844811673895,0.0,0.0,0.0,0.0017812514680746517,0.0007016871864303162,0.0,0.0017812514680746517
200,0.99175,0.99175,0.9917934044459298,0.99175,0.9917454645128286,0.9999419903305238,0.99175,1.0,1.0,1.0,0.027850155304452597,0.9917500436305999,0.0,0.027850155304452597,0.0007359800721940075,0.0007359800721940075,0.0007301746464259655,0.0007359800721940075,0.0007339156647911705,0.000013215118639855064,0.0007359800721940075,0.0,0.0,0.0,0.0017750068781764963,0.0007359807202799385,0.0,0.0017750068781764963
201,0.9918250000000001,0.9918250000000001,0.9918676618716724,0.9918250000000001,0.9918208190264428,0.9999425751685322,0.9918250000000001,1.0,1.0,1.0,0.02772384865810958,0.9918250441551208,0.0,0.02772384865810958,0.0007642171012073751,0.0007642171012073751,0.0007578429842312908,0.0007642171012073751,0.0007620511059480147,0.00001319462429097465,0.0007642171012073751,0.0,0.0,0.0,0.001768818316928371,0.0007642215071636734,0.0,0.001768818316928371
202,0.991875,0.991875,0.991917730802616,0.991875,0.9918707288819265,0.9999433009173039,0.991875,1.0,1.0,1.0,0.02759861420014678,0.9918750405311585,0.0,0.02759861420014678,0.0007383352144445423,0.0007383352144445423,0.0007328542239549434,0.0007383352144445423,0.0007367778748576628,0.000013088223006335175,0.0007383352144445423,0.0,0.0,0.0,0.0017627336480041738,0.0007383422468718285,0.0,0.0017627336480041738
203,0.991875,0.991875,0.991917730802616,0.991875,0.9918707288819265,0.999943823410822,0.991875,1.0,1.0,1.0,0.027474449827301045,0.9918750405311585,0.0,0.027474449827301045,0.0007383352144445423,0.0007383352144445423,0.0007328542239549434,0.0007383352144445423,0.0007367778748576628,0.000012934522054410674,0.0007383352144445423,0.0,0.0,0.0,0.0017567503488000935,0.0007383422468718285,0.0,0.0017567503488000935
204,0.9919,0.9919,0.9919424832778636,0.9919,0.9918959632475293,0.9999445325160672,0.9919,1.0,1.0,1.0,0.02735133408252341,0.9919000446796418,0.0,0.02735133408252341,0.0006892024376045031,0.0006892024376045031,0.0006842369009808003,0.0006892024376045031,0.0006874378024027254,0.000012758506845313802,0.0006892024376045031,0.0,0.0,0.0,0.001750863878533958,0.0006892019727147141,0.0,0.001750863878533958
205,0.9919499999999999,0.9919499999999999,0.9919919271111359,0.9919499999999999,0.9919462912676483,0.9999451404130857,0.9919499999999999,1.0,1.0,1.0,0.027229273216487927,0.9919500470161438,0.0,0.027229273216487927,0.000632455532033694,0.000632455532033694,0.0006282659133852134,0.000632455532033694,0.0006306352737384415,0.00001265350159990352,0.000632455532033694,0.0,0.0,0.0,0.0017450954938752886,0.0006324568138584985,0.0,0.0017450954938752886
206,0.9919499999999999,0.9919499999999999,0.9919919271111359,0.9919499999999999,0.9919462912676483,0.9999457645035468,0.9919499999999999,1.0,1.0,1.0,0.02710823139374955,0.9919500470161438,0.0,0.02710823139374955,0.000632455532033694,0.000632455532033694,0.0006282659133852134,0.000632455532033694,0.0006306352737384415,0.00001260661052482082,0.000632455532033694,0.0,0.0,0.0,0.0017394119634509383,0.0006324568138584985,0.0,0.0017394119634509383
207,0.9920249999999999,0.9920249999999999,0.9920661845368783,0.9920249999999999,0.992021740335351,0.9999464898869179,0.9920249999999999,1.0,1.0,1.0,0.02698824216349214,0.9920250475406647,0.0,0.02698824216349214,0.0005827377912349039,0.0005827377912349039,0.0005785118375598976,0.0005827377912349039,0.0005803303520231725,0.000012484824759354634,0.0005827377912349039,0.0,0.0,0.0,0.0017338456541702305,0.0005827378890946687,0.0,0.0017338456541702305
208,0.9920249999999999,0.9920249999999999,0.9920661845368783,0.9920249999999999,0.992021740335351,0.9999472298880067,0.9920249999999999,1.0,1.0,1.0,0.02686927164584585,0.9920250475406647,0.0,0.02686927164584585,0.0005827377912349039,0.0005827377912349039,0.0005785118375598976,0.0005827377912349039,0.0005803303520231725,0.00001223516443713286,0.0005827377912349039,0.0,0.0,0.0,0.0017284132194334946,0.0005827378890946687,0.0,0.0017284132194334946
209,0.9920500000000001,0.9920500000000001,0.992090937012126,0.9920500000000001,0.992046619778467,0.9999477682988867,0.9920500000000001,1.0,1.0,1.0,0.026751305359064892,0.9920500457286835,0.0,0.026751305359064892,0.0005749396103553408,0.0005749396103553408,0.0005703922104740791,0.0005749396103553408,0.0005724345420688382,0.00001208398110589692,0.0005749396103553408,0.0,0.0,0.0,0.0017230951909829385,0.000574940559624628,0.0,0.0017230951909829385
210,0.992075,0.992075,0.9921156894873736,0.992075,0.9920715005310065,0.9999482592839295,0.992075,1.0,1.0,1.0,0.02663433878056472,0.9920750498771668,0.0,0.02663433878056472,0.0005533985905294738,0.0005533985905294738,0.0005492685267833425,0.0005533985905294738,0.0005509139550591379,0.000012052266506428578,0.0005533985905294738,0.0,0.0,0.0,0.0017179077587176693,0.0005533955795738647,0.0,0.0017179077587176693
211,0.992125,0.992125,0.9921651944378687,0.992125,0.9921214448896108,0.9999486960470565,0.992125,1.0,1.0,1.0,0.026518355201276857,0.9921250462532043,0.0,0.026518355201276857,0.0005432668671002207,0.0005432668671002207,0.0005392684486921745,0.0005432668671002207,0.0005416949286189853,0.000011929081345527396,0.0005432668671002207,0.0,0.0,0.0,0.001712846898671545,0.0005432640633437089,0.0,0.001712846898671545
212,0.9922000000000001,0.9922000000000001,0.9922394518636111,0.9922000000000001,0.9921968624770585,0.9999492727123224,0.9922000000000001,1.0,1.0,1.0,0.026403375394143846,0.9922000408172608,0.0,0.026403375394143846,0.0005374838498865578,0.0005374838498865578,0.0005330834246547528,0.0005374838498865578,0.0005358246390960765,0.00001178298060119501,0.0005374838498865578,0.0,0.0,0.0,0.0017079398451286922,0.0005374800106059892,0.0,0.0017079398451286922
213,0.9922000000000001,0.9922000000000001,0.9922394518636111,0.9922000000000001,0.9921972001412123,0.9999498343439152,0.9922000000000001,1.0,1.0,1.0,0.026289361019249093,0.9922000348567963,0.0,0.026289361019249093,0.00052440442408505,0.00052440442408505,0.000519858148406279,0.00052440442408505,0.000522784108903176,0.000011772299611227438,0.00052440442408505,0.0,0.0,0.0,0.0017031453158000112,0.0005244080917541692,0.0,0.0017031453158000112
214,0.992225,0.992225,0.9922642043388586,0.992225,0.9922220199472122,0.9999502560713717,0.992225,1.0,1.0,1.0,0.026176311831638904,0.9922250390052796,0.0,0.026176311831638904,0.0004923018495913697,0.0004923018495913697,0.0004879772343007486,0.0004923018495913697,0.000491448090908389,0.000011648389426451295,0.0004923018495913697,0.0,0.0,0.0,0.0016985036409613307,0.000492300472293622,0.0,0.0016985036409613307
215,0.992225,0.992225,0.9922642043388586,0.992225,0.9922220199472122,0.9999507478756383,0.992225,1.0,1.0,1.0,0.026064223509712502,0.9922250390052796,0.0,0.026064223509712502,0.0004923018495913697,0.0004923018495913697,0.0004879772343007486,0.0004923018495913697,0.000491448090908389,0.000011613105427331425,0.0004923018495913697,0.0,0.0,0.0,0.001694025256286283,0.000492300472293622,0.0,0.001694025256286283
216,0.992275,0.992275,0.9923142732698024,0.992275,0.9922719065954672,0.9999513098055273,0.992275,1.0,1.0,1.0,0.02595306936917664,0.9922750413417816,0.0,0.02595306936917664,0.000532942565177319,0.000532942565177319,0.0005287437947652252,0.000532942565177319,0.0005321523419615466,0.000011483042977556017,0.000532942565177319,0.0,0.0,0.0,0.0016896802941919154,0.0005329402863922227,0.0,0.0016896802941919154
217,0.992275,0.992275,0.9923142732698024,0.992275,0.9922719065954672,0.9999517776296856,0.992275,1.0,1.0,1.0,0.025842877882087816,0.9922750413417816,0.0,0.025842877882087816,0.000532942565177319,0.000532942565177319,0.0005287437947652252,0.000532942565177319,0.0005321523419615466,0.000011506500719065724,0.000532942565177319,0.0,0.0,0.0,0.0016854990637105915,0.0005329402863922227,0.0,0.0016854990637105915
218,0.9923,0.9923,0.99233902574505,0.9923,0.9922967696435071,0.9999522459246034,0.9923,1.0,1.0,1.0,0.025733610585887818,0.9923000454902648,0.0,0.025733610585887818,0.0005374838498865714,0.0005374838498865714,0.0005327527840911481,0.0005374838498865714,0.00053655485613347,0.000011475650732607376,0.0005374838498865714,0.0,0.0,0.0,0.0016814683505647658,0.0005374824750818428,0.0,0.0016814683505647658
219,0.9923,0.9923,0.99233902574505,0.9923,0.9922967696435071,0.9999527459568043,0.9923,1.0,1.0,1.0,0.025625265221127715,0.9923000454902648,0.0,0.025625265221127715,0.0005374838498865714,0.0005374838498865714,0.0005327527840911481,0.0005374838498865714,0.00053655485613347,0.000011463868292497134,0.0005374838498865714,0.0,0.0,0.0,0.0016776073181932612,0.0005374824750818428,0.0,0.0016776073181932612
220,0.992375,0.992375,0.9924144111316899,0.992375,0.9923719580965216,0.9999532220071542,0.992375,1.0,1.0,1.0,0.025517825311875852,0.9923750460147858,0.0,0.025517825311875852,0.000615200960843062,0.000615200960843062,0.0006104036697714153,0.000615200960843062,0.0006142549721373516,0.000011427862874484157,0.000615200960843062,0.0,0.0,0.0,0.001673874956743175,0.0006152034694084758,0.0,0.001673874956743175
221,0.9925,0.9925,0.9925381735079274,0.9925,0.9924967238323761,0.999953603853435,0.9925,1.0,1.0,1.0,0.025411314591070534,0.9925000429153442,0.0,0.025411314591070534,0.0006236095644623205,0.0006236095644623205,0.0006187387777455552,0.0006236095644623205,0.0006243490937153512,0.000011445816643008245,0.0006236095644623205,0.0,0.0,0.0,0.0016703168015543646,0.0006236121559385935,0.0,0.0016703168015543646
222,0.9925499999999999,0.9925499999999999,0.9925876173411996,0.9925499999999999,0.9925467126782443,0.9999541821063389,0.9925499999999999,1.0,1.0,1.0,0.025305666261325993,0.9925500452518463,0.0,0.025305666261325993,0.0005502524673072966,0.0005502524673072966,0.0005465300851610887,0.0005502524673072966,0.0005509357393876291,0.000011368442913584974,0.0005502524673072966,0.0,0.0,0.0,0.0016668869303070142,0.000550250498412077,0.0,0.0016668869303070142
223,0.992625,0.992625,0.9926618747669422,0.992625,0.992622083855897,0.9999546114919895,0.992625,1.0,1.0,1.0,0.025200935340939524,0.9926250398159027,0.0,0.025200935340939524,0.0005921946001479922,0.0005921946001479922,0.0005883313262094944,0.0005921946001479922,0.0005929210335843093,0.000011331306307394725,0.0005921946001479922,0.0,0.0,0.0,0.0016636356356019373,0.0005921894224059103,0.0,0.0016636356356019373
224,0.99265,0.99265,0.9926866272421897,0.99265,0.9926472392427177,0.9999550798449934,0.99265,1.0,1.0,1.0,0.025097081015026945,0.9926500380039215,0.0,0.025097081015026945,0.0006032320356951416,0.0006032320356951416,0.0005995251372000176,0.0006032320356951416,0.0006042110228386385,0.000011303613923759015,0.0006032320356951416,0.0,0.0,0.0,0.0016605019218843668,0.000603226190756922,0.0,0.0016605019218843668
225,0.992675,0.992675,0.9927113797174373,0.992675,0.9926721330948991,0.9999555640438732,0.992675,1.0,1.0,1.0,0.024994091239514606,0.9926750361919403,0.0,0.024994091239514606,0.0005779513628133199,0.0005779513628133199,0.0005743979606079757,0.0005779513628133199,0.0005787678080354908,0.000011313307747635284,0.0005779513628133199,0.0,0.0,0.0,0.0016575385600321,0.00057794700170387,0.0,0.0016575385600321
226,0.9927250000000001,0.9927250000000001,0.992761448648381,0.9927250000000001,0.9927223273229979,0.9999559237101963,0.9927250000000001,1.0,1.0,1.0,0.024891977644417272,0.9927250385284424,0.0,0.024891977644417272,0.0006286007388548918,0.0006286007388548918,0.0006257295515188957,0.0006286007388548918,0.0006300676177558834,0.000011290847925295226,0.0006286007388548918,0.0,0.0,0.0,0.0016547172830436014,0.0006285994284167315,0.0,0.0016547172830436014
227,0.99275,0.99275,0.9927862011236286,0.99275,0.9927474508961767,0.9999563833788034,0.99275,1.0,1.0,1.0,0.02479071273349399,0.9927500426769257,0.0,0.02479071273349399,0.0006123724356958015,0.0006123724356958015,0.0006097950089478571,0.0006123724356958015,0.0006136627441176078,0.000011224184184850724,0.0006123724356958015,0.0,0.0,0.0,0.0016520252192579288,0.0006123686074623659,0.0,0.0016520252192579288
228,0.992775,0.992775,0.9928109535988761,0.992775,0.9927726219020789,0.9999567973732985,0.992775,1.0,1.0,1.0,0.024690311167544825,0.9927750408649445,0.0,0.024690311167544825,0.0005706964556088038,0.0005706964556088038,0.0005688029960271019,0.0005706964556088038,0.0005718678278672309,0.000011119685575576117,0.0005706964556088038,0.0,0.0,0.0,0.001649458882250265,0.0005706959986137797,0.0,0.001649458882250265
229,0.9928000000000001,0.9928000000000001,0.9928362700545723,0.9928000000000001,0.9927976596855016,0.9999572258772573,0.9928000000000001,1.0,1.0,1.0,0.02459073826151232,0.9928000390529632,0.0,0.02459073826151232,0.0006101001739241059,0.0006101001739241059,0.0006090860806698241,0.0006101001739241059,0.0006115587358984484,0.000011156994929254615,0.0006101001739241059,0.0,0.0,0.0,0.0016470251571356384,0.0006100972041415814,0.0,0.0016470251571356384
230,0.9928250000000001,0.9928250000000001,0.9928610225298197,0.9928250000000001,0.9928224767635669,0.9999577569757682,0.9928250000000001,1.0,1.0,1.0,0.024492002606316985,0.992825037240982,0.0,0.024492002606316985,0.0006566962768281824,0.0006566962768281824,0.0006555693147811526,0.0006566962768281824,0.0006579770782753449,0.000011047706864412063,0.0006566962768281824,0.0,0.0,0.0,0.00164472815065332,0.0006566897762668362,0.0,0.00164472815065332
231,0.992925,0.992925,0.9929605964112586,0.992925,0.9929223048141639,0.9999580690142986,0.992925,1.0,1.0,1.0,0.024394080846690095,0.9929250478744507,0.0,0.024394080846690095,0.0006566962768281575,0.0006566962768281575,0.0006554216316042024,0.0006566962768281575,0.000657692120218464,0.000010920263114607288,0.0006566962768281575,0.0,0.0,0.0,0.0016425428400484376,0.0006566930538673224,0.0,0.0016425428400484376
232,0.9929500000000001,0.9929500000000001,0.992985348886506,0.9929500000000001,0.9929471359496438,0.9999585843037009,0.9929500000000001,1.0,1.0,1.0,0.02429697441631128,0.9929500460624695,0.0,0.02429697441631128,0.0006952217871537813,0.0006952217871537813,0.0006934722157180861,0.0006952217871537813,0.0006958748433601861,0.00001090903398113007,0.0006952217871537813,0.0,0.0,0.0,0.0016404676870904555,0.00069521521817792,0.0,0.0016404676870904555
233,0.992975,0.992975,0.9930100402445309,0.992975,0.9929722308802811,0.9999590134222892,0.992975,1.0,1.0,1.0,0.024200675028170682,0.9929750442504883,0.0,0.024200675028170682,0.0006816035015559311,0.0006816035015559311,0.0006798551288916876,0.0006816035015559311,0.0006820718376187447,0.00001065874678470796,0.0006816035015559311,0.0,0.0,0.0,0.00163850164424324,0.0006815983092948998,0.0,0.00163850164424324
234,0.993025,0.993025,0.993059484077803,0.993025,0.9930224482465346,0.9999593329509316,0.993025,1.0,1.0,1.0,0.024105181829303428,0.9930250406265259,0.0,0.024105181829303428,0.0006609126686299366,0.0006609126686299366,0.000659520814131952,0.0006609126686299366,0.0006616114260719133,0.000010542179589719496,0.0006609126686299366,0.0,0.0,0.0,0.0016366427294542372,0.00066090935799336,0.0,0.0016366427294542372
235,0.9930749999999999,0.9930749999999999,0.9931089279110752,0.9930749999999999,0.993072635423595,0.9999596841614101,0.9930749999999999,1.0,1.0,1.0,0.024010471090419244,0.993075042963028,0.0,0.024010471090419244,0.0006876893678592364,0.0006876893678592364,0.0006858400997710674,0.0006876893678592364,0.0006881465877969329,0.000010454725484662215,0.0006876893678592364,0.0,0.0,0.0,0.0016348714676356097,0.0006876951404096191,0.0,0.0016348714676356097
236,0.9930999999999999,0.9930999999999999,0.9931342443667714,0.9930999999999999,0.993097980889049,0.9999599497039654,0.9930999999999999,1.0,1.0,1.0,0.023916536917714615,0.9931000471115112,0.0,0.023916536917714615,0.0006892024376044945,0.0006892024376044945,0.0006869609765126948,0.0006892024376044945,0.0006889318353579635,0.000010362131462705105,0.0006892024376044945,0.0,0.0,0.0,0.0016332192642273967,0.0006892086991235599,0.0,0.0016332192642273967
237,0.993125,0.993125,0.9931595608224676,0.993125,0.9931230203342511,0.9999602695113279,0.993125,1.0,1.0,1.0,0.023823360104904576,0.9931250512599945,0.0,0.023823360104904576,0.0006897060565519222,0.0006897060565519222,0.0006875502609737699,0.0006897060565519222,0.0006893137646808201,0.000010330002338508359,0.0006897060565519222,0.0,0.0,0.0,0.001631631128598185,0.0006897124805906025,0.0,0.001631631128598185
238,0.99315,0.99315,0.9931843132977152,0.99315,0.9931478363037625,0.9999606440568971,0.99315,1.0,1.0,1.0,0.023730960714983592,0.9931500494480133,0.0,0.023730960714983592,0.0007378647873726121,0.0007378647873726121,0.0007354986808197568,0.0007378647873726121,0.0007372306295582613,0.000010135179348698304,0.0007378647873726121,0.0,0.0,0.0,0.0016301335787807067,0.0007378674047826786,0.0,0.0016301335787807067
239,0.9931749999999999,0.9931749999999999,0.9932090657729626,0.9931749999999999,0.9931727013659737,0.9999610417633509,0.9931749999999999,1.0,1.0,1.0,0.02363928299232812,0.9931750476360321,0.0,0.02363928299232812,0.0006977145229644827,0.0006977145229644827,0.0006959612549107761,0.0006977145229644827,0.0006973312469947604,9.987955898543598e-6,0.0006977145229644827,0.0,0.0,0.0,0.0016287094466438674,0.0006977197190863702,0.0,0.0016287094466438674
240,0.993225,0.993225,0.9932585096062349,0.993225,0.9932226429820468,0.999961416688618,0.993225,1.0,1.0,1.0,0.023548387323788045,0.9932250440120697,0.0,0.023548387323788045,0.0007115124735378919,0.0007115124735378919,0.0007096086061194579,0.0007115124735378919,0.0007109348041339247,9.944501226433934e-6,0.0007115124735378919,0.0,0.0,0.0,0.0016273678813037526,0.0007115179150522291,0.0,0.0016273678813037526
241,0.993225,0.993225,0.9932585096062349,0.993225,0.9932226429820468,0.9999616819614715,0.993225,1.0,1.0,1.0,0.02345821901179318,0.9932250440120697,0.0,0.02345821901179318,0.0007115124735378919,0.0007115124735378919,0.0007096086061194579,0.0007115124735378919,0.0007109348041339247,9.941705355583337e-6,0.0007115124735378919,0.0,0.0,0.0,0.0016260838380558942,0.0007115179150522291,0.0,0.0016260838380558942
242,0.993275,0.993275,0.9933078923222842,0.993275,0.9932728327796798,0.9999621734584234,0.993275,1.0,1.0,1.0,0.023368748857037026,0.9932750463485718,0.0,0.023368748857037026,0.0006917168656482568,0.0006917168656482568,0.0006898303530330581,0.0006917168656482568,0.000690923097111319,9.782567700732005e-6,0.0006917168656482568,0.0,0.0,0.0,0.001624851562070427,0.0006917227405976599,0.0,0.001624851562070427
243,0.993275,0.993275,0.9933078923222842,0.993275,0.9932728327796798,0.9999624620529675,0.993275,1.0,1.0,1.0,0.023280028432672732,0.9932750463485718,0.0,0.023280028432672732,0.0006917168656482568,0.0006917168656482568,0.0006898303530330581,0.0006917168656482568,0.000690923097111319,9.704417576851915e-6,0.0006917168656482568,0.0,0.0,0.0,0.0016236749156569453,0.0006917227405976599,0.0,0.0016236749156569453
244,0.9933249999999999,0.9933249999999999,0.9933573972727793,0.9933249999999999,0.9933224834764713,0.9999627583894914,0.9933249999999999,1.0,1.0,1.0,0.023191991598863225,0.9933250486850739,0.0,0.023191991598863225,0.00066718729670829,0.00066718729670829,0.0006655747904559373,0.00066718729670829,0.0006670247598516868,9.69092294473771e-6,0.00066718729670829,0.0,0.0,0.0,0.001622556203092707,0.0006671932864539507,0.0,0.001622556203092707
245,0.9933249999999999,0.9933249999999999,0.9933573972727793,0.9933249999999999,0.9933224834764713,0.9999630711203131,0.9933249999999999,1.0,1.0,1.0,0.02310465760848706,0.9933250486850739,0.0,0.02310465760848706,0.00066718729670829,0.00066718729670829,0.0006655747904559373,0.00066718729670829,0.0006670247598516868,9.72705740499175e-6,0.00066718729670829,0.0,0.0,0.0,0.0016214765612813898,0.0006671932864539507,0.0,0.0016214765612813898
246,0.993375,0.993375,0.9934074662037229,0.993375,0.9933726138729263,0.9999634608944895,0.993375,1.0,1.0,1.0,0.023017995026194806,0.9933750450611114,0.0,0.023017995026194806,0.000658807845868423,0.000658807845868423,0.0006576015012648334,0.000658807845868423,0.0006582112675974284,9.565317824298925e-6,0.000658807845868423,0.0,0.0,0.0,0.0016204360253314412,0.0006588141289605505,0.0,0.0016204360253314412
247,0.9934,0.9934,0.9934322186789706,0.9934,0.993397478206175,0.9999638118665002,0.9934,1.0,1.0,1.0,0.022932040105286922,0.9934000492095947,0.0,0.022932040105286922,0.0006146362971528587,0.0006146362971528587,0.0006141531396397728,0.0006146362971528587,0.0006142674660792176,9.526026618187431e-6,0.0006146362971528587,0.0,0.0,0.0,0.0016194396489922873,0.0006146353879875608,0.0,0.0016194396489922873
248,0.9934,0.9934,0.9934322186789706,0.9934,0.993397478206175,0.999964084896528,0.9934,1.0,1.0,1.0,0.022846743186269194,0.9934000492095947,0.0,0.022846743186269194,0.0006146362971528587,0.0006146362971528587,0.0006141531396397728,0.0006146362971528587,0.0006142674660792176,9.55667431470152e-6,0.0006146362971528587,0.0,0.0,0.0,0.0016184658386188219,0.0006146353879875608,0.0,0.0016184658386188219
249,0.993425,0.993425,0.9934569711542182,0.993425,0.9934222802023195,0.9999643262313194,0.993425,1.0,1.0,1.0,0.022762112823170862,0.993425053358078,0.0,0.022762112823170862,0.0006015027477539427,0.0006015027477539427,0.00060117598906431,0.0006015027477539427,0.0006016224243129752,9.50845375542529e-6,0.0006015027477539427,0.0,0.0,0.0,0.0016175259719230296,0.0006014996144635071,0.0,0.0016175259719230296
250,0.9934499999999999,0.9934499999999999,0.9934816625122428,0.9934499999999999,0.9934473752368334,0.9999646618264718,0.9934499999999999,1.0,1.0,1.0,0.02267813493374123,0.9934500575065612,0.0,0.02267813493374123,0.000586893895388645,0.000586893895388645,0.0005865128278654619,0.000586893895388645,0.000586770104727329,9.529648126427207e-6,0.000586893895388645,0.0,0.0,0.0,0.0016166030302659918,0.0005868880322200967,0.0,0.0016166030302659918
251,0.9934749999999999,0.9934749999999999,0.9935064149874904,0.9934749999999999,0.9934722225626492,0.9999650207862064,0.9934749999999999,1.0,1.0,1.0,0.0225948111962097,0.9934750616550445,0.0,0.0225948111962097,0.000570696455608816,0.000570696455608816,0.0005705314236311478,0.000570696455608816,0.0005706293632536014,9.490132490483774e-6,0.000570696455608816,0.0,0.0,0.0,0.001615679981781143,0.0005706872949846267,0.0,0.001615679981781143
252,0.9935,0.9935,0.9935311674627378,0.9935,0.9934970846503466,0.9999654033489911,0.9935,1.0,1.0,1.0,0.022512116183620957,0.9935000598430633,0.0,0.022512116183620957,0.0005651941652604574,0.0005651941652604574,0.0005647342525160636,0.0005651941652604574,0.0005649592174178604,9.27519826014143e-6,0.0005651941652604574,0.0,0.0,0.0,0.0016147803545509289,0.0005651854239996909,0.0,0.0016147803545509289
253,0.9935,0.9935,0.9935311674627378,0.9935,0.9934970846503466,0.99996566831453,0.9935,1.0,1.0,1.0,0.02243003431501587,0.9935000598430633,0.0,0.02243003431501587,0.0005651941652604574,0.0005651941652604574,0.0005647342525160636,0.0005651941652604574,0.0005649592174178604,9.257397558054615e-6,0.0005651941652604574,0.0,0.0,0.0,0.001613894142712349,0.0005651854239996909,0.0,0.001613894142712349
254,0.9935499999999999,0.9935499999999999,0.9935806112960102,0.9935499999999999,0.9935472568819972,0.9999659955977073,0.9935499999999999,1.0,1.0,1.0,0.022348595187392496,0.993550056219101,0.0,0.022348595187392496,0.0005868938953886446,0.0005868938953886446,0.0005852041237620487,0.0005868938953886446,0.0005863713528818431,9.233111497713671e-6,0.0005868938953886446,0.0,0.0,0.0,0.0016130146461094622,0.0005868818257918695,0.0,0.0016130146461094622
255,0.9935750000000001,0.9935750000000001,0.9936053637712575,0.9935750000000001,0.9935723646402446,0.9999662059134623,0.9935750000000001,1.0,1.0,1.0,0.022267742635888862,0.9935750544071198,0.0,0.022267742635888862,0.0005779513628133188,0.0005779513628133188,0.0005759928073847556,0.0005779513628133188,0.0005773508112906046,9.19242758750819e-6,0.0005779513628133188,0.0,0.0,0.0,0.0016121199282666146,0.0005779401263061973,0.0,0.0016121199282666146
256,0.9935750000000001,0.9935750000000001,0.9936053637712575,0.9935750000000001,0.9935723646402446,0.9999665338550574,0.9935750000000001,1.0,1.0,1.0,0.022187502594798975,0.9935750544071198,0.0,0.022187502594798975,0.0005779513628133188,0.0005779513628133188,0.0005759928073847556,0.0005779513628133188,0.0005773508112906046,9.039213518417774e-6,0.0005779513628133188,0.0,0.0,0.0,0.0016112347652244522,0.0005779401263061973,0.0,0.0016112347652244522
257,0.9935750000000001,0.9935750000000001,0.9936053637712575,0.9935750000000001,0.9935723646402446,0.9999668299852444,0.9935750000000001,1.0,1.0,1.0,0.02210785131052598,0.9935750544071198,0.0,0.02210785131052598,0.0005779513628133188,0.0005779513628133188,0.0005759928073847556,0.0005779513628133188,0.0005773508112906046,8.942657908775714e-6,0.0005779513628133188,0.0,0.0,0.0,0.001610331515342384,0.0005779401263061973,0.0,0.001610331515342384
258,0.9936,0.9936,0.9936306802269538,0.9936,0.9935974040854468,0.9999670954956688,0.9936,1.0,1.0,1.0,0.022028777859794627,0.9936000525951385,0.0,0.022028777859794627,0.000567646212197531,0.000567646212197531,0.0005656233375507985,0.000567646212197531,0.0005670670915555233,8.881695385517564e-6,0.000567646212197531,0.0,0.0,0.0,0.0016094263391064861,0.000567635987389771,0.0,0.0016094263391064861
259,0.9936250000000001,0.9936250000000001,0.9936554327022012,0.9936250000000001,0.9936222054706935,0.9999673368009686,0.9936250000000001,1.0,1.0,1.0,0.02195028621834048,0.9936250507831573,0.0,0.02195028621834048,0.0005559026693385618,0.0005559026693385618,0.0005539467456370289,0.0005559026693385618,0.0005557346501916309,8.81847023533448e-6,0.0005559026693385618,0.0,0.0,0.0,0.0016085049989699965,0.0005558936509802086,0.0,0.0016085049989699965
260,0.99365,0.99365,0.9936801851774488,0.99365,0.9936470209719467,0.9999676105037116,0.99365,1.0,1.0,1.0,0.021872362275018507,0.9936500489711761,0.0,0.021872362275018507,0.0006032320356951562,0.0006032320356951562,0.0006011900590323689,0.0006032320356951562,0.0006027870206524692,8.874366197141036e-6,0.0006032320356951562,0.0,0.0,0.0,0.0016075750683064345,0.000603219603487365,0.0,0.0016075750683064345
261,0.9937250000000001,0.9937250000000001,0.9937543814859685,0.9937250000000001,0.9937221034554579,0.9999678984398377,0.9937250000000001,1.0,1.0,1.0,0.021794992994376778,0.9937250435352325,0.0,0.021794992994376778,0.0005583955189250677,0.0005583955189250677,0.0005572014165819143,0.0005583955189250677,0.0005577847060565372,8.75369500561854e-6,0.0005583955189250677,0.0,0.0,0.0,0.0016066077505512805,0.0005583849943169146,0.0,0.0016066077505512805
262,0.9937250000000001,0.9937250000000001,0.9937543814859685,0.9937250000000001,0.9937221034554579,0.9999681717459461,0.9937250000000001,1.0,1.0,1.0,0.021718168286811064,0.9937250435352325,0.0,0.021718168286811064,0.0005583955189250677,0.0005583955189250677,0.0005572014165819143,0.0005583955189250677,0.0005577847060565372,8.695917227966689e-6,0.0005583955189250677,0.0,0.0,0.0,0.0016056258064753328,0.0005583849943169146,0.0,0.0016056258064753328
263,0.9937250000000001,0.9937250000000001,0.9937543814859685,0.9937250000000001,0.9937221034554579,0.9999683826048443,0.9937250000000001,1.0,1.0,1.0,0.021641877240569724,0.9937250435352325,0.0,0.021641877240569724,0.0005583955189250677,0.0005583955189250677,0.0005572014165819143,0.0005583955189250677,0.0005577847060565372,8.667450282979192e-6,0.0005583955189250677,0.0,0.0,0.0,0.0016046391833395564,0.0005583849943169146,0.0,0.0016046391833395564
264,0.99375,0.99375,0.9937790728439932,0.99375,0.9937471991059171,0.9999686632402588,0.99375,1.0,1.0,1.0,0.02156614004435737,0.9937500417232513,0.0,0.02156614004435737,0.0005527707983925932,0.0005527707983925932,0.0005515237661315102,0.0005527707983925932,0.000552131225124587,8.668633770303787e-6,0.0005527707983925932,0.0,0.0,0.0,0.001603605040372126,0.0005527606866657144,0.0,0.001603605040372126
265,0.993775,0.993775,0.9938037642020179,0.993775,0.993772294140431,0.9999689441257991,0.993775,1.0,1.0,1.0,0.021490924450772435,0.9937750399112701,0.0,0.021490924450772435,0.000582737791234938,0.000582737791234938,0.00058104776730716,0.000582737791234938,0.0005822255074970099,8.478658003859982e-6,0.000582737791234938,0.0,0.0,0.0,0.0016025596609303653,0.0005827265242636776,0.0,0.0016025596609303653
266,0.9938,0.9938,0.9938284555600425,0.9938,0.9937973888356494,0.9999692326505991,0.9938,1.0,1.0,1.0,0.021416245866284822,0.993800038099289,0.0,0.021416245866284822,0.0005374838498866078,0.0005374838498866078,0.0005365637514921688,0.0005374838498866078,0.0005368475040364013,8.43853479565586e-6,0.0005374838498866078,0.0,0.0,0.0,0.0016014607125907536,0.0005374750819508078,0.0,0.0016014607125907536
267,0.9938499999999999,0.9938499999999999,0.9938779605105378,0.9938499999999999,0.99384759006461,0.9999695370784641,0.9938499999999999,1.0,1.0,1.0,0.02134207972200157,0.9938500404357911,0.0,0.02134207972200157,0.0005797509043642021,0.0005797509043642021,0.0005783562172276661,0.0005797509043642021,0.0005793278235863952,8.349306561015135e-6,0.0005797509043642021,0.0,0.0,0.0,0.0016003369056054417,0.0005797522937334963,0.0,0.0016003369056054417
268,0.9938750000000001,0.9938750000000001,0.9939027129857851,0.9938750000000001,0.9938723895790196,0.999969802334381,0.9938750000000001,1.0,1.0,1.0,0.0212684276181008,0.9938750386238098,0.0,0.0212684276181008,0.0006373774391990995,0.0006373774391990995,0.0006356560362463359,0.0006373774391990995,0.0006365348705150126,8.423603209891546e-6,0.0006373774391990995,0.0,0.0,0.0,0.0015991755742022567,0.0006373754028445078,0.0,0.0015991755742022567
269,0.993925,0.993925,0.9939522179362802,0.993925,0.9939226372261674,0.9999700828375839,0.993925,1.0,1.0,1.0,0.02119525477471499,0.9939250409603119,0.0,0.02119525477471499,0.0006015027477539594,0.0006015027477539594,0.000599857567402989,0.0006015027477539594,0.0006006000525573892,8.308469440808799e-6,0.0006015027477539594,0.0,0.0,0.0,0.001597971643177769,0.0006014946598694366,0.0,0.001597971643177769
270,0.9939500000000001,0.9939500000000001,0.9939769704115278,0.9939500000000001,0.9939474524111118,0.9999702703435578,0.9939500000000001,1.0,1.0,1.0,0.021122627866006716,0.9939500391483307,0.0,0.021122627866006716,0.0006324555320336776,0.0006324555320336776,0.0006304147147075279,0.0006324555320336776,0.0006313256302009744,8.306799419166872e-6,0.0006324555320336776,0.0,0.0,0.0,0.0015967286293188019,0.0006324452954032587,0.0,0.0015967286293188019
271,0.994,0.994,0.9940264142448001,0.994,0.9939976884928108,0.9999704341892925,0.994,1.0,1.0,1.0,0.02105046852038211,0.9940000414848328,0.0,0.02105046852038211,0.0006123724356957709,0.0006123724356957709,0.0006106071549874992,0.0006123724356957709,0.000611314281730459,8.193794488186004e-6,0.0006123724356957709,0.0,0.0,0.0,0.001595438993120598,0.0006123659037527186,0.0,0.001595438993120598
272,0.994025,0.994025,0.9940511667200476,0.994025,0.9940227965711783,0.999970676686238,0.994025,1.0,1.0,1.0,0.020978784619714842,0.9940250396728516,0.0,0.020978784619714842,0.0005827377912348744,0.0005827377912348744,0.0005813783509947674,0.0005827377912348744,0.00058142231426041,8.176559010085457e-6,0.0005827377912348744,0.0,0.0,0.0,0.00159412794711399,0.0005827341955997084,0.0,0.00159412794711399
273,0.9940749999999999,0.9940749999999999,0.9941006716705425,0.9940749999999999,0.9940727362095434,0.9999708407963958,0.9940749999999999,1.0,1.0,1.0,0.020907573770360576,0.9940750360488891,0.0,0.020907573770360576,0.0006241661103691127,0.0006241661103691127,0.000622247007551773,0.0006241661103691127,0.0006229700727589032,8.1173037390512e-6,0.0006241661103691127,0.0,0.0,0.0,0.0015927706537286535,0.0006241601304265358,0.0,0.0015927706537286535
274,0.9941000000000001,0.9941000000000001,0.9941254241457902,0.9941000000000001,0.9940975370411713,0.9999711059656322,0.9941000000000001,1.0,1.0,1.0,0.020836836784990764,0.994100034236908,0.0,0.020836836784990764,0.0006032320356951082,0.0006032320356951082,0.0006015660260740112,0.0006032320356951082,0.0006023616776937168,7.946459078238548e-6,0.0006032320356951082,0.0,0.0,0.0,0.0015913809591096744,0.0006032278375630769,0.0,0.0015913809591096744
275,0.994125,0.994125,0.9941501766210376,0.994125,0.9941223527405594,0.999971324564768,0.994125,1.0,1.0,1.0,0.020766555935303237,0.9941250383853912,0.0,0.020766555935303237,0.0006038073644245245,0.0006038073644245245,0.0006017171234345697,0.0006038073644245245,0.0006029793960755593,7.943834866424177e-6,0.0006038073644245245,0.0,0.0,0.0,0.0015899483714771024,0.0006038033611581512,0.0,0.0015899483714771024
276,0.99415,0.99415,0.9941749290962851,0.99415,0.9941471519304313,0.9999716287889353,0.99415,1.0,1.0,1.0,0.020696714392662525,0.9941500365734101,0.0,0.020696714392662525,0.0006582805886043981,0.0006582805886043981,0.0006559481828143337,0.0006582805886043981,0.0006570113662156758,7.908703914950798e-6,0.0006582805886043981,0.0,0.0,0.0,0.001588477934897261,0.000658273119688281,0.0,0.001588477934897261
277,0.994175,0.994175,0.9941996815715326,0.994175,0.994171998927532,0.9999718862062764,0.994175,1.0,1.0,1.0,0.02062732617283832,0.9941750347614289,0.0,0.02062732617283832,0.0006460349147771626,0.0006460349147771626,0.0006437559974275919,0.0006460349147771626,0.0006448076094150734,7.880424526778612e-6,0.0006460349147771626,0.0,0.0,0.0,0.0015869811576326052,0.0006460278148367622,0.0,0.0015869811576326052
278,0.994175,0.994175,0.9941996815715326,0.994175,0.994171998927532,0.9999720573813171,0.994175,1.0,1.0,1.0,0.020558367563588448,0.9941750347614289,0.0,0.020558367563588448,0.0006460349147771626,0.0006460349147771626,0.0006437559974275919,0.0006460349147771626,0.0006448076094150734,7.736689372122546e-6,0.0006460349147771626,0.0,0.0,0.0,0.001585446599139684,0.0006460278148367622,0.0,0.001585446599139684
279,0.9942249999999999,0.9942249999999999,0.9942491865220277,0.9942249999999999,0.994221906164476,0.9999722210805431,0.9942249999999999,1.0,1.0,1.0,0.020489837043705276,0.9942250430583954,0.0,0.020489837043705276,0.0006713378020374312,0.0006713378020374312,0.0006686289713809111,0.0006713378020374312,0.0006698241764255037,7.709409006036354e-6,0.0006713378020374312,0.0,0.0,0.0,0.0015838727627980934,0.0006713352629991987,0.0,0.0015838727627980934
280,0.9942500000000001,0.9942500000000001,0.9942738778800523,0.9942500000000001,0.9942470010951135,0.999972471283853,0.9942500000000001,1.0,1.0,1.0,0.020421734256647693,0.9942500412464141,0.0,0.020421734256647693,0.0006454972243679107,0.0006454972243679107,0.0006431589896339802,0.0006454972243679107,0.000643835861157593,7.705931621455803e-6,0.0006454972243679107,0.0,0.0,0.0,0.0015822656877112697,0.0006454966089878087,0.0,0.0015822656877112697
281,0.9942500000000001,0.9942500000000001,0.9942738778800523,0.9942500000000001,0.9942470010951135,0.9999727913815935,0.9942500000000001,1.0,1.0,1.0,0.020354056014913337,0.9942500412464141,0.0,0.020354056014913337,0.0006454972243679107,0.0006454972243679107,0.0006431589896339802,0.0006454972243679107,0.000643835861157593,7.662942389341307e-6,0.0006454972243679107,0.0,0.0,0.0,0.00158063067576281,0.0006454966089878087,0.0,0.00158063067576281
282,0.9942500000000001,0.9942500000000001,0.9942738778800523,0.9942500000000001,0.9942470010951135,0.9999729552273283,0.9942500000000001,1.0,1.0,1.0,0.02028678850591082,0.9942500412464141,0.0,0.02028678850591082,0.0006454972243679107,0.0006454972243679107,0.0006431589896339802,0.0006454972243679107,0.000643835861157593,7.656509333252733e-6,0.0006454972243679107,0.0,0.0,0.0,0.0015789648764795601,0.0006454966089878087,0.0,0.0015789648764795601
283,0.9943,0.9943,0.9943233217133246,0.9943,0.9942969430792237,0.9999731660281403,0.9943,1.0,1.0,1.0,0.02021991342774343,0.9943000435829162,0.0,0.02021991342774343,0.0006749485577105456,0.0006749485577105456,0.0006717967652856558,0.0006749485577105456,0.0006732681225273954,7.48499409539133e-6,0.0006749485577105456,0.0,0.0,0.0,0.0015772635377277176,0.0006749447742500144,0.0,0.0015772635377277176
284,0.9943250000000001,0.9943250000000001,0.9943480130713492,0.9943250000000001,0.9943220397348194,0.9999733999586032,0.9943250000000001,1.0,1.0,1.0,0.020153450095706356,0.9943250417709351,0.0,0.020153450095706356,0.0007173446405552606,0.0007173446405552606,0.0007135443392147459,0.0007173446405552606,0.0007158500572420859,7.321747842664726e-6,0.0007173446405552606,0.0,0.0,0.0,0.0015755294765443463,0.0007173378863216066,0.0,0.0015755294765443463
285,0.9943250000000001,0.9943250000000001,0.9943480130713492,0.9943250000000001,0.9943220397348194,0.9999735792848131,0.9943250000000001,1.0,1.0,1.0,0.020087377358173064,0.9943250417709351,0.0,0.020087377358173064,0.0007173446405552606,0.0007173446405552606,0.0007135443392147459,0.0007173446405552606,0.0007158500572420859,7.417588079168517e-6,0.0007173446405552606,0.0,0.0,0.0,0.0015737746990159575,0.0007173378863216066,0.0,0.0015737746990159575
286,0.9943500000000001,0.9943500000000001,0.994372704429374,0.9943500000000001,0.9943471349492474,0.9999738142461159,0.9943500000000001,1.0,1.0,1.0,0.020021688938799114,0.9943500459194183,0.0,0.020021688938799114,0.0007655789385237351,0.0007655789385237351,0.0007615070127663038,0.0007655789385237351,0.0007642655698974526,7.493890068402783e-6,0.0007655789385237351,0.0,0.0,0.0,0.0015719904388299996,0.00076558054424577,0.0,0.0015719904388299996
287,0.9943500000000001,0.9943500000000001,0.994372704429374,0.9943500000000001,0.9943471349492474,0.9999740245618707,0.9943500000000001,1.0,1.0,1.0,0.01995639959187702,0.9943500459194183,0.0,0.01995639959187702,0.0007655789385237351,0.0007655789385237351,0.0007615070127663038,0.0007655789385237351,0.0007642655698974526,7.381694317176434e-6,0.0007655789385237351,0.0,0.0,0.0,0.0015701795310794598,0.00076558054424577,0.0,0.0015701795310794598
288,0.994375,0.994375,0.9943980208850702,0.994375,0.9943721736709978,0.9999742272695995,0.994375,1.0,1.0,1.0,0.019891496104473105,0.9943750500679016,0.0,0.019891496104473105,0.0008100925873009946,0.0008100925873009946,0.000806512757859728,0.0008100925873009946,0.0008088717908059837,7.425853957306096e-6,0.0008100925873009946,0.0,0.0,0.0,0.0015683423910876526,0.0008101013186220824,0.0,0.0015683423910876526
289,0.994375,0.994375,0.9943980208850702,0.994375,0.9943721736709978,0.9999744224729191,0.994375,1.0,1.0,1.0,0.01982696442525734,0.9943750500679016,0.0,0.01982696442525734,0.0008100925873009946,0.0008100925873009946,0.000806512757859728,0.0008100925873009946,0.0008088717908059837,7.494031894334898e-6,0.0008100925873009946,0.0,0.0,0.0,0.001566467706454191,0.0008101013186220824,0.0,0.001566467706454191
290,0.994425,0.994425,0.9944475258355652,0.994425,0.994422066700059,0.9999747034906707,0.994425,1.0,1.0,1.0,0.019762816619339964,0.9944250524044037,0.0,0.019762816619339964,0.0008744045593049585,0.0008744045593049585,0.0008701220527548008,0.0008744045593049585,0.0008732744131648958,7.43084603733119e-6,0.0008744045593049585,0.0,0.0,0.0,0.001564587689475335,0.0008744118107100454,0.0,0.001564587689475335
291,0.994425,0.994425,0.9944475258355652,0.994425,0.994422066700059,0.9999748981937391,0.994425,1.0,1.0,1.0,0.019699038284555114,0.9944250524044037,0.0,0.019699038284555114,0.0008744045593049585,0.0008744045593049585,0.0008701220527548008,0.0008744045593049585,0.0008732744131648958,7.31560276741815e-6,0.0008744045593049585,0.0,0.0,0.0,0.0015626664696370683,0.0008744118107100454,0.0,0.0015626664696370683
292,0.99445,0.99445,0.9944722783108129,0.99445,0.9944468819699932,0.9999750310499289,0.99445,1.0,1.0,1.0,0.0196356278716407,0.9944500505924225,0.0,0.0196356278716407,0.0008724168218868251,0.0008724168218868251,0.0008678663824762787,0.0008724168218868251,0.0008712870184822976,7.291635370471652e-6,0.0008724168218868251,0.0,0.0,0.0,0.001560729795907461,0.0008724241885023462,0.0,0.001560729795907461
293,0.9945,0.9945,0.9945217832613078,0.9945,0.9944968213823595,0.9999752880251045,0.9945,1.0,1.0,1.0,0.019572578177895733,0.9945000469684601,0.0,0.019572578177895733,0.0008579691784155765,0.0008579691784155765,0.0008532461932369799,0.0008579691784155765,0.0008567737649512371,7.248769700974508e-6,0.0008579691784155765,0.0,0.0,0.0,0.0015587759211938845,0.0008579764653882034,0.0,0.0015587759211938845
294,0.9945499999999999,0.9945499999999999,0.9945718521922515,0.9945499999999999,0.9945466447128908,0.9999755222941158,0.9945499999999999,1.0,1.0,1.0,0.019509896917570824,0.9945500493049622,0.0,0.019509896917570824,0.0008644201653259935,0.0008644201653259935,0.0008600731807433674,0.0008644201653259935,0.0008635186731565358,7.085489336847878e-6,0.0008644201653259935,0.0,0.0,0.0,0.0015567952588372747,0.0008644237847176526,0.0,0.0015567952588372747
295,0.9945999999999999,0.9945999999999999,0.9946219211231953,0.9945999999999999,0.9945965314182823,0.9999757559020697,0.9945999999999999,1.0,1.0,1.0,0.01944754405089961,0.9946000456809998,0.0,0.01944754405089961,0.0008349983366583495,0.0008349983366583495,0.0008309717893391401,0.0008349983366583495,0.0008339606736117797,7.0613221272693446e-6,0.0008349983366583495,0.0,0.0,0.0,0.0015548121959942343,0.000835003647696773,0.0,0.0015548121959942343
296,0.9946249999999999,0.9946249999999999,0.9946472375788915,0.9946249999999999,0.9946215708634846,0.999975943483066,0.9946249999999999,1.0,1.0,1.0,0.019385574646700713,0.9946250438690185,0.0,0.019385574646700713,0.0008354140689901445,0.0008354140689901445,0.0008313114371567175,0.0008354140689901445,0.0008342660015420721,6.965946232719562e-6,0.0008354140689901445,0.0,0.0,0.0,0.001552794335685722,0.0008354189207957698,0.0,0.001552794335685722
297,0.9946249999999999,0.9946249999999999,0.9946472375788915,0.9946249999999999,0.9946215708634846,0.9999761074324178,0.9946249999999999,1.0,1.0,1.0,0.01932394225360973,0.9946250438690185,0.0,0.01932394225360973,0.0008354140689901445,0.0008354140689901445,0.0008313114371567175,0.0008354140689901445,0.0008342660015420721,6.949345118351595e-6,0.0008354140689901445,0.0,0.0,0.0,0.0015507576596710917,0.0008354189207957698,0.0,0.0015507576596710917
298,0.9946249999999999,0.9946249999999999,0.9946472375788915,0.9946249999999999,0.9946215708634846,0.9999763102312087,0.9946249999999999,1.0,1.0,1.0,0.01926265646950128,0.9946250438690185,0.0,0.01926265646950128,0.0008354140689901445,0.0008354140689901445,0.0008313114371567175,0.0008354140689901445,0.0008342660015420721,6.812863356465002e-6,0.0008354140689901445,0.0,0.0,0.0,0.001548717824196502,0.0008354189207957698,0.0,0.001548717824196502
299,0.99465,0.99465,0.9946719900541389,0.99465,0.9946466479171827,0.9999764818314784,0.99465,1.0,1.0,1.0,0.01920171167106322,0.9946500480175018,0.0,0.01920171167106322,0.0008181958472422381,0.0008181958472422381,0.0008146099825581593,0.0008181958472422381,0.0008168418923571365,6.726175510505078e-6,0.0008181958472422381,0.0,0.0,0.0,0.0015466425257530804,0.0008181976572861307,0.0,0.0015466425257530804
300,0.994675,0.994675,0.9946966814121636,0.994675,0.9946717424049124,0.9999767159825754,0.994675,1.0,1.0,1.0,0.019141110687073755,0.9946750462055206,0.0,0.019141110687073755,0.0008083762875184989,0.0008083762875184989,0.000805218212960729,0.0008083762875184989,0.0008068654679673087,6.687257663511207e-6,0.0008083762875184989,0.0,0.0,0.0,0.0015445510300228804,0.0008083789371655819,0.0,0.0015445510300228804
301,0.994675,0.994675,0.9946966814121636,0.994675,0.9946717424049124,0.9999769577612746,0.994675,1.0,1.0,1.0,0.019080850037843232,0.9946750462055206,0.0,0.019080850037843232,0.0008083762875184989,0.0008083762875184989,0.000805218212960729,0.0008083762875184989,0.0008068654679673087,6.700822075700785e-6,0.0008083762875184989,0.0,0.0,0.0,0.0015424598083649344,0.0008083789371655819,0.0,0.0015424598083649344
302,0.9947250000000001,0.9947250000000001,0.9947461863626588,0.9947250000000001,0.9947219433626546,0.999977082336723,0.9947250000000001,1.0,1.0,1.0,0.019020928581638046,0.9947250425815582,0.0,0.019020928581638046,0.0007678432999859329,0.0007678432999859329,0.0007649757830291406,0.0007678432999859329,0.0007661543779438018,6.592133905682586e-6,0.0007678432999859329,0.0,0.0,0.0,0.0015403397427524994,0.0007678486701551718,0.0,0.0015403397427524994
303,0.9947250000000001,0.9947250000000001,0.9947461863626588,0.9947250000000001,0.9947219433626546,0.9999773554963228,0.9947250000000001,1.0,1.0,1.0,0.018961331508198877,0.9947250425815582,0.0,0.018961331508198877,0.0007678432999859329,0.0007678432999859329,0.0007649757830291406,0.0007678432999859329,0.0007661543779438018,6.410019281621946e-6,0.0007678432999859329,0.0,0.0,0.0,0.0015382120656797565,0.0007678486701551718,0.0,0.0015382120656797565
304,0.99475,0.99475,0.9947709388379062,0.99475,0.994746727682941,0.9999775040250277,0.99475,1.0,1.0,1.0,0.0189020611399311,0.9947500407695771,0.0,0.0189020611399311,0.0007546154281781068,0.0007546154281781068,0.0007518092204232475,0.0007546154281781068,0.0007530901302899813,6.400631906337772e-6,0.0007546154281781068,0.0,0.0,0.0,0.0015360655729606796,0.0007546221685245473,0.0,0.0015360655729606796
305,0.99475,0.99475,0.9947709388379062,0.99475,0.994746727682941,0.9999776830894541,0.99475,1.0,1.0,1.0,0.01884312354825219,0.9947500407695771,0.0,0.01884312354825219,0.0007546154281781068,0.0007546154281781068,0.0007518092204232475,0.0007546154281781068,0.0007530901302899813,6.369352504151037e-6,0.0007546154281781068,0.0,0.0,0.0,0.001533896611446733,0.0007546221685245473,0.0,0.001533896611446733
306,0.9948,0.9948,0.9948210077688499,0.9948,0.9947965817570212,0.9999778233928641,0.9948,1.0,1.0,1.0,0.018784504552959456,0.9948000490665436,0.0,0.018784504552959456,0.000734090518184829,0.000734090518184829,0.0007316195173020746,0.000734090518184829,0.0007326406654685842,6.290282980182621e-6,0.000734090518184829,0.0,0.0,0.0,0.001531730278673094,0.0007340936975488534,0.0,0.001531730278673094
307,0.994825,0.994825,0.9948463242245461,0.994825,0.994821622531437,0.9999780028512856,0.994825,1.0,1.0,1.0,0.01872620975426923,0.9948250532150269,0.0,0.01872620975426923,0.000736451703176175,0.000736451703176175,0.0007336480693694028,0.000736451703176175,0.0007349130098717222,6.2658161400349265e-6,0.000736451703176175,0.0,0.0,0.0,0.0015295398890794653,0.0007364549802124108,0.0,0.0015295398890794653
308,0.994825,0.994825,0.9948463242245461,0.994825,0.994821622531437,0.999978267741802,0.994825,1.0,1.0,1.0,0.018668220929103224,0.9948250532150269,0.0,0.018668220929103224,0.000736451703176175,0.000736451703176175,0.0007336480693694028,0.000736451703176175,0.0007349130098717222,6.125648199797007e-6,0.000736451703176175,0.0,0.0,0.0,0.0015273439429780008,0.0007364549802124108,0.0,0.0015273439429780008
309,0.994825,0.994825,0.9948463242245461,0.994825,0.994821622531437,0.9999784622697669,0.994825,1.0,1.0,1.0,0.018610546400411467,0.9948250532150269,0.0,0.018610546400411467,0.000736451703176175,0.000736451703176175,0.0007336480693694028,0.000736451703176175,0.0007349130098717222,6.000702083846177e-6,0.000736451703176175,0.0,0.0,0.0,0.001525120723876372,0.0007364549802124108,0.0,0.001525120723876372
310,0.994825,0.994825,0.9948463242245461,0.994825,0.994821622531437,0.9999786338128477,0.994825,1.0,1.0,1.0,0.018553170073193705,0.9948250532150269,0.0,0.018553170073193705,0.000736451703176175,0.000736451703176175,0.0007336480693694028,0.000736451703176175,0.0007349130098717222,5.984383477333478e-6,0.000736451703176175,0.0,0.0,0.0,0.0015228938511628555,0.0007364549802124108,0.0,0.0015228938511628555
311,0.9948750000000001,0.9948750000000001,0.9948963320382671,0.9948750000000001,0.9948717561091234,0.99997880548814,0.9948750000000001,1.0,1.0,1.0,0.018496109165538684,0.9948750495910644,0.0,0.018496109165538684,0.0007660323462854004,0.0007660323462854004,0.0007631821363895114,0.0007660323462854004,0.0007645575849973793,5.881111860022939e-6,0.0007660323462854004,0.0,0.0,0.0,0.0015206605568027635,0.0007660330207380477,0.0,0.0015206605568027635
312,0.9949,0.9949,0.9949216484939634,0.9949,0.9948967958278686,0.9999790003403562,0.9949,1.0,1.0,1.0,0.018439350021428335,0.9949000477790833,0.0,0.018439350021428335,0.0007187952884282451,0.0007187952884282451,0.0007154761694921417,0.0007187952884282451,0.0007173751502453411,5.835474585585084e-6,0.0007187952884282451,0.0,0.0,0.0,0.0015183938330046024,0.0007187993941461864,0.0,0.0015183938330046024
313,0.994925,0.994925,0.9949469649496596,0.994925,0.9949218357805171,0.9999791642003881,0.994925,1.0,1.0,1.0,0.018382874044865348,0.9949250459671021,0.0,0.018382874044865348,0.0007075976571784597,0.0007075976571784597,0.0007040434704348416,0.0007075976571784597,0.0007061870401625832,5.777143356664061e-6,0.0007075976571784597,0.0,0.0,0.0,0.0015161157096060065,0.0007076020600242965,0.0,0.0015161157096060065
314,0.994925,0.994925,0.9949469649496596,0.994925,0.9949218357805171,0.9999793516920648,0.994925,1.0,1.0,1.0,0.01832670214075729,0.9949250459671021,0.0,0.01832670214075729,0.0007075976571784597,0.0007075976571784597,0.0007040434704348416,0.0007075976571784597,0.0007061870401625832,5.696286643323861e-6,0.0007075976571784597,0.0,0.0,0.0,0.001513843691074005,0.0007076020600242965,0.0,0.001513843691074005
315,0.994925,0.994925,0.9949469649496596,0.994925,0.9949218357805171,0.9999794689382071,0.994925,1.0,1.0,1.0,0.01827081400942699,0.9949250459671021,0.0,0.01827081400942699,0.0007075976571784597,0.0007075976571784597,0.0007040434704348416,0.0007075976571784597,0.0007061870401625832,5.675835577400379e-6,0.0007075976571784597,0.0,0.0,0.0,0.0015115459700003804,0.0007076020600242965,0.0,0.0015115459700003804
316,0.99495,0.99495,0.994971717424907,0.99495,0.9949466523979403,0.9999795470124017,0.99495,1.0,1.0,1.0,0.01821520814491069,0.9949500441551209,0.0,0.01821520814491069,0.0006645800679125638,0.0006645800679125638,0.0006615954908357687,0.0006645800679125638,0.0006636216419747852,5.6628522996850475e-6,0.0006645800679125638,0.0,0.0,0.0,0.0015092350473055105,0.0006645872072452409,0.0,0.0015092350473055105
317,0.99495,0.99495,0.994971717424907,0.99495,0.9949466523979403,0.9999797738341927,0.99495,1.0,1.0,1.0,0.018159890502248546,0.9949500441551209,0.0,0.018159890502248546,0.0006645800679125638,0.0006645800679125638,0.0006615954908357687,0.0006645800679125638,0.0006636216419747852,5.618706201691959e-6,0.0006645800679125638,0.0,0.0,0.0,0.0015069285456345734,0.0006645872072452409,0.0,0.0015069285456345734
318,0.9949749999999999,0.9949749999999999,0.9949964699001546,0.9949749999999999,0.9949717767271455,0.9999799302327071,0.9949749999999999,1.0,1.0,1.0,0.01810482944607504,0.9949750483036042,0.0,0.01810482944607504,0.0006286007388548803,0.0006286007388548803,0.0006260939860309185,0.0006286007388548803,0.0006276237671345256,5.582720268555668e-6,0.0006286007388548803,0.0,0.0,0.0,0.001504586372072467,0.0006286017989311051,0.0,0.001504586372072467
319,0.9949749999999999,0.9949749999999999,0.9949964699001546,0.9949749999999999,0.9949717767271455,0.9999800393688296,0.9949749999999999,1.0,1.0,1.0,0.01805005558683774,0.9949750483036042,0.0,0.01805005558683774,0.0006286007388548803,0.0006286007388548803,0.0006260939860309185,0.0006286007388548803,0.0006276237671345256,5.564454605181203e-6,0.0006286007388548803,0.0,0.0,0.0,0.0015022260466019772,0.0006286017989311051,0.0,0.0015022260466019772
320,0.9949999999999999,0.9949999999999999,0.9950211612581793,0.9949999999999999,0.9949968741921852,0.9999802814093126,0.9949999999999999,1.0,1.0,1.0,0.01799554581392144,0.9950000464916229,0.0,0.01799554581392144,0.0006770032003863288,0.0006770032003863288,0.0006737311151908612,0.0006770032003863288,0.0006762894038711499,5.5138395958412335e-6,0.0006770032003863288,0.0,0.0,0.0,0.0014998662349245307,0.0006770005984429461,0.0,0.0014998662349245307
321,0.9949999999999999,0.9949999999999999,0.9950211612581793,0.9949999999999999,0.9949968741921852,0.9999804376327239,0.9949999999999999,1.0,1.0,1.0,0.017941316360653176,0.9950000464916229,0.0,0.017941316360653176,0.0006770032003863288,0.0006770032003863288,0.0006737311151908612,0.0006770032003863288,0.0006762894038711499,5.50703854959828e-6,0.0006770032003863288,0.0,0.0,0.0,0.0014974655988098484,0.0006770005984429461,0.0,0.0014974655988098484
322,0.995025,0.995025,0.9950459137334267,0.995025,0.9950219356408432,0.9999806175762025,0.995025,1.0,1.0,1.0,0.017887325717660742,0.9950250446796417,0.0,0.017887325717660742,0.0006816035015559411,0.0006816035015559411,0.0006783925948122427,0.0006816035015559411,0.000680790855560417,5.538954115479803e-6,0.0006816035015559411,0.0,0.0,0.0,0.001495087670742226,0.000681600981273595,0.0,0.001495087670742226
323,0.995025,0.995025,0.9950459137334267,0.995025,0.9950219356408432,0.9999808053894907,0.995025,1.0,1.0,1.0,0.017833598812759553,0.9950250446796417,0.0,0.017833598812759553,0.0006816035015559411,0.0006816035015559411,0.0006783925948122427,0.0006816035015559411,0.000680790855560417,5.5882578463439505e-6,0.0006816035015559411,0.0,0.0,0.0,0.0014926771929903737,0.000681600981273595,0.0,0.0014926771929903737
324,0.9950749999999999,0.9950749999999999,0.995095357566699,0.9950749999999999,0.9950718609880405,0.9999810390581703,0.9950749999999999,1.0,1.0,1.0,0.01778013420463659,0.9950750529766083,0.0,0.01778013420463659,0.0006671872967083018,0.0006671872967083018,0.0006645690735849739,0.0006671872967083018,0.0006663250874999276,5.45818775360189e-6,0.0006671872967083018,0.0,0.0,0.0,0.0014902422104859584,0.0006671818710306382,0.0,0.0014902422104859584
325,0.9951000000000001,0.9951000000000001,0.9951201100419466,0.9951000000000001,0.995096953956053,0.9999812185478255,0.9951000000000001,1.0,1.0,1.0,0.017726905829850974,0.9951000511646271,0.0,0.017726905829850974,0.0006476453075908814,0.0006476453075908814,0.0006449983404953876,0.0006476453075908814,0.0006467474164279886,5.464366081062446e-6,0.0006476453075908814,0.0,0.0,0.0,0.0014877860310581255,0.0006476402929592251,0.0,0.0014877860310581255
326,0.99515,0.99515,0.9951695538752187,0.99515,0.9951471130438417,0.9999813746390254,0.99515,1.0,1.0,1.0,0.017673934369208263,0.9951500535011292,0.0,0.017673934369208263,0.0006790516262487704,0.0006790516262487704,0.0006759722049822683,0.0006790516262487704,0.000678324501191785,5.42121090130837e-6,0.0006790516262487704,0.0,0.0,0.0,0.0014853163858857582,0.0006790414208320689,0.0,0.0014853163858857582
327,0.995175,0.995175,0.9951948703309149,0.995175,0.9951721527625867,0.9999815538187267,0.995175,1.0,1.0,1.0,0.01762121068611553,0.995175051689148,0.0,0.01762121068611553,0.0006775158874725886,0.0006775158874725886,0.000674199334693536,0.0006775158874725886,0.0006766736695360966,5.377839186127197e-6,0.0006775158874725886,0.0,0.0,0.0,0.0014828451671506436,0.0006775058817886375,0.0,0.0014828451671506436
328,0.9952,0.9952,0.9952196228061624,0.9952,0.9951972466232535,0.9999817170927239,0.9952,1.0,1.0,1.0,0.01756872276912496,0.9952000498771667,0.0,0.01756872276912496,0.0006749485577105383,0.0006749485577105383,0.000671577309839018,0.0006749485577105383,0.0006741971698931446,5.316054775068514e-6,0.0006749485577105383,0.0,0.0,0.0,0.001480339174868771,0.0006749388868229751,0.0,0.001480339174868771
329,0.9952500000000001,0.9952500000000001,0.9952690666394346,0.9952500000000001,0.9952471107144382,0.9999818498050443,0.9952500000000001,1.0,1.0,1.0,0.017516475762076104,0.9952500462532043,0.0,0.017516475762076104,0.0006454972243678826,0.0006454972243678826,0.0006424522938848226,0.0006454972243678826,0.0006448323800229685,5.322804412007762e-6,0.0006454972243678826,0.0,0.0,0.0,0.0014778122280675384,0.0006454889139236625,0.0,0.0014778122280675384
330,0.9952500000000001,0.9952500000000001,0.9952690666394346,0.9952500000000001,0.9952471107144382,0.999982005927478,0.9952500000000001,1.0,1.0,1.0,0.01746446327443809,0.9952500462532043,0.0,0.01746446327443809,0.0006454972243678826,0.0006454972243678826,0.0006424522938848226,0.0006454972243678826,0.0006448323800229685,5.329894151240661e-6,0.0006454972243678826,0.0,0.0,0.0,0.0014752545206770877,0.0006454889139236625,0.0,0.0014752545206770877
331,0.995325,0.995325,0.9953432018307315,0.995325,0.9953221191375745,0.9999821700831669,0.995325,1.0,1.0,1.0,0.01741267823433922,0.9953250408172607,0.0,0.01741267823433922,0.0005779513628133041,0.0005779513628133041,0.0005753668931138972,0.0005779513628133041,0.0005773248575043972,5.232349573137662e-6,0.0005779513628133041,0.0,0.0,0.0,0.0014727028219914718,0.0005779467152135422,0.0,0.0014727028219914718
332,0.99535,0.99535,0.9953685182864278,0.99535,0.9953471581641008,0.9999824350799396,0.99535,1.0,1.0,1.0,0.017361139364123958,0.995350044965744,0.0,0.017361139364123958,0.0005916079783099378,0.0005916079783099378,0.000589140660189722,0.0005916079783099378,0.0005910602749585969,5.261620754633108e-6,0.0005916079783099378,0.0,0.0,0.0,0.0014701062644348571,0.0005916059590511588,0.0,0.0014701062644348571
333,0.9953749999999999,0.9953749999999999,0.9953932707616753,0.9953749999999999,0.9953722200093214,0.9999826069446321,0.9953749999999999,1.0,1.0,1.0,0.017309826257313678,0.9953750431537628,0.0,0.017309826257313678,0.0005803495115493348,0.0005803495115493348,0.0005784985076365184,0.0005803495115493348,0.0005795702523943421,5.215463735076888e-6,0.0005803495115493348,0.0,0.0,0.0,0.0014674920891238202,0.000580348815631572,0.0,0.0014674920891238202
334,0.9953749999999999,0.9953749999999999,0.9953932707616753,0.9953749999999999,0.9953722200093214,0.9999827320319898,0.9953749999999999,1.0,1.0,1.0,0.017258742172065543,0.9953750431537628,0.0,0.017258742172065543,0.0005803495115493348,0.0005803495115493348,0.0005784985076365184,0.0005803495115493348,0.0005795702523943421,5.112429705470997e-6,0.0005803495115493348,0.0,0.0,0.0,0.0014648541845507842,0.000580348815631572,0.0,0.0014648541845507842
335,0.9954000000000001,0.9954000000000001,0.9954185872173715,0.9954000000000001,0.9953972576816137,0.9999828806929061,0.9954000000000001,1.0,1.0,1.0,0.017207877662840997,0.9954000413417816,0.0,0.017207877662840997,0.0005797509043641747,0.0005797509043641747,0.0005781356443195273,0.0005797509043641747,0.000578842638074763,5.075054289069005e-6,0.0005797509043641747,0.0,0.0,0.0,0.0014621960142155882,0.0005797500089776697,0.0,0.0014621960142155882
336,0.995425,0.995425,0.9954432785753962,0.995425,0.9954223535113209,0.9999830525433013,0.995425,1.0,1.0,1.0,0.01715726660187988,0.9954250395298004,0.0,0.01715726660187988,0.0006015027477539266,0.0006015027477539266,0.0005995704962956286,0.0006015027477539266,0.000600775537720146,4.945793947346285e-6,0.0006015027477539266,0.0,0.0,0.0,0.0014594973524188464,0.000601501265898275,0.0,0.0014594973524188464
337,0.9954750000000001,0.9954750000000001,0.9954933475063399,0.9954750000000001,0.9954724553191188,0.9999832400063834,0.9954750000000001,1.0,1.0,1.0,0.017106863644103278,0.995475035905838,0.0,0.017106863644103278,0.0005827377912348912,0.0005827377912348912,0.0005802188188806943,0.0005827377912348912,0.0005819610582552274,4.859913639225743e-6,0.0005827377912348912,0.0,0.0,0.0,0.001456788999550112,0.0005827384572965494,0.0,0.001456788999550112
338,0.9955,0.9955,0.9955180388643647,0.9955,0.9954975519747142,0.9999833494810544,0.9955,1.0,1.0,1.0,0.017056695185862124,0.9955000400543212,0.0,0.017056695185862124,0.0005892556509887724,0.0005892556509887724,0.0005864052923667206,0.0005892556509887724,0.000588428784660671,4.923154141130299e-6,0.0005892556509887724,0.0,0.0,0.0,0.0014540452406448488,0.0005892578989814851,0.0,0.0014540452406448488
339,0.9955,0.9955,0.9955180388643647,0.9955,0.9954975519747142,0.9999835450059861,0.9955,1.0,1.0,1.0,0.017006752323185763,0.9955000400543212,0.0,0.017006752323185763,0.0005892556509887724,0.0005892556509887724,0.0005864052923667206,0.0005892556509887724,0.000588428784660671,4.857385321875139e-6,0.0005892556509887724,0.0,0.0,0.0,0.0014512764369172104,0.0005892578989814851,0.0,0.0014512764369172104
340,0.9955,0.9955,0.9955180388643647,0.9955,0.9954975519747142,0.999983670107641,0.9955,1.0,1.0,1.0,0.01695702926204778,0.9955000400543212,0.0,0.01695702926204778,0.0005892556509887724,0.0005892556509887724,0.0005864052923667206,0.0005892556509887724,0.000588428784660671,4.791142626936957e-6,0.0005892556509887724,0.0,0.0,0.0,0.0014484744139099978,0.0005892578989814851,0.0,0.0014484744139099978
341,0.995525,0.995525,0.9955427302223894,0.995525,0.9955226471891425,0.9999837795849513,0.995525,1.0,1.0,1.0,0.01690754438182799,0.9955250382423401,0.0,0.01690754438182799,0.0005827377912348699,0.0005827377912348699,0.0005803774824970538,0.0005827377912348699,0.0005817023038999413,4.819061897920095e-6,0.0005827377912348699,0.0,0.0,0.0,0.0014456421802770906,0.0005827404462357658,0.0,0.0014456421802770906
342,0.99555,0.99555,0.9955674215804141,0.99555,0.9955477437786348,0.9999838888988164,0.99555,1.0,1.0,1.0,0.016858282720802427,0.9955500423908233,0.0,0.016858282720802427,0.0005502524673072802,0.0005502524673072802,0.0005479885288558256,0.0005502524673072802,0.0005489689944610386,4.795724748324047e-6,0.0005502524673072802,0.0,0.0,0.0,0.001442778342508164,0.0005502498966623457,0.0,0.001442778342508164
343,0.99555,0.99555,0.9955674215804141,0.99555,0.9955477437786348,0.9999840371202066,0.99555,1.0,1.0,1.0,0.016809260117748373,0.9955500423908233,0.0,0.016809260117748373,0.0005502524673072802,0.0005502524673072802,0.0005479885288558256,0.0005502524673072802,0.0005489689944610386,4.784825370604187e-6,0.0005502524673072802,0.0,0.0,0.0,0.0014398832538122252,0.0005502498966623457,0.0,0.0014398832538122252
344,0.995575,0.995575,0.9955921740556615,0.995575,0.9955725435480491,0.9999841387081313,0.995575,1.0,1.0,1.0,0.01676045993981033,0.9955750405788422,0.0,0.01676045993981033,0.0005407042732502385,0.0005407042732502385,0.0005383478310790169,0.0005407042732502385,0.0005395561689972882,4.728816060860945e-6,0.0005407042732502385,0.0,0.0,0.0,0.0014369530324360089,0.0005407021349145226,0.0,0.0014369530324360089
345,0.9955999999999999,0.9955999999999999,0.9956169265309092,0.9955999999999999,0.9955976681746439,0.9999842325272239,0.9955999999999999,1.0,1.0,1.0,0.01671189514190846,0.995600038766861,0.0,0.01671189514190846,0.000488762609953822,0.000488762609953822,0.000487002847543657,0.000488762609953822,0.00048757792986147005,4.717140907451342e-6,0.000488762609953822,0.0,0.0,0.0,0.0014339893671081762,0.0004887637701211349,0.0,0.0014339893671081762
346,0.99565,0.99565,0.9956663703641813,0.99565,0.9956478419022303,0.9999843883397036,0.99565,1.0,1.0,1.0,0.01666354629549182,0.9956500411033631,0.0,0.01666354629549182,0.00041163630117427134,0.00041163630117427134,0.0004103459717610116,0.00041163630117427134,0.0004103981689695784,4.7026401412092835e-6,0.00041163630117427134,0.0,0.0,0.0,0.0014309959108183249,0.00041163301291624377,0.0,0.0014309959108183249
347,0.99565,0.99565,0.9956663703641813,0.99565,0.9956478419022303,0.9999844738182265,0.99565,1.0,1.0,1.0,0.016615450843546695,0.9956500411033631,0.0,0.016615450843546695,0.00041163630117427134,0.00041163630117427134,0.0004103459717610116,0.00041163630117427134,0.0004103981689695784,4.677053754258359e-6,0.00041163630117427134,0.0,0.0,0.0,0.0014279648228757121,0.00041163301291624377,0.0,0.0014279648228757121
348,0.995675,0.995675,0.9956910617222059,0.995675,0.9956729378076247,0.999984551570809,0.995675,1.0,1.0,1.0,0.016567563802252987,0.9956750452518464,0.0,0.016567563802252987,0.0004090979236211007,0.0004090979236211007,0.0004083623874268812,0.0004090979236211007,0.00040763899267350204,4.615772193027268e-6,0.0004090979236211007,0.0,0.0,0.0,0.0014249015315408254,0.0004090945794087973,0.0,0.0014249015315408254
349,0.995675,0.995675,0.9956910617222059,0.995675,0.9956729378076247,0.9999846293376888,0.995675,1.0,1.0,1.0,0.016519914533927184,0.9956750452518464,0.0,0.016519914533927184,0.0004090979236211007,0.0004090979236211007,0.0004083623874268812,0.0004090979236211007,0.00040763899267350204,4.629990336486542e-6,0.0004090979236211007,0.0,0.0,0.0,0.00142178786726857,0.0004090945794087973,0.0,0.00142178786726857
350,0.995675,0.995675,0.9956910617222059,0.995675,0.9956729378076247,0.9999847383728337,0.995675,1.0,1.0,1.0,0.01647248831582878,0.9956750452518464,0.0,0.01647248831582878,0.0004090979236211007,0.0004090979236211007,0.0004083623874268812,0.0004090979236211007,0.00040763899267350204,4.595178487924809e-6,0.0004090979236211007,0.0,0.0,0.0,0.0014186405627778739,0.0004090945794087973,0.0,0.0014186405627778739
351,0.9957,0.9957,0.9957163781779022,0.9957,0.995697975692267,0.9999848633449165,0.9957,1.0,1.0,1.0,0.016425291769106565,0.9957000494003296,0.0,0.016425291769106565,0.0004533823502911751,0.0004533823502911751,0.0004530119040446398,0.0004533823502911751,0.00045211889623525896,4.570168686096526e-6,0.0004533823502911751,0.0,0.0,0.0,0.0014154597606331255,0.00045338673874011114,0.0,0.0014154597606331255
352,0.995725,0.995725,0.9957411306531497,0.995725,0.9957230375374877,0.9999849805455281,0.995725,1.0,1.0,1.0,0.01637833937368956,0.9957250535488129,0.0,0.01637833937368956,0.0004479893351905281,0.0004479893351905281,0.0004481323395508882,0.0004479893351905281,0.0004465151546375903,4.576583255112447e-6,0.0004479893351905281,0.0,0.0,0.0,0.0014122432211072474,0.0004479927150134102,0.0,0.0014122432211072474
353,0.995725,0.995725,0.9957411306531497,0.995725,0.9957230375374877,0.9999850661991541,0.995725,1.0,1.0,1.0,0.016331597204361045,0.9957250535488129,0.0,0.016331597204361045,0.0004479893351905281,0.0004479893351905281,0.0004481323395508882,0.0004479893351905281,0.0004465151546375903,4.545990880591981e-6,0.0004479893351905281,0.0,0.0,0.0,0.0014089685415606468,0.0004479927150134102,0.0,0.0014089685415606468
354,0.9957750000000001,0.9957750000000001,0.9957905744864218,0.9957750000000001,0.9957732599294502,0.9999851750591958,0.9957750000000001,1.0,1.0,1.0,0.016285092312169062,0.9957750499248504,0.0,0.016285092312169062,0.00038097098168875937,0.00038097098168875937,0.00038146838290730703,0.00038097098168875937,0.00037949692672384523,4.552826283334287e-6,0.00038097098168875937,0.0,0.0,0.0,0.0014056801497643737,0.0003809794410813692,0.0,0.0014056801497643737
355,0.9957750000000001,0.9957750000000001,0.9957905744864218,0.9957750000000001,0.9957732599294502,0.9999852684673568,0.9957750000000001,1.0,1.0,1.0,0.016238820587220308,0.9957750499248504,0.0,0.016238820587220308,0.00038097098168875937,0.00038097098168875937,0.00038146838290730703,0.00038097098168875937,0.00037949692672384523,4.49609409822246e-6,0.00038097098168875937,0.0,0.0,0.0,0.0014023476781630038,0.0003809794410813692,0.0,0.0014023476781630038
356,0.9958,0.9958,0.9958158909421181,0.9958,0.9957982987627536,0.9999853074615623,0.9958,1.0,1.0,1.0,0.016192767214200817,0.9958000540733337,0.0,0.016192767214200817,0.0003689323936863145,0.0003689323936863145,0.0003692158865098594,0.0003689323936863145,0.00036740144743973864,4.463909305984073e-6,0.0003689323936863145,0.0,0.0,0.0,0.0013989795362370852,0.00036893886369012384,0.0,0.0013989795362370852
357,0.9958,0.9958,0.9958158909421181,0.9958,0.9957982987627536,0.999985432445303,0.9958,1.0,1.0,1.0,0.016146943753459174,0.9958000540733337,0.0,0.016146943753459174,0.0003689323936863145,0.0003689323936863145,0.0003692158865098594,0.0003689323936863145,0.00036740144743973864,4.445121498817728e-6,0.0003689323936863145,0.0,0.0,0.0,0.0013955765292583016,0.00036893886369012384,0.0,0.0013955765292583016
358,0.9958500000000001,0.9958500000000001,0.9958653958926131,0.9958500000000001,0.9958479284807682,0.999985541919974,0.9958500000000001,1.0,1.0,1.0,0.01610134283762353,0.9958500564098358,0.0,0.01610134283762353,0.0003574601764921209,0.0003574601764921209,0.0003574922033222466,0.0003574601764921209,0.00035565806171206045,4.466866001297997e-6,0.0003574601764921209,0.0,0.0,0.0,0.0013921178182654179,0.0003574639119489444,0.0,0.0013921178182654179
359,0.9958500000000001,0.9958500000000001,0.9958653958926131,0.9958500000000001,0.9958479284807682,0.9999856044708014,0.9958500000000001,1.0,1.0,1.0,0.016055977136087297,0.9958500564098358,0.0,0.016055977136087297,0.0003574601764921209,0.0003574601764921209,0.0003574922033222466,0.0003574601764921209,0.00035565806171206045,4.448759710754511e-6,0.0003574601764921209,0.0,0.0,0.0,0.0013886437471100504,0.0003574639119489444,0.0,0.0013886437471100504
360,0.9958750000000001,0.9958750000000001,0.9958901483678607,0.9958750000000001,0.9958726979455983,0.9999857374735,0.9958750000000001,1.0,1.0,1.0,0.0160108235841798,0.9958750545978546,0.0,0.0160108235841798,0.00031732387941098267,0.00031732387941098267,0.00031770648201212765,0.00031732387941098267,0.0003163629924483914,4.381226937314632e-6,0.00031732387941098267,0.0,0.0,0.0,0.0013851160386819468,0.0003173295775897089,0.0,0.0013851160386819468
361,0.9958750000000001,0.9958750000000001,0.9958901483678607,0.9958750000000001,0.9958726979455983,0.9999858544239857,0.9958750000000001,1.0,1.0,1.0,0.015965909034581616,0.9958750545978546,0.0,0.015965909034581616,0.00031732387941098267,0.00031732387941098267,0.00031770648201212765,0.00031732387941098267,0.0003163629924483914,4.357595439018339e-6,0.00031732387941098267,0.0,0.0,0.0,0.0013815597211008647,0.0003173295775897089,0.0,0.0013815597211008647
362,0.9959250000000001,0.9959250000000001,0.9959395922011328,0.9959250000000001,0.9959228567149904,0.9999859247150507,0.9959250000000001,1.0,1.0,1.0,0.015921200000717377,0.9959250509738922,0.0,0.015921200000717377,0.00033437337746230073,0.00033437337746230073,0.00033489786334356733,0.00033437337746230073,0.0003335162418915674,4.339300070261406e-6,0.00033437337746230073,0.0,0.0,0.0,0.0013779609478824116,0.0003343773669951662,0.0,0.0013779609478824116
363,0.99595,0.99595,0.9959649086568291,0.99595,0.9959478943872826,0.9999859951383273,0.99595,1.0,1.0,1.0,0.015876715743799067,0.995950049161911,0.0,0.015876715743799067,0.00032914029430218517,0.00032914029430218517,0.00032982361062831476,0.00032914029430218517,0.00032814756387686424,4.360860083312798e-6,0.00032914029430218517,0.0,0.0,0.0,0.0013743305578980125,0.00032914561482600026,0.0,0.0013743305578980125
364,0.9959749999999999,0.9959749999999999,0.9959896000148538,0.9959749999999999,0.9959729910428781,0.9999861509677437,0.9959749999999999,1.0,1.0,1.0,0.01583245948672528,0.9959750533103943,0.0,0.01583245948672528,0.0003622844186547186,0.0003622844186547186,0.00036261579601380397,0.0003622844186547186,0.0003614424248852932,4.319166145258592e-6,0.0003622844186547186,0.0,0.0,0.0,0.001370676565695437,0.0003622947218757815,0.0,0.001370676565695437
365,0.9959749999999999,0.9959749999999999,0.9959896000148538,0.9959749999999999,0.9959729910428781,0.999986268464012,0.9959749999999999,1.0,1.0,1.0,0.01578842286236449,0.9959750533103943,0.0,0.01578842286236449,0.0003622844186547186,0.0003622844186547186,0.00036261579601380397,0.0003622844186547186,0.0003614424248852932,4.2724184239068415e-6,0.0003622844186547186,0.0,0.0,0.0,0.0013669738319447879,0.0003622947218757815,0.0,0.0013669738319447879
366,0.9959749999999999,0.9959749999999999,0.9959896000148538,0.9959749999999999,0.9959729910428781,0.9999864086209131,0.9959749999999999,1.0,1.0,1.0,0.015744601940365498,0.9959750533103943,0.0,0.015744601940365498,0.0003622844186547186,0.0003622844186547186,0.00036261579601380397,0.0003622844186547186,0.0003614424248852932,4.239602597323085e-6,0.0003622844186547186,0.0,0.0,0.0,0.0013632397316583312,0.0003622947218757815,0.0,0.0013632397316583312
367,0.9959749999999999,0.9959749999999999,0.9959896000148538,0.9959749999999999,0.9959729910428781,0.9999864787511724,0.9959749999999999,1.0,1.0,1.0,0.015701004922486946,0.9959750533103943,0.0,0.015701004922486946,0.0003622844186547186,0.0003622844186547186,0.00036261579601380397,0.0003622844186547186,0.0003614424248852932,4.1789596655349265e-6,0.0003622844186547186,0.0,0.0,0.0,0.0013594780375436467,0.0003622947218757815,0.0,0.0013594780375436467
368,0.9959749999999999,0.9959749999999999,0.9959896000148538,0.9959749999999999,0.9959729910428781,0.9999865958195724,0.9959749999999999,1.0,1.0,1.0,0.015657624455127386,0.9959750533103943,0.0,0.015657624455127386,0.0003622844186547186,0.0003622844186547186,0.00036261579601380397,0.0003622844186547186,0.0003614424248852932,4.141566459494269e-6,0.0003622844186547186,0.0,0.0,0.0,0.0013556832298997473,0.0003622947218757815,0.0,0.0013556832298997473
369,0.9960000000000001,0.9960000000000001,0.9960149164705501,0.9960000000000001,0.9959980298761814,0.999986720512935,0.9960000000000001,1.0,1.0,1.0,0.015614446851316185,0.9960000514984131,0.0,0.015614446851316185,0.00037267799624994357,0.00037267799624994357,0.00037275516102540834,0.00037267799624994357,0.000371605528816638,4.1322766684449725e-6,0.00037267799624994357,0.0,0.0,0.0,0.00135185014338201,0.0003726865265960511,0.0,0.00135185014338201
370,0.9960000000000001,0.9960000000000001,0.9960149164705501,0.9960000000000001,0.9959980298761814,0.9999868219400536,0.9960000000000001,1.0,1.0,1.0,0.015571502670225987,0.9960000514984131,0.0,0.015571502670225987,0.00037267799624994357,0.00037267799624994357,0.00037275516102540834,0.00037267799624994357,0.000371605528816638,4.127315058405707e-6,0.00037267799624994357,0.0,0.0,0.0,0.001348006257953696,0.0003726865265960511,0.0,0.001348006257953696
371,0.9960000000000001,0.9960000000000001,0.9960149164705501,0.9960000000000001,0.9959980298761814,0.999986923499384,0.9960000000000001,1.0,1.0,1.0,0.01552874858636826,0.9960000514984131,0.0,0.01552874858636826,0.00037267799624994357,0.00037267799624994357,0.00037275516102540834,0.00037267799624994357,0.000371605528816638,4.085294041804582e-6,0.00037267799624994357,0.0,0.0,0.0,0.001344113940555662,0.0003726865265960511,0.0,0.001344113940555662
372,0.99605,0.99605,0.9960649854014937,0.99605,0.9960481446794474,0.9999870173470711,0.99605,1.0,1.0,1.0,0.015486209847459275,0.9960500478744507,0.0,0.015486209847459275,0.0003689323936863034,0.0003689323936863034,0.0003696470284031227,0.0003689323936863034,0.0003678045442872359,4.086647319430701e-6,0.0003689323936863034,0.0,0.0,0.0,0.0013402103943070888,0.00036894155631527967,0.0,0.0013402103943070888
373,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999870956856883,0.996075,1.0,1.0,1.0,0.015443886035447135,0.996075052022934,0.0,0.015443886035447135,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,4.094559204049815e-6,0.00039175530911810403,0.0,0.0,0.0,0.0013362614737319539,0.00039176791064725,0.0,0.0013362614737319539
374,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999872753647441,0.996075,1.0,1.0,1.0,0.015401752387490105,0.996075052022934,0.0,0.015401752387490105,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,4.080799792086863e-6,0.00039175530911810403,0.0,0.0,0.0,0.0013323088175652123,0.00039176791064725,0.0,0.0013323088175652123
375,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999873691838367,0.996075,1.0,1.0,1.0,0.015359828762696837,0.996075052022934,0.0,0.015359828762696837,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,4.038097139524268e-6,0.00039175530911810403,0.0,0.0,0.0,0.0013283246952133648,0.00039176791064725,0.0,0.0013283246952133648
376,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999875172417815,0.996075,1.0,1.0,1.0,0.015318121211390107,0.996075052022934,0.0,0.015318121211390107,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,3.959885172684364e-6,0.00039175530911810403,0.0,0.0,0.0,0.001324305297158428,0.00039176791064725,0.0,0.001324305297158428
377,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999876264091379,0.996075,1.0,1.0,1.0,0.015276598148545335,0.996075052022934,0.0,0.015276598148545335,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,3.911309070895609e-6,0.00039175530911810403,0.0,0.0,0.0,0.0013202709688420026,0.00039176791064725,0.0,0.0013202709688420026
378,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999877202425278,0.996075,1.0,1.0,1.0,0.015235279308707378,0.996075052022934,0.0,0.015235279308707378,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,3.867929638606143e-6,0.00039175530911810403,0.0,0.0,0.0,0.001316218675843681,0.00039176791064725,0.0,0.001316218675843681
379,0.996075,0.996075,0.9960897378767413,0.996075,0.9960731916728616,0.9999877979951103,0.996075,1.0,1.0,1.0,0.015194141988464416,0.996075052022934,0.0,0.015194141988464416,0.00039175530911810403,0.00039175530911810403,0.00039187785079738486,0.00039175530911810403,0.00039049744915564384,3.797054931005396e-6,0.00039175530911810403,0.0,0.0,0.0,0.0013121518772536726,0.00039176791064725,0.0,0.0013121518772536726
380,0.9961,0.9961,0.996114429234766,0.9961,0.9960982890813463,0.9999878915211855,0.9961,1.0,1.0,1.0,0.015153208129714596,0.9961000561714173,0.0,0.015153208129714596,0.00041163630117426516,0.00041163630117426516,0.0004111964522018176,0.00041163630117426516,0.0004106797425345455,3.7121931188001395e-6,0.00041163630117426516,0.0,0.0,0.0,0.0013080512389660591,0.0004116515149732563,0.0,0.0013080512389660591
381,0.9961,0.9961,0.996114429234766,0.9961,0.9960982890813463,0.9999880557492574,0.9961,1.0,1.0,1.0,0.015112456579901781,0.9961000561714173,0.0,0.015112456579901781,0.00041163630117426516,0.00041163630117426516,0.0004111964522018176,0.00041163630117426516,0.0004106797425345455,3.584654496199267e-6,0.00041163630117426516,0.0,0.0,0.0,0.0013039522849409959,0.0004116515149732563,0.0,0.0013039522849409959
382,0.9961,0.9961,0.996114429234766,0.9961,0.9960982890813463,0.9999881572362044,0.9961,1.0,1.0,1.0,0.015071906135636285,0.9961000561714173,0.0,0.015071906135636285,0.00041163630117426516,0.00041163630117426516,0.0004111964522018176,0.00041163630117426516,0.0004106797425345455,3.533679289114136e-6,0.00041163630117426516,0.0,0.0,0.0,0.001299829879410571,0.0004116515149732563,0.0,0.001299829879410571
383,0.9961,0.9961,0.996114429234766,0.9961,0.9960982890813463,0.9999882672397213,0.9961,1.0,1.0,1.0,0.015031547342630366,0.9961000561714173,0.0,0.015031547342630366,0.00041163630117426516,0.00041163630117426516,0.0004111964522018176,0.00041163630117426516,0.0004106797425345455,3.491672585174659e-6,0.00041163630117426516,0.0,0.0,0.0,0.0012956791498560099,0.0004116515149732563,0.0,0.0012956791498560099
384,0.9961,0.9961,0.996114429234766,0.9961,0.9960982890813463,0.9999883294975314,0.9961,1.0,1.0,1.0,0.014991358347163804,0.9961000561714173,0.0,0.014991358347163804,0.00041163630117426516,0.00041163630117426516,0.0004111964522018176,0.00041163630117426516,0.0004106797425345455,3.4749497473189355e-6,0.00041163630117426516,0.0,0.0,0.0,0.0012915367017581505,0.0004116515149732563,0.0,0.0012915367017581505
385,0.9961249999999999,0.9961249999999999,0.9961391817100136,0.9961249999999999,0.9961233516550493,0.9999884391044139,0.9961249999999999,1.0,1.0,1.0,0.014951360653126366,0.996125054359436,0.0,0.014951360653126366,0.0004448782605012952,0.0004448782605012952,0.0004440540385880378,0.0004448782605012952,0.00044407057435186476,3.4782200828262457e-6,0.0004448782605012952,0.0,0.0,0.0,0.0012873798348614729,0.00044489067619401927,0.0,0.0012873798348614729
386,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999885487255936,0.9961500000000001,1.0,1.0,1.0,0.01491155245848621,0.9961500525474548,0.0,0.01491155245848621,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.4064093408991036e-6,0.000444097086482489,0.0,0.0,0.0,0.0012832214886574745,0.00044410889177776516,0.0,0.0012832214886574745
387,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999886425446862,0.9961500000000001,1.0,1.0,1.0,0.014871916053629114,0.9961500525474548,0.0,0.014871916053629114,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.381403875732458e-6,0.000444097086482489,0.0,0.0,0.0,0.0012790375341329456,0.00044410889177776516,0.0,0.0012790375341329456
388,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999887832733251,0.9961500000000001,1.0,1.0,1.0,0.014832460626559404,0.9961500525474548,0.0,0.014832460626559404,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.3680611438150682e-6,0.000444097086482489,0.0,0.0,0.0,0.0012748476089894782,0.00044410889177776516,0.0,0.0012748476089894782
389,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999888459420667,0.9961500000000001,1.0,1.0,1.0,0.014793182721614265,0.9961500525474548,0.0,0.014793182721614265,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.3839945841736714e-6,0.000444097086482489,0.0,0.0,0.0,0.0012706567186460801,0.00044410889177776516,0.0,0.0012706567186460801
390,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999889241055809,0.9961500000000001,1.0,1.0,1.0,0.014754086772900974,0.9961500525474548,0.0,0.014754086772900974,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.3810009609718754e-6,0.000444097086482489,0.0,0.0,0.0,0.0012664782799544849,0.00044410889177776516,0.0,0.0012664782799544849
391,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999890103309447,0.9961500000000001,1.0,1.0,1.0,0.014715160520870324,0.9961500525474548,0.0,0.014715160520870324,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.3580424565627964e-6,0.000444097086482489,0.0,0.0,0.0,0.0012622688211054362,0.00044410889177776516,0.0,0.0012622688211054362
392,0.9961500000000001,0.9961500000000001,0.9961638730680382,0.9961500000000001,0.996148448310645,0.9999890730139835,0.9961500000000001,1.0,1.0,1.0,0.014676411529568858,0.9961500525474548,0.0,0.014676411529568858,0.000444097086482489,0.000444097086482489,0.000443561357715177,0.000444097086482489,0.00044316552362581564,3.3603894825953695e-6,0.000444097086482489,0.0,0.0,0.0,0.0012580724625860316,0.00044410889177776516,0.0,0.0012580724625860316
393,0.996175,0.996175,0.9961891895237344,0.996175,0.9961734863678418,0.999989174412508,0.996175,1.0,1.0,1.0,0.014637834738865308,0.9961750507354736,0.0,0.014637834738865308,0.00047214051580718854,0.00047214051580718854,0.0004717332642029778,0.00047214051580718854,0.00047147546774382865,3.293996210117149e-6,0.00047214051580718854,0.0,0.0,0.0,0.0012538672219054637,0.00047215048089650855,0.0,0.0012538672219054637
394,0.9962,0.9962,0.9962145059794306,0.9962,0.9961985234434969,0.9999892289300802,0.9962,1.0,1.0,1.0,0.014599437560969422,0.9962000489234925,0.0,0.014599437560969422,0.0005109903238918631,0.0005109903238918631,0.0005110149955073905,0.0005109903238918631,0.000510445882245631,3.2392605705348267e-6,0.0005109903238918631,0.0,0.0,0.0,0.0012496688733349905,0.0005109967060069791,0.0,0.0012496688733349905
395,0.9962500000000001,0.9962500000000001,0.9962640109299257,0.9962500000000001,0.9962486328747128,0.9999892758396266,0.9962500000000001,1.0,1.0,1.0,0.014561204343898118,0.9962500512599946,0.0,0.014561204343898118,0.0005400617248673129,0.0005400617248673129,0.0005398023612091794,0.0005400617248673129,0.0005393750460485652,3.2127752536965998e-6,0.0005400617248673129,0.0,0.0,0.0,0.0012454689935426227,0.0005400685678528945,0.0,0.0012454689935426227
396,0.996275,0.996275,0.9962893273856219,0.996275,0.9962736709319098,0.9999893461592861,0.996275,1.0,1.0,1.0,0.014523132559571139,0.9962750494480133,0.0,0.014523132559571139,0.000570696455608799,0.000570696455608799,0.0005705246494809816,0.000570696455608799,0.0005699496304611377,3.2071132482165727e-6,0.000570696455608799,0.0,0.0,0.0,0.001241269771368033,0.0005707006405411987,0.0,0.001241269771368033
397,0.996275,0.996275,0.9962893273856219,0.996275,0.9962736709319098,0.9999894089888338,0.996275,1.0,1.0,1.0,0.014485231834522208,0.9962750494480133,0.0,0.014485231834522208,0.000570696455608799,0.000570696455608799,0.0005705246494809816,0.000570696455608799,0.0005699496304611377,3.2332719376361567e-6,0.000570696455608799,0.0,0.0,0.0,0.0012370890748418975,0.0005707006405411987,0.0,0.0012370890748418975
398,0.996275,0.996275,0.9962893273856219,0.996275,0.9962736709319098,0.999989455884083,0.996275,1.0,1.0,1.0,0.014447498691719952,0.9962750494480133,0.0,0.014447498691719952,0.000570696455608799,0.000570696455608799,0.0005705246494809816,0.000570696455608799,0.0005699496304611377,3.2202837699039216e-6,0.000570696455608799,0.0,0.0,0.0,0.0012329032539451189,0.0005707006405411987,0.0,0.0012329032539451189
399,0.9963000000000001,0.9963000000000001,0.996314643841318,0.9963000000000001,0.9962987099584358,0.9999895733777115,0.9963000000000001,1.0,1.0,1.0,0.014409942161461528,0.9963000535964965,0.0,0.014409942161461528,0.0005374838498865743,0.0005374838498865743,0.0005368811642470993,0.0005374838498865743,0.000536943752333367,3.226182886288889e-6,0.0005374838498865743,0.0,0.0,0.0,0.0012287182426490093,0.0005374824750818512,0.0,0.0012287182426490093
400,0.99635,0.99635,0.9963646516550388,0.99635,0.9963488472075912,0.9999896591947831,0.99635,1.0,1.0,1.0,0.014372541969655686,0.9963500559329986,0.0,0.014372541969655686,0.0004887626099538395,0.0004887626099538395,0.00048724889927558463,0.0004887626099538395,0.00048813619387239087,3.2221746009131574e-6,0.0004887626099538395,0.0,0.0,0.0,0.0012245445132281962,0.0004887542850858916,0.0,0.0012245445132281962
401,0.99635,0.99635,0.9963646516550388,0.99635,0.9963488472075912,0.9999897686551569,0.99635,1.0,1.0,1.0,0.014335293236074503,0.9963500559329986,0.0,0.014335293236074503,0.0004887626099538395,0.0004887626099538395,0.00048724889927558463,0.0004887626099538395,0.00048813619387239087,3.180288698881625e-6,0.0004887626099538395,0.0,0.0,0.0,0.0012203819288341556,0.0004887542850858916,0.0,0.0012203819288341556
402,0.9963750000000001,0.9963750000000001,0.9963894041302865,0.9963750000000001,0.9963736463292718,0.99998983108807,0.9963750000000001,1.0,1.0,1.0,0.014298216218650284,0.9963750600814819,0.0,0.014298216218650284,0.0004894725051862735,0.0004894725051862735,0.00048802432539596857,0.0004894725051862735,0.0004886853484485816,3.0860364431115465e-6,0.0004894725051862735,0.0,0.0,0.0,0.0012162318732055937,0.000489464089523244,0.0,0.0012162318732055937
403,0.9964000000000001,0.9964000000000001,0.9964141566055339,0.9964000000000001,0.9963984458027946,0.9999898782763366,0.9964000000000001,1.0,1.0,1.0,0.01426129557361568,0.9964000582695007,0.0,0.01426129557361568,0.00045946829173634253,0.00045946829173634253,0.0004579060690048143,0.00045946829173634253,0.0004588574786263147,3.0771762876754973e-6,0.00045946829173634253,0.0,0.0,0.0,0.0012120789559656102,0.00045946165582564865,0.0,0.0012120789559656102
404,0.9964500000000001,0.9964500000000001,0.9964636004388062,0.9964500000000001,0.9964486053411173,0.9999899409450782,0.9964500000000001,1.0,1.0,1.0,0.014224527186246625,0.9964500546455384,0.0,0.014224527186246625,0.00043779751788544777,0.00043779751788544777,0.0004368010411310905,0.00043779751788544777,0.0004374508799164724,3.0644080829655796e-6,0.00043779751788544777,0.0,0.0,0.0,0.0012079447056376983,0.00043779301620634715,0.0,0.0012079447056376983
405,0.9964999999999999,0.9964999999999999,0.9965130442720784,0.9964999999999999,0.9964987821092215,0.9999900657823103,0.9964999999999999,1.0,1.0,1.0,0.014187936898769793,0.9965000569820404,0.0,0.014187936898769793,0.00045643546458762785,0.00045643546458762785,0.0004551437259957529,0.00045643546458762785,0.00045631358771212405,3.0356451313404117e-6,0.00045643546458762785,0.0,0.0,0.0,0.0012038154086979767,0.0004564277746523327,0.0,0.0012038154086979767
406,0.9965250000000001,0.9965250000000001,0.9965383607277747,0.9965250000000001,0.9965238191039012,0.9999901518468681,0.9965250000000001,1.0,1.0,1.0,0.014151485660354493,0.9965250551700592,0.0,0.014151485660354493,0.00046323140365624296,0.00046323140365624296,0.00046222194734285197,0.00046323140365624296,0.0004629026380455752,3.057138765700188e-6,0.00046323140365624296,0.0,0.0,0.0,0.001199707103458208,0.0004632239208580085,0.0,0.001199707103458208
407,0.9965250000000001,0.9965250000000001,0.9965383607277747,0.9965250000000001,0.9965238191039012,0.9999902459303837,0.9965250000000001,1.0,1.0,1.0,0.014115186684014768,0.9965250551700592,0.0,0.014115186684014768,0.00046323140365624296,0.00046323140365624296,0.00046222194734285197,0.00046323140365624296,0.0004629026380455752,3.025297315625374e-6,0.00046323140365624296,0.0,0.0,0.0,0.0011956150104924256,0.0004632239208580085,0.0,0.0011956150104924256
408,0.9965250000000001,0.9965250000000001,0.9965383607277747,0.9965250000000001,0.9965238191039012,0.9999903086446563,0.9965250000000001,1.0,1.0,1.0,0.01407904410311297,0.9965250551700592,0.0,0.01407904410311297,0.00046323140365624296,0.00046323140365624296,0.00046222194734285197,0.00046323140365624296,0.0004629026380455752,3.092085701738408e-6,0.00046323140365624296,0.0,0.0,0.0,0.001191522270371067,0.0004632239208580085,0.0,0.001191522270371067
409,0.996575,0.996575,0.9965878045610468,0.996575,0.9965736848908364,0.9999903320261752,0.996575,1.0,1.0,1.0,0.014043059853954537,0.9965750515460968,0.0,0.014043059853954537,0.0003917553091181035,0.0003917553091181035,0.00039193298146218323,0.0003917553091181035,0.00039166753239030947,3.075296722721452e-6,0.0003917553091181035,0.0,0.0,0.0,0.0011874497589045832,0.00039175185055960053,0.0,0.0011874497589045832
410,0.996575,0.996575,0.9965878045610468,0.996575,0.9965736848908364,0.9999903789214242,0.996575,1.0,1.0,1.0,0.014007230977042285,0.9965750515460968,0.0,0.014007230977042285,0.0003917553091181035,0.0003917553091181035,0.00039193298146218323,0.0003917553091181035,0.00039166753239030947,3.0878554430080027e-6,0.0003917553091181035,0.0,0.0,0.0,0.0011833900753476382,0.00039175185055960053,0.0,0.0011833900753476382
411,0.9965999999999999,0.9965999999999999,0.9966125570362945,0.9965999999999999,0.9965987479174714,0.9999905038908677,0.9965999999999999,1.0,1.0,1.0,0.013971529767313997,0.9966000497341156,0.0,0.013971529767313997,0.00039440531887330256,0.00039440531887330256,0.00039459891016703936,0.00039440531887330256,0.0003942689621493686,2.9791725889249395e-6,0.00039440531887330256,0.0,0.0,0.0,0.0011793492034446538,0.00039440276000939447,0.0,0.0011793492034446538
412,0.9965999999999999,0.9965999999999999,0.9966125570362945,0.9965999999999999,0.9965987479174714,0.9999905350126241,0.9965999999999999,1.0,1.0,1.0,0.013935994098535989,0.9966000497341156,0.0,0.013935994098535989,0.00039440531887330256,0.00039440531887330256,0.00039459891016703936,0.00039440531887330256,0.0003942689621493686,2.9733727683839512e-6,0.00039440531887330256,0.0,0.0,0.0,0.0011753130861273922,0.00039440276000939447,0.0,0.0011753130861273922
413,0.9966250000000001,0.9966250000000001,0.9966373095115418,0.9966250000000001,0.9966238110150949,0.9999906209163759,0.9966250000000001,1.0,1.0,1.0,0.013900596612418329,0.9966250479221344,0.0,0.013900596612418329,0.00042898458920778037,0.00042898458920778037,0.0004288947001452277,0.00042898458920778037,0.00042897495472438775,2.9781358083962096e-6,0.00042898458920778037,0.0,0.0,0.0,0.0011713041022468464,0.00042897858399115166,0.0,0.0011713041022468464
414,0.9966250000000001,0.9966250000000001,0.9966373095115418,0.9966250000000001,0.9966238110150949,0.9999906834529062,0.9966250000000001,1.0,1.0,1.0,0.013865342800657774,0.9966250479221344,0.0,0.013865342800657774,0.00042898458920778037,0.00042898458920778037,0.0004288947001452277,0.00042898458920778037,0.00042897495472438775,2.960706971711193e-6,0.00042898458920778037,0.0,0.0,0.0,0.001167313957727188,0.00042897858399115166,0.0,0.001167313957727188
415,0.9966250000000001,0.9966250000000001,0.9966373095115418,0.9966250000000001,0.9966238110150949,0.9999908164270103,0.9966250000000001,1.0,1.0,1.0,0.013830248399692279,0.9966250479221344,0.0,0.013830248399692279,0.00042898458920778037,0.00042898458920778037,0.0004288947001452277,0.00042898458920778037,0.00042897495472438775,2.889254316812245e-6,0.00042898458920778037,0.0,0.0,0.0,0.0011633300664653401,0.00042897858399115166,0.0,0.0011633300664653401
416,0.99665,0.99665,0.9966620008695666,0.99665,0.9966489092454417,0.9999908788170317,0.99665,1.0,1.0,1.0,0.013795288295141492,0.9966500520706176,0.0,0.013795288295141492,0.0004116363011742617,0.0004116363011742617,0.0004115656915983521,0.0004116363011742617,0.0004119016591112708,2.898770932586204e-6,0.0004116363011742617,0.0,0.0,0.0,0.001159363462782709,0.00041162738177375597,0.0,0.001159363462782709
417,0.99665,0.99665,0.9966620008695666,0.99665,0.9966489092454417,0.9999909414857735,0.99665,1.0,1.0,1.0,0.013760474867426587,0.9966500520706176,0.0,0.013760474867426587,0.0004116363011742617,0.0004116363011742617,0.0004115656915983521,0.0004116363011742617,0.0004119016591112708,2.9456078389002157e-6,0.0004116363011742617,0.0,0.0,0.0,0.0011554278351787422,0.00041162738177375597,0.0,0.0011554278351787422
418,0.9967,0.9967,0.9967115058200615,0.9967,0.9966987569998949,0.9999910507103188,0.9967,1.0,1.0,1.0,0.013725799645544896,0.9967000484466553,0.0,0.013725799645544896,0.00040483192671636334,0.00040483192671636334,0.0004041469632269095,0.00040483192671636334,0.0004056115732587243,2.8814125892975155e-6,0.00040483192671636334,0.0,0.0,0.0,0.0011515044660526958,0.0004048254878559473,0.0,0.0011515044660526958
419,0.9967,0.9967,0.9967115058200615,0.9967,0.9966987569998949,0.9999910974447619,0.9967,1.0,1.0,1.0,0.013691255512568423,0.9967000484466553,0.0,0.013691255512568423,0.00040483192671636334,0.00040483192671636334,0.0004041469632269095,0.00040483192671636334,0.0004056115732587243,2.870895251096899e-6,0.00040483192671636334,0.0,0.0,0.0,0.0011476003605053915,0.0004048254878559473,0.0,0.0011476003605053915
420,0.996725,0.996725,0.9967362582953092,0.996725,0.996723571639491,0.9999911990326865,0.996725,1.0,1.0,1.0,0.013656873786771748,0.9967250466346741,0.0,0.013656873786771748,0.0003622844186547476,0.0003622844186547476,0.0003624871174884311,0.0003622844186547476,0.00036324352816345873,2.840169834198868e-6,0.0003622844186547476,0.0,0.0,0.0,0.001143707276194176,0.00036228009735339074,0.0,0.001143707276194176
421,0.996725,0.996725,0.9967362582953092,0.996725,0.996723571639491,0.9999912536967678,0.996725,1.0,1.0,1.0,0.013622626959653366,0.9967250466346741,0.0,0.013622626959653366,0.0003622844186547476,0.0003622844186547476,0.0003624871174884311,0.0003622844186547476,0.00036324352816345873,2.802472035241405e-6,0.0003622844186547476,0.0,0.0,0.0,0.001139851042104644,0.00036228009735339074,0.0,0.001139851042104644
422,0.9967499999999999,0.9967499999999999,0.9967610107705566,0.9967499999999999,0.9967483401531221,0.9999913161010865,0.9967499999999999,1.0,1.0,1.0,0.013588503797648102,0.9967500448226929,0.0,0.013588503797648102,0.000372677996249984,0.000372677996249984,0.0003722441984794084,0.000372677996249984,0.00037370137965749657,2.7584815415889647e-6,0.000372677996249984,0.0,0.0,0.0,0.0011360058889548158,0.0003726731983539768,0.0,0.0011360058889548158
423,0.9967750000000001,0.9967750000000001,0.9967863272262528,0.9967750000000001,0.9967733782815775,0.9999913863921517,0.9967750000000001,1.0,1.0,1.0,0.013554533166380644,0.9967750430107116,0.0,0.013554533166380644,0.00038097098168877336,0.00038097098168877336,0.0003803715763682287,0.00038097098168877336,0.00038225918120210484,2.7481771044859468e-6,0.00038097098168877336,0.0,0.0,0.0,0.0011321818067598658,0.0003809659683481582,0.0,0.0011321818067598658
424,0.9968,0.9968,0.9968116436819491,0.9968,0.9967984154282211,0.9999914020191355,0.9968,1.0,1.0,1.0,0.013520696341741878,0.9968000411987304,0.0,0.013520696341741878,0.0004048319267163852,0.0004048319267163852,0.000404539455809683,0.0004048319267163852,0.0004059219407967664,2.75197512816681e-6,0.0004048319267163852,0.0,0.0,0.0,0.0011283809055401591,0.000404824669939941,0.0,0.0011283809055401591
425,0.9968,0.9968,0.9968116436819491,0.9968,0.9967984154282211,0.9999914724567093,0.9968,1.0,1.0,1.0,0.013486999903069341,0.9968000411987304,0.0,0.013486999903069341,0.0004048319267163852,0.0004048319267163852,0.000404539455809683,0.0004048319267163852,0.0004059219407967664,2.7651927730387595e-6,0.0004048319267163852,0.0,0.0,0.0,0.0011245979747569867,0.000404824669939941,0.0,0.0011245979747569867
426,0.9968,0.9968,0.9968116436819491,0.9968,0.9967984154282211,0.9999915662615046,0.9968,1.0,1.0,1.0,0.013453428213857985,0.9968000411987304,0.0,0.013453428213857985,0.0004048319267163852,0.0004048319267163852,0.000404539455809683,0.0004048319267163852,0.0004059219407967664,2.724672307496737e-6,0.0004048319267163852,0.0,0.0,0.0,0.0011208356136126404,0.000404824669939941,0.0,0.0011208356136126404
427,0.9968,0.9968,0.9968116436819491,0.9968,0.9967984154282211,0.9999916210577974,0.9968,1.0,1.0,1.0,0.013420006480125377,0.9968000411987304,0.0,0.013420006480125377,0.0004048319267163852,0.0004048319267163852,0.000404539455809683,0.0004048319267163852,0.0004059219407967664,2.672988038850912e-6,0.0004048319267163852,0.0,0.0,0.0,0.0011170967637668377,0.000404824669939941,0.0,0.0011170967637668377
428,0.9968,0.9968,0.9968116436819491,0.9968,0.9967984154282211,0.9999916523117653,0.9968,1.0,1.0,1.0,0.013386726198205193,0.9968000411987304,0.0,0.013386726198205193,0.0004048319267163852,0.0004048319267163852,0.000404539455809683,0.0004048319267163852,0.0004059219407967664,2.70040693254289e-6,0.0004048319267163852,0.0,0.0,0.0,0.001113379950194874,0.000404824669939941,0.0,0.001113379950194874
429,0.996825,0.996825,0.9968363350399738,0.996825,0.9968235137619559,0.9999917072545665,0.996825,1.0,1.0,1.0,0.01335356040042528,0.9968250453472137,0.0,0.01335356040042528,0.00044174527602331256,0.00044174527602331256,0.0004409846867514393,0.00044174527602331256,0.0004429848436060431,2.7327687820475816e-6,0.00044174527602331256,0.0,0.0,0.0,0.0011096909567570553,0.00044174436769566644,0.0,0.0011096909567570553
430,0.996875,0.996875,0.9968864039709174,0.996875,0.9968736007634845,0.9999917227493391,0.996875,1.0,1.0,1.0,0.013320547662260363,0.9968750476837158,0.0,0.013320547662260363,0.00042898458920782233,0.00042898458920782233,0.000427133065433279,0.00042898458920782233,0.00043004697242727565,2.7488712994429138e-6,0.00042898458920782233,0.0,0.0,0.0,0.0011060197046661934,0.0004289920922640457,0.0,0.0011060197046661934
431,0.996875,0.996875,0.9968864039709174,0.996875,0.9968736007634845,0.9999917620508592,0.996875,1.0,1.0,1.0,0.01328766037108228,0.9968750476837158,0.0,0.01328766037108228,0.00042898458920782233,0.00042898458920782233,0.000427133065433279,0.00042898458920782233,0.00043004697242727565,2.708203938485275e-6,0.00042898458920782233,0.0,0.0,0.0,0.0011023736576422046,0.0004289920922640457,0.0,0.0011023736576422046
432,0.996875,0.996875,0.9968864039709174,0.996875,0.9968736007634845,0.9999917933048271,0.996875,1.0,1.0,1.0,0.01325491814345677,0.9968750476837158,0.0,0.01325491814345677,0.00042898458920782233,0.00042898458920782233,0.000427133065433279,0.00042898458920782233,0.00043004697242727565,2.684326713391614e-6,0.00042898458920782233,0.0,0.0,0.0,0.0010987441909341988,0.0004289920922640457,0.0,0.0010987441909341988
433,0.996875,0.996875,0.9968864039709174,0.996875,0.9968736007634845,0.9999918324455412,0.996875,1.0,1.0,1.0,0.013222311347886909,0.9968750476837158,0.0,0.013222311347886909,0.00042898458920782233,0.00042898458920782233,0.000427133065433279,0.00042898458920782233,0.00043004697242727565,2.683578962835117e-6,0.00042898458920782233,0.0,0.0,0.0,0.0010951462003297983,0.0004289920922640457,0.0,0.0010951462003297983
434,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999918480725253,0.9968999999999999,1.0,1.0,1.0,0.013189831507046145,0.9969000518321991,0.0,0.013189831507046145,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.6632097270150984e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010915694636607048,0.0003944077975570383,0.0,0.0010915694636607048
435,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.99999189484986,0.9968999999999999,1.0,1.0,1.0,0.013157495137116868,0.9969000518321991,0.0,0.013157495137116868,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.676521052885795e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010880128641824124,0.0003944077975570383,0.0,0.0010880128641824124
436,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.99999197289546,0.9968999999999999,1.0,1.0,1.0,0.013125293929055584,0.9969000518321991,0.0,0.013125293929055584,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.65521067568453e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010844893631746422,0.0003944077975570383,0.0,0.0010844893631746422
437,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999920512224195,0.9968999999999999,1.0,1.0,1.0,0.013093220021621471,0.9969000518321991,0.0,0.013093220021621471,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.617680321095689e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010809762628474584,0.0003944077975570383,0.0,0.0010809762628474584
438,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999920747361498,0.9968999999999999,1.0,1.0,1.0,0.013061282262247634,0.9969000518321991,0.0,0.013061282262247634,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.6190982056350344e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010774895201222997,0.0003944077975570383,0.0,0.0010774895201222997
439,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999921374191887,0.9968999999999999,1.0,1.0,1.0,0.013029481992897263,0.9969000518321991,0.0,0.013029481992897263,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.5903124257348588e-6,0.0003944053188733078,0.0,0.0,0.0,0.001074026232554902,0.0003944077975570383,0.0,0.001074026232554902
440,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999921531926814,0.9968999999999999,1.0,1.0,1.0,0.012997822066229204,0.9969000518321991,0.0,0.012997822066229204,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.5715975240037087e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010705877454934357,0.0003944077975570383,0.0,0.0010705877454934357
441,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999922002487363,0.9968999999999999,1.0,1.0,1.0,0.012966293452336181,0.9969000518321991,0.0,0.012966293452336181,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.519805868625604e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010671636603477293,0.0003944077975570383,0.0,0.0010671636603477293
442,0.9968999999999999,0.9968999999999999,0.996911156446165,0.9968999999999999,0.9968986474254686,0.9999922474227055,0.9968999999999999,1.0,1.0,1.0,0.012934906972046514,0.9969000518321991,0.0,0.012934906972046514,0.0003944053188733078,0.0003944053188733078,0.00039306444843217224,0.0003944053188733078,0.0003952202066895235,2.508305810013277e-6,0.0003944053188733078,0.0,0.0,0.0,0.0010637635136227061,0.0003944077975570383,0.0,0.0010637635136227061
443,0.9969250000000001,0.9969250000000001,0.9969358478041898,0.9969250000000001,0.9969237457121615,0.9999922944644635,0.9969250000000001,1.0,1.0,1.0,0.012903640726796627,0.9969250500202179,0.0,0.012903640726796627,0.0004090979236211228,0.0004090979236211228,0.0004073864135199566,0.0004090979236211228,0.00041022011118674475,2.4799750229802333e-6,0.0004090979236211228,0.0,0.0,0.0,0.0010603914934452635,0.00040909781710841595,0.0,0.0010603914934452635
444,0.9969250000000001,0.9969250000000001,0.9969358478041898,0.9969250000000001,0.9969237457121615,0.9999923571475022,0.9969250000000001,1.0,1.0,1.0,0.01287252014157855,0.9969250500202179,0.0,0.01287252014157855,0.0004090979236211228,0.0004090979236211228,0.0004073864135199566,0.0004090979236211228,0.00041022011118674475,2.4883593643361045e-6,0.0004090979236211228,0.0,0.0,0.0,0.0010570406250662518,0.00040909781710841595,0.0,0.0010570406250662518
445,0.9969250000000001,0.9969250000000001,0.9969358478041898,0.9969250000000001,0.9969237457121615,0.999992411943795,0.9969250000000001,1.0,1.0,1.0,0.012841532049379004,0.9969250500202179,0.0,0.012841532049379004,0.0004090979236211228,0.0004090979236211228,0.0004073864135199566,0.0004090979236211228,0.00041022011118674475,2.496761521118834e-6,0.0004090979236211228,0.0,0.0,0.0,0.0010537061655961526,0.00040909781710841595,0.0,0.0010537061655961526
446,0.996975,0.996975,0.9969859167351334,0.996975,0.9969735520267484,0.9999924509380005,0.996975,1.0,1.0,1.0,0.01281066436780221,0.99697505235672,0.0,0.01281066436780221,0.00044798933519053324,0.00044798933519053324,0.00044550404705585986,0.00044798933519053324,0.00044889532669091964,2.5129576042255135e-6,0.00044798933519053324,0.0,0.0,0.0,0.001050398041844756,0.000447990867030965,0.0,0.001050398041844756
447,0.996975,0.996975,0.9969859167351334,0.996975,0.9969735520267484,0.9999924741730105,0.996975,1.0,1.0,1.0,0.01277994123876266,0.99697505235672,0.0,0.01277994123876266,0.00044798933519053324,0.00044798933519053324,0.00044550404705585986,0.00044798933519053324,0.00044889532669091964,2.5261304374377136e-6,0.00044798933519053324,0.0,0.0,0.0,0.0010471133909293199,0.000447990867030965,0.0,0.0010471133909293199
448,0.996975,0.996975,0.9969859167351334,0.996975,0.9969735520267484,0.9999924897999944,0.996975,1.0,1.0,1.0,0.012749340420361428,0.99697505235672,0.0,0.012749340420361428,0.00044798933519053324,0.00044798933519053324,0.00044550404705585986,0.00044798933519053324,0.00044889532669091964,2.53209452066557e-6,0.00044798933519053324,0.0,0.0,0.0,0.0010438409790246596,0.000447990867030965,0.0,0.0010438409790246596
449,0.996975,0.996975,0.9969859167351334,0.996975,0.9969735520267484,0.9999925523651191,0.996975,1.0,1.0,1.0,0.012718875777894151,0.99697505235672,0.0,0.012718875777894151,0.00044798933519053324,0.00044798933519053324,0.00044550404705585986,0.00044798933519053324,0.00044889532669091964,2.495189027676619e-6,0.00044798933519053324,0.0,0.0,0.0,0.0010405914377174695,0.000447990867030965,0.0,0.0010405914377174695
450,0.9970000000000001,0.9970000000000001,0.9970106692103811,0.9970000000000001,0.9969983046159132,0.9999926466094406,0.9970000000000001,1.0,1.0,1.0,0.012688544225881861,0.9970000505447387,0.0,0.012688544225881861,0.00048591265790377103,0.00048591265790377103,0.0004831598559298456,0.00048591265790377103,0.0004862244805963425,2.472570723880956e-6,0.00048591265790377103,0.0,0.0,0.0,0.001037358513736091,0.00048591151329479973,0.0,0.001037358513736091
451,0.997025,0.997025,0.9970353605684057,0.997025,0.9970234021281694,0.9999927011270131,0.997025,1.0,1.0,1.0,0.012658344353215643,0.9970250487327575,0.0,0.012658344353215643,0.0004779876799899934,0.0004779876799899934,0.0004756139461279843,0.0004779876799899934,0.00047812659113550117,2.4410050921262814e-6,0.0004779876799899934,0.0,0.0,0.0,0.0010341522770565832,0.00047798698195604237,0.0,0.0010341522770565832
452,0.997025,0.997025,0.9970353605684057,0.997025,0.9970234021281694,0.9999927401355159,0.997025,1.0,1.0,1.0,0.012628280433985534,0.9970250487327575,0.0,0.012628280433985534,0.0004779876799899934,0.0004779876799899934,0.0004756139461279843,0.0004779876799899934,0.00047812659113550117,2.4491183943870356e-6,0.0004779876799899934,0.0,0.0,0.0,0.0010309570889553154,0.00047798698195604237,0.0,0.0010309570889553154
453,0.997025,0.997025,0.9970353605684057,0.997025,0.9970234021281694,0.9999928026863433,0.997025,1.0,1.0,1.0,0.012598327382857155,0.9970250487327575,0.0,0.012598327382857155,0.0004779876799899934,0.0004779876799899934,0.0004756139461279843,0.0004779876799899934,0.00047812659113550117,2.4430625384666917e-6,0.0004779876799899934,0.0,0.0,0.0,0.0010277813151570398,0.00047798698195604237,0.0,0.0010277813151570398
454,0.99705,0.99705,0.9970601130436532,0.99705,0.9970484646106017,0.9999928183276244,0.99705,1.0,1.0,1.0,0.012568509525793737,0.9970500528812408,0.0,0.012568509525793737,0.0004377975178854311,0.0004377975178854311,0.0004355781910037442,0.0004377975178854311,0.00043780979016302555,2.423906505631379e-6,0.0004377975178854311,0.0,0.0,0.0,0.001024631232002123,0.00043778999076875714,0.0,0.001024631232002123
455,0.997075,0.997075,0.9970848655189007,0.997075,0.9970732482904809,0.9999928183276244,0.997075,1.0,1.0,1.0,0.012538826055494343,0.9970750510692596,0.0,0.012538826055494343,0.0004090979236210964,0.0004090979236210964,0.00040681911929302717,0.0004090979236210964,0.0004092851021237549,2.423906505631379e-6,0.0004090979236210964,0.0,0.0,0.0,0.0010215038085890432,0.00040909296045288986,0.0,0.0010215038085890432
456,0.9971,0.9971,0.9971095568769254,0.9971,0.9970983458027372,0.9999928650906622,0.9971,1.0,1.0,1.0,0.012509262901720164,0.9971000492572785,0.0,0.012509262901720164,0.0003763863263545502,0.0003763863263545502,0.00037457280705516254,0.0003763863263545502,0.0003762467461617099,2.413999473461012e-6,0.0003763863263545502,0.0,0.0,0.0,0.0010183798162458888,0.00037638455999410486,0.0,0.0010183798162458888
457,0.9971249999999999,0.9971249999999999,0.9971342482349501,0.9971249999999999,0.9971234433528368,0.9999928886043923,0.9971249999999999,1.0,1.0,1.0,0.012479829451728007,0.9971250474452973,0.0,0.012479829451728007,0.00042898458920779745,0.00042898458920779745,0.0004265799484113733,0.00042898458920779745,0.0004288204263990895,2.39738600074874e-6,0.00042898458920779745,0.0,0.0,0.0,0.0010152803754543318,0.00042897858399113664,0.0,0.0010152803754543318
458,0.9971249999999999,0.9971249999999999,0.9971342482349501,0.9971249999999999,0.9971234433528368,0.9999929118394025,0.9971249999999999,1.0,1.0,1.0,0.012450512518652448,0.9971250474452973,0.0,0.012450512518652448,0.00042898458920779745,0.00042898458920779745,0.0004265799484113733,0.00042898458920779745,0.0004288204263990895,2.3661043267866347e-6,0.00042898458920779745,0.0,0.0,0.0,0.001012204369386886,0.00042897858399113664,0.0,0.001012204369386886
459,0.9971249999999999,0.9971249999999999,0.9971342482349501,0.9971249999999999,0.9971234433528368,0.9999929353674301,0.9971249999999999,1.0,1.0,1.0,0.01242132008372413,0.9971250474452973,0.0,0.01242132008372413,0.00042898458920779745,0.00042898458920779745,0.0004265799484113733,0.00042898458920779745,0.0004288204263990895,2.382742132404647e-6,0.00042898458920779745,0.0,0.0,0.0,0.00100913105360551,0.00042897858399113664,0.0,0.00100913105360551
460,0.9971249999999999,0.9971249999999999,0.9971342482349501,0.9971249999999999,0.9971234433528368,0.9999929824234849,0.9971249999999999,1.0,1.0,1.0,0.012392253457129706,0.9971250474452973,0.0,0.012392253457129706,0.00042898458920779745,0.00042898458920779745,0.0004265799484113733,0.00042898458920779745,0.0004288204263990895,2.3434188952746016e-6,0.00042898458920779745,0.0,0.0,0.0,0.0010060875753465355,0.00042897858399113664,0.0,0.0010060875753465355
461,0.9971249999999999,0.9971249999999999,0.9971342482349501,0.9971249999999999,0.9971234433528368,0.9999930531254817,0.9971249999999999,1.0,1.0,1.0,0.012363305369185777,0.9971250474452973,0.0,0.012363305369185777,0.00042898458920779745,0.00042898458920779745,0.0004265799484113733,0.00042898458920779745,0.0004288204263990895,2.331376922721541e-6,0.00042898458920779745,0.0,0.0,0.0,0.001003055962921973,0.00042897858399113664,0.0,0.001003055962921973
462,0.9971249999999999,0.9971249999999999,0.9971342482349501,0.9971249999999999,0.9971234433528368,0.999993099874222,0.9971249999999999,1.0,1.0,1.0,0.012334470388433914,0.9971250474452973,0.0,0.012334470388433914,0.00042898458920779745,0.00042898458920779745,0.0004265799484113733,0.00042898458920779745,0.0004288204263990895,2.3308909766950357e-6,0.00042898458920779745,0.0,0.0,0.0,0.0010000497928261437,0.00042897858399113664,0.0,0.0010000497928261437
463,0.9971500000000001,0.9971500000000001,0.9971590007101977,0.9971500000000001,0.9971484905184974,0.9999931390435307,0.9971500000000001,1.0,1.0,1.0,0.012305757336137755,0.997150045633316,0.0,0.012305757336137755,0.0004281744192888429,0.0004281744192888429,0.0004260480381127159,0.0004281744192888429,0.0004278842185098119,2.3270456577722216e-6,0.0004281744192888429,0.0,0.0,0.0,0.0009970364468065698,0.00042816736027145917,0.0,0.0009970364468065698
464,0.9972,0.9972,0.9972085056606927,0.9972,0.997198026749061,0.9999932254011059,0.9972,1.0,1.0,1.0,0.012277163768864173,0.9972000420093536,0.0,0.012277163768864173,0.0004377975178854649,0.0004377975178854649,0.00043533906677907053,0.0004377975178854649,0.0004372545001288746,2.2940672023772338e-6,0.0004377975178854649,0.0,0.0,0.0,0.000994058640260622,0.0004377907470962888,0.0,0.000994058640260622
465,0.9972,0.9972,0.9972085056606927,0.9972,0.997198026749061,0.9999932801973985,0.9972,1.0,1.0,1.0,0.012248687172967412,0.9972000420093536,0.0,0.012248687172967412,0.0004377975178854649,0.0004377975178854649,0.00043533906677907053,0.0004377975178854649,0.0004372545001288746,2.2842792755887296e-6,0.0004377975178854649,0.0,0.0,0.0,0.000991093691660854,0.0004377907470962888,0.0,0.000991093691660854
466,0.9972,0.9972,0.9972085056606927,0.9972,0.997198026749061,0.9999933114656636,0.9972,1.0,1.0,1.0,0.012220316210621387,0.9972000420093536,0.0,0.012220316210621387,0.0004377975178854649,0.0004377975178854649,0.00043533906677907053,0.0004377975178854649,0.0004372545001288746,2.2960383018567895e-6,0.0004377975178854649,0.0,0.0,0.0,0.0009881407158493344,0.0004377907470962888,0.0,0.0009881407158493344
467,0.9972,0.9972,0.9972085056606927,0.9972,0.997198026749061,0.9999933272391562,0.9972,1.0,1.0,1.0,0.012192065635528803,0.9972000420093536,0.0,0.012192065635528803,0.0004377975178854649,0.0004377975178854649,0.00043533906677907053,0.0004377975178854649,0.0004372545001288746,2.292313526951471e-6,0.0004377975178854649,0.0,0.0,0.0,0.000985197510994274,0.0004377907470962888,0.0,0.000985197510994274
468,0.997225,0.997225,0.9972332581359401,0.997225,0.9972227952156502,0.999993413303714,0.997225,1.0,1.0,1.0,0.01216394389809482,0.9972250401973725,0.0,0.01216394389809482,0.00041583249832917023,0.00041583249832917023,0.0004135898589271294,0.00041583249832917023,0.0004156328667029191,2.2229134707904608e-6,0.00041583249832917023,0.0,0.0,0.0,0.0009822870325765134,0.0004158274435119504,0.0,0.0009822870325765134
469,0.997225,0.997225,0.9972332581359401,0.997225,0.9972227952156502,0.9999934602132603,0.997225,1.0,1.0,1.0,0.012135914391442992,0.9972250401973725,0.0,0.012135914391442992,0.00041583249832917023,0.00041583249832917023,0.0004135898589271294,0.00041583249832917023,0.0004156328667029191,2.2081744544196893e-6,0.00041583249832917023,0.0,0.0,0.0,0.0009793830072357844,0.0004158274435119504,0.0,0.0009793830072357844
470,0.997225,0.997225,0.9972332581359401,0.997225,0.9972227952156502,0.9999934914958226,0.997225,1.0,1.0,1.0,0.012107990248740442,0.9972250401973725,0.0,0.012107990248740442,0.00041583249832917023,0.00041583249832917023,0.0004135898589271294,0.00041583249832917023,0.0004156328667029191,2.214891631174525e-6,0.00041583249832917023,0.0,0.0,0.0,0.0009764904916698198,0.0004158274435119504,0.0,0.0009764904916698198
471,0.9972749999999999,0.9972749999999999,0.9972833270668839,0.9972749999999999,0.9972728812988259,0.9999935384053689,0.9972749999999999,1.0,1.0,1.0,0.012080195389205097,0.99727503657341,0.0,0.012080195389205097,0.00038097098168875866,0.00038097098168875866,0.0003782017201561185,0.00038097098168875866,0.0003804540810210722,2.1942460551014885e-6,0.00038097098168875866,0.0,0.0,0.0,0.0009736118404553196,0.00038096814145200286,0.0,0.0009736118404553196
472,0.9972749999999999,0.9972749999999999,0.9972833270668839,0.9972749999999999,0.9972728812988259,0.9999935538858441,0.9972749999999999,1.0,1.0,1.0,0.012052493979130899,0.99727503657341,0.0,0.012052493979130899,0.00038097098168875866,0.00038097098168875866,0.0003782017201561185,0.00038097098168875866,0.0003804540810210722,2.178779196388085e-6,0.00038097098168875866,0.0,0.0,0.0,0.0009707539186231082,0.00038096814145200286,0.0,0.0009707539186231082
473,0.9972749999999999,0.9972749999999999,0.9972833270668839,0.9972749999999999,0.9972728812988259,0.9999936164223746,0.9972749999999999,1.0,1.0,1.0,0.012024905556959736,0.99727503657341,0.0,0.012024905556959736,0.00038097098168875866,0.00038097098168875866,0.0003782017201561185,0.00038097098168875866,0.0003804540810210722,2.146043295167901e-6,0.00038097098168875866,0.0,0.0,0.0,0.0009679057399573707,0.00038096814145200286,0.0,0.0009679057399573707
474,0.9972749999999999,0.9972749999999999,0.9972833270668839,0.9972749999999999,0.9972728812988259,0.9999936396430874,0.9972749999999999,1.0,1.0,1.0,0.011997419023329556,0.99727503657341,0.0,0.011997419023329556,0.00038097098168875866,0.00038097098168875866,0.0003782017201561185,0.00038097098168875866,0.0003804540810210722,2.14524341642107e-6,0.00038097098168875866,0.0,0.0,0.0,0.0009650748450135381,0.00038096814145200286,0.0,0.0009650748450135381
475,0.9972749999999999,0.9972749999999999,0.9972833270668839,0.9972749999999999,0.9972728812988259,0.9999937260006625,0.9972749999999999,1.0,1.0,1.0,0.011970041340939654,0.99727503657341,0.0,0.011970041340939654,0.00038097098168875866,0.00038097098168875866,0.0003782017201561185,0.00038097098168875866,0.0003804540810210722,2.0947710589115613e-6,0.00038097098168875866,0.0,0.0,0.0,0.000962261207096808,0.00038096814145200286,0.0,0.000962261207096808
476,0.997325,0.997325,0.997332832017379,0.997325,0.9973226670567719,0.9999937885371928,0.997325,1.0,1.0,1.0,0.011942753577180828,0.9973250389099121,0.0,0.011942753577180828,0.0004257346591481782,0.0004257346591481782,0.0004220673874013876,0.0004257346591481782,0.0004254166784531622,2.078037207069443e-6,0.0004257346591481782,0.0,0.0,0.0,0.0009594606436049114,0.00042573024775123926,0.0,0.0009594606436049114
477,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999938278387128,0.99735,1.0,1.0,1.0,0.011915589475288679,0.9973500370979309,0.0,0.011915589475288679,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,2.0849007498718445e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009566724337255083,0.0004116322085268322,0.0,0.0009566724337255083
478,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999938982905838,0.99735,1.0,1.0,1.0,0.01188852436368442,0.9973500370979309,0.0,0.01188852436368442,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,2.0641532571155753e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009538960821357735,0.0004116322085268322,0.0,0.0009538960821357735
479,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.999993913931865,0.99735,1.0,1.0,1.0,0.011861546424407237,0.9973500370979309,0.0,0.011861546424407237,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,2.0432193204237557e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009511372219642802,0.0004116322085268322,0.0,0.0009511372219642802
480,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999939374455954,0.99735,1.0,1.0,1.0,0.011834690298241994,0.9973500370979309,0.0,0.011834690298241994,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,2.0383983420117377e-6,0.00041163630117429064,0.0,0.0,0.0,0.000948398231503897,0.0004116322085268322,0.0,0.000948398231503897
481,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999939609736227,0.99735,1.0,1.0,1.0,0.011807923753566336,0.9973500370979309,0.0,0.011807923753566336,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,2.0351142112157844e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009456642914913283,0.0004116322085268322,0.0,0.0009456642914913283
482,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999940235556842,0.99735,1.0,1.0,1.0,0.011781261577159214,0.9973500370979309,0.0,0.011781261577159214,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,1.9917896465265056e-6,0.00041163630117429064,0.0,0.0,0.0,0.000942944886654715,0.0004116322085268322,0.0,0.000942944886654715
483,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999940627249929,0.99735,1.0,1.0,1.0,0.011754697553250166,0.9973500370979309,0.0,0.011754697553250166,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,1.9704676075256627e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009402397979704304,0.0004116322085268322,0.0,0.0009402397979704304
484,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999940783662741,0.99735,1.0,1.0,1.0,0.011728235384157588,0.9973500370979309,0.0,0.011728235384157588,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,1.9878209003375836e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009375540443449064,0.0004116322085268322,0.0,0.0009375540443449064
485,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999941097810477,0.99735,1.0,1.0,1.0,0.011701858653406843,0.9973500370979309,0.0,0.011701858653406843,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,1.9874617502983775e-6,0.00041163630117429064,0.0,0.0,0.0,0.000934883468005853,0.0004116322085268322,0.0,0.000934883468005853
486,0.99735,0.99735,0.9973575844926265,0.99735,0.9973477297114506,0.9999941489360593,0.99735,1.0,1.0,1.0,0.011675586212825037,0.9973500370979309,0.0,0.011675586212825037,0.00041163630117429064,0.00041163630117429064,0.0004083265111560938,0.00041163630117429064,0.00041140196871814724,1.983967637398596e-6,0.00041163630117429064,0.0,0.0,0.0,0.0009322118903640936,0.0004116322085268322,0.0,0.0009322118903640936
487,0.9973750000000001,0.9973750000000001,0.997382336967874,0.9973750000000001,0.997372513429033,0.999994188105368,0.9973750000000001,1.0,1.0,1.0,0.011649413875733348,0.9973750412464142,0.0,0.011649413875733348,0.000412478955692157,0.000412478955692157,0.00040935791251125146,0.000412478955692157,0.0004123204079826926,2.020500277428347e-6,0.000412478955692157,0.0,0.0,0.0,0.0009295723320817071,0.0004124751508049116,0.0,0.0009295723320817071
488,0.9973750000000001,0.9973750000000001,0.997382336967874,0.9973750000000001,0.997372513429033,0.9999942195058447,0.9973750000000001,1.0,1.0,1.0,0.011623342914630911,0.9973750412464142,0.0,0.011623342914630911,0.000412478955692157,0.000412478955692157,0.00040935791251125146,0.000412478955692157,0.0004123204079826926,2.018753435614452e-6,0.000412478955692157,0.0,0.0,0.0,0.0009269343500154,0.0004124751508049116,0.0,0.0009269343500154
489,0.9974000000000001,0.9974000000000001,0.9974070894431215,0.9974000000000001,0.9973975609954756,0.999994258660856,0.9974000000000001,1.0,1.0,1.0,0.011597350429074713,0.997400039434433,0.0,0.011597350429074713,0.00039440531887331086,0.00039440531887331086,0.0003913616150371844,0.00039440531887331086,0.00039414237910583277,1.9999970726989215e-6,0.00039440531887331086,0.0,0.0,0.0,0.0009243231279456377,0.0003944019206787481,0.0,0.0009243231279456377
490,0.9974000000000001,0.9974000000000001,0.9974070894431215,0.9974000000000001,0.9973975609954756,0.9999943055561051,0.9974000000000001,1.0,1.0,1.0,0.011571462870905552,0.997400039434433,0.0,0.011571462870905552,0.00039440531887331086,0.00039440531887331086,0.0003913616150371844,0.00039440531887331086,0.00039414237910583277,1.9967760281176774e-6,0.00039440531887331086,0.0,0.0,0.0,0.0009217153076734175,0.0003944019206787481,0.0,0.0009217153076734175
491,0.9974000000000001,0.9974000000000001,0.9974070894431215,0.9974000000000001,0.9973975609954756,0.9999943837482137,0.9974000000000001,1.0,1.0,1.0,0.011545669479237672,0.997400039434433,0.0,0.011545669479237672,0.00039440531887331086,0.00039440531887331086,0.0003913616150371844,0.00039440531887331086,0.00039414237910583277,1.947843340184336e-6,0.00039440531887331086,0.0,0.0,0.0,0.0009191269691357893,0.0003944019206787481,0.0,0.0009191269691357893
492,0.997425,0.997425,0.9974317808011461,0.997425,0.9974226593669137,0.9999944306720572,0.997425,1.0,1.0,1.0,0.011519968858712044,0.9974250376224518,0.0,0.011519968858712044,0.0003545341231030344,0.0003545341231030344,0.000351901478931257,0.0003545341231030344,0.00035398378409498137,1.9163174761403293e-6,0.0003545341231030344,0.0,0.0,0.0,0.0009165447814689419,0.0003545341123563286,0.0,0.0009165447814689419
493,0.997475,0.997475,0.997481788614867,0.997475,0.9974727940258135,0.9999944462990411,0.997475,1.0,1.0,1.0,0.01149437271468634,0.9974750399589538,0.0,0.01149437271468634,0.0003216709844270087,0.0003216709844270087,0.000318717796834711,0.0003216709844270087,0.00032106978953843533,1.9283965050309006e-6,0.0003216709844270087,0.0,0.0,0.0,0.0009139723986285461,0.00032167134738665383,0.0,0.0009139723986285461
494,0.9974999999999999,0.9974999999999999,0.9975065410901147,0.9974999999999999,0.997497857625477,0.9999944852932467,0.9974999999999999,1.0,1.0,1.0,0.011468851142524748,0.9975000381469726,0.0,0.011468851142524748,0.00033333333333336644,0.00033333333333336644,0.0003304658951178433,0.00033333333333336644,0.00033303860610160057,1.885150108955201e-6,0.00033333333333336644,0.0,0.0,0.0,0.0009114200909273768,0.0003333340093485478,0.0,0.0009114200909273768
495,0.9974999999999999,0.9974999999999999,0.9975065410901147,0.9974999999999999,0.997497857625477,0.9999945323493018,0.9974999999999999,1.0,1.0,1.0,0.011443445179807592,0.9975000381469726,0.0,0.011443445179807592,0.00033333333333336644,0.00033333333333336644,0.0003304658951178433,0.00033333333333336644,0.00033303860610160057,1.8402970317432694e-6,0.00033333333333336644,0.0,0.0,0.0,0.0009088871892489222,0.0003333340093485478,0.0,0.0009088871892489222
496,0.99755,0.99755,0.9975560460406097,0.99755,0.9975473939409605,0.9999945558773291,0.99755,1.0,1.0,1.0,0.011418118078302696,0.9975500345230103,0.0,0.011418118078302696,0.00034960294939007666,0.00034960294939007666,0.0003465057984052353,0.00034960294939007666,0.0003492563362593896,1.8503051834821353e-6,0.00034960294939007666,0.0,0.0,0.0,0.0009063545036018672,0.00034960507892651675,0.0,0.0009063545036018672
497,0.99755,0.99755,0.9975560460406097,0.99755,0.9975473939409605,0.9999945794053566,0.99755,1.0,1.0,1.0,0.011392882137740493,0.9975500345230103,0.0,0.011392882137740493,0.00034960294939007666,0.00034960294939007666,0.0003465057984052353,0.00034960294939007666,0.0003492563362593896,1.849470868590622e-6,0.00034960294939007666,0.0,0.0,0.0,0.0009038469294293434,0.00034960507892651675,0.0,0.0009038469294293434
498,0.99755,0.99755,0.9975560460406097,0.99755,0.9975473939409605,0.9999946264614117,0.99755,1.0,1.0,1.0,0.01136774250432242,0.9975500345230103,0.0,0.01136774250432242,0.00034960294939007666,0.00034960294939007666,0.0003465057984052353,0.00034960294939007666,0.0003492563362593896,1.8456744161420581e-6,0.00034960294939007666,0.0,0.0,0.0,0.0009013522484058699,0.00034960507892651675,0.0,0.0009013522484058699
499,0.997575,0.997575,0.9975807985158571,0.997575,0.9975721467669123,0.999994649975142,0.997575,1.0,1.0,1.0,0.011342709630079075,0.9975750327110291,0.0,0.011342709630079075,0.0003736085295243561,0.0003736085295243561,0.000370437036729878,0.0003736085295243561,0.00037325324214319963,1.8554451722614905e-6,0.0003736085295243561,0.0,0.0,0.0,0.0008988673088050591,0.0003736089268535069,0.0,0.0008988673088050591
500,0.997575,0.997575,0.9975807985158571,0.997575,0.9975721467669123,0.9999946733709579,0.997575,1.0,1.0,1.0,0.011317751967249125,0.9975750327110291,0.0,0.011317751967249125,0.0003736085295243561,0.0003736085295243561,0.000370437036729878,0.0003736085295243561,0.00037325324214319963,1.8594008566200663e-6,0.0003736085295243561,0.0,0.0,0.0,0.0008963999963709813,0.0003736089268535069,0.0,0.0008963999963709813
501,0.997575,0.997575,0.9975807985158571,0.997575,0.9975721467669123,0.9999946888514332,0.997575,1.0,1.0,1.0,0.011292883211840165,0.9975750327110291,0.0,0.011292883211840165,0.0003736085295243561,0.0003736085295243561,0.000370437036729878,0.0003736085295243561,0.00037325324214319963,1.8579255599265527e-6,0.0003736085295243561,0.0,0.0,0.0,0.0008939331282197297,0.0003736089268535069,0.0,0.0008939331282197297
502,0.997625,0.997625,0.9976303034663523,0.997625,0.9976219470313517,0.9999947046249259,0.997625,1.0,1.0,1.0,0.011268115409920534,0.9976250350475311,0.0,0.011268115409920534,0.00035843021946012083,0.00035843021946012083,0.0003554786037004145,0.00035843021946012083,0.0003579366778073998,1.856227205332343e-6,0.00035843021946012083,0.0,0.0,0.0,0.0008914904056813234,0.0003584296469270921,0.0,0.0008914904056813234
503,0.997625,0.997625,0.9976303034663523,0.997625,0.9976219470313517,0.9999947515487694,0.997625,1.0,1.0,1.0,0.01124343888696536,0.9976250350475311,0.0,0.01124343888696536,0.00035843021946012083,0.00035843021946012083,0.0003554786037004145,0.00035843021946012083,0.0003579366778073998,1.8326180366157117e-6,0.00035843021946012083,0.0,0.0,0.0,0.0008890644677163604,0.0003584296469270921,0.0,0.0008890644677163604
504,0.9976499999999999,0.9976499999999999,0.9976550559415998,0.9976499999999999,0.9976469792373445,0.9999947673222621,0.9976499999999999,1.0,1.0,1.0,0.01121884252161089,0.9976500332355499,0.0,0.01121884252161089,0.0003763863263545408,0.0003763863263545408,0.0003734137124812385,0.0003763863263545408,0.00037585087826954666,1.8227861924985664e-6,0.0003763863263545408,0.0,0.0,0.0,0.000886649789674612,0.0003763845599941132,0.0,0.000886649789674612
505,0.9976499999999999,0.9976499999999999,0.9976550559415998,0.9976499999999999,0.9976469792373445,0.9999948222650634,0.9976499999999999,1.0,1.0,1.0,0.011194346004704966,0.9976500332355499,0.0,0.011194346004704966,0.0003763863263545408,0.0003763863263545408,0.0003734137124812385,0.0003763863263545408,0.00037585087826954666,1.8224299921343143e-6,0.0003763863263545408,0.0,0.0,0.0,0.0008842358915786448,0.0003763845599941132,0.0,0.0008842358915786448
506,0.9976499999999999,0.9976499999999999,0.9976550559415998,0.9976499999999999,0.9976469792373445,0.9999948693211185,0.9976499999999999,1.0,1.0,1.0,0.011169943138803701,0.9976500332355499,0.0,0.011169943138803701,0.0003763863263545408,0.0003763863263545408,0.0003734137124812385,0.0003763863263545408,0.00037585087826954666,1.8177696647766348e-6,0.0003763863263545408,0.0,0.0,0.0,0.0008818576351484381,0.0003763845599941132,0.0,0.0008818576351484381
507,0.9976749999999999,0.9976749999999999,0.9976798084168473,0.9976749999999999,0.9976720274055699,0.9999949162306647,0.9976749999999999,1.0,1.0,1.0,0.011145621478651002,0.9976750314235687,0.0,0.011145621478651002,0.0003736085295243372,0.0003736085295243372,0.00037090084427556495,0.0003736085295243372,0.0003731015270655613,1.7974237579019254e-6,0.0003736085295243372,0.0,0.0,0.0,0.0008794698710456366,0.0003736084835670851,0.0,0.0008794698710456366
508,0.9977,0.9977,0.9977045608920948,0.9977,0.9976970601710402,0.9999949398766065,0.9977,1.0,1.0,1.0,0.01112138772595379,0.997700035572052,0.0,0.01112138772595379,0.00040483192671637527,0.00040483192671637527,0.00040191090752966096,0.00040483192671637527,0.00040433837172710945,1.831215574896368e-6,0.00040483192671637527,0.0,0.0,0.0,0.0008771019073437192,0.0004048377573729312,0.0,0.0008771019073437192
509,0.9977,0.9977,0.9977045608920948,0.9977,0.9976970601710402,0.99999497101266,0.9977,1.0,1.0,1.0,0.01109724755489052,0.997700035572052,0.0,0.01109724755489052,0.00040483192671637527,0.00040483192671637527,0.00040191090752966096,0.00040483192671637527,0.00040433837172710945,1.8248308929422483e-6,0.00040483192671637527,0.0,0.0,0.0,0.0008747493534847467,0.0004048377573729312,0.0,0.0008747493534847467
510,0.9977,0.9977,0.9977045608920948,0.9977,0.9976970601710402,0.9999950413323196,0.9977,1.0,1.0,1.0,0.01107319500027538,0.997700035572052,0.0,0.01107319500027538,0.00040483192671637527,0.00040483192671637527,0.00040191090752966096,0.00040483192671637527,0.00040433837172710945,1.8132876610141055e-6,0.00040483192671637527,0.0,0.0,0.0,0.0008724057450596233,0.0004048377573729312,0.0,0.0008724057450596233
511,0.9977,0.9977,0.9977045608920948,0.9977,0.9976970601710402,0.9999950648603472,0.9977,1.0,1.0,1.0,0.011049228953453966,0.997700035572052,0.0,0.011049228953453966,0.00040483192671637527,0.00040483192671637527,0.00040191090752966096,0.00040483192671637527,0.00040433837172710945,1.7920278373955847e-6,0.00040483192671637527,0.0,0.0,0.0,0.0008700777947389636,0.0004048377573729312,0.0,0.0008700777947389636
512,0.9977,0.9977,0.9977045608920948,0.9977,0.9976970601710402,0.9999950805016283,0.9977,1.0,1.0,1.0,0.011025350112704616,0.997700035572052,0.0,0.011025350112704616,0.00040483192671637527,0.00040483192671637527,0.00040191090752966096,0.00040483192671637527,0.00040433837172710945,1.7949552303014707e-6,0.00040483192671637527,0.0,0.0,0.0,0.0008677596243269637,0.0004048377573729312,0.0,0.0008677596243269637


==> data/level_sets/ensemble_metrics_summary/train/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.20250000000000004,0.20250000000000004,0.2,0.20250000000000004,0.06735966735966736,0.5,0.20250000000000004,0.40449999999999997,0.6065,0.804,1.6093464585898016,0.20250001549720764,0.0,1.6093464585898016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.6984250000000001,0.6984250000000001,0.6991877552820295,0.6984250000000001,0.664616024045126,0.8922539781890692,0.6984250000000001,0.947275,0.9898,0.9997,0.8216102549465816,0.6984250366687774,2.9673508167266847,0.8216102549465816,0.03053755656746476,0.03053755656746476,0.030312600351929612,0.03053755656746476,0.04286457772189358,0.01859384745235698,0.03053755656746476,0.01367908480531906,0.007281826693900329,0.0006433419688539524,0.0519343867513058,0.030537563329839593,0.3629978176979336,0.0519343867513058
2,0.860025,0.860025,0.8604768648260388,0.860025,0.8582987326961813,0.9724748739089868,0.860025,0.9788,0.99665,0.9991749999999999,0.46107943427763365,0.8600250482559204,0.787490701675415,0.46107943427763365,0.033262518528952185,0.033262518528952185,0.03332686339483981,0.033262518528952185,0.0342629059532845,0.009445048240103091,0.033262518528952185,0.0093145644616971,0.0015509853498842459,0.0008083762875184995,0.05721728627331949,0.03326252404648082,0.04402405581489707,0.05721728627331949
3,0.9040250000000001,0.9040250000000001,0.9043374885071674,0.9040250000000001,0.9024073407177948,0.9858470794601418,0.9040250000000001,0.990225,0.99855,1.0,0.3318738487585204,0.9040250360965729,0.790869164466858,0.3318738487585204,0.017242329212338633,0.017242329212338633,0.017452101343286338,0.017242329212338633,0.018019791101361992,0.004649827585074597,0.017242329212338633,0.004865482161786909,0.0008563488385776592,0.0,0.032136781865367475,0.017242323795263862,0.0474549783199292,0.032136781865367475
4,0.9272,0.9272,0.9275018065973193,0.9272,0.9262892336636621,0.9923177691533936,0.9272,0.994675,0.9991749999999999,1.0,0.2606462168046261,0.9272000372409821,0.8097468376159668,0.2606462168046261,0.012681351137267127,0.012681351137267127,0.012693894265647456,0.012681351137267127,0.0130089606562345,0.0029209097418829706,0.012681351137267127,0.003212497297880385,0.0006566962768281803,0.0,0.02410234534169825,0.012681354569664325,0.04985230307079411,0.02410234534169825
5,0.9457000000000001,0.9457000000000001,0.9459672587016732,0.9457000000000001,0.9451907267879122,0.9962864899584961,0.9457000000000001,0.9968999999999999,0.9993000000000001,1.0,0.20136616442889407,0.9457000374794007,0.8149821519851684,0.20136616442889407,0.00542601756969757,0.00542601756969757,0.005426211319358264,0.00542601756969757,0.0054582126643289075,0.0005607469146710367,0.00542601756969757,0.0012315302134607267,0.0005627314338711269,0.0,0.01745728251797867,0.005426021646846038,0.044298578329423285,0.01745728251797867
6,0.95595,0.95595,0.9561989603930398,0.95595,0.9555716854160743,0.9974557735311802,0.95595,0.9980499999999999,0.9994500000000001,1.0,0.16811096497453143,0.9559500396251679,0.8219230651855469,0.16811096497453143,0.00729516582706964,0.00729516582706964,0.0072586888955041414,0.00729516582706964,0.007432421052594018,0.0007751175133441437,0.00729516582706964,0.0013834337312964848,0.000468448977418513,0.0,0.02046704493331009,0.0072951650249367846,0.052940163774020686,0.02046704493331009
7,0.960675,0.960675,0.9608964880127038,0.960675,0.9603840532351388,0.9980915683832918,0.960675,0.99825,0.9997250000000001,1.0,0.14740917507983578,0.9606750428676605,1.0125561237335206,0.14740917507983578,0.006897110908843569,0.006897110908843569,0.006863431933565663,0.006897110908843569,0.007000121249571209,0.0007912621074501996,0.006897110908843569,0.000905231707600033,0.0004632314036562276,0.0,0.02193195190218473,0.006897121535991811,0.08661331303386044,0.02193195190218473
8,0.9671749999999999,0.9671749999999999,0.9673508242188781,0.9671749999999999,0.9669807058326502,0.9987161114644083,0.9671749999999999,0.999,0.999875,1.0,0.12508795262581457,0.9671750485897064,0.8372662544250489,0.12508795262581457,0.00770466128752947,0.00770466128752947,0.007664387941512167,0.00770466128752947,0.007794803741719939,0.0007861750946286337,0.00770466128752947,0.000978945010372585,0.0002124591463996769,0.0,0.020290861783505924,0.00770465571697971,0.05352628474236359,0.020290861783505924
9,0.968825,0.968825,0.968984209849987,0.968825,0.9686560343236336,0.9989963185498295,0.968825,0.9992000000000001,0.9999,1.0,0.1156187903745737,0.9688250422477722,0.847064757347107,0.1156187903745737,0.007282065106974915,0.007282065106974915,0.007257434063668375,0.007282065106974915,0.007355620018716549,0.00044220268809847603,0.007282065106974915,0.0008644201653259915,0.00024152294576980132,0.0,0.01780648483672979,0.0072820574278762845,0.054195929486699074,0.01780648483672979
10,0.9712249999999999,0.9712249999999999,0.9713910857696465,0.9712249999999999,0.9710717624153309,0.9991597195244829,0.9712249999999999,0.9992000000000001,0.9999499999999999,1.0,0.10896587231142325,0.9712250411510468,0.8498974800109863,0.10896587231142325,0.004795035047954396,0.004795035047954396,0.0047547860397034025,0.004795035047954396,0.0048698180391061035,0.000300942926226592,0.004795035047954396,0.0008724168218868181,0.00010540925533890991,0.0,0.012501473422372079,0.004795044780507738,0.049140290500567764,0.012501473422372079


==> data/level_sets/ensemble_metrics_summary/train/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.2025,0.2025,0.2,0.2025,0.06735966735966736,0.5,0.2025,0.4045,0.6065,0.804,1.6093464585898016,0.20250001549720764,0.0,1.6093464585898016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.8495277777777779,0.8495277777777779,0.8503337199652461,0.8495277777777779,0.8391268500640992,0.9551470258344447,0.8495277777777779,0.97925,0.9983055555555556,0.9994166666666666,0.4576253781067259,0.8495278159777323,3.4953348106808133,0.4576253781067259,0.02685011768027182,0.02685011768027182,0.02660760775430816,0.02685011768027182,0.035653770817774495,0.009242982378190651,0.02685011768027182,0.011909161389451408,0.0019234481479306399,0.0009762812094883429,0.0629713804857209,0.02685011993840726,0.004150343893876693,0.0629713804857209
2,0.9338333333333334,0.9338333333333334,0.9340738483250622,0.9338333333333334,0.9338081870511876,0.9872022103209771,0.9338333333333334,0.9936111111111112,0.9990833333333333,0.9998611111111111,0.2618649475857609,0.933833380540212,0.7766585879855685,0.2618649475857609,0.01871371489042195,0.01871371489042195,0.01870576901839244,0.01871371489042195,0.018623070600867233,0.005036683943655303,0.01871371489042195,0.00429227341989197,0.001192424001771202,0.0002534484387624114,0.04343199883805167,0.018713708509916997,0.004498886734222694,0.04343199883805167
3,0.9558888888888889,0.9558888888888889,0.9560601872319867,0.9558888888888889,0.9557723447036746,0.9932717209437053,0.9558888888888889,0.9965555555555555,0.9994444444444446,0.9997777777777777,0.1839888023174322,0.955888933605618,1.315951320860121,0.1839888023174322,0.014231957388606487,0.014231957388606487,0.014258256874832146,0.014231957388606487,0.014316487278083156,0.003175145952411724,0.014231957388606487,0.0030917677431815454,0.0006095307849302922,0.00042287048187882666,0.05457254021955454,0.014231955277938803,1.606972873122608,0.05457254021955454
4,0.9666111111111112,0.9666111111111112,0.9667649497360092,0.9666111111111112,0.9665291644032601,0.9957650718093571,0.9666111111111112,0.99825,0.9996666666666667,0.9998888888888889,0.13976880537191205,0.9666111601723565,1.2535816298590765,0.13976880537191205,0.011783934449542363,0.011783934449542363,0.011752590345556774,0.011783934449542363,0.01186191593106325,0.002118681781722273,0.011783934449542363,0.0017589059099338028,0.00046770717334672785,0.00033333333333334286,0.044143568910099754,0.011783934567714847,1.3741642343199212,0.044143568910099754
5,0.9726944444444443,0.9726944444444443,0.9728291312177038,0.9726944444444443,0.9726551479112937,0.9975400529282875,0.9726944444444443,0.9983888888888889,0.9994999999999999,0.9998888888888889,0.10316450927012033,0.9726944963137308,2.079277065065172,0.10316450927012033,0.007328004692805355,0.007328004692805355,0.007270776076217003,0.007328004692805355,0.007344845832680845,0.0016334253020175234,0.007328004692805355,0.0013294213444619894,0.0005590169943749551,0.0002534484387624289,0.028373271898192238,0.007328008956071075,2.1825619463294865,0.028373271898192238
6,0.9774444444444446,0.9774444444444446,0.9775496939912807,0.9774444444444446,0.9774152638280024,0.9981158256901969,0.9774444444444446,0.9989722222222223,0.999638888888889,0.9998888888888889,0.08710613284039985,0.9774444831742181,0.9016882578531901,0.08710613284039985,0.007215194230079852,0.007215194230079852,0.007193228243684867,0.007215194230079852,0.007251969719904888,0.0014372930912483154,0.007215194230079852,0.00094740141674186,0.00041666666666666463,0.0002534484387624289,0.028141359956296987,0.007215191319016526,0.27809272672288077,0.028141359956296987
7,0.9819999999999999,0.9819999999999999,0.9821019745555665,0.9819999999999999,0.9819674362428211,0.9988145064827025,0.9819999999999999,0.9994999999999999,0.9998888888888889,1.0,0.07093241829160696,0.9820000463061862,0.9000407589806451,0.07093241829160696,0.0070533679898329375,0.0070533679898329375,0.007019368547222205,0.0070533679898329375,0.0071107683066953704,0.0009114390528283317,0.0070533679898329375,0.0005153882032022191,0.00018162078931416995,0.0,0.02237296130795327,0.007053358252736928,0.08194728909909671,0.02237296130795327
8,0.985138888888889,0.985138888888889,0.9852182202291401,0.985138888888889,0.9851248170211568,0.9991548841805673,0.985138888888889,0.9997222222222223,0.9999722222222223,1.0,0.0600060370410565,0.9851389394866096,0.8274385399288602,0.0600060370410565,0.006391047340703363,0.006391047340703363,0.006366666665773147,0.006391047340703363,0.0064180193412268416,0.0007145251155253466,0.006391047340703363,0.00042287048187884124,0.0000833333333333311,0.0,0.019903286075103565,0.0063910452223718646,0.0060496043474892675,0.019903286075103565
9,0.9881944444444445,0.9881944444444445,0.9882620211440855,0.9881944444444445,0.9881898290500648,0.9994552629933864,0.9881944444444445,0.9998333333333334,0.9999722222222223,1.0,0.04918140092650439,0.9881944921281602,0.8617026540968153,0.04918140092650439,0.004184752415350017,0.004184752415350017,0.004165360239446094,0.004184752415350017,0.004189401972604925,0.0005364593117263974,0.004184752415350017,0.0002795084971874531,0.0000833333333333311,0.0,0.015063862871678798,0.004184755734063713,0.05666095160658466,0.015063862871678798
10,0.9895555555555556,0.9895555555555556,0.9896138733538097,0.9895555555555556,0.9895525605917235,0.9996243445997095,0.9895555555555556,0.9998888888888889,1.0,1.0,0.042352123820282736,0.9895555973052979,0.8632291158040365,0.042352123820282736,0.003033092939192256,0.003033092939192256,0.003013483672404305,0.003033092939192256,0.0030386285973842174,0.0003957100190027242,0.003033092939192256,0.00022047927592200236,0.0,0.0,0.012212463071262667,0.0030331015509253356,0.05519399297345604,0.012212463071262667


==> data/level_sets/ensemble_metrics_summary/train/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.20250000000000004,0.20250000000000004,0.2,0.20250000000000004,0.06735966735966736,0.5,0.20250000000000004,0.40449999999999997,0.6065,0.804,1.6093464585898016,0.20250001549720764,0.0,1.6093464585898016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.72985,0.72985,0.7310032864677438,0.72985,0.7055227187746714,0.9270962145386206,0.72985,0.941325,0.9760249999999999,0.99095,0.7187763555284616,0.729850035905838,3.2845674991607665,0.7187763555284616,0.02903953244190485,0.02903953244190485,0.028940774417231363,0.02903953244190485,0.0381242707232305,0.01423882297098513,0.02903953244190485,0.029099935566938975,0.014448399565349794,0.009209596444289328,0.0626740976012197,0.02903953481044633,0.04753108527535359,0.0626740976012197
2,0.8773,0.8773,0.8777783354665154,0.8773,0.8753462832359127,0.9764796422404842,0.8773,0.981225,0.9953749999999999,0.99875,0.42049182110936634,0.8773000478744507,0.7850443124771118,0.42049182110936634,0.024768034955473497,0.024768034955473497,0.0246726924708161,0.024768034955473497,0.0255827368933418,0.006514865119349229,0.024768034955473497,0.007692393429009398,0.0037661688461588672,0.002351122663277667,0.04707802208136783,0.024768034966814716,0.008042737758117759,0.04707802208136783
3,0.91995,0.91995,0.9202881691187288,0.91995,0.9189767578153955,0.9898407348391072,0.91995,0.991875,0.998725,0.9999,0.29523769242874287,0.9199500441551208,0.9516485691070556,0.29523769242874287,0.020987363923190692,0.020987363923190692,0.020943859745887264,0.020987363923190692,0.0213650968803204,0.004821690088938457,0.020987363923190692,0.0034885726148224075,0.0011811599759934599,0.0002415229457698167,0.04366356786995287,0.020987356650333192,0.5019595029877635,0.04366356786995287
4,0.9469,0.9469,0.947171514307635,0.9469,0.9463740951742199,0.9957349300000656,0.9469,0.996075,0.9994,1.0,0.21198449603676622,0.9469000399112701,0.8023075342178345,0.21198449603676622,0.011858072730797753,0.011858072730797753,0.011839576208247897,0.011858072730797753,0.01221481183863754,0.0022854802615301117,0.011858072730797753,0.0023035298999578686,0.0006146362971528512,0.0,0.032160890173872345,0.011858084303834338,0.009302128740462965,0.032160890173872345
5,0.961875,0.961875,0.9621047700531987,0.961875,0.9616196470835284,0.9978819957745882,0.961875,0.9978250000000001,0.9996750000000001,1.0,0.16058651832350185,0.9618750393390656,0.8087927818298339,0.16058651832350185,0.00773722064654573,0.00773722064654573,0.007684052855761868,0.00773722064654573,0.007864205665985452,0.0012526576962873567,0.00773722064654573,0.0015681287503830116,0.0005277046732995892,0.0,0.02869401811763089,0.0077372208323116245,0.00708195883975813,0.02869401811763089
6,0.96695,0.96695,0.9671439639866566,0.96695,0.9667492159826996,0.9986248311256032,0.96695,0.9986,0.99975,1.0,0.13719614498714988,0.9669500470161438,0.8230234861373902,0.13719614498714988,0.0072780110225558504,0.0072780110225558504,0.007225029282633192,0.0072780110225558504,0.007398733706266153,0.0006850293743863017,0.0072780110225558504,0.0008755950357709077,0.0004082482904638709,0.0,0.026102563948973586,0.007278007703374977,0.010619616290097483,0.026102563948973586
7,0.9708,0.9708,0.9709719611201626,0.9708,0.9706478110917074,0.9989927298506862,0.9708,0.999,0.9998250000000001,1.0,0.11916756781560711,0.9708000540733337,0.9744267463684082,0.11916756781560711,0.006124631508189802,0.006124631508189802,0.00609302390297664,0.006124631508189802,0.0062130582338355885,0.000542348686880927,0.006124631508189802,0.0008416254115301777,0.00037360852952432927,0.0,0.022492294537595454,0.006124636134569491,0.05867935687641349,0.022492294537595454
8,0.975775,0.975775,0.9759080750550442,0.975775,0.975681026308329,0.9992849367420698,0.975775,0.999525,0.999925,1.0,0.10377928585949359,0.9757750451564788,0.8350471973419189,0.10377928585949359,0.005381875447586372,0.005381875447586372,0.0053614985646889286,0.005381875447586372,0.005448604606513701,0.00039771984690802515,0.005381875447586372,0.0006395527951449835,0.00016873713942761677,0.0,0.018761833054386452,0.00538187844600232,0.007722159172360568,0.018761833054386452
9,0.9780749999999999,0.9780749999999999,0.9781899175149583,0.9780749999999999,0.978004621848811,0.9994778611511309,0.9780749999999999,0.9999750000000001,1.0,1.0,0.09244890070475496,0.9780750513076782,0.8451120138168335,0.09244890070475496,0.0033396814552023118,0.0033396814552023118,0.0033302476192866156,0.0033396814552023118,0.003373861592021034,0.00026629892927427536,0.0033396814552023118,0.00007905694150421053,0.0,0.0,0.014681439874263427,0.0033396800401547266,0.011560841240853492,0.014681439874263427
10,0.97965,0.97965,0.9797558606774881,0.97965,0.9795924760538395,0.9995551001512842,0.97965,0.9999750000000001,1.0,1.0,0.08490917628282742,0.9796500563621521,0.8438971042633057,0.08490917628282742,0.0032063305437143304,0.0032063305437143304,0.00320675316960187,0.0032063305437143304,0.0032318019044946344,0.0002592286542202982,0.0032063305437143304,0.00007905694150421053,0.0,0.0,0.014922638752680116,0.0032063376482933895,0.007709185242244896,0.014922638752680116


==> data/level_sets/ensemble_metrics_summary/train/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.20250000000000004,0.20250000000000004,0.2,0.20250000000000004,0.06735966735966736,0.5,0.20250000000000004,0.40449999999999997,0.6065,0.804,1.6093464585898016,0.20250001549720764,0.0,1.6093464585898016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.6762750000000001,0.6762750000000001,0.6767821449514854,0.6762750000000001,0.6353878022494142,0.909364887179229,0.6762750000000001,0.907025,0.957625,0.9858750000000001,0.8418647134405621,0.6762750327587128,3.4411407470703126,0.8418647134405621,0.03542802758959195,0.03542802758959195,0.03538125228826897,0.03542802758959195,0.05427081825981794,0.017374878151571096,0.03542802758959195,0.02266220850765532,0.018759904791277045,0.009805929328727602,0.05137275685841679,0.03542802734968332,0.44159206646271054,0.05137275685841679
2,0.8114000000000001,0.8114000000000001,0.8116933468526966,0.8114000000000001,0.8067746305776373,0.9520277274987106,0.8114000000000001,0.95555,0.9872249999999999,0.993925,0.5979689905559142,0.8114000380039215,0.7909190893173218,0.5979689905559142,0.03229189784863483,0.03229189784863483,0.032171101047744566,0.03229189784863483,0.03558010405606151,0.009374692102491335,0.03229189784863483,0.010961929067864345,0.004926473270899667,0.003752869272673582,0.049581755367787514,0.032291900414639925,0.0436276216472539,0.049581755367787514
3,0.870525,0.870525,0.8708703548976556,0.870525,0.8683172836736155,0.975301411925296,0.870525,0.978675,0.9943,0.999075,0.43879060950096316,0.8705250442028045,0.7959478616714477,0.43879060950096316,0.021211386486193348,0.021211386486193348,0.021213093992694936,0.021211386486193348,0.02131675805636478,0.006910076718965226,0.021211386486193348,0.008792397284017595,0.0044045431091090555,0.0011729000146834534,0.04043672159014382,0.021211393111191867,0.04617238031641777,0.04043672159014382
4,0.903325,0.903325,0.9036693353941725,0.903325,0.9015465632936651,0.9856347457900675,0.903325,0.9883000000000001,0.998075,0.999775,0.3462269517184828,0.9033250391483307,0.8957047939300538,0.3462269517184828,0.017541636975430118,0.017541636975430118,0.01764366320359701,0.017541636975430118,0.018325250840794508,0.005539450606609941,0.017541636975430118,0.0074412513881888555,0.001598827695531968,0.0005062114182829047,0.04059456464094204,0.017541641829670124,0.25096132712524777,0.04059456464094204
5,0.92825,0.92825,0.9285928044030041,0.92825,0.9273981414168965,0.9924091595520107,0.92825,0.9935750000000001,0.998725,1.0,0.27055926512043293,0.9282500386238098,0.8160611152648926,0.27055926512043293,0.008569973421454968,0.008569973421454968,0.008567239508653589,0.008569973421454968,0.00868873298500486,0.00279213461242364,0.008569973421454968,0.002843242476078669,0.0008032053840014209,0.0,0.029734596565841227,0.008569984220355294,0.04627711971918469,0.029734596565841227
6,0.9425000000000001,0.9425000000000001,0.9428023657528071,0.9425000000000001,0.9418987134059359,0.9952232410295142,0.9425000000000001,0.9961249999999999,0.9994250000000001,1.0,0.2182146569915772,0.9425000369548797,0.8488292694091797,0.2182146569915772,0.008785246470962266,0.008785246470962266,0.008753001974172019,0.008785246470962266,0.008989163609145274,0.0022584569097877038,0.008785246470962266,0.0024530310049224995,0.0006351946333386532,0.0,0.026067241799475532,0.008785255770445465,0.07094128456434094,0.026067241799475532
7,0.9502750000000001,0.9502750000000001,0.9505597022430795,0.9502750000000001,0.9498051204449378,0.9967597989396169,0.9502750000000001,0.997075,0.9995,1.0,0.1842285067600104,0.9502750396728515,0.9880989789962769,0.1842285067600104,0.005807621907650513,0.005807621907650513,0.005831233793458792,0.005807621907650513,0.005936794557069469,0.0011410081376376938,0.005807621907650513,0.0012193463640637683,0.0005773502691896354,0.0,0.019082854392826858,0.0058076125859637655,0.10235332760396325,0.019082854392826858
8,0.957625,0.957625,0.9578641612647157,0.957625,0.9572871987495354,0.9979796870911496,0.957625,0.9977500000000001,0.99985,1.0,0.1553338519065977,0.9576250433921814,0.842427659034729,0.1553338519065977,0.005393218478381525,0.005393218478381525,0.005388924621544802,0.005393218478381525,0.005458142673596327,0.0005056025106737735,0.005393218478381525,0.0006454972243679092,0.00017480147469501922,0.0,0.01824005708674606,0.005393217464093104,0.050658264685857414,0.01824005708674606
9,0.9640000000000001,0.9640000000000001,0.9642041048811963,0.9640000000000001,0.9637646829627172,0.9986837308145551,0.9640000000000001,0.9989000000000001,1.0,1.0,0.131687262534259,0.9640000581741333,0.8523903608322143,0.131687262534259,0.004939916778426312,0.004939916778426312,0.00492939140528169,0.004939916778426312,0.005004409518718078,0.0003122342341233031,0.004939916778426312,0.0006368324391514344,0.0,0.0,0.013704724789682246,0.004939922390443738,0.048455993837439044,0.013704724789682246
10,0.9691000000000001,0.9691000000000001,0.9692904708192337,0.9691000000000001,0.9689261065626779,0.9990576574935792,0.9691000000000001,0.9987999999999999,0.9999499999999999,1.0,0.1131750979986655,0.969100046157837,0.8526920795440673,0.1131750979986655,0.0035672117963474,0.0035672117963474,0.0035556888422141747,0.0035672117963474,0.0036031364249281502,0.00022762548346451478,0.0035672117963474,0.00042163702135579196,0.00015811388300841696,0.0,0.009771642417371676,0.003567202119259029,0.04928066315259736,0.009771642417371676


==> data/level_sets/ensemble_metrics_summary/train/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.20250000000000004,0.20250000000000004,0.2,0.20250000000000004,0.06735966735966736,0.5,0.20250000000000004,0.40449999999999997,0.6065,0.804,1.6093464585898016,0.20250001549720764,0.0,1.6093464585898016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.805125,0.805125,0.8063094891064353,0.805125,0.7950016817618067,0.9531089605376122,0.805125,0.96115,0.9877750000000001,0.99655,0.541534740409946,0.8051250278949738,3.41194007396698,0.541534740409946,0.038454383148522016,0.038454383148522016,0.03811047126014972,0.038454383148522016,0.04264403770466609,0.01359968851051333,0.038454383148522016,0.01189607778499563,0.0073233359884686605,0.0038111678000318843,0.07400051773180259,0.038454391423679075,0.32396855176198075,0.07400051773180259
2,0.9057499999999999,0.9057499999999999,0.9058422680602971,0.9057499999999999,0.905273350344881,0.9806025509786945,0.9057499999999999,0.9898,0.998175,0.9996500000000001,0.34256873540312266,0.9057500422000885,0.9460405349731446,0.34256873540312266,0.023497931351031273,0.023497931351031273,0.02360085910353812,0.023497931351031273,0.0238215058620689,0.006806292151535947,0.023497931351031273,0.005263606706010202,0.001699877446562923,0.0006258327785172641,0.07143248361715744,0.02349792627503588,0.04743867969651672,0.07143248361715744
3,0.940475,0.940475,0.9407890401457264,0.940475,0.9402369580345799,0.9890623651088999,0.940475,0.9955,0.9988250000000001,0.99985,0.23598886710741046,0.9404750466346741,2.9902441263198853,0.23598886710741046,0.02246492636682049,0.02246492636682049,0.02238638573709933,0.02246492636682049,0.02258973164247822,0.008978158899910367,0.02246492636682049,0.0022821773229381947,0.0008253787009609457,0.0003944053188732958,0.09210467288504999,0.022464928934450158,2.130398842374322,0.09210467288504999
4,0.957675,0.957675,0.957842621296057,0.957675,0.9575455223220114,0.9949841987420414,0.957675,0.9974500000000001,0.9992749999999999,0.999925,0.16366753234768852,0.9576750457286834,1.18685462474823,0.16366753234768852,0.01557823000215364,0.01557823000215364,0.015579902561836324,0.01557823000215364,0.015604472020671108,0.004239103602527302,0.01557823000215364,0.0012952906151817041,0.0006174544517614452,0.00016873713942761672,0.05822966287560403,0.015578229607389865,0.431949303893788,0.05822966287560403
5,0.97195,0.97195,0.9720629926342615,0.97195,0.9718626582814462,0.9973019907712626,0.97195,0.998325,0.9994,0.9999,0.11584622230594128,0.9719500422477723,1.0263082027435302,0.11584622230594128,0.008356467887544084,0.008356467887544084,0.008353819542180271,0.008356467887544084,0.008418585476533713,0.0023128899853475412,0.008356467887544084,0.0014816001109911588,0.0011316163464511698,0.00024152294576983057,0.03484431764384934,0.00835647389048528,0.13317544833964448,0.03484431764384934
6,0.9792,0.9792,0.9792763313078918,0.9792,0.9791451384175748,0.9983158997614421,0.9792,0.9986,0.9996,0.999925,0.09046294702721755,0.9792000532150269,1.0143418788909913,0.09046294702721755,0.006045889328938953,0.006045889328938953,0.006050690361590511,0.006045889328938953,0.006080052894646411,0.0013953035321090201,0.006045889328938953,0.0011192755593586897,0.0006258327785172774,0.00023717082451263225,0.02794743263327266,0.006045881952880713,0.0552870374932855,0.02794743263327266
7,0.9823999999999999,0.9823999999999999,0.9824658050006614,0.9823999999999999,0.9823656434958797,0.9987509135170181,0.9823999999999999,0.999075,0.99985,0.9999499999999999,0.07642038994805986,0.9824000477790833,1.0151857137680054,0.07642038994805986,0.00527336072474976,0.00527336072474976,0.005273406921447563,0.00527336072474976,0.005300552395036851,0.0011612622989698488,0.00527336072474976,0.0010344751755788264,0.00031622776601682775,0.00015811388300840916,0.0266638386197681,0.005273362690983575,0.05800601839437291,0.0266638386197681
8,0.9853,0.9853,0.9853653557977571,0.9853,0.9852788978453415,0.9990680951520933,0.9853,0.999325,0.9998250000000001,0.9999499999999999,0.06435098211386547,0.9853000521659852,0.9979828119277954,0.06435098211386547,0.005002499375312294,0.005002499375312294,0.004990741524402095,0.005002499375312294,0.005028455897112557,0.0010144939827746121,0.005002499375312294,0.000842037871937947,0.00031291638925865986,0.00015811388300840916,0.02401456525698226,0.005002501859467189,0.023609226451246402,0.02401456525698226
9,0.9872,0.9872,0.9872621832076144,0.9872,0.9871832795254412,0.9992650421572472,0.9872,0.999375,0.99985,0.9999499999999999,0.05500459928880993,0.9872000455856323,1.0117634773254394,0.05500459928880993,0.004305681001756768,0.004305681001756768,0.004283685031215963,0.004305681001756768,0.004324788623750101,0.0008443328280149064,0.004305681001756768,0.0008518770125108846,0.0002687419249432767,0.00015811388300840916,0.02121055171514276,0.004305675941930489,0.03761864090810373,0.02121055171514276
10,0.9887,0.9887,0.9887571742557016,0.9887,0.9886872446562001,0.9993611385310057,0.9887,0.9995,0.9999,0.9999499999999999,0.05032790411922352,0.9887000501155854,1.009578561782837,0.05032790411922352,0.004539640220692983,0.004539640220692983,0.00451944604275637,0.004539640220692983,0.004557824205279571,0.00082570089275251,0.004539640220692983,0.0007905694150420857,0.0001748014746950029,0.00015811388300840916,0.021335753905671648,0.004539647533139599,0.03373654502062336,0.021335753905671648


==> data/level_sets/ensemble_metrics_summary/train/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,target_metric_std,time_std
0,0.196,0.196,0.2,0.196,0.06555183946488294,0.5,0.202,0.3995,0.6015,0.804,1.6094379124341014,0.19600000977516174,1.6094379124341014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.9412499999999999,0.9412499999999999,0.9416589999999999,0.9412499999999999,0.940653,0.9897089999999998,0.9412499999999999,0.99875,1.0,1.0,0.550144,0.9412499999999999,0.550144,0.6244362831115723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.027374721822171693
2,0.96275,0.96275,0.962917,0.96275,0.9626090000000002,0.9964030000000001,0.96275,0.9967500000000001,1.0,1.0,0.311386,0.96275,0.311386,0.03201894760131836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0011305294932863795
3,0.9657500000000001,0.9657500000000001,0.965911,0.9657500000000001,0.965643,0.9978169999999998,0.9657500000000001,0.99925,1.0,1.0,0.204201,0.9657500000000001,0.204201,0.030290055274963378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0003893639737619113
4,0.9722500000000001,0.9722500000000001,0.9724070000000001,0.9722500000000001,0.972185,0.9988379999999999,0.9722500000000001,0.999,1.0,1.0,0.142177,0.9722500000000001,0.142177,0.030361270904541014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00042490724936983514
5,0.9825000000000002,0.9825000000000002,0.982634,0.9825000000000002,0.9824629999999999,0.999295,0.9825000000000002,0.9995,1.0,1.0,0.097758,0.9825000000000002,0.097758,0.03044443130493164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00042172387832329115
6,0.99125,0.99125,0.991295,0.99125,0.991253,0.9998150000000001,0.99125,0.9995,1.0,1.0,0.066861,0.99125,0.066861,0.030251288414001466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00040527132323639735
7,0.99475,0.99475,0.994781,0.99475,0.99476,0.9999140000000001,0.99475,0.99975,1.0,1.0,0.047241,0.99475,0.047241,0.03026442527770996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005183075974302584
8,0.9957499999999999,0.9957499999999999,0.995776,0.9957499999999999,0.9957559999999999,0.999953,0.9957499999999999,0.99975,1.0,1.0,0.037661,0.9957499999999999,0.037661,0.03010580539703369,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005136696112030253
9,0.99725,0.99725,0.9972670000000001,0.99725,0.9972559999999999,0.999973,0.99725,0.99975,1.0,1.0,0.029253,0.99725,0.029253,0.029984664916992188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006132911654357881
10,0.9977500000000001,0.9977500000000001,0.997767,0.9977500000000001,0.997757,0.9999930000000001,0.9977500000000001,0.99975,1.0,1.0,0.024444,0.9977500000000001,0.024444,0.03003818988800049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0004744589102089687


==> data/level_sets/ensemble_metrics_summary/val/optimal_full_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.2065,0.2065,0.20763110902255638,0.2065,0.10535659840285298,0.42865014173179555,0.2065,0.3834,0.5945,0.7708,1.6394645100395728,0.20650000721216202,0.0,1.6394645100395728,0.09062039260318594,0.09062039260318594,0.08854830474429443,0.09062039260318594,0.06767450314437448,0.12574071179146945,0.09062039260318594,0.05159069683576681,0.08289786218929628,0.08375334155854453,0.027518500180720155,0.09062039720838821,0.0,0.027518500180720155
1,0.20670000000000002,0.20670000000000002,0.2078215852130326,0.20670000000000002,0.10545894627024996,0.43085079506736346,0.20670000000000002,0.38449999999999995,0.5963,0.7717,1.6385463969826926,0.20670000910758973,0.0,1.6385463969826926,0.09072430765787083,0.09072430765787083,0.08863077792867584,0.09072430765787083,0.0673923152691314,0.1253281731712336,0.09072430765787083,0.050678178516771664,0.08334539912649983,0.08487382792514228,0.027452172582194685,0.09072431336309794,0.0,0.027452172582194685
2,0.20709999999999998,0.20709999999999998,0.2082437343358396,0.20709999999999998,0.10552763240211556,0.43302345685073257,0.20709999999999998,0.3856,0.5976,0.772,1.6376300823583538,0.20710001066327094,0.0,1.6376300823583538,0.08998203524407895,0.08998203524407895,0.08782481232385,0.08998203524407895,0.06693821860402717,0.12481349362588368,0.08998203524407895,0.05010034375575126,0.08362243186556531,0.08534765504817472,0.02738715127616563,0.08998204115775335,0.0,0.02738715127616563
3,0.207,0.207,0.2081495927318296,0.207,0.10524156354849205,0.43513809148332355,0.207,0.38689999999999997,0.5992,0.7725000000000001,1.6367155847964914,0.20700001046061517,0.0,1.6367155847964914,0.0899085955599105,0.0899085955599105,0.08771825797773618,0.0899085955599105,0.0667044612656572,0.12425764138262724,0.0899085955599105,0.049787213887369376,0.08349690613030722,0.08555082959530227,0.027323436365278335,0.0899086016695577,0.0,0.027323436365278335
4,0.20709999999999998,0.20709999999999998,0.2082559523809524,0.20709999999999998,0.1052456650978874,0.4372101644887129,0.20709999999999998,0.3896,0.6002,0.7731,1.6358028767337323,0.207100011408329,0.0,1.6358028767337323,0.08966040870355704,0.08966040870355704,0.08744272621987141,0.08966040870355704,0.06644482178708296,0.12363439241516481,0.08966040870355704,0.05009368999961748,0.08395474971673729,0.08571457804182955,0.02726102344751952,0.0896604148273537,0.0,0.02726102344751952
5,0.20750000000000002,0.20750000000000002,0.20866917293233084,0.20750000000000002,0.10526915592711669,0.43925201830909943,0.20750000000000002,0.3923,0.6011,0.7735000000000001,1.6348919404460756,0.20750001147389413,0.0,1.6348919404460756,0.0888985064241489,0.0888985064241489,0.08660420733536107,0.0888985064241489,0.06609465170530252,0.12304843296281223,0.0888985064241489,0.05017757356517838,0.08397281306073612,0.08591500968334283,0.02719993525822375,0.08889851224342873,0.0,0.02719993525822375
6,0.2077,0.2077,0.20887077067669174,0.2077,0.10522840219374648,0.44129527142990915,0.2077,0.3942,0.6023,0.7742,1.6339827466420798,0.20770001038908958,0.0,1.6339827466420798,0.08873812909654764,0.08873812909654764,0.08642904532108647,0.08873812909654764,0.06585571935016558,0.12246135458255838,0.08873812909654764,0.05125058265251451,0.08441438792580855,0.08586656314693554,0.027140193300722804,0.08873813370852322,0.0,0.027140193300722804
7,0.2076,0.2076,0.2087766290726817,0.2076,0.10494549078821469,0.4433116149410233,0.2076,0.3976,0.6044,0.7754000000000001,1.6330752652203362,0.2076000079512596,0.0,1.6330752652203362,0.08899588005445346,0.08899588005445346,0.08667451700138383,0.08899588005445346,0.06585138799073849,0.12196441351116658,0.08899588005445346,0.052692398777137564,0.08523327467081807,0.08568054362313277,0.027081812668887515,0.08899588376794283,0.0,0.027081812668887515
8,0.20779999999999998,0.20779999999999998,0.20898605889724312,0.20779999999999998,0.10524886978131254,0.44539026070703736,0.20779999999999998,0.40090000000000003,0.6066,0.7761,1.6321694716275672,0.20780000761151313,0.0,1.6321694716275672,0.08888044404329522,0.08888044404329522,0.08656726521060572,0.08888044404329522,0.06568588841271175,0.12147313996642482,0.08888044404329522,0.054653352037079,0.08569610389173025,0.08573920404990422,0.02702480223128007,0.08888044817454309,0.0,0.02702480223128007
9,0.2083,0.2083,0.20950234962406017,0.2083,0.10549758706598573,0.4474850847943855,0.2083,0.4032,0.6083999999999999,0.7767000000000001,1.6312653469047376,0.20830000787973404,0.0,1.6312653469047376,0.08845972090291841,0.08845972090291841,0.08612333120836321,0.08845972090291841,0.06553750919473462,0.12100131654901972,0.08845972090291841,0.05763640824648561,0.08607387008326692,0.08580863722389617,0.026969164818612782,0.08845972677718461,0.0,0.026969164818612782
10,0.20869999999999997,0.20869999999999997,0.20991337719298248,0.20869999999999997,0.10570855045863654,0.44958039455267096,0.20869999999999997,0.40540000000000004,0.6096,0.7773000000000001,1.6303628737354028,0.2087000072002411,0.0,1.6303628737354028,0.08822578358330907,0.08822578358330907,0.08588367170616376,0.08822578358330907,0.0652552547926188,0.12064118675298124,0.08822578358330907,0.06054786903305883,0.08502182726283361,0.08600394047820009,0.026914900067444243,0.08822578805268139,0.0,0.026914900067444243
11,0.209,0.209,0.2102291666666667,0.209,0.10574431764501173,0.4517482643312573,0.209,0.4065,0.6112,0.7779,1.6294620314958475,0.20900000706315042,0.0,1.6294620314958475,0.08773951346014075,0.08773951346014075,0.08535524841790527,0.08773951346014075,0.06490403231083758,0.12029226695984425,0.08773951346014075,0.06271142018980452,0.08444959048647503,0.0859113884573324,0.026862006942339395,0.08773951816122418,0.0,0.026862006942339395
12,0.2091,0.2091,0.21033442982456138,0.2091,0.10577737063875783,0.4539594984733794,0.2091,0.4086,0.612,0.7791,1.6285627936354086,0.20910000801086426,0.0,1.6285627936354086,0.08732499960237937,0.08732499960237937,0.08488265513534218,0.08732499960237937,0.06468585156109498,0.1199637633535711,0.08732499960237937,0.06662865583048916,0.08465485481910916,0.08565363065535778,0.026810484799037436,0.0873250041755841,0.0,0.026810484799037436
13,0.2096,0.2096,0.2108417919799499,0.2096,0.10588547695008792,0.4561779602749049,0.2096,0.41059999999999997,0.6134000000000001,0.7793,1.627665127560499,0.20960000902414322,0.0,1.627665127560499,0.08683726798507144,0.08683726798507144,0.08434230974298326,0.08683726798507144,0.06439735099280307,0.11961833983553549,0.08683726798507144,0.06839135747868863,0.08494207176397074,0.08588888170188272,0.02676033347872279,0.0868372715644371,0.0,0.02676033347872279
14,0.20949999999999996,0.20949999999999996,0.21072760025062656,0.20949999999999996,0.1056884816351348,0.4584206541647407,0.20949999999999996,0.41209999999999997,0.6139,0.7797000000000001,1.6267689957063933,0.2095000095665455,0.0,1.6267689957063933,0.08682965443262393,0.08682965443262393,0.08430343970430768,0.08682965443262393,0.06427181127587604,0.11931081002120823,0.08682965443262393,0.07135428041353463,0.08462787825402322,0.08608142140503441,0.026711552894255478,0.08682965992353898,0.0,0.026711552894255478
15,0.21000000000000002,0.21000000000000002,0.21125281954887218,0.21000000000000002,0.10590134676918872,0.46069531410536946,0.21000000000000002,0.41370000000000007,0.615,0.7806,1.6258743567495748,0.21000000983476638,0.0,1.6258743567495748,0.08644458726066466,0.08644458726066466,0.0839231844691031,0.08644458726066466,0.06406942102894646,0.11904694591402837,0.08644458726066466,0.07320147235920568,0.08505945632974099,0.0868283107952444,0.02666414246318344,0.08644459315109562,0.0,0.02666414246318344
16,0.2105,0.2105,0.2117702067669173,0.2105,0.1059743692198462,0.4629705582446606,0.2105,0.41459999999999997,0.6163000000000001,0.7805,1.624981166532877,0.21050000712275505,0.0,1.624981166532877,0.08584643912889521,0.08584643912889521,0.08327222550032397,0.08584643912889521,0.06371111391653522,0.11876210152979498,0.08584643912889521,0.07521258759897397,0.08605043740608051,0.08749253936447635,0.02661810064469522,0.08584644446460593,0.0,0.02661810064469522
17,0.21080000000000002,0.21080000000000002,0.21209602130325816,0.21080000000000002,0.10604883529158564,0.4653375235016549,0.21080000000000002,0.4159,0.6172,0.781,1.624089378646141,0.21080000698566437,0.0,1.624089378646141,0.08537342808053465,0.08537342808053465,0.08274234062623043,0.08537342808053465,0.06343082191531535,0.11847642475594379,0.08537342808053465,0.07655564425087588,0.08652655340671117,0.0875810735515639,0.026573424668023184,0.08537343358582072,0.0,0.026573424668023184
18,0.2109,0.2109,0.21220018796992482,0.2109,0.1061421700002978,0.46776628312447743,0.2109,0.41739999999999994,0.6184000000000001,0.7816,1.6231989447165371,0.21090000718832017,0.0,1.6231989447165371,0.08538989011196425,0.08538989011196425,0.08277049201994195,0.08538989011196425,0.0634128458163479,0.11820726064639463,0.08538989011196425,0.07837686733554317,0.08709407429772577,0.0878195118790048,0.026530110427068005,0.08538989564800362,0.0,0.026530110427068005
19,0.21109999999999998,0.21109999999999998,0.21241071428571429,0.21109999999999998,0.10625326807272935,0.4701905930964668,0.21109999999999998,0.4181,0.6194,0.7823,1.6223098144769537,0.21110000908374787,0.0,1.6223098144769537,0.08514751904782664,0.08514751904782664,0.08250670125440229,0.08514751904782664,0.06335303928311649,0.11785675708074424,0.08514751904782664,0.07855988515492851,0.08793836225195213,0.0871053640394462,0.026488152492858522,0.08514752358281184,0.0,0.026488152492858522
20,0.2109,0.2109,0.2122202380952381,0.2109,0.10607853771710847,0.47279031040259023,0.2109,0.41859999999999997,0.6198,0.7827,1.6214219356936872,0.21090000942349435,0.0,1.6214219356936872,0.08531308353483785,0.08531308353483785,0.08264304525898532,0.08531308353483785,0.06337617480952386,0.11745087743911747,0.08531308353483785,0.07952386084971257,0.08813726667975234,0.08689719340820061,0.026447544208446385,0.08531308742823232,0.0,0.026447544208446385
21,0.2113,0.2113,0.21264129072681706,0.2113,0.10625455452039936,0.4754789008717684,0.2113,0.4187,0.621,0.7847000000000001,1.620535254041601,0.21130000948905944,0.0,1.620535254041601,0.08500594750434295,0.08500594750434295,0.08231619517145013,0.08500594750434295,0.06333351150411085,0.11694071670035239,0.08500594750434295,0.0795976688659215,0.08934328302800512,0.08547390764957975,0.026408277841145193,0.08500595186603822,0.0,0.026408277841145193
22,0.2118,0.2118,0.213156484962406,0.2118,0.10661410641636362,0.4782423543347612,0.2118,0.4185,0.622,0.7858,1.6196497129970542,0.21180000752210618,0.0,1.6196497129970542,0.08477132638916166,0.08477132638916166,0.08208131336803445,0.08477132638916166,0.06336029659100458,0.11632857860922614,0.08477132638916166,0.079748563205448,0.09004566742615783,0.08339304527357184,0.026370344768618815,0.08477132979308827,0.0,0.026370344768618815
23,0.2121,0.2121,0.21347227443609024,0.2121,0.1068586886878384,0.4810828980370222,0.2121,0.4197,0.6223,0.7866000000000001,1.6187652537923918,0.21210000663995743,0.0,1.6187652537923918,0.08435566239309474,0.08435566239309474,0.0816354593661116,0.08435566239309474,0.06326736017179213,0.1155094434105818,0.08435566239309474,0.07947053961479476,0.09058458294139608,0.08268306289010399,0.02633373567708917,0.08435566701014081,0.0,0.02633373567708917
24,0.2122,0.2122,0.2135764411027569,0.2122,0.10708241184679446,0.48409112941919663,0.2122,0.42110000000000003,0.6228,0.7874000000000001,1.6178818154560812,0.21220000758767127,0.0,1.6178818154560812,0.08453506833130128,0.08453506833130128,0.08185441517584191,0.08453506833130128,0.06330791246469995,0.11448461882022595,0.08453506833130128,0.07861926537998741,0.09080602035841748,0.08180084215812071,0.026298440756382102,0.0845350723095948,0.0,0.026298440756382102
25,0.2122,0.2122,0.2135964912280702,0.2122,0.10698978788130054,0.4872865608802921,0.2122,0.4232,0.623,0.788,1.6169993349427192,0.21220000758767127,0.0,1.6169993349427192,0.08453243953260388,0.08453243953260388,0.08182084740008261,0.08453243953260388,0.06340764010564202,0.1132973177115836,0.08453243953260388,0.07746224887001409,0.09156175815019915,0.08195391659002295,0.0262644498831406,0.08453244351015933,0.0,0.0262644498831406
26,0.2124,0.2124,0.21380172653856863,0.2124,0.10724495697603942,0.4906897811533014,0.2124,0.42750000000000005,0.6235999999999999,0.7891,1.6161177473366979,0.2124000072479248,0.0,1.6161177473366979,0.08427362840440919,0.08427362840440919,0.08154007087062995,0.08427362840440919,0.06299471318131042,0.1119580214408991,0.08427362840440919,0.07510770044853368,0.0923486148605742,0.08002700932948961,0.026231752786732686,0.0842736328543961,0.0,0.026231752786732686
27,0.21400000000000002,0.21400000000000002,0.2153059036480089,0.21400000000000002,0.10950105673937789,0.4942465439205006,0.21400000000000002,0.43010000000000004,0.6241,0.7897000000000001,1.6152369861023135,0.21400000751018525,0.0,1.6152369861023135,0.08226785520481253,0.08226785520481253,0.07964257969444938,0.08226785520481253,0.06128898966980281,0.11047008563057985,0.08226785520481253,0.0742165749681296,0.0932350077313595,0.0800097910675104,0.0262003391935056,0.08226785965319988,0.0,0.0262003391935056
28,0.21600000000000003,0.21600000000000003,0.21719202520189365,0.21600000000000003,0.11210307254857596,0.49781010149557137,0.21600000000000003,0.43309999999999993,0.626,0.792,1.6143569833533786,0.21600001007318498,0.0,1.6143569833533786,0.08106924338010205,0.08106924338010205,0.07852612928922276,0.08106924338010205,0.06117851006344592,0.10902230124093953,0.08106924338010205,0.07354884997967903,0.0932535373174778,0.07936273964805174,0.026170198945904097,0.08106924722781261,0.0,0.026170198945904097
29,0.2183,0.2183,0.21935437552213868,0.2183,0.11479279828414075,0.5015837983298194,0.2183,0.43570000000000003,0.6283,0.7933,1.6134776701211409,0.2183000087738037,0.0,1.6134776701211409,0.07920304427370341,0.07920304427370341,0.07674388981223336,0.07920304427370341,0.060962185638011465,0.10745176516535676,0.07920304427370341,0.07439541503196133,0.09256955342996001,0.08018042155040091,0.02614132209428016,0.07920304802815013,0.0,0.02614132209428016
30,0.22080000000000002,0.22080000000000002,0.22166609231411863,0.22080000000000002,0.11750578582067395,0.5055058161387089,0.22080000000000002,0.43739999999999996,0.6298,0.7946,1.6125989766056783,0.22080000936985017,0.0,1.6125989766056783,0.07849387803446131,0.07849387803446131,0.07603584572613958,0.07849387803446131,0.06248218450798769,0.10574080373739358,0.07849387803446131,0.07491061340023855,0.09297287537532414,0.07925093760398745,0.026113698960849464,0.07849388165442037,0.0,0.026113698960849464
31,0.223,0.223,0.22369783834586468,0.223,0.1197600195624913,0.5096588810632067,0.223,0.4387,0.6322,0.7965,1.6117208324013668,0.22300000861287117,0.0,1.6117208324013668,0.07835106182362106,0.07835106182362106,0.07588047221617304,0.07835106182362106,0.06420921597504572,0.10374557344014765,0.07835106182362106,0.07482134276617423,0.0923962481200761,0.07810996521998116,0.02608732017697365,0.07835106693747228,0.0,0.02608732017697365
32,0.22549999999999998,0.22549999999999998,0.2260316067947647,0.22549999999999998,0.12203363389773703,0.5140014309026819,0.22549999999999998,0.44079999999999997,0.6348,0.7976,1.6108431666916196,0.22550001069903375,0.0,1.6108431666916196,0.07817963645064842,0.07817963645064842,0.07568835421275714,0.07817963645064842,0.06575270098756196,0.1015841505650211,0.07817963645064842,0.07507300150890168,0.09178695138441222,0.07709907046564612,0.026062176696542996,0.07817964281263236,0.0,0.026062176696542996
33,0.2278,0.2278,0.2281734544695071,0.2278,0.12365533078346598,0.5182647575192414,0.2278,0.4423,0.6365999999999999,0.7981,1.609965908412012,0.22780000939965248,0.0,1.609965908412012,0.07792845721842852,0.07792845721842852,0.07530686424413598,0.07792845721842852,0.06713853329410752,0.0995873417686083,0.07792845721842852,0.07550577608515935,0.09150616251257498,0.0771368913037076,0.02603825978950663,0.0779284609038307,0.0,0.02603825978950663
34,0.2299,0.2299,0.2301168024227235,0.2299,0.12528449532118824,0.522332838758332,0.2299,0.445,0.6395,0.7988999999999999,1.6090889863840339,0.22990001142024993,0.0,1.6090889863840339,0.07831340171955811,0.07831340171955811,0.07561029169898453,0.07831340171955811,0.0684934741108185,0.09783507032842954,0.07831340171955811,0.07727296494318767,0.09170150852994007,0.07749903225202234,0.026015561020386636,0.07831340768742562,0.0,0.026015561020386636
35,0.2318,0.2318,0.23188972431077692,0.2318,0.126778550334865,0.5265264027365401,0.2318,0.4471,0.6411,0.8003,1.6082123294238666,0.23180001154541968,0.0,1.6082123294238666,0.07945061359108563,0.07945061359108563,0.07653847788248606,0.07945061359108563,0.07024704601847065,0.09596281129627388,0.07945061359108563,0.07734834624390276,0.09214535618611856,0.07681731575627984,0.025994072216812446,0.07945061913175337,0.0,0.025994072216812446
36,0.2338,0.2338,0.23376691729323312,0.2338,0.1282141992726147,0.5305771553820379,0.2338,0.449,0.6428,0.8018000000000001,1.6073358664316637,0.233800008893013,0.0,1.6073358664316637,0.08034204655374697,0.08034204655374697,0.07726658659407465,0.08034204655374697,0.07188498078948921,0.09411794142817949,0.08034204655374697,0.07745679799446628,0.0925224297130161,0.07694124742656278,0.025973785432751088,0.0803420534642014,0.0,0.025973785432751088
37,0.23559999999999998,0.23559999999999998,0.23541826789195214,0.23559999999999998,0.12958166753427883,0.5343291097189982,0.23559999999999998,0.4509,0.6454,0.8019999999999999,1.6064595264669506,0.23560001254081725,0.0,1.6064595264669506,0.08169754518275864,0.08169754518275864,0.07846859804926712,0.08169754518275864,0.07376354090271962,0.09243583831014371,0.08169754518275864,0.07808179471981075,0.09267649827940917,0.07694875639743055,0.02595469291029343,0.08169755194703954,0.0,0.02595469291029343
38,0.2378,0.2378,0.23753397382344751,0.2378,0.13071245217498784,0.5379844218666225,0.2378,0.4519,0.6477,0.8025,1.6055832388151683,0.23780000805854798,0.0,1.6055832388151683,0.08182746075330294,0.08182746075330294,0.07839943410238821,0.08182746075330294,0.07459233659946624,0.09084332979566083,0.08182746075330294,0.07787233141495123,0.09270748501484537,0.07761049470844061,0.025936787042803746,0.08182746453657988,0.0,0.025936787042803746
39,0.2403,0.2403,0.23989463241436929,0.2403,0.13259368511668698,0.5417102919545689,0.2403,0.453,0.6505,0.8032999999999999,1.6047069330493493,0.24030001163482667,0.0,1.6047069330493493,0.08398286862344141,0.08398286862344141,0.08028011166043447,0.08398286862344141,0.07663740812316434,0.08924717750958301,0.08398286862344141,0.07736493607140986,0.09289809231386592,0.07759732240512193,0.025920060341161545,0.08398287605033891,0.0,0.025920060341161545
40,0.2424,0.2424,0.2419029692286271,0.2424,0.13361125673475133,0.5455509204679924,0.2424,0.45389999999999997,0.6526,0.8047000000000001,1.6038305390897087,0.24240000993013383,0.0,1.6038305390897087,0.08534270781840578,0.08534270781840578,0.08131004678853469,0.08534270781840578,0.07833949648346768,0.08760288125950384,0.08534270781840578,0.07774095159924116,0.09290640451551233,0.07571444893663146,0.025904505403875934,0.08534271179654786,0.0,0.025904505403875934
41,0.2444,0.2444,0.2437701371484266,0.2444,0.13471133960737358,0.5494417779168768,0.2444,0.4548,0.655,0.8049,1.6029539872626786,0.24440001100301742,0.0,1.6029539872626786,0.08742132971357097,0.08742132971357097,0.08317091207245568,0.08742132971357097,0.0800310952650143,0.086040343901915,0.08742132971357097,0.07733735621720378,0.09248062860224658,0.07622692729242365,0.025890114891147037,0.08742133572497458,0.0,0.025890114891147037
42,0.246,0.246,0.24530120439988862,0.246,0.1356968083028564,0.553478397181992,0.246,0.45570000000000005,0.6580999999999999,0.8074999999999999,1.6020772083597277,0.24600000977516173,0.0,1.6020772083597277,0.08873431003719913,0.08873431003719913,0.08435520238638024,0.08873431003719913,0.08127085386576335,0.08448756579766178,0.08873431003719913,0.07777896030847074,0.09217429142662285,0.07326853197504216,0.025876881502456046,0.08873431282677942,0.0,0.025876881502456046
43,0.2473,0.2473,0.24650490810359232,0.2473,0.13652043456267046,0.5575918126613556,0.2473,0.45640000000000003,0.6609999999999999,0.8093999999999999,1.6012001336951869,0.2473000094294548,0.0,1.6012001336951869,0.09074390092758607,0.09074390092758607,0.08624570597449376,0.09074390092758607,0.0830264275971934,0.08294740467062878,0.09074390092758607,0.0783229780389439,0.09182834227211359,0.0711948812142496,0.02586479795696223,0.09074390282465573,0.0,0.02586479795696223
44,0.2487,0.2487,0.24787877680311893,0.2487,0.13720592848448743,0.5617981156429568,0.2487,0.45730000000000004,0.6634,0.8109999999999999,1.6003226951614054,0.2487000122666359,0.0,1.6003226951614054,0.0907083850099378,0.0907083850099378,0.08612421335810838,0.0907083850099378,0.08338627247989729,0.0814813896164737,0.0907083850099378,0.07793166522309429,0.09158384136953418,0.06982517852147285,0.025853856975799405,0.09070839006753378,0.0,0.025853856975799405
45,0.2499,0.2499,0.2490509433305486,0.2499,0.13797755418861996,0.5660899339577792,0.2499,0.4575,0.6656,0.8129,1.5994448252790532,0.24990001171827317,0.0,1.5994448252790532,0.09243069475738745,0.09243069475738745,0.08775245803951293,0.09243069475738745,0.08454462390227677,0.08008785183694662,0.09243069475738745,0.07798183549177762,0.09059580564242477,0.06858806180540619,0.025844051265375846,0.09243069796308993,0.0,0.025844051265375846
46,0.25060000000000004,0.25060000000000004,0.2497073760790866,0.25060000000000004,0.13868596607900235,0.5704087560412262,0.25060000000000004,0.4584,0.6695,0.8154,1.598566457240528,0.25060000866651533,0.0,1.598566457240528,0.0930736864592303,0.0930736864592303,0.08833321795450311,0.0930736864592303,0.08481491509668586,0.07890930842841846,0.0930736864592303,0.07830453371293389,0.08917554472935826,0.06648341480733704,0.02583537350099164,0.09307369078476689,0.0,0.02583537350099164
47,0.25129999999999997,0.25129999999999997,0.250379768866611,0.25129999999999997,0.13900307818453694,0.5746498489839368,0.25129999999999997,0.45970000000000005,0.6717,0.8173999999999999,1.5976875249452522,0.251300011575222,0.0,1.5976875249452522,0.09349634573964195,0.09349634573964195,0.08871784002106398,0.09349634573964195,0.08518316494169129,0.07803394968890132,0.09349634573964195,0.0779587497761904,0.08770031040107239,0.0661617546455486,0.025827816310522316,0.09349635370632142,0.0,0.025827816310522316
48,0.2519,0.2519,0.25093532442216654,0.2519,0.1392750145315475,0.5787885046758241,0.2519,0.4603,0.674,0.8199,1.5968079630268461,0.25190000981092453,0.0,1.5968079630268461,0.0946542832276138,0.0946542832276138,0.08980858491315936,0.0946542832276138,0.08596275367985166,0.07743220117918567,0.0946542832276138,0.07735639024095625,0.08617424209124211,0.0653732021210186,0.02582137225844182,0.09465428778856753,0.0,0.02582137225844182
49,0.2521,0.2521,0.2511103801169591,0.2521,0.13936713221541572,0.5827312269268959,0.2521,0.4619,0.6758,0.8230000000000001,1.5959277068733007,0.2521000102162361,0.0,1.5959277068733007,0.09564570037382757,0.09564570037382757,0.09075000907597006,0.09564570037382757,0.08641297460946543,0.07696335657275324,0.09564570037382757,0.0764786825781465,0.0844298525404374,0.06517156844309745,0.025816033830826198,0.09564570478585695,0.0,0.025816033830826198
50,0.2531,0.2531,0.2520821498189919,0.2531,0.1401265022821852,0.5864053417894157,0.2531,0.4628,0.6779,0.8259000000000001,1.595046692641875,0.2531000092625618,0.0,1.595046692641875,0.09707665928418518,0.09707665928418518,0.09205424936328123,0.09707665928418518,0.08722933770551691,0.0765777424803347,0.09707665928418518,0.07616911009939221,0.08296645908638822,0.06520812832768626,0.025811793422048607,0.09707666270595568,0.0,0.025811793422048607
51,0.25329999999999997,0.25329999999999997,0.2522867411584517,0.25329999999999997,0.1402334447771282,0.5898458835425884,0.25329999999999997,0.4633,0.6788000000000001,0.8288,1.5941648572704652,0.25330001264810564,0.0,1.5941648572704652,0.0972008801972035,0.0972008801972035,0.09218058499932005,0.0972008801972035,0.08695369636066091,0.07625993483254496,0.0972008801972035,0.07622051342431817,0.08225272707400717,0.06626680080469319,0.025808643323630778,0.09720088769482502,0.0,0.025808643323630778
52,0.2539,0.2539,0.252869186856029,0.2539,0.140543757998742,0.5931235872990464,0.2539,0.46420000000000006,0.6814,0.8314999999999999,1.5932821384867721,0.25390001237392423,0.0,1.5932821384867721,0.09735325138666687,0.09735325138666687,0.09231262907200469,0.09735325138666687,0.08700761953040934,0.07611546279094628,0.09735325138666687,0.07587680072913518,0.08124339289375407,0.06772206271059508,0.025806575715334876,0.09735325611376328,0.0,0.025806575715334876
53,0.2544,0.2544,0.2533653230297967,0.2544,0.14078400464779453,0.596310971347454,0.2544,0.4657,0.6836,0.8351000000000001,1.5923984748160624,0.2544000118970871,0.0,1.5923984748160624,0.09790948200591537,0.09790948200591537,0.09283827451224623,0.09790948200591537,0.08744943642825517,0.0759849367647706,0.09790948200591537,0.07458485100876719,0.08044487415477616,0.06890162068727652,0.025805582658230193,0.09790948475875985,0.0,0.025805582658230193
54,0.25470000000000004,0.25470000000000004,0.2536657964355333,0.25470000000000004,0.140793302499926,0.5994853654483431,0.25470000000000004,0.4683,0.6854,0.8379,1.5915138055878946,0.2547000125050545,0.0,1.5915138055878946,0.09856081033216667,0.09856081033216667,0.09343930305465073,0.09856081033216667,0.08789248475668836,0.07587554107805103,0.09856081033216667,0.07315895935108245,0.08023742545997127,0.07042324426873087,0.025805656089318448,0.09856081441123218,0.0,0.025805656089318448
55,0.25529999999999997,0.25529999999999997,0.25427093776106935,0.25529999999999997,0.14105577496357294,0.6025720743170487,0.25529999999999997,0.4711,0.6871,0.8404999999999999,1.590628070941948,0.2553000137209892,0.0,1.590628070941948,0.0985405162018818,0.0985405162018818,0.09339021144174522,0.0985405162018818,0.08801936517398153,0.07580765842014198,0.0985405162018818,0.07347630003386578,0.07982543454313291,0.07167868116346265,0.025806787817344787,0.09854052022976817,0.0,0.025806787817344787
56,0.25529999999999997,0.25529999999999997,0.25426190476190474,0.25529999999999997,0.1407867305892192,0.6055439144766368,0.25529999999999997,0.4746,0.6889000000000001,0.843,1.5897412118330316,0.2553000137209892,0.0,1.5897412118330316,0.09947757983027578,0.09947757983027578,0.09428147866033525,0.09947757983027578,0.08859638311892337,0.07577413366822819,0.09947757983027578,0.0726210866224282,0.07873930262440593,0.0731862160671135,0.025808969519588124,0.09947758811631666,0.0,0.025808969519588124
57,0.256,0.256,0.25495589668615987,0.256,0.14121485817555307,0.6084375164908303,0.256,0.4803,0.6919000000000001,0.8459,1.5888531700353572,0.25600001215934753,0.0,1.5888531700353572,0.09992219195176036,0.09992219195176036,0.09462393160836967,0.09992219195176036,0.08859161352280955,0.07579174572018935,0.09992219195176036,0.07380010538986752,0.0791278150280362,0.075519607461315,0.02581219273960518,0.0999221961101021,0.0,0.02581219273960518
58,0.2565,0.2565,0.2554277882205514,0.2565,0.141507468001648,0.6112673879853655,0.2565,0.4835,0.6932,0.8486,1.5879638881461886,0.25650001168251035,0.0,1.5879638881461886,0.10083677680070677,0.10083677680070677,0.09547935674593315,0.10083677680070677,0.08897368715590673,0.0758292399551696,0.10083677680070677,0.07712507878620144,0.07906509273306955,0.07805582048195452,0.025816448886015538,0.100836783355352,0.0,0.025816448886015538
59,0.2584,0.2584,0.2572482073238652,0.2584,0.14418110129908196,0.6140107149293079,0.2584,0.4849,0.6956,0.8497,1.5870733095889604,0.25840001106262206,0.0,1.5870733095889604,0.09883566607702349,0.09883566607702349,0.09364200903129283,0.09883566607702349,0.08666514756690846,0.075822225190801,0.09883566607702349,0.0774316185776557,0.07833007085404685,0.07883604646494029,0.025821729232402474,0.0988356717262714,0.0,0.025821729232402474
60,0.2618,0.2618,0.2604343671679198,0.2618,0.14838311512160932,0.6166470890929745,0.2618,0.4859,0.6988,0.8506,1.586181378615953,0.2618000105023384,0.0,1.586181378615953,0.09593840616654926,0.09593840616654926,0.0910062476492227,0.09593840616654926,0.08430527597291387,0.07579657375670121,0.09593840616654926,0.07734116339670329,0.07812070432634646,0.07943299062732061,0.025828024918337952,0.09593840913684926,0.0,0.025828024918337952
61,0.2655,0.2655,0.26389501531606796,0.2655,0.15236825698721074,0.6191954665575796,0.2655,0.48650000000000004,0.7015,0.8515,1.5852880403105665,0.26550001204013823,0.0,1.5852880403105665,0.09444486928009026,0.09444486928009026,0.08964244878895622,0.09444486928009026,0.0839529914317539,0.07575258784673779,0.09444486928009026,0.07797613595054437,0.07806870193760253,0.07953510755215794,0.025835326951402556,0.09444487394984784,0.0,0.025835326951402556
62,0.268,0.268,0.26617710944026735,0.268,0.1543868211206163,0.6216642238652978,0.268,0.48789999999999994,0.704,0.8528,1.5843932405892254,0.26800001263618467,0.0,1.5843932405892254,0.09383200117467624,0.09383200117467624,0.0891028477096325,0.09383200117467624,0.08418310011407419,0.07571428705732978,0.09383200117467624,0.07834035429528712,0.07818780808625685,0.08028117255413415,0.025843626209973856,0.09383200697359541,0.0,0.025843626209973856
63,0.27080000000000004,0.27080000000000004,0.26876970203285994,0.27080000000000004,0.15614823748681875,0.6240827082816977,0.27080000000000004,0.4897,0.7066,0.8545,1.583496926202935,0.2708000108599663,0.0,1.583496926202935,0.0946441287725293,0.0946441287725293,0.0898759811415205,0.0946441287725293,0.08540366422495882,0.07567613531327601,0.0946441287725293,0.07870062826235182,0.07658430358471346,0.08150289701735898,0.02585291344647314,0.09464413753330783,0.0,0.02585291344647314
64,0.2722,0.2722,0.2700611598440546,0.2722,0.1567630076877417,0.6264230675375718,0.2722,0.4911,0.709,0.8564,1.5825990447384841,0.27220001220703127,0.0,1.5825990447384841,0.09436666077946526,0.09436666077946526,0.08963652623207269,0.09436666077946526,0.08526113048194556,0.07564055572279985,0.09436666077946526,0.07961078933020183,0.07653757247260981,0.08274351266950714,0.025863179290738073,0.0943666692222572,0.0,0.025863179290738073
65,0.2737,0.2737,0.2714832219437483,0.2737,0.1575632737560906,0.6287091525195802,0.2737,0.49210000000000004,0.7113,0.8577999999999999,1.5816995446192856,0.2737000122666359,0.0,1.5816995446192856,0.09486253211885079,0.09486253211885079,0.09008788830424698,0.09486253211885079,0.08562519664424945,0.07556915435443377,0.09486253211885079,0.08028622408469449,0.0775271278686084,0.08312881570189724,0.0258744142531901,0.09486253879401031,0.0,0.0258744142531901
66,0.2747,0.2747,0.2724333925090504,0.2747,0.15801833655617376,0.6309258959868255,0.2747,0.4936,0.7135,0.8592000000000001,1.5807983751058092,0.2747000098228455,0.0,1.5807983751058092,0.09512103400989241,0.09512103400989241,0.09031851369292157,0.09512103400989241,0.08584307505491331,0.07554793643197306,0.09512103400989241,0.08071926659726289,0.07662208848918466,0.08378915336857284,0.025886608727491857,0.095121037171979,0.0,0.025886608727491857
67,0.275,0.275,0.27269630673906986,0.275,0.15808835659054363,0.6331127115788402,0.275,0.49470000000000003,0.7158,0.8605,1.5798954862955417,0.27500001192092893,0.0,1.5798954862955417,0.09525404628325944,0.09525404628325944,0.09042934123958819,0.09525404628325944,0.08571067234753918,0.07548609484523976,0.09525404628325944,0.08128967407433192,0.07785285265593461,0.08468930143635486,0.025899752992441637,0.09525405311012626,0.0,0.025899752992441637
68,0.2761,0.2761,0.27372530284043445,0.2761,0.15850416564122097,0.6353416010597805,0.2761,0.4958,0.7172,0.8619999999999999,1.5789908291224135,0.2761000141501427,0.0,1.5789908291224135,0.09582095572240737,0.09582095572240737,0.09097812913426521,0.09582095572240737,0.08600556518749955,0.07541091377149631,0.09582095572240737,0.0818193131234918,0.0784797213722543,0.085372386896727,0.0259138372128895,0.0958209608014898,0.0,0.0259138372128895
69,0.2768,0.2768,0.2743917606516291,0.2768,0.15903203900839846,0.6375017344260228,0.2768,0.4967,0.7203,0.8631,1.5780843553556152,0.27680001258850095,0.0,1.5780843553556152,0.0957784480512767,0.0957784480512767,0.09090780650363042,0.0957784480512767,0.08557802741060848,0.0754117146757975,0.0957784480512767,0.08221117793693128,0.07935300876463348,0.08623153586581754,0.02592885143952464,0.0957784547027768,0.0,0.02592885143952464
70,0.2773,0.2773,0.274853627123364,0.2773,0.15935476650342828,0.6396190881022276,0.2773,0.4976,0.7224,0.8644000000000001,1.5771760175977962,0.2773000136017799,0.0,1.5771760175977962,0.09600931667754378,0.09600931667754378,0.09109501281459599,0.09600931667754378,0.08561150048963653,0.07543242823807055,0.09600931667754378,0.08243408140919492,0.08031770249038084,0.08695618309112801,0.02594478560743073,0.09600932692064278,0.0,0.02594478560743073
71,0.27799999999999997,0.27799999999999997,0.27552382692843225,0.27799999999999997,0.1599493883943665,0.6416881141878444,0.27799999999999997,0.4992,0.7253000000000001,0.8654,1.5762657692826498,0.27800001204013824,0.0,1.5762657692826498,0.09614341139961466,0.09614341139961466,0.09118337811477191,0.09614341139961466,0.08553404254487397,0.07546255409151259,0.09614341139961466,0.08157314372866709,0.08205289621809687,0.08686925040925969,0.025961629533362215,0.09614341818661294,0.0,0.025961629533362215
72,0.2786,0.2786,0.2760693574213311,0.2786,0.16026057302815536,0.6437582115228501,0.2786,0.5009,0.7277,0.8664999999999999,1.575353564671972,0.2786000117659569,0.0,1.575353564671972,0.09643097704230384,0.09643097704230384,0.09144514608192857,0.09643097704230384,0.08573494068159777,0.07550956432413816,0.09643097704230384,0.08026684662216814,0.08336939219854941,0.0867656486046049,0.02597937291175752,0.09643098101697813,0.0,0.02597937291175752
73,0.2791,0.2791,0.2765376113895851,0.2791,0.1605187447352368,0.6458480938557574,0.2791,0.5034,0.7310000000000001,0.8667,1.574439358852318,0.2791000112891197,0.0,1.574439358852318,0.09670395832413249,0.09670395832413249,0.09170501564070524,0.09670395832413249,0.0860072815296137,0.0755574560373207,0.09670395832413249,0.07975128003152467,0.08455767262643878,0.0866256954437372,0.025998005309556125,0.0967039663989267,0.0,0.025998005309556125
74,0.2792,0.2792,0.27662801099972156,0.2792,0.16047477557373704,0.6479182213523953,0.2792,0.5054000000000001,0.7318,0.8685,1.5735231077314085,0.2792000129818916,0.0,1.5735231077314085,0.09656868597589546,0.09656868597589546,0.09156844274263322,0.09656868597589546,0.0856828191699699,0.07555436227550699,0.09656868597589546,0.07932100744583505,0.08452455264596197,0.08635874786802629,0.026017516159932204,0.0965686942162934,0.0,0.026017516159932204
75,0.27949999999999997,0.27949999999999997,0.27690578877749933,0.27949999999999997,0.16056964671647414,0.6499909955254486,0.27949999999999997,0.508,0.7338,0.8693,1.5726047680344815,0.2795000120997429,0.0,1.5726047680344815,0.09665890773459238,0.09665890773459238,0.09164108964510405,0.09665890773459238,0.08570307631438638,0.07553694746882167,0.09665890773459238,0.077630177408302,0.08592735950272828,0.08642408357756665,0.026037894755103704,0.09665891571273216,0.0,0.026037894755103704
76,0.2801,0.2801,0.27744867376775273,0.2801,0.16070278608998384,0.6520291338518003,0.2801,0.5109999999999999,0.7353,0.8699999999999999,1.5716842973007532,0.28010001331567763,0.0,1.5716842973007532,0.09699536071379909,0.09699536071379909,0.09192915070449285,0.09699536071379909,0.08577993822973404,0.07551343580456335,0.09699536071379909,0.07676225924531171,0.0886842714352438,0.08666410252617092,0.026059130238408012,0.09699536939741643,0.0,0.026059130238408012
77,0.2804,0.2804,0.2777380256196046,0.2804,0.16077439564117166,0.6540766452032465,0.2804,0.5122,0.7366,0.8705999999999999,1.5707616538801616,0.280400013923645,0.0,1.5707616538801616,0.09702027279560356,0.09702027279560356,0.09195355956895637,0.09702027279560356,0.08570165666444561,0.07549549476196882,0.09702027279560356,0.07634832458323276,0.08963407090312625,0.08678607159113853,0.026081211595851306,0.09702028155405835,0.0,0.026081211595851306
78,0.28090000000000004,0.28090000000000004,0.27822523322194376,0.28090000000000004,0.1610358142883095,0.6560239496940513,0.28090000000000004,0.5138,0.7382,0.8708,1.5698367969305373,0.2809000134468079,0.0,1.5698367969305373,0.09697359319824018,0.09697359319824018,0.09190073187144127,0.09697359319824018,0.08568129591859093,0.075426156042885,0.09697359319824018,0.07584311292251772,0.09022170224261762,0.0862732094376155,0.02610412764736424,0.09697360127482695,0.0,0.02610412764736424
79,0.281,0.281,0.2783040587580061,0.281,0.16105620334353557,0.6578665323573285,0.281,0.5152,0.7398,0.8713000000000001,1.5689096864153167,0.28100001364946364,0.0,1.5689096864153167,0.0969215031753933,0.0969215031753933,0.0918259715741889,0.0969215031753933,0.08550486884163366,0.07531759663218018,0.0969215031753933,0.07551717979668231,0.09067867567527783,0.08589664331819571,0.026127867037980774,0.0969215111527584,0.0,0.026127867037980774
80,0.2811,0.2811,0.2783828842940685,0.2811,0.1610529428436545,0.6596843324301719,0.2811,0.5166999999999999,0.7405,0.8714999999999999,1.5679802831018974,0.28110001385211947,0.0,1.5679802831018974,0.09687041745433833,0.09687041745433833,0.09177874325134854,0.09687041745433833,0.08537655391039915,0.07521728475543692,0.09687041745433833,0.0748094616713391,0.09130321887960895,0.08585291038877031,0.026152418229170644,0.09687042533647745,0.0,0.026152418229170644
81,0.2813,0.2813,0.27855539891395154,0.2813,0.16104744732045145,0.6614903851512216,0.2813,0.5187999999999999,0.7424999999999999,0.8723000000000001,1.5670485485607162,0.2813000127673149,0.0,1.5670485485607162,0.09702582703131733,0.09702582703131733,0.09192418224476699,0.09702582703131733,0.0854362481024455,0.07513640897314441,0.09702582703131733,0.07463064607340157,0.09092151682754872,0.08523829342887307,0.026177769490528285,0.09702583598925146,0.0,0.026177769490528285
82,0.2814,0.2814,0.2786453460038986,0.2814,0.16089036405587154,0.6633480853985493,0.2814,0.5208,0.7444,0.8728999999999999,1.5661144451651035,0.2814000129699707,0.0,1.5661144451651035,0.09696413999229016,0.09696413999229016,0.09186581830327245,0.09696413999229016,0.08523264864738855,0.07504492257220824,0.09696413999229016,0.07436964733306488,0.09164811933573856,0.0847630029356362,0.02620390889200557,0.09696414372668329,0.0,0.02620390889200557
83,0.2818,0.2818,0.27902883945976054,0.2818,0.1611980320781084,0.6651605436333106,0.2818,0.5219,0.7458,0.8745,1.5651779360919609,0.28180001229047774,0.0,1.5651779360919609,0.09686967189648849,0.09686967189648849,0.0917710848322594,0.09686967189648849,0.08505835931748194,0.0749583357677736,0.09686967189648849,0.07418662652766705,0.09207702089977596,0.08415494967947848,0.026230824296855547,0.09686967474552692,0.0,0.026230824296855547
84,0.2822,0.2822,0.27939701684767476,0.2822,0.16140174376892047,0.6670807216655213,0.2822,0.524,0.7474000000000001,0.8763,1.5642389853232828,0.28220001310110093,0.0,1.5642389853232828,0.09687196590230725,0.09687196590230725,0.09177346467690377,0.09687196590230725,0.08498063449121199,0.07486595971900516,0.09687196590230725,0.07473508769870636,0.09110092083935144,0.08281713456633102,0.026258503355412816,0.09687196876057598,0.0,0.026258503355412816
85,0.2823,0.2823,0.27949115845168476,0.2823,0.16153233857766944,0.6690651437596098,0.2823,0.5254,0.7495,0.8773,1.5632975576485169,0.2823000103235245,0.0,1.5632975576485169,0.09673107049960729,0.09673107049960729,0.09163567740275773,0.09673107049960729,0.08480237546418139,0.07480327565434876,0.09673107049960729,0.07596227133693849,0.09047313904628762,0.08172317772687122,0.026286933499816405,0.09673107311748069,0.0,0.026286933499816405
86,0.2824,0.2824,0.2795815580618212,0.2824,0.16169929221181975,0.6710483381827834,0.2824,0.526,0.7513,0.8783,1.5623536186677272,0.2824000120162964,0.0,1.5623536186677272,0.09659330549611947,0.09659330549611947,0.09149363546382097,0.09659330549611947,0.08464273728147019,0.07476686429907912,0.09659330549611947,0.07630348761506398,0.09136015421275173,0.0811035689035254,0.026316101939724574,0.09659330854111746,0.0,0.026316101939724574
87,0.2824,0.2824,0.2795588624338624,0.2824,0.16169482977284844,0.6729461050741696,0.2824,0.5282,0.7533000000000001,0.8797,1.5614071347954797,0.28240001350641253,0.0,1.5614071347954797,0.09658180182852484,0.09658180182852484,0.09147858073175877,0.09658180182852484,0.08455593177494741,0.07475039733770487,0.09658180182852484,0.07711866757724027,0.09109829855710809,0.08095959211579289,0.026345995659050634,0.09658180552325565,0.0,0.026345995659050634
88,0.28300000000000003,0.28300000000000003,0.280125,0.28300000000000003,0.16239621390251777,0.6748434001714599,0.28300000000000003,0.5298,0.7543,0.8817,1.5604580732653317,0.28300001174211503,0.0,1.5604580732653317,0.09636735270135144,0.09636735270135144,0.09116011232279438,0.09636735270135144,0.08365078746371456,0.07476894537610773,0.09636735270135144,0.07844006912569904,0.09091271760442662,0.08028428654890488,0.02637660141368868,0.09636735457201566,0.0,0.02637660141368868
89,0.2831,0.2831,0.28019016290726817,0.2831,0.162850774375882,0.6766504747531071,0.2831,0.5316,0.7551,0.8832000000000001,1.5595064021347524,0.2831000119447708,0.0,1.5595064021347524,0.09594842364520638,0.09594842364520638,0.09069027441509497,0.09594842364520638,0.08275429381673596,0.07479407830626243,0.09594842364520638,0.07963555878012173,0.09064760829105692,0.08018284660006084,0.026407905730171048,0.09594842642284034,0.0,0.026407905730171048
90,0.2832,0.2832,0.2802742794486216,0.2832,0.16319330311197147,0.6783596846260316,0.2832,0.533,0.7572,0.8853,1.5585520902902723,0.2832000121474266,0.0,1.5585520902902723,0.09560311477956958,0.09560311477956958,0.09032459664053429,0.09560311477956958,0.0821998099638313,0.07482185487182426,0.09560311477956958,0.08020806277010645,0.090254947540595,0.07969671678724706,0.026439894905161444,0.09560311686998699,0.0,0.026439894905161444
91,0.2835,0.2835,0.28054777568922307,0.2835,0.16389963871163096,0.6800166107254284,0.2835,0.5344,0.7588,0.8868,1.5575951074526284,0.283500012755394,0.0,1.5575951074526284,0.09512944397562256,0.09512944397562256,0.0897763418629692,0.09512944397562256,0.08126219182731141,0.07486896709689182,0.09512944397562256,0.08000027777729553,0.0896447308980164,0.07947718051253592,0.026472555005656987,0.0951294466598211,0.0,0.026472555005656987
92,0.2843,0.2843,0.2813364661654135,0.2843,0.16484091844942117,0.681584271024869,0.2843,0.5365,0.7603,0.8886,1.5566354241816736,0.2843000128865242,0.0,1.5566354241816736,0.0945293017476004,0.0945293017476004,0.0891107405530973,0.0945293017476004,0.08024164505846951,0.0749730489301756,0.0945293017476004,0.08038138258742918,0.09046798083054333,0.07863586967790206,0.026505871869771856,0.0945293050720534,0.0,0.026505871869771856
93,0.2843,0.2843,0.2813364661654135,0.2843,0.16476451985444815,0.6830552471170492,0.2843,0.5383,0.7617,0.89,1.5556730118808286,0.2843000128865242,0.0,1.5556730118808286,0.0945293017476004,0.0945293017476004,0.0891107405530973,0.0945293017476004,0.08022910802557442,0.07503934942137165,0.0945293017476004,0.08149171737054019,0.09030202409445513,0.07731896418228985,0.026539831107957615,0.0945293050720534,0.0,0.026539831107957615
94,0.2848,0.2848,0.28181265664160404,0.2848,0.1654055451941614,0.6843510246852481,0.2848,0.5398,0.7623,0.8925000000000001,1.5547078428008954,0.28480001240968705,0.0,1.5547078428008954,0.09418044147037935,0.09418044147037935,0.08869801528331056,0.09418044147037935,0.07959778476005912,0.07508829973743328,0.09418044147037935,0.08171467976372966,0.09041638248803269,0.0753735143579405,0.026574418104544705,0.0941804449164938,0.0,0.026574418104544705
95,0.28559999999999997,0.28559999999999997,0.2825834899749374,0.28559999999999997,0.1665479106339592,0.6855513801664317,0.28559999999999997,0.5417,0.7637,0.8941000000000001,1.5537398900431092,0.28560001254081724,0.0,1.5537398900431092,0.09395649111276037,0.09395649111276037,0.08838475505092262,0.09395649111276037,0.07930783627786615,0.07513947296353746,0.09395649111276037,0.08156939785646738,0.0905232321316222,0.07309423141853717,0.026609618019498533,0.09395649353143323,0.0,0.026609618019498533
96,0.2868,0.2868,0.283781015037594,0.2868,0.16808549670348755,0.6866434691525217,0.2868,0.5434,0.7647999999999999,0.8971,1.5527691275613642,0.28680001199245453,0.0,1.5527691275613642,0.0934080653191504,0.0934080653191504,0.08775150586765694,0.0934080653191504,0.07888515929033652,0.07513893320945639,0.0934080653191504,0.08136775228007169,0.08965836392786912,0.07062648228532976,0.026645415790316433,0.09340806946831375,0.0,0.026645415790316433
97,0.28759999999999997,0.28759999999999997,0.28453399122807016,0.28759999999999997,0.16932886647389372,0.687657264620336,0.28759999999999997,0.546,0.7662,0.8991,1.5517955301636104,0.28760001063346863,0.0,1.5517955301636104,0.09358204956079985,0.09358204956079985,0.08783773883693091,0.09358204956079985,0.07937791316253942,0.07512726358332497,0.09358204956079985,0.08227730887404835,0.08958769756811231,0.069090037873295,0.026681796134022998,0.09358205275784666,0.0,0.026681796134022998
98,0.2886,0.2886,0.2855332080200501,0.2886,0.17081074361219797,0.6886029415402739,0.2886,0.5479,0.7671,0.9012,1.5508190735124698,0.2886000111699104,0.0,1.5508190735124698,0.09322398356169463,0.09322398356169463,0.08739744186170614,0.09322398356169463,0.07898930054302508,0.0751601697522187,0.09322398356169463,0.0830855649984467,0.09005979495128037,0.06809927393967653,0.02671874354923976,0.09322398669514911,0.0,0.02671874354923976
99,0.2891,0.2891,0.2860093984962406,0.2891,0.1716671465991107,0.6895517429716387,0.2891,0.5497,0.7682,0.9036,1.5498397341251586,0.2891000106930733,0.0,1.5498397341251586,0.09311098514974242,0.09311098514974242,0.08730317384614725,0.09311098514974242,0.0792719743366589,0.07518736843282467,0.09311098514974242,0.08369262545502776,0.08927460756315624,0.06629261731981251,0.02675624231832717,0.09311098993765224,0.0,0.02675624231832717
100,0.28959999999999997,0.28959999999999997,0.28650673558897244,0.28959999999999997,0.1722439630201153,0.6905283909909664,0.28959999999999997,0.5509000000000001,0.77,0.9055,1.5488574893728126,0.28960001170635224,0.0,1.5488574893728126,0.09281067946212991,0.09281067946212991,0.08701301926213151,0.09281067946212991,0.07911093451203435,0.07528062950899223,0.09281067946212991,0.0841208786343927,0.08916401865226926,0.0649380046232131,0.02679427650960703,0.0928106836529277,0.0,0.02679427650960703
101,0.2905,0.2905,0.2873924046226678,0.2905,0.17344442726861975,0.6913836536122864,0.2905,0.5523,0.7704,0.9071999999999999,1.5478723174793296,0.29050001204013826,0.0,1.5478723174793296,0.09253257684609123,0.09253257684609123,0.08670693721780982,0.09253257684609123,0.07877020321299436,0.0753633867788214,0.09253257684609123,0.08542189414898269,0.09011622125529527,0.0637770421947515,0.026832829979673924,0.09253258113554237,0.0,0.026832829979673924
102,0.2924,0.2924,0.2891290726817043,0.2924,0.1758660850327563,0.6922541622038308,0.2924,0.554,0.771,0.9093,1.5468841975198209,0.2924000158905983,0.0,1.5468841975198209,0.09061542669742031,0.09061542669742031,0.08494896963317271,0.09061542669742031,0.07549569920364498,0.07545602166308973,0.09061542669742031,0.08582540416450131,0.0895904260758059,0.06233074860951231,0.02687188637581077,0.09061542876675435,0.0,0.02687188637581077
103,0.29500000000000004,0.29500000000000004,0.29162453007518796,0.29500000000000004,0.17886105470429597,0.6930925208177949,0.29500000000000004,0.5555,0.7717,0.9106,1.5458931094187653,0.2950000137090683,0.0,1.5458931094187653,0.08840186021169966,0.08840186021169966,0.0829775640521846,0.08840186021169966,0.07285879679483649,0.0755528465599131,0.08840186021169966,0.08688721936446629,0.08893449524478363,0.061028590749655165,0.02691142913851273,0.08840186136211421,0.0,0.02691142913851273
104,0.29769999999999996,0.29769999999999996,0.2941604532163743,0.29769999999999996,0.1817421954779291,0.6939581859573207,0.29769999999999996,0.5566,0.7724,0.9132999999999999,1.5448990339479376,0.2977000132203102,0.0,1.5448990339479376,0.08685626696509072,0.08685626696509072,0.0816096516048945,0.08685626696509072,0.07116417889964172,0.07567859519269807,0.08685626696509072,0.0888384301227046,0.08918171212629739,0.05967141508107363,0.026951441504129477,0.08685627047389022,0.0,0.026951441504129477
105,0.301,0.301,0.2972761765524924,0.301,0.18493224693043064,0.6948637868701847,0.301,0.5578000000000001,0.773,0.9143000000000001,1.5439019527241864,0.3010000139474869,0.0,1.5439019527241864,0.08530989261379818,0.08530989261379818,0.08024759772374634,0.08530989261379818,0.06963848103428834,0.07583380111023336,0.08530989261379818,0.08987868366736233,0.08868420879101808,0.058528340713424214,0.02699190650763599,0.08530989300195616,0.0,0.02699190650763599
106,0.30369999999999997,0.30369999999999997,0.2997941381230855,0.30369999999999997,0.18715610051892578,0.6958522321546518,0.30369999999999997,0.5608000000000001,0.774,0.9173,1.542901848207125,0.3037000149488449,0.0,1.542901848207125,0.08466673228343911,0.08466673228343911,0.07976199137374375,0.08466673228343911,0.06909182706231218,0.07600736215243416,0.08466673228343911,0.09151053369846437,0.0878926112429885,0.058343903804177484,0.02703280698554438,0.08466673334508956,0.0,0.02703280698554438
107,0.30779999999999996,0.30779999999999996,0.30369336535783903,0.30779999999999996,0.19070827515962488,0.6968956578768756,0.30779999999999996,0.5622,0.7754,0.9199999999999999,1.5418987036968153,0.3078000143170357,0.0,1.5418987036968153,0.0839428376932779,0.0839428376932779,0.07905076390399132,0.0839428376932779,0.0685078327406932,0.07619477197974676,0.0839428376932779,0.09344136604785322,0.08675277773330627,0.0565744347445617,0.027074125578979896,0.08394284031643769,0.0,0.027074125578979896
108,0.3094,0.3094,0.30518342731829573,0.3094,0.192034512550632,0.6978771738701557,0.3094,0.5643,0.7758,0.9218,1.540892503331519,0.30940001606941225,0.0,1.540892503331519,0.08454610839325748,0.08454610839325748,0.07972824111498406,0.08454610839325748,0.06930110730807319,0.07637940289419895,0.08454610839325748,0.09278296060041295,0.08647774280125492,0.055593364911851004,0.027115844736951656,0.08454611241185891,0.0,0.027115844736951656
109,0.3117,0.3117,0.30728482664995826,0.3117,0.19337168016409517,0.6988233902641399,0.3117,0.5658000000000001,0.7767999999999999,0.9233,1.5398832320856137,0.3117000162601471,0.0,1.5398832320856137,0.0862902724014191,0.0862902724014191,0.08144841890104776,0.0862902724014191,0.07079287714809455,0.07653412184629774,0.0862902724014191,0.09181236905292832,0.08687257590542855,0.05503140517518659,0.027157946719852274,0.08629027456993134,0.0,0.027157946719852274
110,0.31320000000000003,0.31320000000000003,0.30869806460595933,0.31320000000000003,0.19428513874668904,0.6998570633511528,0.31320000000000003,0.5679000000000001,0.7772,0.9247,1.5388708757677632,0.3132000118494034,0.0,1.5388708757677632,0.08727071546502742,0.08727071546502742,0.08232963703374115,0.08727071546502742,0.07161463481635774,0.07672992441236828,0.08727071546502742,0.09130711302460995,0.08718409640907374,0.054205473278381495,0.027200413603238202,0.08727071701695319,0.0,0.027200413603238202
111,0.31520000000000004,0.31520000000000004,0.3105853000556948,0.31520000000000004,0.1958865492076892,0.7010404402873408,0.31520000000000004,0.5698000000000001,0.7772,0.9265000000000001,1.537855421019447,0.31520001143217086,0.0,1.537855421019447,0.08766958170058502,0.08766958170058502,0.08262375904854775,0.08766958170058502,0.07163412380593007,0.0770322773724894,0.08766958170058502,0.0910601754641158,0.08681884076115684,0.053558379363083775,0.027243227281931685,0.08766958254683734,0.0,0.027243227281931685
112,0.3169,0.3169,0.312177440128098,0.3169,0.19701586892562467,0.7023078350790283,0.3169,0.5707,0.7783,0.9275,1.5368368553139429,0.3169000118970871,0.0,1.5368368553139429,0.08882248213900203,0.08882248213900203,0.08363585684773124,0.08882248213900203,0.07229814962482631,0.07739071647221857,0.08882248213900203,0.09054286891363182,0.08618719935891486,0.0527915186790875,0.02728636947449721,0.08882248468092338,0.0,0.02728636947449721
113,0.3188,0.3188,0.31394893483709274,0.3188,0.19826181686022024,0.7034667847981008,0.3188,0.5726,0.7791,0.9291,1.5358151669558529,0.3188000157475471,0.0,1.5358151669558529,0.09022047070002091,0.09022047070002091,0.08485827347064187,0.09022047070002091,0.07325779106122395,0.07768318300462908,0.09022047070002091,0.08903582300275423,0.08607548366921264,0.05250068782618207,0.027329821728135726,0.09022047402960716,0.0,0.027329821728135726
114,0.31989999999999996,0.31989999999999996,0.3149888088276246,0.31989999999999996,0.19887324159254988,0.704533656559947,0.31989999999999996,0.5730000000000001,0.7796000000000001,0.93,1.5347903450812375,0.31990001499652865,0.0,1.5347903450812375,0.09124259482890165,0.09124259482890165,0.08578142731301376,0.09124259482890165,0.07439193381804561,0.07786712349040978,0.09124259482890165,0.0895705804876182,0.08530885065454816,0.052014955114424104,0.027373565424030723,0.09124259587335444,0.0,0.027373565424030723
115,0.3211,0.3211,0.3161433270676692,0.3211,0.19996756367842142,0.7054664851758269,0.3211,0.5747,0.7807000000000001,0.9313,1.533762379658412,0.3211000144481659,0.0,1.533762379658412,0.09221165267410017,0.09221165267410017,0.08667709728180538,0.09221165267410017,0.07505783653351829,0.07787924922012877,0.09221165267410017,0.08800890106498696,0.0845406542571219,0.05144371249779274,0.027417581783176985,0.09221165788756229,0.0,0.027417581783176985
116,0.3222,0.3222,0.3172098997493734,0.3222,0.20081992424622933,0.7063319146754286,0.3222,0.5766,0.7815,0.9326000000000001,1.5327312614894115,0.3222000151872635,0.0,1.5327312614894115,0.09228554720118541,0.09228554720118541,0.08664370015359668,0.09228554720118541,0.07508223509826543,0.07778955684671107,0.09228554720118541,0.08786631259412728,0.08392490029120613,0.05065175219081766,0.027461851872693607,0.09228555173925411,0.0,0.027461851872693607
117,0.3223,0.3223,0.3173035888331941,0.3223,0.20130934695215807,0.7071832123674404,0.3223,0.5809,0.783,0.9337,1.5316969822121111,0.32230001240968703,0.0,1.5316969822121111,0.09194811338769032,0.09194811338769032,0.08633937070672844,0.09194811338769032,0.0742414514080989,0.07756566295422715,0.09194811338769032,0.08683246960542916,0.08339597645503581,0.050394113412844846,0.027506356612622438,0.09194811548103746,0.0,0.027506356612622438
118,0.323,0.323,0.3179596734892788,0.323,0.2021764167507128,0.7080037460068545,0.323,0.5839000000000001,0.7844,0.9349000000000001,1.5306595343029221,0.32300001829862596,0.0,1.5306595343029221,0.0908405195934061,0.0908405195934061,0.08526885479264693,0.0908405195934061,0.07282480542792419,0.07720087377614859,0.0908405195934061,0.0842080096480667,0.08232753015985736,0.05008537156140948,0.02755107678317891,0.09084052197098787,0.0,0.02755107678317891
119,0.3234,0.3234,0.31833533486494014,0.3234,0.20275549406614032,0.7089244228074827,0.3234,0.5890000000000001,0.7864,0.9362,1.5296189110799685,0.3234000116586685,0.0,1.5296189110799685,0.09084810277478433,0.09084810277478433,0.08522970482683911,0.09084810277478433,0.07237311708686162,0.07673087399749046,0.09084810277478433,0.08069145624606802,0.08272336765119974,0.04978129947859717,0.027595993032411576,0.09084810807699326,0.0,0.027595993032411576
120,0.3242,0.3242,0.31914680799220274,0.3242,0.20389337376201663,0.7098802313898049,0.3242,0.5923,0.7870999999999999,0.9378,1.5285751067065996,0.3242000162601471,0.0,1.5285751067065996,0.08959761901598354,0.08959761901598354,0.0840223802903225,0.08959761901598354,0.07074893047994724,0.07606009863996885,0.08959761901598354,0.07915954353919265,0.08272907590442433,0.049750041876029286,0.027641085884206173,0.08959762226730268,0.0,0.027641085884206173
121,0.3256,0.3256,0.32050856307435255,0.3256,0.20553824836978155,0.7109203090022016,0.3256,0.5956,0.788,0.9385,1.5275281161950611,0.3256000131368637,0.0,1.5275281161950611,0.08865563841190374,0.08865563841190374,0.08304968803584718,0.08865563841190374,0.06946513240207217,0.0751848769212885,0.08865563841190374,0.07882075304836353,0.08364607980453517,0.04956084924391204,0.02768633574656212,0.08865563992129928,0.0,0.02768633574656212
122,0.32639999999999997,0.32639999999999997,0.3212679093567251,0.32639999999999997,0.20646086633455205,0.7120063495824918,0.32639999999999997,0.5987,0.7895,0.9393,1.5264779354101674,0.32640001475811004,0.0,1.5264779354101674,0.08776888843877298,0.08776888843877298,0.08224082082328006,0.08776888843877298,0.06853891830646126,0.074119220553271,0.08776888843877298,0.07862293982462543,0.08299832662302431,0.04951778580582042,0.027731722920063647,0.08776888961843107,0.0,0.027731722920063647
123,0.3278,0.3278,0.32266647521581737,0.3278,0.20824267467879598,0.7131902936584378,0.3278,0.6027,0.7906,0.9400999999999999,1.5254245610728048,0.327800016105175,0.0,1.5254245610728048,0.08706038772662979,0.08706038772662979,0.08154802755830116,0.08706038772662979,0.0684783773010264,0.07285002927162208,0.08706038772662979,0.07864696080869524,0.08322419519987363,0.04923740673738028,0.02777722760647385,0.08706039370429024,0.0,0.02777722760647385
124,0.3311,0.3311,0.3259412419938736,0.3311,0.21239060689610262,0.7144746409131395,0.3311,0.6064,0.792,0.9408,1.52436799076315,0.3311000168323517,0.0,1.52436799076315,0.08580915517071072,0.08580915517071072,0.08026823530899868,0.08580915517071072,0.06883997496790219,0.07136297362834763,0.08580915517071072,0.07589202856690548,0.08304617189652191,0.04899160925891063,0.027822829917401756,0.08580916000352846,0.0,0.027822829917401756
125,0.3333,0.3333,0.32815638053467,0.3333,0.21519219164925268,0.7157987701431644,0.3333,0.6097,0.7924,0.9414999999999999,1.5233082229235344,0.33330001682043076,0.0,1.5233082229235344,0.08527478460183227,0.08527478460183227,0.07969860054820495,0.08527478460183227,0.0695144673242818,0.06977474079230003,0.08527478460183227,0.07553373050792901,0.08284416428183435,0.04908326259191279,0.027868509883006015,0.0852747895775311,0.0,0.027868509883006015
126,0.33540000000000003,0.33540000000000003,0.33025358535226956,0.33540000000000003,0.21757858704300775,0.7171557757770379,0.33540000000000003,0.6141,0.7939999999999999,0.9422,1.5222452568609381,0.33540001809597014,0.0,1.5222452568609381,0.08504273435553837,0.08504273435553837,0.07949513476311061,0.08504273435553837,0.07062364465514996,0.0680964511235413,0.08504273435553837,0.07529859080871153,0.08361552221660495,0.048837144333659266,0.02791424746073567,0.08504273700124677,0.0,0.02791424746073567
127,0.3368,0.3368,0.33161908242829297,0.3368,0.21891209165725356,0.7185819242823136,0.3368,0.6179,0.7948999999999999,0.9432,1.5211790927491635,0.33680001795291903,0.0,1.5211790927491635,0.08483814655631693,0.08483814655631693,0.07925146960719884,0.08483814655631693,0.07093790001458128,0.06629064166584375,0.08483814655631693,0.07438705084444021,0.08383906541039737,0.048757449573258935,0.027960022544125735,0.08483815058737662,0.0,0.027960022544125735
128,0.3383,0.3383,0.3330975703146756,0.3383,0.22076304164635543,0.7200238942202508,0.3383,0.6221,0.7961,0.9435,1.5201097316307648,0.33830001801252363,0.0,1.5201097316307648,0.08443544542693218,0.08443544542693218,0.07886215007106788,0.08443544542693218,0.07125991623404115,0.06441848598565574,0.08443544542693218,0.07385488774918313,0.08369713920505954,0.04879947631777301,0.02800581497169071,0.08443545030400616,0.0,0.02800581497169071
129,0.341,0.341,0.3356939049011417,0.341,0.22455454609464395,0.7214585561898151,0.341,0.6262000000000001,0.7968,0.9439,1.519037175418841,0.34100001603364943,0.0,1.519037175418841,0.08342261883526153,0.08342261883526153,0.07786572958925556,0.08342261883526153,0.07100615859887947,0.06254863122208569,0.08342261883526153,0.07384337779682375,0.08353149771859184,0.04875437302323647,0.028051604535967074,0.08342262183659713,0.0,0.028051604535967074
130,0.3437,0.3437,0.3382424812030075,0.3437,0.22805243933055058,0.7228834150187523,0.3437,0.6301,0.7979,0.9445,1.5179614268988029,0.3437000200152397,0.0,1.5179614268988029,0.08167421733801786,0.08167421733801786,0.0761320354462971,0.08167421733801786,0.07039964203490319,0.060728923726226076,0.08167421733801786,0.0737525140814422,0.08265114101517965,0.04893135781661672,0.02809737099275344,0.08167422130540665,0.0,0.02809737099275344
131,0.34619999999999995,0.34619999999999995,0.34055200501253136,0.34619999999999995,0.2305039842371453,0.7243212285380293,0.34619999999999995,0.6336,0.7994,0.945,1.516882489730192,0.3462000161409378,0.0,1.516882489730192,0.08125515368270494,0.08125515368270494,0.07572957255608592,0.08125515368270494,0.07149408995896732,0.05893532018524798,0.08125515368270494,0.07279835162969008,0.0812488632399111,0.04912116538610303,0.028143094070601418,0.08125515729620082,0.0,0.028143094070601418
132,0.3493,0.3493,0.34348807783347257,0.3493,0.23363042013550134,0.7257115915839161,0.3493,0.6369,0.8006,0.9455,1.5158003684486263,0.349300017952919,0.0,1.5158003684486263,0.08225711721993016,0.08225711721993016,0.07662316850896261,0.08225711721993016,0.07427230357763266,0.05728289858290083,0.08225711721993016,0.0723854650848881,0.0797596389159329,0.049327139250788375,0.028188753480582605,0.08225712053643969,0.0,0.028188753480582605
133,0.3537,0.3537,0.34766476956279585,0.3537,0.2376954666077708,0.7270772137794268,0.3537,0.6407,0.8013999999999999,0.9461,1.5147150684678903,0.35370001643896104,0.0,1.5147150684678903,0.08207726711932954,0.08207726711932954,0.07631660574278111,0.08207726711932954,0.07645477857158897,0.05571587529938228,0.08207726711932954,0.07286067373952687,0.07837544967087022,0.04930055217180074,0.028234328926355468,0.08207727431464847,0.0,0.028234328926355468
134,0.3566,0.3566,0.35046524296853243,0.3566,0.23993845472117065,0.7283775319619964,0.3566,0.6423,0.8025,0.9467000000000001,1.513626596082171,0.35660001784563067,0.0,1.513626596082171,0.0834228852160951,0.0834228852160951,0.07762882243654355,0.0834228852160951,0.07852385109593528,0.05428450828878115,0.0834228852160951,0.07340912749787999,0.07615809579785694,0.04937622009744279,0.02827980011452633,0.08342289051677008,0.0,0.02827980011452633
135,0.36019999999999996,0.36019999999999996,0.35390603244221663,0.36019999999999996,0.24321953076735703,0.7296341737595867,0.36019999999999996,0.6445000000000001,0.8039999999999999,0.9472999999999999,1.5125349584684078,0.3602000191807747,0.0,1.5125349584684078,0.08463227648020713,0.08463227648020713,0.0787682987095698,0.08463227648020713,0.08078048755945527,0.0529271737601776,0.08463227648020713,0.0750692273097898,0.0747246798439296,0.048869554257567484,0.02832514676529761,0.08463228022558868,0.0,0.02832514676529761
136,0.3644,0.3644,0.35806021999443055,0.3644,0.24756802546650364,0.7308129297398007,0.3644,0.6471,0.8046,0.9477,1.5114401636887094,0.3644000172615051,0.0,1.5114401636887094,0.08406505417433176,0.08406505417433176,0.07827206990513036,0.08406505417433176,0.08001206487980396,0.051651590600792205,0.08406505417433176,0.07444378938351927,0.0741562914091283,0.047979277934449054,0.028370348623376063,0.08406505869491845,0.0,0.028370348623376063
137,0.3684,0.3684,0.36199979114452796,0.3684,0.2512706858606299,0.7319634489410021,0.3684,0.6492,0.8058,0.9484999999999999,1.510342220692778,0.3684000164270401,0.0,1.510342220692778,0.08545720176400191,0.08545720176400191,0.07964958237683806,0.08545720176400191,0.08199087517192818,0.05045606385641932,0.08545720176400191,0.07411222721131933,0.07267247683194021,0.04720934464936175,0.028415385469108143,0.08545720782413792,0.0,0.028415385469108143
138,0.3725,0.3725,0.366119604566973,0.3725,0.255707653225853,0.7330362716450699,0.3725,0.6502000000000001,0.8069000000000001,0.9490999999999999,1.509241139320276,0.372500017285347,0.0,1.509241139320276,0.08336299472121242,0.08336299472121242,0.077758273777377,0.08336299472121242,0.08085133980909154,0.049389118986166436,0.08336299472121242,0.07437711715007214,0.07139319917813523,0.04677000463259899,0.028460237129807175,0.0833629984660715,0.0,0.028460237129807175
139,0.3771,0.3771,0.37082231620718464,0.3771,0.26084979778586154,0.7340585301327265,0.3771,0.6519,0.8076000000000001,0.9499000000000001,1.508136930303078,0.3771000176668167,0.0,1.508136930303078,0.08105889491255382,0.08105889491255382,0.07559420720374536,0.08105889491255382,0.08045672363811773,0.048404029435242364,0.08105889491255382,0.07486647373082887,0.07123856633406747,0.04614578348379549,0.028504883491234204,0.08105889933362331,0.0,0.028504883491234204
140,0.38239999999999996,0.38239999999999996,0.37616015733778896,0.38239999999999996,0.2655690060760213,0.7350017473564019,0.38239999999999996,0.6535,0.8086,0.9504999999999999,1.5070296052673438,0.3824000209569931,0.0,1.5070296052673438,0.07996554813723776,0.07996554813723776,0.07467563931656195,0.07996554813723776,0.082130366182297,0.04752435265758127,0.07996554813723776,0.07482757958578286,0.07017945251678408,0.04498456525421927,0.028549304509189855,0.07996555416765273,0.0,0.028549304509189855
141,0.3881,0.3881,0.3818973475355054,0.3881,0.2706227301639892,0.7359218078923925,0.3881,0.6557000000000001,0.8101,0.9515,1.5059191767353708,0.38810001611709594,0.0,1.5059191767353708,0.08011859265419538,0.08011859265419538,0.07514325488306495,0.08011859265419538,0.08488747100859227,0.04668084842839802,0.08011859265419538,0.07425638767884628,0.0693965256895313,0.04441533769118754,0.028593480221180124,0.08011859739778655,0.0,0.028593480221180124
142,0.3922,0.3922,0.3860493421052632,0.3922,0.2740863999092506,0.7368317592239387,0.3922,0.6572,0.8109999999999999,0.9525,1.5048056581271758,0.3922000199556351,0.0,1.5048056581271758,0.08099080880637698,0.08099080880637698,0.07622327899175857,0.08099080880637698,0.08739272448495707,0.04586407531265197,0.08099080880637698,0.07400120119145213,0.06859057272443979,0.04335191909118774,0.028637390758118546,0.0809908131165845,0.0,0.028637390758118546
143,0.3954,0.3954,0.38933483013088277,0.3954,0.27661066933047557,0.7377010422918595,0.3954,0.6579,0.8122,0.9541999999999999,1.503689063761772,0.39540002048015593,0.0,1.503689063761772,0.08196774433343344,0.08196774433343344,0.07757037563367412,0.08196774433343344,0.0890292254614777,0.04507843387511233,0.08196774433343344,0.07515532065144971,0.06799313690856355,0.04154462125902169,0.02868101635603001,0.08196775138906995,0.0,0.02868101635603001
144,0.3989,0.3989,0.3929568017265386,0.3989,0.27928734735349936,0.7385616878194387,0.3989,0.6588,0.8132999999999999,0.9547000000000001,1.502569408858114,0.39890002012252807,0.0,1.502569408858114,0.08241959044358865,0.08241959044358865,0.07842068746982354,0.08241959044358865,0.09045970205657354,0.04434526124120916,0.08241959044358865,0.07456659961254622,0.06796085474578567,0.04086576943006349,0.028724337367718837,0.08241960032146617,0.0,0.028724337367718837
145,0.403,0.403,0.39712830687830686,0.403,0.2823200052284295,0.7394083881296962,0.403,0.6602,0.8144,0.9551999999999999,1.501446709535681,0.4030000239610672,0.0,1.501446709535681,0.08408329203831164,0.08408329203831164,0.08061182447944111,0.08408329203831164,0.09324326251567157,0.0436543354554451,0.08408329203831164,0.0742096130340717,0.0669015860964613,0.04008546425382204,0.028767334274374334,0.08408329612773975,0.0,0.028767334274374334
146,0.4061,0.4061,0.400322298802562,0.4061,0.28460912614778466,0.7402253825192486,0.4061,0.6607000000000001,0.8156000000000001,0.9555999999999999,1.5003209828146786,0.4061000168323517,0.0,1.5003209828146786,0.08415389342019641,0.08415389342019641,0.08116611490234402,0.08415389342019641,0.09424036406378153,0.04303226480561817,0.08415389342019641,0.07567187940928473,0.06491567179383147,0.0398642139713748,0.028809987697082814,0.08415389226566643,0.0,0.028809987697082814
147,0.4084,0.4084,0.4026807644110275,0.4084,0.28590998029239223,0.7410004597980808,0.4084,0.6621,0.8176,0.9563,1.4991922466158438,0.40840002000331876,0.0,1.4991922466158438,0.08501659968630962,0.08501659968630962,0.0824670963659627,0.08501659968630962,0.09533889343594933,0.042386933768888975,0.08501659968630962,0.07555932180155608,0.06189812418626093,0.039640187240279824,0.028852278408217347,0.08501660349664769,0.0,0.028852278408217347
148,0.4103,0.4103,0.4046724972152604,0.4103,0.28676648653761216,0.7417406050646859,0.4103,0.6634,0.8196,0.9568,1.4980605197598313,0.410300025343895,0.0,1.4980605197598313,0.08489084494546839,0.08489084494546839,0.08280006245396616,0.08489084494546839,0.0949861220224209,0.04171978975208842,0.08489084494546839,0.07504102581625302,0.06115408589965369,0.038640220841328864,0.02889418734268393,0.08489085118667995,0.0,0.02889418734268393
149,0.4119,0.4119,0.4062955130882762,0.4119,0.2878305018677404,0.7424707787656646,0.4119,0.665,0.8217000000000001,0.9576,1.4969258219661739,0.4119000256061554,0.0,1.4969258219661739,0.0850495933754732,0.0850495933754732,0.08323029672941985,0.0850495933754732,0.09534415825288868,0.04109515870054355,0.0850495933754732,0.07519604008486377,0.05971980873676301,0.037892244882326793,0.0289356956090009,0.08504959661526541,0.0,0.0289356956090009
150,0.4138,0.4138,0.4082384085213032,0.4138,0.2887859628013675,0.7431587877432614,0.4138,0.6665,0.8230000000000001,0.9579000000000001,1.4957881738517995,0.4138000249862671,0.0,1.4957881738517995,0.08545408123665013,0.08545408123665013,0.0840232243157018,0.08545408123665013,0.09565957863976939,0.04053734066645882,0.08545408123665013,0.07466257429261329,0.05782925057634954,0.03761338414270464,0.028976784500193507,0.08545408993487816,0.0,0.028976784500193507
151,0.41529999999999995,0.41529999999999995,0.40980673906989695,0.41529999999999995,0.29010701025435226,0.743897809655566,0.41529999999999995,0.6671,0.8252,0.9585000000000001,1.4946475969290987,0.4153000175952911,0.0,1.4946475969290987,0.08469822246593425,0.08469822246593425,0.08335522428172536,0.08469822246593425,0.09422149440796687,0.04003127892980598,0.08469822246593425,0.0742749396948033,0.056156131554008525,0.03678541377593386,0.029017435504488192,0.08469822345540987,0.0,0.029017435504488192
152,0.417,0.417,0.4116068991924255,0.417,0.29202247113641244,0.7446646920063201,0.417,0.6684,0.8263999999999999,0.959,1.4935041136035256,0.41700002253055574,0.0,1.4935041136035256,0.08278351956223601,0.08278351956223601,0.08143919410947778,0.08278351956223601,0.09147762334875209,0.03951750589140689,0.08278351956223601,0.07422518290834841,0.05474222420683243,0.03649353062910982,0.029057630315792768,0.08278352696646052,0.0,0.029057630315792768
153,0.41859999999999997,0.41859999999999997,0.41330508563074353,0.41859999999999997,0.293516059475067,0.7453965240097287,0.41859999999999997,0.6694,0.8278000000000001,0.9595,1.4923577471707357,0.41860001981258393,0.0,1.4923577471707357,0.08091724167320584,0.08091724167320584,0.07952703969093387,0.08091724167320584,0.08909330131663225,0.038986095751722696,0.08091724167320584,0.07469672014218563,0.054207010616708955,0.036087086025028095,0.02909735084395637,0.0809172361867205,0.0,0.02909735084395637
154,0.42119999999999996,0.42119999999999996,0.4159697681704261,0.42119999999999996,0.2962599208160134,0.7461391919827518,0.42119999999999996,0.6709,0.8295999999999999,0.9605,1.4912085218132443,0.42120002806186674,0.0,1.4912085218132443,0.08030608113129832,0.08030608113129832,0.07905169106864801,0.08030608113129832,0.08918660506033992,0.03854823471377721,0.08030608113129832,0.07520852493050387,0.05338164478545038,0.0348974688671447,0.029136579224798793,0.0803060887690879,0.0,0.029136579224798793
155,0.4241,0.4241,0.4189510407964355,0.4241,0.29887976329927274,0.7469379021983531,0.4241,0.6716,0.8314,0.961,1.4900564625966064,0.4241000235080719,0.0,1.4900564625966064,0.07837013319994919,0.07837013319994919,0.0771348088744784,0.07837013319994919,0.08795540910570032,0.038217570653338875,0.07837013319994919,0.07519929077679748,0.05177129191614464,0.03464422350439135,0.029175297829908506,0.07837014263837896,0.0,0.029175297829908506
156,0.42539999999999994,0.42539999999999994,0.42029318086883877,0.42539999999999994,0.3000638123286026,0.7478235751276284,0.42539999999999994,0.6728,0.8329000000000001,0.9616999999999999,1.488901595465111,0.42540002167224883,0.0,1.488901595465111,0.07787625511740477,0.07787625511740477,0.076593744476937,0.07787625511740477,0.08780487775804771,0.03807417489916794,0.07787625511740477,0.07443087770243983,0.05054689791558814,0.03433187699176637,0.029213489276207805,0.07787625700547028,0.0,0.029213489276207805
157,0.4266,0.4266,0.4215695140629351,0.4266,0.30081359479824743,0.7486798076012267,0.4266,0.6738999999999999,0.8343,0.9622999999999999,1.4877439472369942,0.4266000211238861,0.0,1.4877439472369942,0.07627173642823257,0.07627173642823257,0.07505292105862163,0.07627173642823257,0.08629085976162784,0.037967716554393,0.07627173642823257,0.07470155434943923,0.04973719824124482,0.03363876731788289,0.02925113643528189,0.0762717411620415,0.0,0.02925113643528189
158,0.4285,0.4285,0.42352243455861877,0.4285,0.3020914724492675,0.749498899967241,0.4285,0.6758,0.8358000000000001,0.9629,1.4865835455991623,0.42850001752376554,0.0,1.4865835455991623,0.07565601980895727,0.07565601980895727,0.07452318133683185,0.07565601980895727,0.08625462877706487,0.0376937908451613,0.07565601980895727,0.07296696360530414,0.049224655069047114,0.032722571211117664,0.029288222442482408,0.07565601784969367,0.0,0.029288222442482408
159,0.43079999999999996,0.43079999999999996,0.42589840921748817,0.43079999999999996,0.3040452416533986,0.7503121387190024,0.43079999999999996,0.6767000000000001,0.8371999999999999,0.9632,1.4854204191014353,0.4308000236749649,0.0,1.4854204191014353,0.07439056093050755,0.07439056093050755,0.07338370689837229,0.07439056093050755,0.08541016951557936,0.037480187636882184,0.07439056093050755,0.07293688291179497,0.0481405350106447,0.03221386864897373,0.029324730705795145,0.07439056888863102,0.0,0.029324730705795145
160,0.43200000000000005,0.43200000000000005,0.42716316833751045,0.43200000000000005,0.3050815905040956,0.7510986493463953,0.43200000000000005,0.6782,0.8387,0.9638,1.484254597150303,0.4320000231266022,0.0,1.484254597150303,0.07389331649223915,0.07389331649223915,0.07289953380552859,0.07389331649223915,0.08485621216826399,0.037248658998283085,0.07389331649223915,0.07309780358457352,0.04815265078661587,0.03199583306203063,0.0293606449144922,0.07389333063768043,0.0,0.0293606449144922
161,0.43410000000000004,0.43410000000000004,0.4292919973544974,0.43410000000000004,0.30708843993358254,0.7518201727696623,0.43410000000000004,0.6792,0.8402000000000001,0.9644,1.4830861100022077,0.43410002291202543,0.0,1.4830861100022077,0.07402169351690835,0.07402169351690835,0.07303725612772602,0.07402169351690835,0.08503029321615178,0.03685169454409359,0.07402169351690835,0.07228462261550976,0.047697658922285315,0.03168315360285687,0.02939594904755375,0.07402169148267754,0.0,0.02939594904755375
162,0.43520000000000003,0.43520000000000003,0.43043219159008633,0.43520000000000003,0.3077509131981772,0.7525732398650247,0.43520000000000003,0.6803,0.8416,0.9647,1.4819149887563474,0.43520002365112304,0.0,1.4819149887563474,0.07355240006658896,0.07355240006658896,0.07245984088768401,0.07355240006658896,0.08475998514489534,0.036570201785385066,0.07355240006658896,0.07244469154695417,0.04720451955762992,0.0314114275030247,0.02943062738187868,0.07355240765222722,0.0,0.02943062738187868
163,0.43689999999999996,0.43689999999999996,0.4321775271512114,0.43689999999999996,0.3093239327134092,0.7532256244176578,0.43689999999999996,0.6807000000000001,0.8427,0.9650000000000001,1.4807412653470133,0.4369000196456909,0.0,1.4807412653470133,0.07328551471243597,0.07328551471243597,0.07215608741266315,0.07328551471243597,0.08453522350382225,0.03612580249715951,0.07328551471243597,0.07249835247170183,0.047102842565791905,0.03098386676965933,0.029464664500275767,0.07328551633271628,0.0,0.029464664500275767
164,0.43789999999999996,0.43789999999999996,0.43321764480646063,0.43789999999999996,0.3098369042069797,0.7538660338285141,0.43789999999999996,0.6820999999999999,0.8433999999999999,0.9656,1.4795649725354638,0.4379000186920166,0.0,1.4795649725354638,0.07267041274747853,0.07267041274747853,0.07161303684781573,0.07267041274747853,0.08421104424323224,0.03568252724240937,0.07267041274747853,0.07151604326614028,0.04683113873861661,0.031102697274959568,0.02949804529923962,0.07267041435668521,0.0,0.02949804529923962
165,0.44000000000000006,0.44000000000000006,0.435359492481203,0.44000000000000006,0.31173328567524794,0.7544422191063721,0.44000000000000006,0.6833,0.8451000000000001,0.966,1.4783861439013426,0.44000001847743986,0.0,1.4783861439013426,0.07234485315333619,0.07234485315333619,0.07154174736145634,0.07234485315333619,0.08416731113236146,0.0351527956682716,0.07234485315333619,0.06968667974106196,0.04647687597074482,0.030876096471758423,0.029530754996514592,0.07234486162445365,0.0,0.029530754996514592
166,0.4407,0.4407,0.436073343079922,0.4407,0.3122152359310081,0.7549558286400491,0.4407,0.6846,0.8463,0.9663,1.4772048138336518,0.44070001542568205,0.0,1.4772048138336518,0.07269120380837775,0.07269120380837775,0.07194988377834997,0.07269120380837775,0.08454252249862204,0.03459363100542502,0.07269120380837775,0.06902849653102212,0.04612555329388112,0.030404860722515314,0.02956277913844061,0.07269120934157568,0.0,0.02956277913844061
167,0.441,0.441,0.43639322263993313,0.441,0.3126571816010636,0.7554707051054778,0.441,0.6841999999999999,0.8476000000000001,0.9666,1.4760210175212876,0.44100001752376555,0.0,1.4760210175212876,0.07238937920870867,0.07238937920870867,0.07162193112637948,0.07238937920870867,0.08379170221552643,0.034020145972024685,0.07238937920870867,0.06913240115089948,0.04591344513804691,0.03018903406500076,0.029594103607080816,0.07238938355510736,0.0,0.029594103607080816
168,0.4415,0.4415,0.4369120544416597,0.4415,0.3127528193285706,0.7559508004879942,0.4415,0.6849999999999999,0.8483,0.9667999999999999,1.4748347909431527,0.4415000230073929,0.0,1.4748347909431527,0.07222688019167256,0.07222688019167256,0.0714355309483645,0.07222688019167256,0.08337945770470075,0.03344415796220094,0.07222688019167256,0.06873297769064153,0.04642808058348594,0.02979485414183685,0.029624714627132422,0.0722268913271203,0.0,0.029624714627132422
169,0.4423,0.4423,0.4377253376496798,0.4423,0.31357569598985113,0.7563978066979465,0.4423,0.6864,0.8503000000000001,0.967,1.4736461708578523,0.4423000246286392,0.0,1.4736461708578523,0.07163650528109874,0.07163650528109874,0.07077651091523897,0.07163650528109874,0.08283277131451872,0.03292883383075023,0.07163650528109874,0.06806075717082988,0.04654519906022056,0.029480690478872935,0.029654598772607996,0.07163651447539507,0.0,0.029654598772607996
170,0.4426,0.4426,0.4380478627123364,0.4426,0.31395134142445624,0.7568134562316126,0.4426,0.6879,0.8534,0.9673999999999999,1.4724551947929962,0.44260002076625826,0.0,1.4724551947929962,0.0713367600423045,0.0713367600423045,0.07041468967259251,0.0713367600423045,0.08221607746105962,0.03243131453505422,0.0713367600423045,0.06755154410604626,0.047401828375425926,0.029243042857328556,0.02968374297329154,0.07133676207671305,0.0,0.02968374297329154
171,0.4429,0.4429,0.4383461431356168,0.4429,0.3141398131847235,0.7572072594896785,0.4429,0.6910999999999999,0.8556000000000001,0.9675,1.471261901034113,0.44290001690387726,0.0,1.471261901034113,0.07131222429102414,0.07131222429102414,0.07038385266746933,0.07131222429102414,0.08206026418408094,0.03195695380016895,0.07131222429102414,0.06389653094391484,0.04841762764393426,0.029364566705091643,0.029712134520959377,0.07131222748273094,0.0,0.029712134520959377
172,0.44349999999999995,0.44349999999999995,0.4389454539125592,0.44349999999999995,0.31500618463656027,0.7576028622195519,0.44349999999999995,0.6933,0.8568,0.9679,1.4700663286131994,0.44350001513957976,0.0,1.4700663286131994,0.07104810576879114,0.07104810576879114,0.07008022281872668,0.07104810576879114,0.08171218673527798,0.0315696871443429,0.07104810576879114,0.06134066985106846,0.04928781684036015,0.02905722323661058,0.029739761075363847,0.07104810034014544,0.0,0.029739761075363847
173,0.4438,0.4438,0.439234805764411,0.4438,0.3151547631428133,0.758031679900059,0.4438,0.6971999999999999,0.8572000000000001,0.9682000000000001,1.4688685172969185,0.4438000112771988,0.0,1.4688685172969185,0.0706977918875673,0.0706977918875673,0.0696601702347568,0.0706977918875673,0.08130285732876026,0.031327043061736906,0.0706977918875673,0.056807276529214704,0.04927654389035191,0.028847491706867297,0.029766610669974707,0.07069779096414015,0.0,0.029766610669974707
174,0.44420000000000004,0.44420000000000004,0.4396826441102757,0.44420000000000004,0.31579478149614076,0.7584048605061525,0.44420000000000004,0.6999,0.8576,0.9689,1.4676685075744655,0.4442000210285187,0.0,1.4676685075744655,0.07075434811923417,0.07075434811923417,0.06977976739322247,0.07075434811923417,0.08165061399987542,0.031078703897665243,0.07075434811923417,0.052640183214811176,0.049580910304941626,0.028049361252382693,0.02979267171747395,0.0707543501682177,0.0,0.02979267171747395
175,0.4452,0.4452,0.44073543233082707,0.4452,0.31653231880995725,0.7587628838748978,0.4452,0.7027,0.8593,0.9690999999999999,1.466466340645122,0.4452000170946121,0.0,1.466466340645122,0.07056565107126209,0.07056565107126209,0.06964257212787639,0.07056565107126209,0.0814365205117296,0.03085684900364151,0.07056565107126209,0.050861576853259274,0.0499867760290437,0.027989879123235493,0.0298179330150019,0.07056564552745362,0.0,0.0298179330150019
176,0.4452,0.4452,0.44072760025062657,0.4452,0.316695476918039,0.759070162374036,0.4452,0.7054,0.8605,0.9696999999999999,1.4652620584055118,0.4452000230550766,0.0,1.4652620584055118,0.0698041705216975,0.0698041705216975,0.06879946677903746,0.0698041705216975,0.08058310684470822,0.03066691087748407,0.0698041705216975,0.049315762636751775,0.05059259937096639,0.027624666916041235,0.029842383749151172,0.06980416929043597,0.0,0.029842383749151172
177,0.44539999999999996,0.44539999999999996,0.4409102443609022,0.44539999999999996,0.31717900354880757,0.7593873002052431,0.44539999999999996,0.708,0.8615,0.9702,1.4640557034365849,0.44540001451969147,0.0,1.4640557034365849,0.06945854079153183,0.06945854079153183,0.06826854955784735,0.06945854079153183,0.08031844477372865,0.030491006436307384,0.06945854079153183,0.04833908011812663,0.050829234807452175,0.02707930739307952,0.029866013500703652,0.06945853896977373,0.0,0.029866013500703652
178,0.4452,0.4452,0.44070081453634086,0.4452,0.31700918293089464,0.7596861721316321,0.4452,0.7102999999999999,0.8619,0.9704,1.4628473189903428,0.4452000200748444,0.0,1.4628473189903428,0.06902141374642769,0.06902141374642769,0.06778534896590538,0.06902141374642769,0.0796781029702872,0.03036806505378116,0.06902141374642769,0.04545828368466582,0.05031114301137582,0.0267963513270827,0.029888812249117887,0.06902141618076704,0.0,0.029888812249117887
179,0.44560000000000005,0.44560000000000005,0.4410728383458647,0.44560000000000005,0.3177092487452739,0.759992578293074,0.44560000000000005,0.7127,0.8633000000000001,0.9707000000000001,1.4616369489763241,0.4456000208854675,0.0,1.4616369489763241,0.06893829769358169,0.06893829769358169,0.06759802076245347,0.06893829769358169,0.07993087497698677,0.030234336493540535,0.06893829769358169,0.04435475672850037,0.05033013234854665,0.02666270803950718,0.029910770376755838,0.06893830173433985,0.0,0.029910770376755838
180,0.446,0.446,0.44146381578947363,0.446,0.3181984099986345,0.7602901700742819,0.446,0.7142000000000001,0.8641,0.9711000000000001,1.4604246379478671,0.4460000187158585,0.0,1.4604246379478671,0.06863915306392798,0.06863915306392798,0.06728167262988652,0.06863915306392798,0.07982779864394712,0.03014554404794356,0.06863915306392798,0.043941375085953374,0.05057546616471048,0.026438398001559955,0.029931878672856436,0.06863916041309741,0.0,0.029931878672856436
181,0.4465,0.4465,0.4419500313283208,0.4465,0.3190785475616819,0.7605560172172747,0.4465,0.7153,0.8647,0.9712,1.4592104310881702,0.4465000182390213,0.0,1.4592104310881702,0.06864441386999787,0.06864441386999787,0.06727826364662154,0.06864441386999787,0.08015272316714568,0.03005373925271236,0.06864441386999787,0.04401779943007903,0.05100991189083849,0.026165286587809856,0.029952128337252998,0.06864441763402646,0.0,0.029952128337252998
182,0.4468,0.4468,0.4422468671679198,0.4468,0.319546425299512,0.7607965171507697,0.4468,0.7173,0.8654999999999999,0.9714,1.4579943741961567,0.44680002331733704,0.0,1.4579943741961567,0.06828176916278605,0.06828176916278605,0.06684639210793075,0.06828176916278605,0.07994902711615097,0.029975392454064012,0.06828176916278605,0.04408590099642591,0.05102341510413514,0.025923820020291075,0.029971510983840325,0.06828177465195143,0.0,0.029971510983840325
183,0.44699999999999995,0.44699999999999995,0.44243843984962405,0.44699999999999995,0.3198696768308033,0.7610508428481342,0.44699999999999995,0.7187,0.8669,0.9715,1.456776513672168,0.4470000207424164,0.0,1.456776513672168,0.0681615727518079,0.0681615727518079,0.06665916680739066,0.0681615727518079,0.07984444400744,0.02990911901313397,0.0681615727518079,0.0426120744494901,0.050678617011736045,0.025700194551792798,0.029990018643786545,0.06816158321386132,0.0,0.029990018643786545
184,0.4473,0.4473,0.44273417919799496,0.4473,0.3203674931577959,0.7612735451172643,0.4473,0.7206,0.8676,0.9715999999999999,1.4555568965034875,0.4473000168800354,0.0,1.4555568965034875,0.06798700856291101,0.06798700856291101,0.06653379705890576,0.06798700856291101,0.07989236505304964,0.02983575276474044,0.06798700856291101,0.04285168219179578,0.0509557542274559,0.025820749623338076,0.03000764376849451,0.0679870139379397,0.0,0.03000764376849451
185,0.4476,0.4476,0.44303101503759396,0.4476,0.3208870153419398,0.7615070929907317,0.4476,0.7224,0.869,0.9720000000000001,1.4543355702497167,0.44760002195835114,0.0,1.4543355702497167,0.06802483206725157,0.06802483206725157,0.0664968401435104,0.06802483206725157,0.08030209896376668,0.02975440605925562,0.06802483206725157,0.0432105954084824,0.05044248650140519,0.025368396787253923,0.030024379232317676,0.0680248354336463,0.0,0.030024379232317676
186,0.4473,0.4473,0.44273527568922305,0.4473,0.3207137396221868,0.7617337661222072,0.4473,0.724,0.8698,0.9721,1.4531125830280092,0.44730002582073214,0.0,1.4531125830280092,0.06782665814822043,0.06782665814822043,0.06636590188302904,0.06782665814822043,0.0801928435585823,0.029707148875130866,0.06782665814822043,0.0430451958862878,0.0504970846243182,0.02531775837014187,0.030040218335026545,0.06782666459888907,0.0,0.030040218335026545
187,0.44699999999999995,0.44699999999999995,0.4424105576441103,0.44699999999999995,0.32046296835131993,0.7619547012528372,0.44699999999999995,0.726,0.8702,0.9724999999999999,1.4518879834981695,0.44700002372264863,0.0,1.4518879834981695,0.06763792493038864,0.06763792493038864,0.06611812403306909,0.06763792493038864,0.07989427750830957,0.029670677540523833,0.06763792493038864,0.043068421016899255,0.04951722483697521,0.025290534021864992,0.030055154804030527,0.06763792996476542,0.0,0.030055154804030527
188,0.44719999999999993,0.44719999999999993,0.4425731516290726,0.44719999999999993,0.3206235712447307,0.7621859463875611,0.44719999999999993,0.7276,0.8708,0.9727,1.450661820847634,0.44720002114772794,0.0,1.450661820847634,0.0666179822236876,0.0666179822236876,0.06505370399239262,0.0666179822236876,0.07890707065601339,0.02960992984011456,0.0666179822236876,0.04270623165560529,0.048673058940924045,0.02532916632395679,0.03006918279635585,0.06661798950220134,0.0,0.03006918279635585
189,0.4473,0.4473,0.4426694862155388,0.4473,0.32068966262921117,0.7624293788138196,0.4473,0.7281,0.8714000000000001,0.9732,1.4494341447763337,0.44730001986026763,0.0,1.4494341447763337,0.06646477763948863,0.06646477763948863,0.06485392785687008,0.06646477763948863,0.07879125564788324,0.029539070934035825,0.06646477763948863,0.04307732066361091,0.04792401392946036,0.02518729838628987,0.030082296900380428,0.06646478096759982,0.0,0.030082296900380428
190,0.4471,0.4471,0.44248903508771936,0.4471,0.3206145087122641,0.7626571445278942,0.4471,0.7293000000000001,0.8721,0.9737,1.448205005481452,0.44710002541542054,0.0,1.448205005481452,0.06626956734094132,0.06626956734094132,0.06466828473736948,0.06626956734094132,0.07862009193327774,0.029472441227149,0.06626956734094132,0.043235916139761,0.04721687551430455,0.025069015847367353,0.030094492137325766,0.06626957669714256,0.0,0.030094492137325766
191,0.4471,0.4471,0.4424722744360903,0.4471,0.32058974892010855,0.7629178563645083,0.4471,0.7299,0.8728999999999999,0.9738,1.4469744536420828,0.4471000224351883,0.0,1.4469744536420828,0.06592664273434697,0.06592664273434697,0.06423974851222829,0.06592664273434697,0.0783240625594859,0.029368623629716692,0.06592664273434697,0.04346249980027481,0.046834104382739446,0.02487211736507815,0.030105763962508216,0.06592665019820186,0.0,0.030105763962508216
192,0.4473,0.4473,0.4426928258145364,0.4473,0.32079518387655714,0.763180170048518,0.4473,0.7301,0.8734,0.9742,1.4457425404037951,0.44730002582073214,0.0,1.4457425404037951,0.0652925893361737,0.0652925893361737,0.06363570635539494,0.0652925893361737,0.07758540379824583,0.029281159154553663,0.0652925893361737,0.04336524466026271,0.047001654817203566,0.024876584259991254,0.030116108266347592,0.06529259829669139,0.0,0.030116108266347592
193,0.44689999999999996,0.44689999999999996,0.44227286967418544,0.44689999999999996,0.3204715687153715,0.7634517202777282,0.44689999999999996,0.7306,0.8739000000000001,0.9749000000000001,1.4445093173631125,0.44690002501010895,0.0,1.4445093173631125,0.06514164054837224,0.06514164054837224,0.06346673672424806,0.06514164054837224,0.0776160126163772,0.029170151572300664,0.06514164054837224,0.04399040299378439,0.046867306776093354,0.024122142893569364,0.030125521375131255,0.06514164194279398,0.0,0.030125521375131255
194,0.4466,0.4466,0.4419492481203008,0.4466,0.32010031478936335,0.7637232206707099,0.4466,0.7314,0.8746,0.9753999999999999,1.4432748365519128,0.446600016951561,0.0,1.4432748365519128,0.06503024937160655,0.06503024937160655,0.0633102741067134,0.06503024937160655,0.07731481597238504,0.02904761819279561,0.06503024937160655,0.0423299211223246,0.046880936661101616,0.02384300503059308,0.030134000051538528,0.06503024819571203,0.0,0.030134000051538528
195,0.4465,0.4465,0.44185401002506264,0.4465,0.3201317208976212,0.7639739038646465,0.4465,0.7317,0.8755000000000001,0.9754999999999999,1.442039150421755,0.44650002121925353,0.0,1.442039150421755,0.06458973086593049,0.06458973086593049,0.06284565704773751,0.06458973086593049,0.0765162607688585,0.028879649221671046,0.06458973086593049,0.04229013544026026,0.0466482106361601,0.023768559999386634,0.03014154149491887,0.06458973265579049,0.0,0.03014154149491887
196,0.4465,0.4465,0.4418350563909774,0.4465,0.32010222949250655,0.7642370903944665,0.4465,0.732,0.876,0.9757,1.4408023118281368,0.44650002121925353,0.0,1.4408023118281368,0.06445541094431095,0.06445541094431095,0.06259926521880142,0.06445541094431095,0.07645939225797027,0.028690894452362444,0.06445541094431095,0.04164932972649944,0.04604828383821097,0.023584599494868092,0.03014814334132502,0.06445541450477461,0.0,0.03014814334132502
197,0.44630000000000003,0.44630000000000003,0.4416356516290727,0.44630000000000003,0.3199043565326229,0.7644961847724157,0.44630000000000003,0.7325999999999999,0.8763,0.9763,1.4395643740146926,0.4463000178337097,0.0,1.4395643740146926,0.06445334229761349,0.06445334229761349,0.0626480397221279,0.06445334229761349,0.07679994146312955,0.028504548934630357,0.06445334229761349,0.04106147153286698,0.045675303319554786,0.023175897441571103,0.030153803663300033,0.06445334328099574,0.0,0.030153803663300033
198,0.4465,0.4465,0.4418562030075188,0.4465,0.32004903877689317,0.7647488322080702,0.4465,0.7332,0.8769,0.9766,1.4383253905973352,0.4465000152587891,0.0,1.4383253905973352,0.06420842796878166,0.06420842796878166,0.062452818734886915,0.06420842796878166,0.0768501058364999,0.028293466092970898,0.06420842796878166,0.040435957595519705,0.045846240606812874,0.023008211094689163,0.03015852096941558,0.06420842553746277,0.0,0.03015852096941558
199,0.4466,0.4466,0.44195363408521304,0.4466,0.32033816492936484,0.765008851924424,0.4466,0.7323999999999999,0.8781000000000001,0.9769,1.4370854155483428,0.44660001397132876,0.0,1.4370854155483428,0.0642446712014139,0.0642446712014139,0.062381717717268144,0.0642446712014139,0.0767833142083642,0.028089072266557314,0.0642446712014139,0.03941291384530933,0.04552520669304476,0.022961078178324087,0.030162294203563932,0.06424466946725756,0.0,0.030162294203563932
200,0.4468,0.4468,0.4421541353383459,0.4468,0.3206635173413785,0.7652767101914264,0.4468,0.7325999999999999,0.8788,0.9775,1.4358445031804046,0.44680002331733704,0.0,1.4358445031804046,0.06407599654576848,0.06407599654576848,0.06221426183134709,0.06407599654576848,0.0767670563544697,0.02787820664048069,0.06407599654576848,0.03884785136343523,0.04526661757483838,0.02305187386936016,0.030165122743995153,0.06407599884592963,0.0,0.030165122743995153
201,0.44670000000000004,0.44670000000000004,0.44204104010025064,0.44670000000000004,0.3205072184647767,0.765512636057217,0.44670000000000004,0.733,0.8791,0.9776,1.4346027081306185,0.4467000186443329,0.0,1.4346027081306185,0.06380186343499522,0.06380186343499522,0.06192721013256087,0.06380186343499522,0.0765040106070527,0.027659689755215985,0.06380186343499522,0.03830288645926198,0.04589952795690459,0.02310940164617955,0.03016700640210586,0.06380187028615336,0.0,0.03016700640210586
202,0.4466,0.4466,0.44194580200501254,0.4466,0.32025037277839086,0.7657678831955546,0.4466,0.7336,0.8804000000000001,0.9778,1.4333600853444537,0.446600016951561,0.0,1.4333600853444537,0.06357532714994256,0.06357532714994256,0.06168367038592663,0.06357532714994256,0.07624739768318874,0.027445229604582944,0.06357532714994256,0.0375091100045487,0.04538036775718965,0.02321302316469024,0.03016794542097479,0.06357533597302056,0.0,0.03016794542097479
203,0.4465,0.4465,0.44185949248120304,0.4465,0.3202249984227218,0.7659967527216218,0.4465,0.7333000000000001,0.8817999999999999,0.9782,1.4321166900596753,0.44650002121925353,0.0,1.4321166900596753,0.06312465621468542,0.06312465621468542,0.061247795888681525,0.06312465621468542,0.07556602319517232,0.027222210576254527,0.06312465621468542,0.037052665221276655,0.04351449311564034,0.02271954616135144,0.03016794047364449,0.06312466001261773,0.0,0.03016794047364449
204,0.44630000000000003,0.44630000000000003,0.44164896616541355,0.44630000000000003,0.32020087023860844,0.7662293855696678,0.44630000000000003,0.7328,0.883,0.9781000000000001,1.4308725777902378,0.4463000237941742,0.0,1.4308725777902378,0.06292508773666246,0.06292508773666246,0.06108644578347659,0.06292508773666246,0.07529304961870223,0.026991085802513113,0.06292508773666246,0.03709387490618306,0.04299353956636328,0.02266887244169365,0.030166992661148154,0.0629250932834839,0.0,0.030166992661148154
205,0.4467,0.4467,0.44208004385964916,0.4467,0.3209295354466787,0.7664743637591045,0.4467,0.7323000000000001,0.8835000000000001,0.9782,1.4296278043101411,0.44670002460479735,0.0,1.4296278043101411,0.0629974426288701,0.0629974426288701,0.061146577454729824,0.0629974426288701,0.07530129786635752,0.02673696765876027,0.0629974426288701,0.03599089391004961,0.043546271686308306,0.022714655083349963,0.030165103510282017,0.06299744647551293,0.0,0.030165103510282017
206,0.44670000000000004,0.44670000000000004,0.4420911654135338,0.44670000000000004,0.3209175837915865,0.7667068211676239,0.44670000000000004,0.7325999999999999,0.8839,0.9783999999999999,1.4283824256372664,0.4467000216245651,0.0,1.4283824256372664,0.06304504562436115,0.06304504562436115,0.061125904961335485,0.06304504562436115,0.075120452337287,0.026508834352512743,0.06304504562436115,0.0357746030337476,0.044262976753841464,0.022356704189621154,0.030162274971122584,0.06304504812201855,0.0,0.030162274971122584
207,0.44630000000000003,0.44630000000000003,0.44167011278195495,0.44630000000000003,0.32064872730381866,0.766922426372487,0.44630000000000003,0.7323000000000001,0.8846,0.9783999999999999,1.427136498017173,0.44630002081394193,0.0,1.427136498017173,0.06260289308188738,0.06260289308188738,0.06063593404975387,0.06260289308188738,0.0747344253041777,0.026270398623401872,0.06260289308188738,0.0358640953229457,0.0435231739038718,0.022356704189621154,0.030158509414287497,0.06260289360834002,0.0,0.030158509414287497
208,0.4462,0.4462,0.44157597117794484,0.4462,0.32061317370835674,0.7671318464323019,0.4462,0.7319,0.8855000000000001,0.9783999999999999,1.4258900779068722,0.44620002508163453,0.0,1.4258900779068722,0.06239622495703478,0.06239622495703478,0.06036721946710294,0.06239622495703478,0.0742533808517343,0.0260303141042631,0.06239622495703478,0.035485364745358225,0.04300710535610493,0.022356704189621154,0.030153809627938937,0.06239622823107453,0.0,0.030153809627938937
209,0.4465,0.4465,0.4418817355889725,0.4465,0.3210900682093997,0.7673569657043708,0.4465,0.7325999999999999,0.8859,0.9783,1.4246432219585698,0.4465000182390213,0.0,1.4246432219585698,0.06243263035731664,0.06243263035731664,0.06036697700955075,0.06243263035731664,0.07422817842432425,0.025777742138243007,0.06243263035731664,0.03526156232752281,0.04298953360993812,0.022191339652115546,0.03014817881453182,0.06243263267639871,0.0,0.03014817881453182
210,0.4471,0.4471,0.44246882832080203,0.4471,0.3222743895007054,0.7675536810667072,0.4471,0.7329,0.8862,0.9781000000000001,1.4233959870033808,0.4471000224351883,0.0,1.4233959870033808,0.06139752076065904,0.06139752076065904,0.05936527529282271,0.06139752076065904,0.07280628223923977,0.025551219429431195,0.06139752076065904,0.035457172914815274,0.04322242216463325,0.022173307275991958,0.030141620587303745,0.0613975245726212,0.0,0.030141620587303745
211,0.4473,0.4473,0.44268937969924815,0.4473,0.3225230472404764,0.76775182234352,0.4473,0.7333999999999999,0.8870000000000001,0.9782,1.4221484300350133,0.44730002582073214,0.0,1.4221484300350133,0.061264544758322055,0.061264544758322055,0.059241259836608384,0.061264544758322055,0.07273927554561965,0.025284368900730422,0.061264544758322055,0.035226883673315945,0.0429133493863571,0.02199898987580018,0.030134138966506727,0.06126454630939522,0.0,0.030134138966506727
212,0.4469,0.4469,0.4422883771929825,0.4469,0.3222392331309095,0.7679445815960578,0.4469,0.7336,0.8878999999999999,0.9782,1.4209006081934223,0.44690002501010895,0.0,1.4209006081934223,0.061446363241086585,0.061446363241086585,0.05945639827486884,0.061446363241086585,0.07276886047066236,0.02505955909248226,0.061446363241086585,0.035712431697908435,0.043175224376950275,0.02209474547890926,0.030125738375380424,0.06144636637488039,0.0,0.030125738375380424
213,0.4466,0.4466,0.44199483082706764,0.4466,0.32178216125126974,0.7681298408195719,0.4466,0.7333000000000001,0.8884000000000001,0.9783,1.4196525787484346,0.44660002291202544,0.0,1.4196525787484346,0.062080950737278866,0.062080950737278866,0.06014492644727546,0.062080950737278866,0.0737423505248321,0.024809537462798917,0.062080950737278866,0.03545591942429672,0.0432465798262321,0.022070845525766006,0.03011642363586778,0.06208095619259234,0.0,0.03011642363586778
214,0.4465,0.4465,0.44189959273182955,0.4465,0.32195416112602565,0.7683209677671825,0.4465,0.7339,0.8886,0.9783999999999999,1.418404399083342,0.44650002717971804,0.0,1.418404399083342,0.06232753983771719,0.06232753983771719,0.06047681032809238,0.06232753983771719,0.07379048396045461,0.02455756845505557,0.06232753983771719,0.03594888346280344,0.04219583971067395,0.02189977168830765,0.030106199964068325,0.06232754250476928,0.0,0.030106199964068325
215,0.4469,0.4469,0.44229166666666664,0.4469,0.3226541988418681,0.7684994920602494,0.4469,0.734,0.889,0.9783999999999999,1.4171561266784622,0.44690002501010895,0.0,1.4171561266784622,0.06271177454566781,0.06271177454566781,0.06087892742351711,0.06271177454566781,0.07451145083324517,0.024311622290151793,0.06271177454566781,0.035978388574871484,0.04208193066969346,0.02189977168830765,0.030095072965432092,0.06271177873311433,0.0,0.030095072965432092
216,0.4465,0.4465,0.4419107142857143,0.4465,0.32247316985568847,0.7686890656729556,0.4465,0.734,0.8895,0.9785,1.4159078190946723,0.44650002717971804,0.0,1.4159078190946723,0.06341442177366984,0.06341442177366984,0.06168937225557572,0.06341442177366984,0.07488775802709834,0.024052243352275366,0.06341442177366984,0.036310390309723224,0.0422038702806587,0.02192537849666962,0.030083048629691224,0.06341442218305864,0.0,0.030083048629691224
217,0.44670000000000004,0.44670000000000004,0.442141290726817,0.44670000000000004,0.3226675217210028,0.7688779353782907,0.44670000000000004,0.7344,0.8904,0.9784,1.414659533956912,0.44670002460479735,0.0,1.414659533956912,0.063090851599543,0.063090851599543,0.06147274867886214,0.063090851599543,0.0747036215714565,0.0238052315869501,0.063090851599543,0.03614538544391092,0.0413446221143425,0.021945386758952336,0.030070133325529713,0.06309085660609443,0.0,0.030070133325529713
218,0.44610000000000005,0.44610000000000005,0.44157879072681705,0.44610000000000005,0.3223171867420522,0.7690492034746349,0.44610000000000005,0.7342,0.8911,0.9784,1.4134113289376573,0.4461000204086304,0.0,1.4134113289376573,0.0639069636268224,0.0639069636268224,0.06240967879293597,0.0639069636268224,0.07506707369607057,0.02354580651511959,0.0639069636268224,0.03635870673656527,0.041610495470894515,0.021945386758952336,0.030056333794988163,0.06390697075762646,0.0,0.030056333794988163
219,0.4462,0.4462,0.44169078947368423,0.4462,0.3227266079111716,0.7692379632621703,0.4462,0.7346999999999999,0.8915000000000001,0.9788,1.4121632617403772,0.4462000221014023,0.0,1.4121632617403772,0.06345041808810685,0.06345041808810685,0.06181032474778641,0.06345041808810685,0.07394633714681452,0.023289533048550214,0.06345041808810685,0.03687230216119773,0.04175124748635262,0.021887591614123916,0.030041657147605975,0.063450425607648,0.0,0.030041657147605975
220,0.44699999999999995,0.44699999999999995,0.4425252192982456,0.44699999999999995,0.32403093944627137,0.769421276361369,0.44699999999999995,0.7351,0.8928,0.9789,1.4109153900829599,0.4470000207424164,0.0,1.4109153900829599,0.06213426322623185,0.06213426322623185,0.06014955034522767,0.06213426322623185,0.07170869635473141,0.023034584318187782,0.06213426322623185,0.0352623500823943,0.0414937746334716,0.021697158032025033,0.030026110854297922,0.062134266302775555,0.0,0.030026110854297922
221,0.4476,0.4476,0.4431680764411028,0.4476,0.3253892777919773,0.7695904456852574,0.4476,0.7346,0.8934000000000001,0.9791000000000001,1.4096677716811281,0.4476000189781189,0.0,1.4096677716811281,0.061086823456454185,0.061086823456454185,0.058875751894411535,0.061086823456454185,0.06966450423643973,0.022793795078922537,0.061086823456454185,0.03513529406293461,0.04177239918095838,0.021845162190084845,0.030009702740964764,0.06108682343147592,0.0,0.030009702740964764
222,0.4478,0.4478,0.4434143170426065,0.4478,0.325873877751234,0.7697864988583086,0.4478,0.7354,0.8932,0.9795,1.408420464231846,0.4478000193834305,0.0,1.408420464231846,0.06088751012226473,0.06088751012226473,0.05863950916289247,0.06088751012226473,0.06917415145545482,0.02253890463185047,0.06088751012226473,0.033997385520393,0.041994179490866465,0.021706373871899207,0.029992440981839452,0.060887511060994805,0.0,0.029992440981839452
223,0.44770000000000004,0.44770000000000004,0.4433558897243108,0.44770000000000004,0.3261894247682179,0.7699526060887354,0.44770000000000004,0.7365999999999999,0.8935000000000001,0.9795,1.4071735253967161,0.4477000176906586,0.0,1.4071735253967161,0.06045576895549341,0.06045576895549341,0.058108569981892434,0.06045576895549341,0.06851056821138714,0.022329697367027945,0.06045576895549341,0.03293157890063714,0.042106346842779446,0.021706373871899207,0.02997433409256676,0.06045577250200744,0.0,0.02997433409256676
224,0.4483,0.4483,0.44398981829573936,0.4483,0.32733013834187485,0.770127956364474,0.4483,0.7369,0.8939999999999999,0.9797,1.4059270127853838,0.44830002188682555,0.0,1.4059270127853838,0.05942885569223834,0.05942885569223834,0.056892517591218834,0.05942885569223834,0.06707150119652719,0.02211182102955224,0.05942885569223834,0.03232285053436139,0.041488954353337625,0.02137002053760774,0.029955390923021075,0.05942885174753888,0.0,0.029955390923021075
225,0.4484,0.4484,0.44413972431077686,0.4484,0.32784171496724757,0.7703150116694989,0.4484,0.7368,0.8943,0.9798,1.4046809839389538,0.44840002357959746,0.0,1.4046809839389538,0.05888444427671691,0.05888444427671691,0.05620047380265833,0.05888444427671691,0.0661750528081278,0.02190109144556039,0.05888444427671691,0.03205134769224053,0.04097167042942934,0.021206917110540437,0.029935620649856987,0.05888444246793005,0.0,0.029935620649856987
226,0.44830000000000003,0.44830000000000003,0.44408129699248117,0.44830000000000003,0.32830580675558074,0.7705199304024207,0.44830000000000003,0.7375999999999999,0.8947,0.9799,1.4034354963134272,0.4483000159263611,0.0,1.4034354963134272,0.05857388496591293,0.05857388496591293,0.05587647113995048,0.05857388496591293,0.06542191966159591,0.021684308239852842,0.05857388496591293,0.0320839177435951,0.04021898390892867,0.021304407473050683,0.029915032768800743,0.0585738775069681,0.0,0.029915032768800743
227,0.4485,0.4485,0.44431751253132834,0.4485,0.32874155279365846,0.7706763080964776,0.4485,0.7386,0.8951,0.9802,1.402190607263174,0.4485000133514404,0.0,1.402190607263174,0.05788158409872502,0.05788158409872502,0.055109242431591585,0.05788158409872502,0.0647257389364748,0.021503289808272274,0.05788158409872502,0.03217383339851746,0.04036348735071224,0.02108606701645007,0.029893637086681416,0.057881580100934554,0.0,0.029893637086681416
228,0.44830000000000003,0.44830000000000003,0.44415382205513787,0.44830000000000003,0.32897974032843863,0.7708525364049874,0.44830000000000003,0.7388,0.8960000000000001,0.9803,1.4009463740244474,0.4483000159263611,0.0,1.4009463740244474,0.05773127402023968,0.05773127402023968,0.05509040731744539,0.05773127402023968,0.06450954000544222,0.021335352292320833,0.05773127402023968,0.03208253245753664,0.040431011200150156,0.020891518746983317,0.029871443713205544,0.05773127167341312,0.0,0.029871443713205544
229,0.4485,0.4485,0.4443989661654135,0.4485,0.32944379200520696,0.7710094253171802,0.4485,0.739,0.8964000000000001,0.9808,1.3997028536989553,0.4485000163316727,0.0,1.3997028536989553,0.05681402409030127,0.05681402409030127,0.05400813222150038,0.05681402409030127,0.06352618376344997,0.021176751925064897,0.05681402409030127,0.031857320805254316,0.039649015680650206,0.020579385586336405,0.029848463052478406,0.0568140239553152,0.0,0.029848463052478406
230,0.4484,0.4484,0.44432048872180446,0.4484,0.32955910097063373,0.7711545330403541,0.4484,0.7386999999999999,0.8972,0.9808999999999999,1.3984601032375021,0.448400017619133,0.0,1.3984601032375021,0.056937002223705305,0.056937002223705305,0.053960882169942215,0.056937002223705305,0.06340756804745958,0.021053901527309002,0.056937002223705305,0.03151384175600025,0.03991880648405099,0.020436622899969496,0.029824705794275912,0.056937000513567405,0.0,0.029824705794275912
231,0.4486,0.4486,0.4445823934837093,0.4486,0.3303486379599291,0.7712993701345698,0.4486,0.739,0.8977,0.9812,1.3972181794237113,0.4486000180244446,0.0,1.3972181794237113,0.056316960145235115,0.056316960145235115,0.05313568209898012,0.056316960145235115,0.0627957045883219,0.02090930215994351,0.056316960145235115,0.031223210739590727,0.039788468457861305,0.019898632002114038,0.029800182905075155,0.056316961404658875,0.0,0.029800182905075155
232,0.44930000000000003,0.44930000000000003,0.44532158521303256,0.44930000000000003,0.3314655224645223,0.7714378880253372,0.44930000000000003,0.7396,0.8981999999999999,0.9813000000000001,1.3959771388578466,0.44930002093315125,0.0,1.3959771388578466,0.05557987245597296,0.05557987245597296,0.05204831282871097,0.05557987245597296,0.062193899597577734,0.02080250377828373,0.05557987245597296,0.030678258678672694,0.04006328327367425,0.01979927046916407,0.02977490561884429,0.05557986984004573,0.0,0.02977490561884429
233,0.45010000000000006,0.45010000000000006,0.4461649436090226,0.45010000000000006,0.33291315962962165,0.7715780036393431,0.45010000000000006,0.7398,0.8987,0.9815999999999999,1.3947370379407407,0.45010002255439757,0.0,1.3947370379407407,0.05538441417342367,0.05538441417342367,0.05153809720306929,0.05538441417342367,0.06237364640490991,0.02073997591749904,0.05538441417342367,0.030665942020423914,0.03868404781761542,0.01967062107136764,0.029748885427602585,0.05538442138510482,0.0,0.029748885427602585
234,0.4511,0.4511,0.4472166353383459,0.4511,0.3345068441737525,0.771698119624462,0.4511,0.7404,0.8992000000000001,0.9818999999999999,1.3934979328578492,0.4511000245809555,0.0,1.3934979328578492,0.05539043238683012,0.05539043238683012,0.05123596803415176,0.05539043238683012,0.06277782399585544,0.02065224284108093,0.05539043238683012,0.03072530625468923,0.03811036604389939,0.019162753223665736,0.02972213407175513,0.05539043152161364,0.0,0.02972213407175513
235,0.4521,0.4521,0.44826723057644113,0.4521,0.3363582102962142,0.7718177816817107,0.4521,0.7405,0.9002000000000001,0.982,1.3922598795634424,0.45210002064704896,0.0,1.3922598795634424,0.055153220919342306,0.055153220919342306,0.05077144648979795,0.055153220919342306,0.062792709648746,0.020581762071631596,0.055153220919342306,0.030848194616721336,0.0374130102148081,0.019258475767539057,0.029694663530214164,0.055153224352351295,0.0,0.029694663530214164
236,0.4526,0.4526,0.44882377819548874,0.4526,0.33712481219186313,0.7719512834915971,0.4526,0.7413000000000001,0.9009,0.9822,1.3910229337649462,0.4526000201702118,0.0,1.3910229337649462,0.05553217285702246,0.05553217285702246,0.05075197463197532,0.05553217285702246,0.0639275485073411,0.020505044905940878,0.05553217285702246,0.03094816454798073,0.03699684671247899,0.01917637435318085,0.029666486010309665,0.0555321738647186,0.0,0.029666486010309665
237,0.4528,0.4528,0.44905780075187973,0.4528,0.3375398532856746,0.7720887306114161,0.4528,0.7413000000000001,0.9019999999999999,0.9822,1.3897871509074498,0.45280001759529115,0.0,1.3897871509074498,0.05540116324490748,0.05540116324490748,0.05049478711345615,0.05540116324490748,0.0639422986898734,0.020454230825555246,0.05540116324490748,0.0314891515710835,0.03588562076623141,0.01917637435318085,0.029637613937505886,0.055401167070523304,0.0,0.029637613937505886
238,0.45380000000000004,0.45380000000000004,0.4501005639097745,0.45380000000000004,0.33870103483491115,0.7722287684479101,0.45380000000000004,0.7414,0.9032,0.9822,1.388552586158387,0.45380001664161684,0.0,1.388552586158387,0.05480835297247634,0.05480835297247634,0.049593928609982595,0.05480835297247634,0.06379882335441107,0.020401981641729162,0.05480835297247634,0.03166912271177298,0.0355365226836342,0.01917637435318085,0.029608059944928048,0.05480835531792293,0.0,0.029608059944928048
239,0.4535,0.4535,0.4498204887218045,0.4535,0.3384487964304236,0.7723481767338223,0.4535,0.7416,0.9042,0.9823000000000001,1.3873192943924102,0.45350001752376556,0.0,1.3873192943924102,0.05512863744612837,0.05512863744612837,0.0498355223151605,0.05512863744612837,0.06457909422060734,0.020349846139081376,0.05512863744612837,0.03189287625090528,0.03492149926780224,0.019160433769156198,0.029577836862714514,0.05512864400656244,0.0,0.029577836862714514
240,0.4537,0.4537,0.4500444862155389,0.4537,0.3385862939067559,0.7724564914200389,0.4537,0.7417,0.9048,0.9823000000000001,1.3860873301764598,0.45370001792907716,0.0,1.3860873301764598,0.05451207817233413,0.05451207817233413,0.048949021070352663,0.05451207817233413,0.06418823362225155,0.02031225611297601,0.05451207817233413,0.0324484206087138,0.0343698834575983,0.018962243186571255,0.02954695770720344,0.05451208633343373,0.0,0.02954695770720344
241,0.4542,0.4542,0.4505921052631578,0.4542,0.33924392256943003,0.7725513793295226,0.4542,0.7419,0.9055,0.9826,1.3848567477550489,0.4542000204324722,0.0,1.3848567477550489,0.05421520901821635,0.05421520901821635,0.048381339967201245,0.05421520901821635,0.06415454826932517,0.020307055368531033,0.05421520901821635,0.03296614424931537,0.034046536779335806,0.0189865449434301,0.029515435669967956,0.05421521306433224,0.0,0.029515435669967956
242,0.45489999999999997,0.45489999999999997,0.45129338972431077,0.45489999999999997,0.34024148566802614,0.7726697734924333,0.45489999999999997,0.7423,0.9061,0.9827999999999999,1.3836276010357658,0.4549000233411789,0.0,1.3836276010357658,0.05425956136940291,0.05425956136940291,0.048202127589866646,0.05425956136940291,0.06435998330731846,0.020312144946529623,0.05425956136940291,0.03306239891813999,0.03334149899982838,0.018843212748007338,0.029483284106711517,0.054259565070111156,0.0,0.029483284106711517
243,0.45499999999999996,0.45499999999999996,0.4514143170426065,0.45499999999999996,0.3403506959239185,0.7727665313482989,0.45499999999999996,0.7424999999999999,0.9072000000000001,0.983,1.3823999435750063,0.4550000220537186,0.0,1.3823999435750063,0.05414384134465856,0.05414384134465856,0.04786208567793731,0.05414384134465856,0.06409802196723925,0.020306052063558212,0.05414384134465856,0.03302271945191678,0.032906601836781096,0.01877942136133771,0.029450516526037775,0.0541438464888437,0.0,0.029450516526037775
244,0.45570000000000005,0.45570000000000005,0.45218029448621555,0.45570000000000005,0.3412870792910394,0.7728534541449738,0.45570000000000005,0.7431,0.9087,0.9832000000000001,1.3811738285639463,0.45570002496242523,0.0,1.3811738285639463,0.05419932348901292,0.05419932348901292,0.047740778758630024,0.05419932348901292,0.06466512151789533,0.02032714122791943,0.05419932348901292,0.03275650910718191,0.031801642165844954,0.018383567541572474,0.029417146578109583,0.05419932647299866,0.0,0.029417146578109583
245,0.45570000000000005,0.45570000000000005,0.4522070802005012,0.45570000000000005,0.34152270930978645,0.7729408618103364,0.45570000000000005,0.7434000000000001,0.9095000000000001,0.9834999999999999,1.3799493088147572,0.4557000190019608,0.0,1.3799493088147572,0.054538569430775834,0.054538569430775834,0.04808152423481991,0.054538569430775834,0.06506376126994409,0.020335274586235273,0.054538569430775834,0.032803116383118947,0.03156738823532923,0.01820408989455086,0.029383188043209163,0.05453857470195435,0.0,0.029383188043209163
246,0.4563,0.4563,0.4528767230576441,0.4563,0.34236299549450855,0.7730130909477538,0.4563,0.7437,0.9107,0.9833999999999999,1.3787264367470764,0.4563000202178955,0.0,1.3787264367470764,0.05469521612231427,0.05469521612231427,0.04809533602023212,0.05469521612231427,0.06547739105339546,0.020334442492255102,0.05469521612231427,0.032795833068648604,0.030991217393893315,0.018222086720363403,0.029348654820217205,0.054695221110315474,0.0,0.029348654820217205
247,0.4568,0.4568,0.45340538847117795,0.4568,0.3429970902749215,0.7730995145225883,0.4568,0.7441,0.9112,0.9836,1.3775052643747332,0.4568000227212906,0.0,1.3775052643747332,0.05478199217504478,0.05478199217504478,0.04800018184261157,0.05478199217504478,0.06565410066395053,0.020348266752568483,0.05478199217504478,0.03309061632682133,0.030756390483207805,0.01831332241232535,0.0293135609150266,0.05478199574456949,0.0,0.0293135609150266
248,0.458,0.458,0.4546676065162907,0.458,0.34427831072256077,0.7731792536680839,0.458,0.7443,0.9120000000000001,0.9837,1.3762858432927412,0.4580000251531601,0.0,1.3762858432927412,0.05469308304834656,0.05469308304834656,0.047607681174421566,0.05469308304834656,0.06588568709869999,0.020369066239663423,0.05469308304834656,0.033373475828701045,0.029858927568744937,0.018196764059090917,0.02927792042890209,0.05469309435177654,0.0,0.02927792042890209
249,0.458,0.458,0.45470222431077695,0.458,0.3443842724137284,0.773249322946971,0.458,0.7452,0.9127000000000001,0.9837,1.3750682246645585,0.4580000251531601,0.0,1.3750682246645585,0.0549585702547332,0.0549585702547332,0.04778246066188315,0.0549585702547332,0.06611416428803067,0.0204087487344396,0.0549585702547332,0.03323920041824785,0.02968744590638346,0.018196764059090917,0.02924174754680971,0.054958580347683646,0.0,0.02924174754680971
250,0.458,0.458,0.4547379385964912,0.458,0.34436694677425533,0.7733258071449204,0.458,0.7454,0.9136,0.9837999999999999,1.3738524592096195,0.4580000191926956,0.0,1.3738524592096195,0.05491407429389624,0.05491407429389624,0.04775041790946174,0.05491407429389624,0.06632559983289107,0.020452489791398597,0.05491407429389624,0.03342055255876742,0.029364377511990024,0.017998765389758177,0.029205056525722372,0.054914074506157706,0.0,0.029205056525722372
251,0.45830000000000004,0.45830000000000004,0.4550571741854636,0.45830000000000004,0.3448509395506888,0.773400359695317,0.45830000000000004,0.7464999999999999,0.9144,0.984,1.3726385971911461,0.4583000212907791,0.0,1.3726385971911461,0.0549000101194081,0.0549000101194081,0.04760267862777681,0.0549000101194081,0.06620673879816379,0.02051046818265815,0.0549000101194081,0.03326743486086997,0.02904479299289287,0.017956738134874212,0.02916786168292928,0.05490001798616036,0.0,0.02916786168292928
252,0.45830000000000004,0.45830000000000004,0.4550549812030075,0.45830000000000004,0.34493018902622363,0.7734671886901634,0.45830000000000004,0.7466999999999999,0.9152000000000001,0.9842000000000001,1.3714266884042345,0.4583000212907791,0.0,1.3714266884042345,0.05505159196406384,0.05505159196406384,0.04770343690661573,0.05505159196406384,0.06616913742964722,0.020543438488090784,0.05505159196406384,0.03361233239287167,0.028932104428587062,0.017856215848954245,0.029130177384356606,0.055051595249763496,0.0,0.029130177384356606
253,0.45890000000000003,0.45890000000000003,0.45569000626566414,0.45890000000000003,0.3454817509041238,0.7735219615879303,0.45890000000000003,0.7472,0.9156000000000001,0.9843,1.3702167821642313,0.4589000165462494,0.0,1.3702167821642313,0.05541449870446062,0.05541449870446062,0.04791315303013711,0.05541449870446062,0.06685607812181792,0.02059466805988837,0.05541449870446062,0.03324922722577338,0.028991186400161136,0.017932280018633076,0.029092018032921624,0.055414495517009825,0.0,0.029092018032921624
254,0.4598,0.4598,0.4566475563909774,0.4598,0.34635900713947393,0.7735840781129928,0.4598,0.7482,0.9167,0.9845,1.3690089272953898,0.4598000138998032,0.0,1.3690089272953898,0.055543376442800704,0.055543376442800704,0.0478612083876774,0.055543376442800704,0.06730608634364753,0.020658520860213508,0.055543376442800704,0.03335266106324953,0.02873267593988884,0.017734147850968225,0.029053398056935537,0.05554337867612865,0.0,0.029053398056935537
255,0.46020000000000005,0.46020000000000005,0.45708881578947375,0.46020000000000005,0.34675794138593824,0.7736243922067981,0.46020000000000005,0.7494,0.917,0.9846,1.3678031721198185,0.4602000147104263,0.0,1.3678031721198185,0.05642851918824185,0.05642851918824185,0.04866949416779031,0.05642851918824185,0.06839506583344576,0.02070458124275039,0.05642851918824185,0.033738207816460385,0.029047853238712434,0.01762069490368897,0.029014331898572374,0.056428519382881015,0.0,0.029014331898572374
256,0.4605,0.4605,0.4574270050125313,0.4605,0.34703337172458293,0.7736915909534237,0.4605,0.7494,0.9174,0.9846,1.3665995644467177,0.4605000227689743,0.0,1.3665995644467177,0.0563939516063361,0.0563939516063361,0.04857731606127644,0.0563939516063361,0.06830621346767594,0.02076764502748046,0.0563939516063361,0.033721737137276296,0.02874871977825952,0.01762069490368897,0.028974834002419396,0.05639395181654957,0.0,0.028974834002419396
257,0.4606,0.4606,0.457547932330827,0.4606,0.34731893036511585,0.7737767109622473,0.4606,0.7496,0.9175000000000001,0.9849,1.3653981515619134,0.46060001850128174,0.0,1.3653981515619134,0.05648834688086857,0.05648834688086857,0.048607100321614756,0.05648834688086857,0.06821219754094514,0.02079733581598924,0.05648834688086857,0.03393850648190375,0.02819081804812022,0.017129895893826505,0.02893491880412882,0.056488338149431896,0.0,0.02893491880412882
258,0.4603,0.4603,0.4572510964912281,0.4603,0.3470534082449191,0.7738556236541656,0.4603,0.7501,0.9181000000000001,0.985,1.3641989802176808,0.46030002236366274,0.0,1.3641989802176808,0.05629298357699653,0.05629298357699653,0.04835961757051956,0.05629298357699653,0.06781210881983636,0.02084854061350416,0.05629298357699653,0.034684130216698375,0.02811662220901445,0.017022860446404976,0.02889460071918344,0.05629298107797399,0.0,0.02889460071918344
259,0.4601,0.4601,0.4570863095238096,0.4601,0.34689170093807603,0.773941476501805,0.4601,0.7506,0.9182,0.9850999999999999,1.3630020966228724,0.46010002195835115,0.0,1.3630020966228724,0.05635492682789836,0.05635492682789836,0.04842811782567461,0.05635492682789836,0.06787250034562818,0.020888844083977214,0.05635492682789836,0.03466730768638125,0.027983328370061112,0.016921058543194693,0.02885389413179561,0.05635492463543104,0.0,0.02885389413179561
260,0.4605,0.4605,0.4575108082706767,0.4605,0.34742544042283974,0.7740266052060687,0.4605,0.7514000000000001,0.9187,0.9853,1.3618075464333397,0.46050001978874205,0.0,1.3618075464333397,0.05688243235930678,0.05688243235930678,0.048930235356257214,0.05688243235930678,0.06834933371188578,0.020938360616269122,0.05688243235930678,0.03429998380304119,0.027680920023245827,0.01672689119020295,0.028812813383955353,0.05688243433533401,0.0,0.028812813383955353
261,0.461,0.461,0.4580100424672793,0.461,0.34818695892880375,0.7741189769323829,0.461,0.7521,0.9186,0.9853,1.3606153747426615,0.46100001633167265,0.0,1.3606153747426615,0.056905379554328804,0.056905379554328804,0.048877984429301184,0.056905379554328804,0.06815137587913718,0.02101413045669403,0.056905379554328804,0.03472575093180533,0.027885480092693364,0.01672689119020295,0.02877137276463952,0.056905376225352036,0.0,0.02877137276463952
262,0.46230000000000004,0.46230000000000004,0.45936749860763015,0.46230000000000004,0.34956590526629133,0.7741902378889044,0.46230000000000004,0.7524,0.9198000000000001,0.9855,1.359425626073174,0.4623000204563141,0.0,1.359425626073174,0.05705757326303554,0.05705757326303554,0.048908417152643976,0.05705757326303554,0.06828011665310242,0.021075064131634545,0.05705757326303554,0.03517006302714476,0.027720028860013835,0.01662828914831591,0.02872958649920301,0.057057567236436985,0.0,0.02872958649920301
263,0.46299999999999997,0.46299999999999997,0.4600913742690058,0.46299999999999997,0.3503626719069244,0.7742821313343979,0.46299999999999997,0.7529,0.9201,0.9856999999999999,1.3582383443673085,0.46300001740455626,0.0,1.3582383443673085,0.056409219104681815,0.056409219104681815,0.04822181132760959,0.056409219104681815,0.06735583021922822,0.021124809812435485,0.056409219104681815,0.034980788378130616,0.02744874010466295,0.016445532997004287,0.028687468738962253,0.05640921989035974,0.0,0.028687468738962253
264,0.46319999999999995,0.46319999999999995,0.46030599067112227,0.46319999999999995,0.35065979338065956,0.7743649087097413,0.46319999999999995,0.7535000000000001,0.9208999999999999,0.9858,1.357053572979237,0.46320001780986786,0.0,1.357053572979237,0.056179869862592054,0.056179869862592054,0.04800310666642044,0.056179869862592054,0.06696292462623893,0.02115480941443345,0.056179869862592054,0.03562536549520111,0.028171893006249206,0.016457352291436363,0.028645033550987107,0.056179868352540865,0.0,0.028645033550987107
265,0.4638,0.4638,0.4608861389585074,0.4638,0.3515866428490159,0.7744388097792599,0.4638,0.7539,0.9208999999999999,0.986,1.3558713546668286,0.46380001604557036,0.0,1.3558713546668286,0.055577373493576,0.055577373493576,0.04754150841599786,0.055577373493576,0.06598049310679344,0.021176338795662854,0.055577373493576,0.03535989567606533,0.028112670136830133,0.016090024514862883,0.028602294908115163,0.05557737393285879,0.0,0.028602294908115163
266,0.4646,0.4646,0.4617037037037037,0.4646,0.3525821624206872,0.7745278064565779,0.4646,0.7541,0.9213000000000001,0.9861000000000001,1.354691731583919,0.4646000236272812,0.0,1.354691731583919,0.05590507828254763,0.05590507828254763,0.04799128316632596,0.05590507828254763,0.06631130233640839,0.021197209855283946,0.05590507828254763,0.03570698655569935,0.027948563866900627,0.01610693432448686,0.02855926667919975,0.05590509033810758,0.0,0.02855926667919975
267,0.46509999999999996,0.46509999999999996,0.4622151559454191,0.46509999999999996,0.3530865437432179,0.7746267202236605,0.46509999999999996,0.7543,0.9221,0.9864,1.3535147452728962,0.4651000201702118,0.0,1.3535147452728962,0.05606236606573869,0.05606236606573869,0.04811900509398643,0.05606236606573869,0.06651393329953441,0.021223096044597427,0.05606236606573869,0.035721297724342495,0.028788307811795148,0.015586318787107312,0.028515962619607624,0.0560623753071295,0.0,0.028515962619607624
268,0.4659,0.4659,0.4630186055416319,0.4659,0.35392571318118454,0.7747171739826112,0.4659,0.7548,0.9226000000000001,0.9864,1.3523404366576,0.46590001583099366,0.0,1.3523404366576,0.055897624676227935,0.055897624676227935,0.047947282313415586,0.055897624676227935,0.06625287880731644,0.02121390463133196,0.055897624676227935,0.03614108158007698,0.02864417722485477,0.015586318787107312,0.028472396361974253,0.055897625361705915,0.0,0.028472396361974253
269,0.4664,0.4664,0.46349942564745195,0.4664,0.3546228338936563,0.7748384046046632,0.4664,0.7548,0.9231,0.9867000000000001,1.351168846036543,0.4664000153541565,0.0,1.351168846036543,0.05495493102938483,0.05495493102938483,0.047185945836219115,0.05495493102938483,0.06530051495697085,0.021192279286283287,0.05495493102938483,0.0356083635618875,0.028372326109941833,0.015391556126655949,0.02842858140723089,0.05495493018985018,0.0,0.02842858140723089
270,0.4666,0.4666,0.46367084377610696,0.4666,0.35504961180395866,0.7749360107855635,0.4666,0.7548,0.9233,0.9867000000000001,1.3500000130764525,0.4666000187397003,0.0,1.3500000130764525,0.054948865118196744,0.054948865118196744,0.04724216547975668,0.054948865118196744,0.06526115760845441,0.02117568910551649,0.054948865118196744,0.03543946325151605,0.028480207552302374,0.015391556126655949,0.028384531115912288,0.054948870207940384,0.0,0.028384531115912288
271,0.46719999999999995,0.46719999999999995,0.46423158590921754,0.46719999999999995,0.3557065844587574,0.7750443704686749,0.46719999999999995,0.7553,0.9239,0.9868,1.3488339768061313,0.4672000229358673,0.0,1.3488339768061313,0.054231602103078855,0.054231602103078855,0.04668923082907878,0.054231602103078855,0.06462526349631398,0.02113995843740032,0.054231602103078855,0.03569329224253648,0.028293894119481782,0.01547614652008411,0.028340258699756846,0.054231602343215744,0.0,0.028340258699756846
272,0.46840000000000004,0.46840000000000004,0.4653894458368143,0.46840000000000004,0.3573356520183328,0.7751687956928578,0.46840000000000004,0.7553,0.9240999999999999,0.9869,1.347670775610647,0.46840002536773684,0.0,1.347670775610647,0.05399218050380589,0.05399218050380589,0.0465986103427611,0.05399218050380589,0.0641994656152081,0.02110393037629946,0.05399218050380589,0.03529573471241096,0.02841146091124337,0.015495160534825074,0.028295777213605326,0.05399218063108033,0.0,0.028295777213605326
273,0.46909999999999996,0.46909999999999996,0.4660891812865497,0.46909999999999996,0.35805249466095596,0.7752941893124419,0.46909999999999996,0.7558,0.9242000000000001,0.9871000000000001,1.346510447225843,0.46910002529621125,0.0,1.346510447225843,0.0542779881720021,0.0542779881720021,0.04683702595833739,0.0542779881720021,0.06430715647362092,0.021068487380732224,0.0542779881720021,0.03499142752160881,0.02850652946646122,0.015176370522039243,0.028251099547610705,0.05427799183631502,0.0,0.028251099547610705
274,0.4697,0.4697,0.4666910331384015,0.4697,0.35870377712892065,0.7753993205904643,0.4697,0.7557,0.9244999999999999,0.9871000000000001,1.3453530287331774,0.46970002353191376,0.0,1.3453530287331774,0.054567084095328636,0.054567084095328636,0.047171199875743836,0.054567084095328636,0.06459559134771471,0.021013548595709045,0.054567084095328636,0.03514114397682589,0.028273466163328632,0.015176370522039243,0.028206238419762088,0.054567079563469505,0.0,0.028206238419762088
275,0.47050000000000003,0.47050000000000003,0.46745756752993595,0.47050000000000003,0.35954218279421074,0.7755282800638904,0.47050000000000003,0.7556,0.9247,0.9872,1.3441985565548882,0.4705000251531601,0.0,1.3441985565548882,0.05401080138885801,0.05401080138885801,0.0467865835040378,0.05401080138885801,0.0642087175758373,0.02097858760027814,0.05401080138885801,0.03529620690983981,0.028209730393764603,0.015200877167672466,0.028161206368734287,0.054010804304489075,0.0,0.028161206368734287
276,0.4713,0.4713,0.4682725912002228,0.4713,0.36055921338534824,0.7756622701114857,0.4713,0.756,0.9249,0.9874,1.3430470664494871,0.47130002081394196,0.0,1.3430470664494871,0.05421777076445201,0.05421777076445201,0.046947855339167156,0.05421777076445201,0.06420371793827057,0.020925699051367198,0.05421777076445201,0.03512833614050062,0.027586027058800748,0.015123197780598884,0.02811601574706686,0.054217771806692405,0.0,0.02811601574706686
277,0.4716,0.4716,0.468545530492899,0.4716,0.3608257746624234,0.7757901775161423,0.4716,0.7559,0.9255000000000001,0.9874,1.3418985935075827,0.47160001993179324,0.0,1.3418985935075827,0.0541791267720123,0.0541791267720123,0.04699730194996758,0.0541791267720123,0.06422174250862518,0.02085647374894121,0.0541791267720123,0.034792879220387124,0.026353367906208836,0.015123197780598884,0.028070678714678124,0.05417912425704394,0.0,0.028070678714678124
278,0.4726,0.4726,0.4695240357839042,0.4726,0.3617878587493545,0.7759050044843689,0.4726,0.7556,0.9256,0.9874,1.3407531721480297,0.4726000279188156,0.0,1.3407531721480297,0.05387887650400047,0.05387887650400047,0.04688389698616511,0.05387887650400047,0.06423843215478278,0.02080123122928911,0.05387887650400047,0.03529305880764665,0.026746547025322316,0.015123197780598884,0.028025207232719635,0.05387888571034025,0.0,0.028025207232719635
279,0.4727,0.4727,0.46962181495405175,0.4727,0.3620248628934838,0.7760448152058478,0.4727,0.756,0.9258000000000001,0.9875999999999999,1.3396108361144088,0.4727000266313553,0.0,1.3396108361144088,0.053458291114558555,0.053458291114558555,0.04659245137185365,0.053458291114558555,0.06381682562042938,0.02075359030245296,0.053458291114558555,0.03536162389433564,0.027079307393079458,0.014818906842274184,0.027979613057775816,0.05345830264939416,0.0,0.027979613057775816
280,0.4734,0.4734,0.47027570662768026,0.4734,0.36285086598696326,0.7761919377822686,0.4734,0.7564,0.9268000000000001,0.9877,1.3384716184718342,0.4734000265598297,0.0,1.3384716184718342,0.05293014264103207,0.05293014264103207,0.04612349367162847,0.05293014264103207,0.06314878740849832,0.02067649766875687,0.05293014264103207,0.03506882122658564,0.026852684533704742,0.014674619056195127,0.027933907736410437,0.05293014606808156,0.0,0.027933907736410437
281,0.4737,0.4737,0.4705386208576998,0.4737,0.3632759077373286,0.7763198947857269,0.4737,0.7561,0.9273,0.9879,1.3373355516040881,0.47370001673698425,0.0,1.3373355516040881,0.05282055576298978,0.05282055576298978,0.0461202831046361,0.05282055576298978,0.06285793153338544,0.02060329557520283,0.05282055576298978,0.03566651090308673,0.026562504901960327,0.014425671561490641,0.027888102600065065,0.05282055545184382,0.0,0.027888102600065065
282,0.4739,0.4739,0.4707058444722918,0.4739,0.3633639414993647,0.7764524855045422,0.4739,0.756,0.9279999999999999,0.9879,1.336202667211083,0.4739000141620636,0.0,1.336202667211083,0.05247105021925054,0.05247105021925054,0.04591984150816089,0.05247105021925054,0.06291063618130806,0.020501687404675,0.05247105021925054,0.03582674358011843,0.026322782696532838,0.014425671561490641,0.02784220876030804,0.0524710503274959,0.0,0.02784220876030804
283,0.47430000000000005,0.47430000000000005,0.4710882414369257,0.47430000000000005,0.36394591226088646,0.7765937702644885,0.47430000000000005,0.7559,0.9282,0.9879999999999999,1.3350729963066477,0.474300017952919,0.0,1.3350729963066477,0.05266466240912086,0.05266466240912086,0.04614908603841618,0.05266466240912086,0.06279239647336837,0.020403628641053165,0.05266466240912086,0.03540386042980819,0.026058907626120176,0.01429063407348402,0.027796237104438685,0.052664667494120423,0.0,0.027796237104438685
284,0.47519999999999996,0.47519999999999996,0.4719500139236981,0.47519999999999996,0.3649371147050381,0.7767282697819983,0.47519999999999996,0.756,0.9285,0.9881,1.333946569216638,0.4752000242471695,0.0,1.333946569216638,0.05234458477775478,0.05234458477775478,0.04593419393671201,0.05234458477775478,0.06269810159141682,0.02030568774378579,0.05234458477775478,0.03499523777125496,0.02542636427018222,0.014161371559437485,0.02775019829144522,0.05234459115780182,0.0,0.02775019829144522
285,0.4751,0.4751,0.4718308792815372,0.4751,0.3649001241077801,0.7768489052610573,0.4751,0.7558,0.9288000000000001,0.9882,1.3328234155773688,0.4751000225543976,0.0,1.3328234155773688,0.052625405778324724,0.052625405778324724,0.04630828294870192,0.052625405778324724,0.06299568052484031,0.020211534485798963,0.052625405778324724,0.0347204710669529,0.025072339783558693,0.014053864632588118,0.027704102748315657,0.05262541297948026,0.0,0.027704102748315657
286,0.4758,0.4758,0.47248322194374826,0.4758,0.36560377788678555,0.7769571914580136,0.4758,0.7563,0.929,0.9884000000000001,1.3317035643343669,0.475800022482872,0.0,1.3317035643343669,0.05242094577128075,0.05242094577128075,0.04620013181657222,0.05242094577128075,0.06287925605489081,0.020127694744929613,0.05242094577128075,0.03522325620634443,0.02451756739791104,0.013809819372863352,0.027657960666704645,0.05242094845903976,0.0,0.027657960666704645
287,0.4766,0.4766,0.47328338206627674,0.4766,0.36635977821383553,0.7770948200358074,0.4766,0.7563,0.9291,0.9884999999999999,1.330587043741439,0.47660003006458285,0.0,1.330587043741439,0.05314173919288346,0.05314173919288346,0.04695305771840458,0.05314173919288346,0.06339748044483691,0.020021196006940724,0.05314173919288346,0.03522325620634443,0.024866085784100024,0.01369712054086957,0.02761178199994729,0.053141749705869136,0.0,0.02761178199994729
288,0.47700000000000004,0.47700000000000004,0.47365375243664715,0.47700000000000004,0.3668372327683221,0.7772191491455613,0.47700000000000004,0.7564,0.9298,0.9887,1.3294738813600553,0.4770000249147415,0.0,1.3294738813600553,0.05244256117145904,0.05244256117145904,0.04633841971333796,0.05244256117145904,0.06264983095216582,0.019920806021133147,0.05244256117145904,0.03539365919357753,0.02449399019260756,0.013679262488241927,0.027565576460426185,0.052442561622047246,0.0,0.027565576460426185
289,0.4781000000000001,0.4781000000000001,0.4747096386800334,0.4781000000000001,0.3678747646830499,0.7773616729144187,0.4781000000000001,0.7567999999999999,0.9298,0.9888,1.3283641040590424,0.47810002863407136,0.0,1.3283641040590424,0.05234171907336973,0.05234171907336973,0.046430245902662114,0.05234171907336973,0.06282925136159052,0.01982175677733171,0.05234171907336973,0.03520669128320803,0.024407649074282698,0.01357121135999946,0.02751935351728252,0.05234172126986104,0.0,0.02751935351728252
290,0.47840000000000005,0.47840000000000005,0.4749889654692286,0.47840000000000005,0.3682103752715422,0.7774996177868169,0.47840000000000005,0.7565000000000001,0.9299,0.9888999999999999,1.3272577380145871,0.4784000277519226,0.0,1.3272577380145871,0.0522370664481756,0.0522370664481756,0.046350881732017186,0.0522370664481756,0.06274204409472138,0.019717501067408612,0.0522370664481756,0.03512280044516828,0.024149764204047814,0.01360106205003454,0.02747312239446961,0.0522370683734426,0.0,0.02747312239446961
291,0.4795,0.4795,0.47605752227791703,0.4795,0.3693416380633991,0.777644515652407,0.4795,0.7567,0.9297000000000001,0.9888999999999999,1.326154808710541,0.4795000284910202,0.0,1.326154808710541,0.05184003172152665,0.05184003172152665,0.04609300094051348,0.05184003172152665,0.06256736145634066,0.019636418274884798,0.05184003172152665,0.0348522277304878,0.024499659861584432,0.01360106205003454,0.027426892069145784,0.05184003836035866,0.0,0.027426892069145784
292,0.47990000000000005,0.47990000000000005,0.4764331836535784,0.47990000000000005,0.36985868082537476,0.777793390399832,0.47990000000000005,0.7565000000000001,0.9303000000000001,0.9890000000000001,1.3250553409390244,0.4799000293016434,0.0,1.3250553409390244,0.05174177336650834,0.05174177336650834,0.0460272408596694,0.05174177336650834,0.06254510114161656,0.01954639098622498,0.05174177336650834,0.03476987840709899,0.023884211428379896,0.013498971154211092,0.02738067127039814,0.051741777865771804,0.0,0.02738067127039814
293,0.4795,0.4795,0.4760380116959064,0.4795,0.3692405022641421,0.7779497626558622,0.4795,0.7565000000000001,0.9303000000000001,0.9892,1.3239593588013283,0.47950002253055574,0.0,1.3239593588013283,0.05134469571219386,0.05134469571219386,0.0456664000051503,0.05134469571219386,0.062251479500021585,0.01945277814611184,0.05134469571219386,0.034464958049203215,0.023884211428379896,0.01329828727485027,0.027334468478298273,0.051344697624539054,0.0,0.027334468478298273
294,0.4793,0.4793,0.47581216931216924,0.4793,0.36889761519877334,0.7780959573102356,0.4793,0.7572,0.9307000000000001,0.9894000000000001,1.3228668857091048,0.4793000280857086,0.0,1.3228668857091048,0.05157744985294769,0.05157744985294769,0.04590850376534528,0.05157744985294769,0.06227476105929889,0.019352587283195298,0.05157744985294769,0.034015682657660556,0.024083419838368227,0.013108097582113997,0.027288291923274113,0.05157746115330048,0.0,0.027288291923274113
295,0.4807,0.4807,0.4771168546365915,0.4807,0.3704734847085547,0.7782491029567404,0.4807,0.7575000000000001,0.9311999999999999,0.9894000000000001,1.3217779443858437,0.48070002496242525,0.0,1.3217779443858437,0.05131179201704028,0.05131179201704028,0.04585165823785896,0.05131179201704028,0.06203483561428969,0.019266292638201125,0.05131179201704028,0.034183329270274454,0.02355513626461211,0.013108097582113997,0.02724214958580037,0.05131179806937491,0.0,0.02724214958580037
296,0.48149999999999993,0.48149999999999993,0.4778785505430242,0.48149999999999993,0.37143640064166716,0.7783900533528711,0.48149999999999993,0.7575000000000001,0.9315,0.9897,1.3206925568686296,0.48150002360343935,0.0,1.3206925568686296,0.050973304560110455,0.050973304560110455,0.04565198127048073,0.050973304560110455,0.06138166657745983,0.019187882178257943,0.050973304560110455,0.033886247620203966,0.023215177028066004,0.012961910010145532,0.02719604919639552,0.05097330533290923,0.0,0.02719604919639552
297,0.48200000000000004,0.48200000000000004,0.47834151350598714,0.48200000000000004,0.37191870815670536,0.7785504000845892,0.48200000000000004,0.7575000000000001,0.9318,0.9898,1.3196107445101746,0.4820000231266022,0.0,1.3196107445101746,0.050662280511902205,0.050662280511902205,0.045415948334285174,0.050662280511902205,0.06121597610632555,0.01910616689687428,0.050662280511902205,0.03387312930464042,0.02299178597286915,0.012882373832316617,0.02714999823591681,0.05066228259040342,0.0,0.02714999823591681
298,0.4824,0.4824,0.4787376775271512,0.4824,0.3723816627385529,0.7786921610060092,0.4824,0.7578,0.9319,0.9898999999999999,1.3185325279811195,0.4824000269174576,0.0,1.3185325279811195,0.050824753374271815,0.050824753374271815,0.04564491785119189,0.050824753374271815,0.061229874753209894,0.019014095831885958,0.050824753374271815,0.03364454718904027,0.02303837378520167,0.012810152223919919,0.027104003936150485,0.05082476493830076,0.0,0.027104003936150485
299,0.48360000000000003,0.48360000000000003,0.4799003759398496,0.48360000000000003,0.3735788722367598,0.7788337039096764,0.48360000000000003,0.7579,0.9320999999999999,0.99,1.3174579272725986,0.4836000293493271,0.0,1.3174579272725986,0.05121241169004942,0.05121241169004942,0.04624832430873791,0.05121241169004942,0.06169513766826742,0.018930890499853855,0.05121241169004942,0.03390001638806556,0.023192192172750238,0.012719189352225931,0.027058073280680717,0.0512124193521497,0.0,0.027058073280680717
300,0.4838,0.4838,0.4800780771372876,0.4838,0.3737659742394364,0.7789902982554108,0.4838,0.758,0.9320999999999999,0.99,1.31638696169906,0.4838000267744064,0.0,1.31638696169906,0.05098322164093682,0.05098322164093682,0.046105012898827485,0.05098322164093682,0.061380056920867884,0.018869342830280755,0.05098322164093682,0.03402613374713297,0.02342102569155421,0.012719189352225931,0.027012213006033386,0.0509832328620413,0.0,0.027012213006033386
301,0.4843,0.4843,0.4805463311055417,0.4843,0.37436747237874857,0.7791277505686363,0.4843,0.7581,0.9324999999999999,0.9902,1.3153196499013413,0.4843000262975693,0.0,1.3153196499013413,0.050907432332289816,0.050907432332289816,0.04607145671450838,0.050907432332289816,0.0613448333545356,0.018823456775883075,0.050907432332289816,0.0339851274661269,0.02335356265945067,0.012568037060557851,0.026966429603085176,0.05090744258945348,0.0,0.026966429603085176
302,0.48469999999999996,0.48469999999999996,0.4809346630465051,0.48469999999999996,0.37484962247628184,0.7792973174564822,0.48469999999999996,0.7578,0.9328,0.9903000000000001,1.3142560098499838,0.4847000241279602,0.0,1.3142560098499838,0.050758797814325296,0.050758797814325296,0.045896370537413494,0.050758797814325296,0.061074004954276666,0.01878171854914995,0.050758797814325296,0.03396992133572814,0.023107478346967067,0.012490440789304101,0.02692072931872496,0.05075880944880609,0.0,0.02692072931872496
303,0.485,0.485,0.4812161828181565,0.485,0.37506883489997794,0.7794523465541919,0.485,0.7579,0.9329000000000001,0.9904,1.3131960588487859,0.4850000262260437,0.0,1.3131960588487859,0.0506403440395545,0.0506403440395545,0.045856700721712315,0.0506403440395545,0.06092344121681589,0.018737617881024505,0.0506403440395545,0.03394259860411401,0.0230913644272293,0.012429355932182872,0.026875118157760038,0.05064035126122083,0.0,0.026875118157760038
304,0.4851,0.4851,0.4813072263993317,0.4851,0.37504228043722343,0.7796027463024319,0.4851,0.7581,0.9332,0.9904999999999999,1.312139813538589,0.48510003089904785,0.0,1.312139813538589,0.05066107425276771,0.05066107425276771,0.045890873416560625,0.05066107425276771,0.061004288361428884,0.01869994642308767,0.05066107425276771,0.03419697842402654,0.022817147547890868,0.012465507967543468,0.026829601885054365,0.05066107959131962,0.0,0.026829601885054365
305,0.4854,0.4854,0.4815975703146756,0.4854,0.37516214063834075,0.7797716499524583,0.4854,0.7585,0.9332,0.9907,1.311087289901283,0.48540002703666685,0.0,1.311087289901283,0.05026640141397741,0.05026640141397741,0.045614577643454335,0.05026640141397741,0.06050768874535592,0.01867958596669991,0.05026640141397741,0.03419632858785996,0.022812277396174186,0.012338287293353702,0.02678418602789136,0.05026640034330211,0.0,0.02678418602789136
306,0.48529999999999995,0.48529999999999995,0.48147653856864386,0.48529999999999995,0.374901856305662,0.7799351675811783,0.48529999999999995,0.7586999999999999,0.9336,0.9907,1.310038503264029,0.48530002534389494,0.0,1.310038503264029,0.050570193241122226,0.050570193241122226,0.04593699416741662,0.050570193241122226,0.06093642063037964,0.0186903544602949,0.050570193241122226,0.034114350190043045,0.02226207537495093,0.012338287293353702,0.02673887587854569,0.050570195699580794,0.0,0.02673887587854569
307,0.48579999999999995,0.48579999999999995,0.48196639167362854,0.48579999999999995,0.375479488438358,0.7801025114593251,0.48579999999999995,0.7591,0.9339999999999999,0.9907,1.30899346830369,0.4858000218868256,0.0,1.30899346830369,0.050585021937767746,0.050585021937767746,0.04603551887993154,0.050585021937767746,0.06113612195126791,0.018665757872272322,0.050585021937767746,0.03434934901534207,0.02240039682188191,0.012338287293353702,0.026693676497058318,0.05058501731702818,0.0,0.026693676497058318
308,0.4861,0.4861,0.48226467209690893,0.4861,0.3756216595406837,0.7802590269293571,0.4861,0.759,0.9339999999999999,0.9907,1.3079521990514633,0.4861000269651413,0.0,1.3079521990514633,0.05124331934777233,0.05124331934777233,0.04678727340607676,0.05124331934777233,0.061892527263745695,0.01864499798547204,0.05124331934777233,0.034250709643905364,0.02241527257127255,0.012338287293353702,0.02664859271419828,0.05124331913369876,0.0,0.02664859271419828
309,0.4868,0.4868,0.48295238095238097,0.4868,0.376382108381835,0.7804192087983113,0.4868,0.7593,0.9340999999999999,0.991,1.3069147088977027,0.48680002689361573,0.0,1.3069147088977027,0.05158552768622868,0.05158552768622868,0.04720028548841134,0.05158552768622868,0.06230500985718589,0.018629395178194237,0.05158552768622868,0.034098061202622335,0.022283277237525996,0.012183777921664715,0.02660362913460382,0.051585529173734906,0.0,0.02660362913460382
310,0.4875,0.4875,0.48363899331662485,0.4875,0.3771766844294161,0.7805750586191132,0.4875,0.7596,0.9343999999999999,0.9911,1.3058810105969296,0.4875000298023224,0.0,1.3058810105969296,0.051987712223392005,0.051987712223392005,0.04761304490237893,0.051987712223392005,0.06258561467029165,0.018603234104210567,0.051987712223392005,0.03388608367260325,0.022212108809786125,0.012123897429823848,0.02655879014008965,0.051987709472779295,0.0,0.02655879014008965
311,0.48819999999999997,0.48819999999999997,0.4843129351155667,0.48819999999999997,0.3781058769605321,0.7807313813925794,0.48819999999999997,0.7597,0.9346,0.9911,1.3048511162730185,0.48820002675056456,0.0,1.3048511162730185,0.05195895816250873,0.05195895816250873,0.04761080167172074,0.05195895816250873,0.06243787119090565,0.018595678000888034,0.05195895816250873,0.033901982898415346,0.02194538675895228,0.012123897429823848,0.026514079893109915,0.051958956750039545,0.0,0.026514079893109915
312,0.488,0.488,0.484119813422445,0.488,0.3779542801763773,0.7808838692073508,0.488,0.76,0.9348000000000001,0.9913000000000001,1.3038250374245535,0.48800002932548525,0.0,1.3038250374245535,0.05157303343587399,0.05157303343587399,0.04724930457514421,0.05157303343587399,0.062060972770379225,0.01859214547312867,0.05157303343587399,0.03435436249186158,0.02168870673876144,0.012129394965216637,0.026469502340363674,0.0515730382375597,0.0,0.026469502340363674
313,0.48840000000000006,0.48840000000000006,0.484500208855472,0.48840000000000006,0.37823154259513514,0.7810300206832058,0.48840000000000006,0.7603,0.9347,0.9914,1.3028027849303452,0.4884000301361084,0.0,1.3028027849303452,0.05160361744425804,0.05160361744425804,0.04732263869209151,0.05160361744425804,0.06200024414792835,0.018587016521112987,0.05160361744425804,0.03467964500651326,0.02204061906773236,0.01210325943243757,0.026425061216534967,0.051603623380896683,0.0,0.026425061216534967
314,0.4888,0.4888,0.4848732247284879,0.4888,0.3787308509567121,0.7811785721141292,0.4888,0.7602,0.9346,0.9914,1.3017843690551019,0.48880002796649935,0.0,1.3017843690551019,0.05196323486637237,0.05196323486637237,0.04777738514618253,0.05196323486637237,0.06267724299702532,0.018589425766485736,0.05196323486637237,0.03475885179026748,0.022525047786359484,0.01210325943243757,0.026380760048153498,0.051963240468382285,0.0,0.026380760048153498
315,0.48929999999999996,0.48929999999999996,0.4853615288220551,0.48929999999999996,0.3794085610441543,0.7813339402478203,0.48929999999999996,0.7604,0.9346,0.9914999999999999,1.3007697994552467,0.48930002748966217,0.0,1.3007697994552467,0.05216011673470236,0.05216011673470236,0.04797848560504742,0.05216011673470236,0.06280849381373,0.018586336994816748,0.05216011673470236,0.03440348819523977,0.022525047786359484,0.012048513047951888,0.026336602157565503,0.05216012239149454,0.0,0.026336602157565503
316,0.48929999999999996,0.48929999999999996,0.48536890838206626,0.48929999999999996,0.37944142065775244,0.781479766981988,0.48929999999999996,0.7605000000000001,0.9349000000000001,0.9917999999999999,1.2997590851848724,0.48930002748966217,0.0,1.2997590851848724,0.052285647063882536,0.052285647063882536,0.048118446495465456,0.052285647063882536,0.06287819708750644,0.01858719008669029,0.052285647063882536,0.0341703250073966,0.022412546089684293,0.011970333699980497,0.026292590667005573,0.05228565112530632,0.0,0.026292590667005573
317,0.48949999999999994,0.48949999999999994,0.4855473579782791,0.48949999999999994,0.3797844622966701,0.7816208768158216,0.48949999999999994,0.7605999999999999,0.9347999999999999,0.9919,1.2987522347018272,0.48950002193450926,0.0,1.2987522347018272,0.0527093708725287,0.0527093708725287,0.04852294777186766,0.0527093708725287,0.06310889110394052,0.018576785812163512,0.0527093708725287,0.03426433195678048,0.0224192377707678,0.01192988777073039,0.026248728502757043,0.05270937609037188,0.0,0.026248728502757043
318,0.49000000000000005,0.49000000000000005,0.48602563700918966,0.49000000000000005,0.38041483327549136,0.7817538841989549,0.49000000000000005,0.7605999999999999,0.9352,0.9919,1.2977492558739219,0.49000002443790436,0.0,1.2977492558739219,0.05285409686633152,0.05285409686633152,0.04867449233628523,0.05285409686633152,0.06314504712698778,0.018562770175458036,0.05285409686633152,0.034756933760682146,0.021836768177650383,0.01192988777073039,0.026205018399391905,0.05285410104240802,0.0,0.026205018399391905
319,0.4906,0.4906,0.48663716583124483,0.4906,0.38157054589384276,0.7818911391691024,0.4906,0.7611,0.9357,0.9921,1.296750155985254,0.4906000316143036,0.0,1.296750155985254,0.052643876925790485,0.052643876925790485,0.04837678440781479,0.052643876925790485,0.062459138201280205,0.0185425720967493,0.052643876925790485,0.03423919131962995,0.021638699899331554,0.011929887770730379,0.026161462904078895,0.05264388704555659,0.0,0.026161462904078895
320,0.4907,0.4907,0.4867335004177109,0.4907,0.38195067388622833,0.7820394978901357,0.4907,0.7607,0.9361,0.9922000000000001,1.29575494174264,0.49070002138614655,0.0,1.29575494174264,0.05237058122436467,0.05237058122436467,0.048039513348298084,0.05237058122436467,0.06191675225019108,0.018538225328851157,0.05237058122436467,0.034231402087686824,0.021387691164156383,0.011895844279037612,0.026118064380951725,0.05237057930021469,0.0,0.026118064380951725
321,0.4913,0.4913,0.4873117516012253,0.4913,0.3826063939829043,0.7821747399782805,0.4913,0.7608,0.9362999999999999,0.9923,1.2947636192821457,0.49130001962184905,0.0,1.2947636192821457,0.05226864367009259,0.05226864367009259,0.04789953285412807,0.05226864367009259,0.06146038982898776,0.018522304207536217,0.05226864367009259,0.03473326935374784,0.021411575270296107,0.011870130580579152,0.02607482501552643,0.05226864666293456,0.0,0.02607482501552643
322,0.49169999999999997,0.49169999999999997,0.487682678919521,0.49169999999999997,0.3835217085177184,0.7823164380630339,0.49169999999999997,0.7613000000000001,0.9365,0.9924,1.2937761941757149,0.49170002043247224,0.0,1.2937761941757149,0.051738766896786394,0.051738766896786394,0.04732822980255924,0.051738766896786394,0.06069398355705538,0.01853641018979128,0.051738766896786394,0.03431892901721866,0.02150581316760652,0.01185280088792894,0.02603174681915905,0.051738767697628724,0.0,0.02603174681915905
323,0.4918,0.4918,0.4877636974380396,0.4918,0.3835781517658272,0.7824491805044209,0.4918,0.7615999999999999,0.9369,0.9925,1.2927926714378812,0.49180002212524415,0.0,1.2927926714378812,0.051675913151099706,0.051675913151099706,0.04722412928956555,0.051675913151099706,0.06040032879106016,0.01852361675286917,0.051675913151099706,0.034329125955795806,0.021199842766712506,0.011843892002959931,0.025988831633535166,0.05167591288740137,0.0,0.025988831633535166
324,0.4925,0.4925,0.48846143135616826,0.4925,0.38453609768011104,0.7825811606788233,0.4925,0.7624000000000001,0.9372,0.9925,1.2918130555325633,0.49250002205371857,0.0,1.2918130555325633,0.051827170051581585,0.051827170051581585,0.047367479363399086,0.051827170051581585,0.06036687345306041,0.01852529333862443,0.051827170051581585,0.03444544801405395,0.020884869589676128,0.011843892002959931,0.02594608113518375,0.051827170889597596,0.0,0.02594608113518375
325,0.493,0.493,0.488952380952381,0.493,0.3852032708721867,0.7827118024124059,0.493,0.7624000000000001,0.9372999999999999,0.9925,1.2908373503799322,0.49300002455711367,0.0,1.2908373503799322,0.05193799722318483,0.05193799722318483,0.04745226291178234,0.05193799722318483,0.06030082486188441,0.018506617075893968,0.05193799722318483,0.03424162509123788,0.02082759921087619,0.011843892002959931,0.02590349684000396,0.051937999384776244,0.0,0.02590349684000396
326,0.4932,0.4932,0.48914914021164024,0.4932,0.3855164780474639,0.7828431694726952,0.4932,0.7622,0.9379,0.9926999999999999,1.2898655593633472,0.493200021982193,0.0,1.2898655593633472,0.05198461310811112,0.05198461310811112,0.04749232914718361,0.05198461310811112,0.06024898600998673,0.01849813171927107,0.05198461310811112,0.03396992133572811,0.02005243127403759,0.011870130580579143,0.0258610801078015,0.051984614666751194,0.0,0.0258610801078015
327,0.4934,0.4934,0.4893338728766361,0.4934,0.3857061413798405,0.7829773337131839,0.4934,0.7624000000000001,0.938,0.9929,1.2888976853363558,0.49340001940727235,0.0,1.2888976853363558,0.0518163423384296,0.0518163423384296,0.047317285149766686,0.0518163423384296,0.05965049926701232,0.018477084805966798,0.0518163423384296,0.03392868337491979,0.020325134959234832,0.01164712649349854,0.02581883214682339,0.05181634187698008,0.0,0.02581883214682339
328,0.4939,0.4939,0.48980212684489005,0.4939,0.3862813648362791,0.7831149528710772,0.4939,0.7624000000000001,0.9385,0.993,1.2879337306297467,0.49390001595020294,0.0,1.2879337306297467,0.05205648641406541,0.05205648641406541,0.04755541378934224,0.05205648641406541,0.059865750289132415,0.018452166662437878,0.05205648641406541,0.03376783479387847,0.020282723902101722,0.011671427600007727,0.02577675401828619,0.05205648125490285,0.0,0.02577675401828619
329,0.4941,0.4941,0.4899999825953773,0.4941,0.3867034616738524,0.783249172999731,0.4941,0.7626000000000001,0.9385,0.9932000000000001,1.286973697058657,0.4941000252962112,0.0,1.286973697058657,0.051812589632679484,0.051812589632679484,0.04725777116916116,0.051812589632679484,0.05933797057925137,0.01843609217112281,0.051812589632679484,0.033987579430661996,0.020440971927316295,0.011602681682362176,0.025734846640889444,0.05181259060355872,0.0,0.025734846640889444
330,0.49429999999999996,0.49429999999999996,0.4902205339738234,0.49429999999999996,0.3871314365808985,0.7833647031495363,0.49429999999999996,0.763,0.9385,0.9934,1.2860175859297218,0.4943000257015228,0.0,1.2860175859297218,0.05171298998639834,0.05171298998639834,0.04711310849639307,0.05171298998639834,0.059054009841482076,0.018425406600297987,0.05171298998639834,0.03414999593297521,0.020299151596940068,0.011423173328322088,0.025693110795312023,0.05171299077918749,0.0,0.025693110795312023
331,0.4943000000000001,0.4943000000000001,0.49023055903648005,0.4943000000000001,0.38723210618281845,0.7834802098279783,0.4943000000000001,0.763,0.9390000000000001,0.9935,1.2850653980482671,0.4943000257015228,0.0,1.2850653980482671,0.0515365027054719,0.0515365027054719,0.046907128856834845,0.0515365027054719,0.05882338608204959,0.01842163830114827,0.0515365027054719,0.03425719713513583,0.0200333056017556,0.011138022964402434,0.025651547128677732,0.05153650574006102,0.0,0.025651547128677732
332,0.4948,0.4948,0.49074420426065163,0.4948,0.3880317341344492,0.7835976908204899,0.4948,0.7632,0.9393,0.9936,1.284117133725537,0.4948000192642212,0.0,1.284117133725537,0.051371847024091595,0.051371847024091595,0.046686023527358754,0.051371847024091595,0.05829640431082231,0.018409706402381175,0.051371847024091595,0.034185116969556,0.019782427668121095,0.011057425860780927,0.025610156158992717,0.051371841487646945,0.0,0.025610156158992717
333,0.4952,0.4952,0.49116744987468675,0.4952,0.38862093542646414,0.7837260697101465,0.4952,0.7631,0.9395999999999999,0.9938,1.2831727927859529,0.49520002007484437,0.0,1.2831727927859529,0.051150757570147504,0.051150757570147504,0.046377256827559235,0.051150757570147504,0.0578720719266471,0.01839154222249782,0.051150757570147504,0.03427811092940936,0.0195857090757521,0.01069579356569675,0.02556893827954496,0.0511507526006962,0.0,0.02556893827954496
334,0.49560000000000004,0.49560000000000004,0.49157738095238096,0.49560000000000004,0.38927250244716805,0.7838311091078194,0.49560000000000004,0.763,0.9400999999999999,0.994,1.282232374574398,0.4956000238656998,0.0,1.282232374574398,0.05133160170239513,0.05133160170239513,0.04656457105968551,0.05133160170239513,0.05808128106117683,0.01837951995305394,0.05133160170239513,0.03437376260399142,0.019301410426298973,0.010572501018102472,0.02552789376326158,0.0513316019590925,0.0,0.02552789376326158
335,0.4955,0.4955,0.49149216791979955,0.4955,0.38916443989358884,0.7839438343720269,0.4955,0.7628,0.9404,0.9944,1.2812958779635248,0.4955000251531601,0.0,1.2812958779635248,0.05130572850840128,0.05130572850840128,0.04653202404162782,0.05130572850840128,0.05806820491345779,0.018359731702139292,0.05130572850840128,0.03457295024855257,0.01928845365612398,0.01049020707347786,0.025487022767019026,0.051305729231530615,0.0,0.025487022767019026
336,0.4955,0.4955,0.4915032894736842,0.4955,0.38917109509696296,0.7840657617210864,0.4955,0.7631,0.9403,0.9944,1.280363301361084,0.49550001323223114,0.0,1.280363301361084,0.050934053223533844,0.050934053223533844,0.046196608983087466,0.050934053223533844,0.057580342450616585,0.018353388354038894,0.050934053223533844,0.03448494035243665,0.01929910763624973,0.01049020707347786,0.025446325335905004,0.050934052179948126,0.0,0.025446325335905004
337,0.496,0.496,0.49201958020050124,0.496,0.389966937484186,0.7841687985280203,0.496,0.7632,0.9404999999999999,0.9946999999999999,1.2794346427172616,0.49600001871585847,0.0,1.2794346427172616,0.0509749393765647,0.0509749393765647,0.04620014284866253,0.0509749393765647,0.05756644325341748,0.01833898593434366,0.0509749393765647,0.03430516643953863,0.019500712237704974,0.01025291286524091,0.025405801407422036,0.0509749387430705,0.0,0.025405801407422036
338,0.496,0.496,0.49200062656641597,0.496,0.3899343444736124,0.7842756968892834,0.496,0.7631,0.9410000000000001,0.9949,1.2785098995320334,0.4960000246763229,0.0,1.2785098995320334,0.05110338105796482,0.05110338105796482,0.046333825397776855,0.05110338105796482,0.057842459704687536,0.01833225236870502,0.05110338105796482,0.034709748870694376,0.019252705437591503,0.010213825053437257,0.02536545081563753,0.05110338470425093,0.0,0.02536545081563753
339,0.4957,0.4957,0.49170488721804506,0.4957,0.38957300388214994,0.7843760679673576,0.4957,0.7634000000000001,0.9413,0.9949999999999999,1.277589068862523,0.4957000225782394,0.0,1.277589068862523,0.05097940760738596,0.05097940760738596,0.046179588201238485,0.05097940760738596,0.057744165557096036,0.01832228295097288,0.05097940760738596,0.034590300503015176,0.018880030602611696,0.010208928554075687,0.02532527329526733,0.05097940690436761,0.0,0.02532527329526733
340,0.496,0.496,0.49201958020050124,0.496,0.390018781027173,0.7844749028532949,0.496,0.7635,0.9417,0.9952,1.2766721473303653,0.4960000216960907,0.0,1.2766721473303653,0.05060742150229661,0.05060742150229661,0.045779206086324915,0.05060742150229661,0.057310931074389816,0.018305389354876783,0.05060742150229661,0.03454224466745999,0.018880030602611744,0.010184956226382796,0.02528526848569999,0.050607422837121815,0.0,0.02528526848569999
341,0.49590000000000006,0.49590000000000006,0.4919042919799499,0.49590000000000006,0.3899353365559121,0.7845652890517268,0.49590000000000006,0.7636000000000001,0.9422,0.9953,1.2757591311290701,0.495900022983551,0.0,1.2757591311290701,0.05050951505519641,0.05050951505519641,0.04565454977789127,0.05050951505519641,0.05723042431600455,0.018314657899628953,0.05050951505519641,0.034884571565856115,0.01849804794506104,0.010198583779678002,0.02524543593494991,0.05050951767043845,0.0,0.02524543593494991
342,0.49590000000000006,0.49590000000000006,0.4919042919799499,0.49590000000000006,0.38993955063092034,0.7846596613402452,0.49590000000000006,0.7643,0.9424999999999999,0.9955,1.2748500160313845,0.495900022983551,0.0,1.2748500160313845,0.05047430589473774,0.05047430589473774,0.04562208697388076,0.05047430589473774,0.05720244970371751,0.018310779919207692,0.05047430589473774,0.03460266527949033,0.018130698337963227,0.01025508004194344,0.02520577510354265,0.05047430889388878,0.0,0.02520577510354265
343,0.4958,0.4958,0.4917990288220551,0.4958,0.3898494061843225,0.7847699256034771,0.4958,0.7643,0.9427999999999999,0.9955,1.273944797396648,0.49580002427101133,0.0,1.273944797396648,0.05050588524562702,0.05050588524562702,0.04565298187775577,0.05050588524562702,0.05730614577149041,0.018303702602087572,0.05050588524562702,0.03459303076889592,0.01826836975029059,0.01025508004194344,0.025166285368329655,0.050505887823398134,0.0,0.025166285368329655
344,0.496,0.496,0.49199953007518793,0.496,0.39013759237788465,0.7848751243296632,0.496,0.7649,0.9437,0.9955999999999999,1.2730434701781428,0.4960000216960907,0.0,1.2730434701781428,0.050444689181980966,0.050444689181980966,0.04556949443397302,0.050444689181980966,0.05717763250857079,0.01829208711333207,0.050444689181980966,0.03428135223574349,0.01735287360128637,0.010276186062932105,0.025126966026228655,0.05044469255186232,0.0,0.025126966026228655
345,0.49590000000000006,0.49590000000000006,0.4919042919799499,0.49590000000000006,0.3900345575142275,0.7849770944721584,0.49590000000000006,0.7651,0.9440999999999999,0.9961,1.2721460289304303,0.4959000200033188,0.0,1.2721460289304303,0.05015631122356943,0.05015631122356943,0.0452541646072032,0.05015631122356943,0.05678834954384947,0.01828798872074498,0.05015631122356943,0.034248925368380416,0.016782596806083253,0.00970051545022221,0.025087816297887974,0.0501563096411278,0.0,0.025087816297887974
346,0.49610000000000004,0.49610000000000004,0.4921036967418546,0.49610000000000004,0.3904544749491877,0.7850958087820142,0.49610000000000004,0.7657,0.9442,0.9963000000000001,1.271252467816676,0.4961000233888626,0.0,1.271252467816676,0.05015631122356942,0.05015631122356942,0.0452240083358285,0.05015631122356942,0.05687974288406328,0.01828285036489825,0.05015631122356942,0.0337311264100221,0.01680476123007998,0.009775820511172763,0.025048835331277598,0.05015631512086987,0.0,0.025048835331277598
347,0.4965,0.4965,0.49250250626566416,0.4965,0.39117045337879525,0.7852033288329163,0.4965,0.7661,0.9445,0.9964000000000001,1.2703627806159572,0.49650002717971803,0.0,1.2703627806159572,0.0499560918318388,0.0499560918318388,0.04503367566300067,0.0499560918318388,0.05655285054372081,0.018274405836006,0.0499560918318388,0.03352428638730106,0.01696565157408737,0.009465727652959362,0.025010022205200155,0.0499561035686333,0.0,0.025010022205200155
348,0.49660000000000004,0.49660000000000004,0.4925977443609023,0.49660000000000004,0.3913176695907379,0.7853166072961799,0.49660000000000004,0.7665,0.9445,0.9964000000000001,1.269476960730556,0.4966000258922577,0.0,1.269476960730556,0.04993373386577234,0.04993373386577234,0.04498948132825094,0.04993373386577234,0.056544852262551196,0.018250815579578677,0.04993373386577234,0.03327077462946191,0.01696565157408737,0.009465727652959362,0.02497137593272466,0.04993374589186356,0.0,0.02497137593272466
349,0.4965,0.4965,0.49250250626566416,0.4965,0.3911521172039124,0.7854150659792466,0.4965,0.7663,0.9449,0.9964000000000001,1.2685950011932268,0.4965000212192535,0.0,1.2685950011932268,0.050020551331983104,0.050020551331983104,0.04508011090127247,0.050020551331983104,0.05677801078317936,0.018239344928314707,0.050020551331983104,0.03340009980025013,0.0166095688618873,0.009465727652959362,0.024932895464541922,0.050020556297527705,0.0,0.024932895464541922
350,0.49660000000000004,0.49660000000000004,0.49260776942355894,0.49660000000000004,0.39128218575103707,0.7855153878203013,0.49660000000000004,0.7665,0.9451,0.9964999999999999,1.267716894674445,0.4966000199317932,0.0,1.267716894674445,0.0497687987933538,0.0497687987933538,0.04479122275863761,0.0497687987933538,0.05635023219047104,0.01821628834656381,0.0497687987933538,0.033150330985443385,0.016522375400918856,0.009156054463213555,0.024894579692239113,0.04976880700931569,0.0,0.024894579692239113
351,0.4968,0.4968,0.4928171992481203,0.4968,0.3916237983220256,0.7856234793223109,0.4968,0.7668,0.9452,0.9964999999999999,1.2668426334896297,0.49680002927780154,0.0,1.2668426334896297,0.04986827091893648,0.04986827091893648,0.04490498884189724,0.04986827091893648,0.05658986755171557,0.01818481468680718,0.04986827091893648,0.0330481130743917,0.016531451505808197,0.009156054463213555,0.024856427451497257,0.04986828548420863,0.0,0.024856427451497257
352,0.49670000000000003,0.49670000000000003,0.4927130325814536,0.49670000000000003,0.3914414300109498,0.7857220184830787,0.49670000000000003,0.767,0.9452999999999999,0.9964999999999999,1.2659722096063388,0.49670003056526185,0.0,1.2659722096063388,0.05011996718984473,0.05011996718984473,0.04514635539202975,0.05011996718984473,0.05700094361553682,0.018154913240570992,0.05011996718984473,0.03255081497528992,0.01635067107015624,0.009156054463213555,0.024818437525205878,0.05011997849428175,0.0,0.024818437525205878
353,0.497,0.497,0.4930187969924812,0.497,0.39185721383440086,0.7858267189777803,0.497,0.7676000000000001,0.9455,0.9964999999999999,1.2651056146514386,0.4970000296831131,0.0,1.2651056146514386,0.05018189137749018,0.05018189137749018,0.04519257396832144,0.05018189137749018,0.057097923383877654,0.018132736811107896,0.05018189137749018,0.032534426211151914,0.016352030115214723,0.009156054463213555,0.024780608646500495,0.05018190128562181,0.0,0.024780608646500495
354,0.4968,0.4968,0.49282832080200495,0.4968,0.3916128986824194,0.785916645420646,0.4968,0.768,0.9455,0.9964999999999999,1.2642428399182362,0.49680002629756925,0.0,1.2642428399182362,0.04997510491345779,0.04997510491345779,0.044968938344775215,0.04997510491345779,0.05680412346987647,0.018113273531757387,0.04997510491345779,0.03260538469503329,0.01628393891743232,0.009156054463213555,0.02474293950171872,0.049975110259136334,0.0,0.02474293950171872
355,0.4969,0.4969,0.49291353383458647,0.4969,0.3918943150087245,0.7860166607294149,0.4969,0.7688,0.946,0.9967,1.263383876373588,0.49690002501010894,0.0,1.263383876373588,0.05012085394324403,0.05012085394324403,0.04508010012919431,0.05012085394324403,0.056655377027423307,0.018093468671872462,0.05012085394324403,0.03262173781051187,0.01573389829494124,0.008538149682454596,0.0247054287332793,0.05012084829149918,0.0,0.0247054287332793
356,0.49720000000000003,0.49720000000000003,0.4932382518796993,0.49720000000000003,0.3923332421119602,0.7861356776135369,0.49720000000000003,0.7691,0.9461,0.9968,1.2625287146649662,0.4972000241279602,0.0,1.2625287146649662,0.049584495784692845,0.049584495784692845,0.04450783443278736,0.049584495784692845,0.05605311658090067,0.018073501701273167,0.049584495784692845,0.03225747114149597,0.01573001377409864,0.00823002632640583,0.024668074942480574,0.04958449616380483,0.0,0.024668074942480574
357,0.4971,0.4971,0.4931340852130326,0.4971,0.39217233050574524,0.7862409237978814,0.4971,0.7693000000000001,0.9461999999999999,0.9968999999999999,1.2616773451274939,0.497100031375885,0.0,1.2616773451274939,0.04911992128115301,0.04911992128115301,0.0440506311376717,0.04911992128115301,0.05532955693822752,0.01806100784939119,0.04911992128115301,0.03215949833771253,0.015682970240217742,0.007922541679705212,0.02463087669222179,0.049119933642396314,0.0,0.02463087669222179
358,0.4971,0.4971,0.49311403508771934,0.4971,0.39234687505134147,0.7863438809092725,0.4971,0.7691,0.9464,0.9971,1.2608297577909409,0.497100031375885,0.0,1.2608297577909409,0.048934082646397335,0.048934082646397335,0.04386086106453025,0.048934082646397335,0.0547685107984357,0.018060363452082978,0.048934082646397335,0.03214360140231822,0.015196490822993678,0.00786624292644069,0.02459383250964754,0.04893409741274921,0.0,0.02459383250964754
359,0.49720000000000003,0.49720000000000003,0.4932103696741855,0.49720000000000003,0.3925311109730436,0.7864515515229759,0.49720000000000003,0.7698,0.9465999999999999,0.9971,1.2599859423866808,0.49720002710819244,0.0,1.2599859423866808,0.049184008241161765,0.049184008241161765,0.04408552346412061,0.049184008241161765,0.054734772368741774,0.018047121895831353,0.049184008241161765,0.03144236349612134,0.015262153626973191,0.00786624292644069,0.02455694088871452,0.0491840140493087,0.0,0.02455694088871452
360,0.4974,0.4974,0.4934298245614035,0.4974,0.3929107507267593,0.7865433164918516,0.4974,0.7701,0.9467000000000001,0.9971,1.2591458883546058,0.4974000245332718,0.0,1.2591458883546058,0.04917813425587524,0.04917813425587524,0.044069555381437094,0.04917813425587524,0.05480046650888788,0.018046937427781518,0.04917813425587524,0.031157128665309727,0.015304683379061865,0.00786624292644069,0.024520200292683262,0.04917814012170781,0.0,0.024520200292683262
361,0.49729999999999996,0.49729999999999996,0.4933245614035088,0.49729999999999996,0.3927913854588826,0.7866318970338488,0.49729999999999996,0.7705,0.9469999999999998,0.9972,1.2583095848500006,0.49730002582073213,0.0,1.2583095848500006,0.04908960061855148,0.04908960061855148,0.043968027362409574,0.04908960061855148,0.05468533722462052,0.018039340128218718,0.04908960061855148,0.030721870602769867,0.015412837362262472,0.007554248252914843,0.024483609156536083,0.04908960767716256,0.0,0.024483609156536083
362,0.49720000000000003,0.49720000000000003,0.493219298245614,0.49720000000000003,0.3926971632744587,0.7867365718728452,0.49720000000000003,0.7706000000000001,0.9472999999999999,0.9972,1.2574770207503723,0.497200021147728,0.0,1.2574770207503723,0.04892579415127909,0.04892579415127909,0.04378503912674834,0.04892579415127909,0.05445343579811311,0.01802436732070812,0.04892579415127909,0.030522123124055466,0.015326447729333718,0.007554248252914843,0.024447165889318872,0.048925796666648765,0.0,0.024447165889318872
363,0.49750000000000005,0.49750000000000005,0.49352506265664164,0.49750000000000005,0.39319183330747065,0.7868358989030868,0.49750000000000005,0.771,0.9475999999999999,0.9972,1.2566481846622335,0.4975000202655792,0.0,1.2566481846622335,0.04937216939846893,0.04937216939846893,0.04422718838708872,0.04937216939846893,0.054795192117415265,0.018012777090816813,0.04937216939846893,0.03025080347876918,0.014982953276603673,0.007554248252914843,0.024410868876413156,0.04937216601601902,0.0,0.024410868876413156
364,0.49750000000000005,0.49750000000000005,0.49353508771929827,0.49750000000000005,0.3931638363843462,0.7869344027963564,0.49750000000000005,0.771,0.9477,0.9974000000000001,1.255823064927839,0.4975000262260437,0.0,1.255823064927839,0.049302355138697206,0.049302355138697206,0.04415502593504479,0.049302355138697206,0.054679443384628115,0.01801376648469741,0.049302355138697206,0.03033882734128738,0.015041054927541861,0.0069314099896373715,0.024374716481736065,0.049302354960846756,0.0,0.024374716481736065
365,0.4976,0.4976,0.49363032581453636,0.4976,0.3933134532299898,0.7870347595923908,0.4976,0.7712,0.9478,0.9974999999999999,1.255001649631876,0.49760002493858335,0.0,1.255001649631876,0.04929773490401631,0.04929773490401631,0.044143915677428695,0.04929773490401631,0.05465611330276309,0.018015843877086376,0.04929773490401631,0.03013230086726799,0.014815907367120983,0.006620674688680416,0.024338707049867247,0.049297734791385404,0.0,0.024338707049867247
366,0.4979,0.4979,0.4939450187969925,0.4979,0.39384738328580476,0.7871203571991181,0.4979,0.7714000000000001,0.9479,0.9975999999999999,1.2541839266081019,0.49790002703666686,0.0,1.2541839266081019,0.04917643970665447,0.04917643970665447,0.04397645622860841,0.04917643970665447,0.05439052291195412,0.018003977567563296,0.04917643970665447,0.030137462843887006,0.014647335745603824,0.006310485101972948,0.024302838908112426,0.04917643758981175,0.0,0.024302838908112426
367,0.4984,0.4984,0.49445018796992485,0.4984,0.3946976700682777,0.7872092861677522,0.4984,0.7712,0.9481999999999999,0.9975999999999999,1.253369883445931,0.49840002357959745,0.0,1.253369883445931,0.04907862173198339,0.04907862173198339,0.04382910516621748,0.04907862173198339,0.054267414360476995,0.018008001045755978,0.04907862173198339,0.029951071210670723,0.014860835926839507,0.006310485101972948,0.024267110368494126,0.04907862075576495,0.0,0.024267110368494126
368,0.4984,0.4984,0.49445018796992485,0.4984,0.39475504023923935,0.7873026004423294,0.4984,0.7719,0.9486000000000001,0.9975999999999999,1.2525595074969735,0.49840002655982973,0.0,1.2525595074969735,0.04897210090109131,0.04897210090109131,0.04369726968643656,0.04897210090109131,0.054111394014415524,0.01800028092937299,0.04897210090109131,0.029905220651622405,0.014508235209317776,0.006310485101972948,0.024231519729678446,0.04897210054537134,0.0,0.024231519729678446
369,0.4983000000000001,0.4983000000000001,0.4943449248120301,0.4983000000000001,0.39468214086828246,0.7873919868523974,0.4983000000000001,0.7722,0.9487,0.9975999999999999,1.2517527858815154,0.4983000248670578,0.0,1.2517527858815154,0.04923650407302832,0.04923650407302832,0.04395833810451797,0.04923650407302832,0.05420023473455041,0.01800298514254807,0.04923650407302832,0.02993622851626069,0.014522396496446415,0.006310485101972948,0.02419606527883694,0.04923650819443078,0.0,0.02419606527883694
370,0.49860000000000004,0.49860000000000004,0.49464849624060153,0.49860000000000004,0.3952531614480782,0.7874734598066796,0.49860000000000004,0.7722,0.9490000000000001,0.9978999999999999,1.2509497054949437,0.49860002398490905,0.0,1.2509497054949437,0.04905371205797445,0.04905371205797445,0.04380758449784044,0.04905371205797445,0.053983727371747975,0.017999603333378224,0.04905371205797445,0.030154417402577828,0.014681810363696765,0.005384133067531771,0.024160745293443753,0.04905371065624926,0.0,0.024160745293443753
371,0.49870000000000003,0.49870000000000003,0.4947537593984963,0.49870000000000003,0.39535036377072924,0.7875766851047168,0.49870000000000003,0.7723,0.9493,0.9978999999999999,1.2501502530141209,0.49870002269744873,0.0,1.2501502530141209,0.0491597170229628,0.0491597170229628,0.04392815838521847,0.0491597170229628,0.054098674580084605,0.017980945699947883,0.0491597170229628,0.029840501932031215,0.014298795598075892,0.005384133067531771,0.024125558043012234,0.049159714231375856,0.0,0.024125558043012234
372,0.4988,0.4988,0.49484899749373434,0.4988,0.39546335156119944,0.7876675349458448,0.4988,0.7727,0.9497,0.9981,1.2493544149036964,0.49880002737045287,0.0,1.2493544149036964,0.049267523673195604,0.049267523673195604,0.044034958281513686,0.049267523673195604,0.05425536569596528,0.017970029737616747,0.049267523673195604,0.03008894222873992,0.01407164209007283,0.004771442828607177,0.02409050179076853,0.049267525924854096,0.0,0.02409050179076853
373,0.49850000000000005,0.49850000000000005,0.49454432957393485,0.49850000000000005,0.39499530711519293,0.7877592461831301,0.49850000000000005,0.7727,0.9494999999999999,0.9981,1.2485621774223612,0.4985000312328339,0.0,1.2485621774223612,0.04908099881262041,0.04908099881262041,0.0438406057887411,0.04908099881262041,0.05398774061536582,0.01796604176410896,0.04908099881262041,0.03010001845698957,0.014033689623347213,0.004771442828607177,0.02405557479526732,0.04908100353696173,0.0,0.02405557479526732
374,0.49850000000000005,0.49850000000000005,0.49454432957393485,0.49850000000000005,0.39499530711519293,0.7878530620559535,0.49850000000000005,0.7727999999999999,0.9497,0.9981,1.2477735266290435,0.4985000312328339,0.0,1.2477735266290435,0.04908099881262041,0.04908099881262041,0.0438406057887411,0.04908099881262041,0.05398774061536582,0.017958541035684377,0.04908099881262041,0.0299399398796992,0.013752171545694919,0.004771442828607177,0.024020775311948624,0.04908100353696173,0.0,0.024020775311948624
375,0.4986,0.4986,0.4946596177944862,0.4986,0.3950875365818091,0.7879471857549472,0.4986,0.7726,0.9497,0.9981,1.2469884483890443,0.49860002994537356,0.0,1.2469884483890443,0.04900385472366209,0.04900385472366209,0.04375147431463811,0.04900385472366209,0.053859812887629574,0.017947929901417522,0.04900385472366209,0.03004515120799216,0.013872835166452241,0.004771442828607177,0.02398610159463804,0.04900386047034241,0.0,0.02398610159463804
376,0.4984,0.4984,0.49446914160401007,0.4984,0.39483203193481864,0.7880529444964937,0.4984,0.7727999999999999,0.9497,0.9981,1.246206928380108,0.4984000325202942,0.0,1.246206928380108,0.048924431524546105,0.048924431524546105,0.04367837520967905,0.048924431524546105,0.05373436254554844,0.01794832443821772,0.048924431524546105,0.03009171166801774,0.013872835166452241,0.004771442828607177,0.023951551896992298,0.04892443829851295,0.0,0.023951551896992298
377,0.4986,0.4986,0.4946696428571428,0.4986,0.3950842806732292,0.7881415865096354,0.4986,0.7727999999999999,0.95,0.9981,1.2454289520984323,0.49860002994537356,0.0,1.2454289520984323,0.04900385472366209,0.04900385472366209,0.04374819447118572,0.04900385472366209,0.05382998847182,0.017944832481184513,0.04900385472366209,0.029984440409430182,0.013767917618708863,0.004771442828607177,0.02391712447388843,0.04900386047034241,0.0,0.02391712447388843
378,0.4988,0.4988,0.4948701441102757,0.4988,0.39533757816839865,0.7882299764748655,0.4988,0.7727999999999999,0.9499000000000001,0.9981,1.2446545048646152,0.49880002737045287,0.0,1.2446545048646152,0.049152370802999494,0.049152370802999494,0.04390425146420383,0.049152370802999494,0.054039610717865755,0.017924609383694765,0.049152370802999494,0.029984440409430182,0.013747322971723895,0.004771442828607177,0.02388281758276464,0.04915237468111017,0.0,0.02388281758276464
379,0.49910000000000004,0.49910000000000004,0.4951759085213032,0.49910000000000004,0.3957302734604956,0.7883289966599134,0.49910000000000004,0.773,0.9501,0.9982,1.243883571829533,0.4991000235080719,0.0,1.243883571829533,0.04935911488491485,0.04935911488491485,0.04411205806982892,0.04935911488491485,0.05435525947154014,0.01791796494132525,0.04935911488491485,0.029847761874031566,0.013519122259476234,0.0044671641514002665,0.02384862948490536,0.04935911603742224,0.0,0.02384862948490536
380,0.4992,0.4992,0.4952622180451128,0.4992,0.39589207136378335,0.7884232486792343,0.4992,0.7732,0.9503,0.9984,1.2431161379801579,0.4992000192403793,0.0,1.2431161379801579,0.049662863389055616,0.049662863389055616,0.044404706759800364,0.049662863389055616,0.05453716726452832,0.017923186318497757,0.049662863389055616,0.02949124163770212,0.013441643418041466,0.004402019738458428,0.02381455844667803,0.049662868458960424,0.0,0.02381455844667803
381,0.49960000000000004,0.49960000000000004,0.4956431704260652,0.49960000000000004,0.3964674055463169,0.788528150247851,0.49960000000000004,0.7732,0.9506,0.9986,1.2423521881453028,0.4996000170707703,0.0,1.2423521881453028,0.04984910564226138,0.04984910564226138,0.04459505624231009,0.04984910564226138,0.05490618416071221,0.017913341330242905,0.04984910564226138,0.029742599453010558,0.013268174118711465,0.0037771241264573947,0.02378060274072353,0.049849105720594714,0.0,0.02378060274072353
382,0.49990000000000007,0.49990000000000007,0.49594893483709274,0.49990000000000007,0.3968614440296121,0.7886322189642799,0.49990000000000007,0.7737,0.9504999999999999,0.9987999999999999,1.241591707001303,0.49990001916885374,0.0,1.241591707001303,0.05000766607897901,0.05000766607897901,0.044756861898932424,0.05000766607897901,0.05510248836535224,0.017886384471950272,0.05000766607897901,0.02981069904879419,0.013251834254589479,0.003155242550986448,0.023746760647094717,0.050007669165974995,0.0,0.023746760647094717
383,0.49990000000000007,0.49990000000000007,0.49594000626566415,0.49990000000000007,0.3968031715848988,0.7887463152279407,0.49990000000000007,0.7743,0.9507,0.9987999999999999,1.240834679077628,0.49990001916885374,0.0,1.240834679077628,0.04992538877609713,0.04992538877609713,0.04465833418913156,0.04992538877609713,0.05488022738291373,0.017845025680479285,0.04992538877609713,0.02978832731867378,0.013292019326565017,0.003155242550986448,0.023713030454353086,0.04992538801912939,0.0,0.023713030454353086
384,0.5,0.5,0.4960236702868282,0.5,0.3969280656173074,0.7888639066105433,0.5,0.7746999999999999,0.9507999999999999,0.9987999999999999,1.240081088762421,0.5000000208616256,0.0,1.240081088762421,0.04966107351056986,0.04966107351056986,0.04443778624665372,0.04966107351056986,0.054521796964407586,0.017818415557984548,0.04966107351056986,0.030033499814558964,0.01340646610159939,0.003155242550986448,0.023679410460617785,0.04966106826477184,0.0,0.023679410460617785
385,0.5003,0.5003,0.4963194096351991,0.5003,0.3973548565570899,0.7889576058411449,0.5003,0.7746999999999999,0.9507,0.9987999999999999,1.239330920307974,0.5003000169992446,0.0,1.239330920307974,0.049779625461739994,0.049779625461739994,0.04455551414105941,0.049779625461739994,0.05463708221593236,0.017813626573496937,0.049779625461739994,0.030033499814558964,0.013687382673266817,0.003155242550986448,0.023645898974572668,0.04977961876929196,0.0,0.023645898974572668
386,0.5004000000000001,0.5004000000000001,0.49641464773043725,0.5004000000000001,0.39749760685864105,0.789063099014119,0.5004000000000001,0.7748,0.9509000000000001,0.999,1.2385841578361267,0.5004000216722488,0.0,1.2385841578361267,0.04986247754240324,0.04986247754240324,0.04464051287541059,0.04986247754240324,0.054737877835543444,0.017790001443861926,0.04986247754240324,0.03008432593006976,0.01371495534079496,0.002538591035287959,0.023612494316429748,0.049862474739582045,0.0,0.023612494316429748
387,0.5004000000000001,0.5004000000000001,0.49641464773043725,0.5004000000000001,0.39751217156088003,0.7891721834155898,0.5004000000000001,0.7754000000000001,0.951,0.9992000000000001,1.2378407853435969,0.5004000216722488,0.0,1.2378407853435969,0.04986247754240324,0.04986247754240324,0.04464051287541059,0.04986247754240324,0.05473529097657636,0.017767164106151374,0.04986247754240324,0.0303029151512964,0.014055445761538662,0.00220100986922924,0.02357919481885193,0.049862474739582045,0.0,0.02357919481885193
388,0.5005,0.5005,0.4965199108883319,0.5005,0.3976166668291878,0.7892858991188282,0.5005,0.7755,0.951,0.9992000000000001,1.2371007867072363,0.5005000203847885,0.0,1.2371007867072363,0.049973882067424875,0.049973882067424875,0.04476315086191832,0.049973882067424875,0.054889842906208006,0.017739189773141227,0.049973882067424875,0.03016712706830987,0.013999999999999978,0.00220100986922924,0.023545998827836395,0.04997387780359961,0.0,0.023545998827836395
389,0.5006999999999999,0.5006999999999999,0.4967204121414648,0.5006999999999999,0.39791968749459766,0.7893951814986842,0.5006999999999999,0.7758,0.9512,0.9992000000000001,1.2363641456892178,0.5007000178098678,0.0,1.2363641456892178,0.04998899878973373,0.04998899878973373,0.04476699939956103,0.04998899878973373,0.05486027701360089,0.017704808463418487,0.04998899878973373,0.029858183319001714,0.013644697789902764,0.00220100986922924,0.023512904703556985,0.049988994283746015,0.0,0.023512904703556985
390,0.5011,0.5011,0.49710764759120024,0.5011,0.39857001815694487,0.7894997196394875,0.5011,0.7764,0.9513999999999999,0.9992000000000001,1.2356308459421443,0.5011000156402587,0.0,1.2356308459421443,0.04952541435128704,0.04952541435128704,0.04429188798292931,0.04952541435128704,0.054029904312669,0.017681822961716515,0.04952541435128704,0.02926203456129917,0.013656093471007325,0.00220100986922924,0.023479910821170902,0.049525413257640774,0.0,0.023479910821170902
391,0.5012000000000001,0.5012000000000001,0.4972028856864384,0.5012000000000001,0.39871906443252664,0.7895937669996247,0.5012000000000001,0.7768,0.9516,0.9992000000000001,1.2349008710140867,0.5012000143527985,0.0,1.2349008710140867,0.0494408737786864,0.0494408737786864,0.044193717164596344,0.0494408737786864,0.05385985172201464,0.01766719080703424,0.0494408737786864,0.029146373893009603,0.013384900281868187,0.00220100986922924,0.023447015571586842,0.049440873790262095,0.0,0.023447015571586842
392,0.5017,0.5017,0.4976853592314119,0.5017,0.3995234574548319,0.7897126383024148,0.5017,0.777,0.9516,0.9993000000000001,1.2341742043535482,0.5017000168561936,0.0,1.2341742043535482,0.04903977977112051,0.04903977977112051,0.04385101670968075,0.04903977977112051,0.05330495503311994,0.017634242734305628,0.04903977977112051,0.029074616649808725,0.013384900281868187,0.0018885620632287164,0.02341421736219861,0.04903977765415941,0.0,0.02341421736219861
393,0.502,0.502,0.4979911236424394,0.502,0.39988743472397187,0.7898187290986824,0.502,0.7772,0.9515,0.9994,1.2334508293143505,0.5020000249147415,0.0,1.2334508293143505,0.0492296207130987,0.0492296207130987,0.04404221139774185,0.0492296207130987,0.05355659404850439,0.017600201701391753,0.0492296207130987,0.02906620794745074,0.013377011790547389,0.0015776212754932471,0.02338151461758313,0.04922962516703755,0.0,0.02338151461758313
394,0.5021,0.5021,0.4980963868003342,0.5021,0.4000065495946286,0.7899235071796866,0.5021,0.7775000000000001,0.9517,0.9994,1.2327307291604508,0.5021000266075134,0.0,1.2327307291604508,0.049117659191419596,0.049117659191419596,0.043908492305395765,0.049117659191419596,0.05338159713488585,0.017561167654414508,0.049117659191419596,0.029239433039038927,0.01334208046412217,0.0015776212754932471,0.023348905780165193,0.04911766433043614,0.0,0.023348905780165193
395,0.5022,0.5022,0.4981916248955723,0.5022,0.4001759704138461,0.7900422486612306,0.5022,0.7775000000000001,0.9516,0.9995,1.2320138870706763,0.5022000223398209,0.0,1.2320138870706763,0.049660626030868536,0.049660626030868536,0.044472154187998526,0.049660626030868536,0.05393290477122306,0.017514614936526778,0.049660626030868536,0.029022022289595547,0.013672356539138857,0.0015811388300841938,0.02331638931084809,0.049660632038788996,0.0,0.02331638931084809
396,0.5023,0.5023,0.4982868629908103,0.5023,0.4003079934027629,0.7901564605935297,0.5023,0.7778,0.9516,0.9995,1.2313002861433895,0.5023000210523605,0.0,1.2313002861433895,0.049636568061147114,0.049636568061147114,0.04443903304603773,0.049636568061147114,0.05388870579710077,0.017492812650443702,0.049636568061147114,0.029218715463437715,0.013672356539138857,0.0015811388300841938,0.023283963689615363,0.04963657437805551,0.0,0.023283963689615363
397,0.5025000000000001,0.5025000000000001,0.4984836222500696,0.5025000000000001,0.40067639108108644,0.7902810272240162,0.5025000000000001,0.7781,0.9517999999999999,0.9995,1.2305899094010737,0.5025000214576721,0.0,1.2305899094010737,0.049457613726862686,0.049457613726862686,0.04430453388708554,0.049457613726862686,0.05373578783505672,0.017456755539678404,0.049457613726862686,0.028900019223369287,0.013644697789902776,0.0015811388300841938,0.02325162741609692,0.04945761444567925,0.0,0.02325162741609692
398,0.5025999999999999,0.5025999999999999,0.49858778891673633,0.5025999999999999,0.4009493654957509,0.7903846300718298,0.5025999999999999,0.7781,0.9519,0.9995,1.2298827397948453,0.502600023150444,0.0,1.2298827397948453,0.04984910564226136,0.04984910564226136,0.04470527090373532,0.04984910564226136,0.05411510560871188,0.01743298397939421,0.04984910564226136,0.028900019223369287,0.013592890298485679,0.0015811388300841938,0.023219379010110487,0.04984911442264423,0.0,0.023219379010110487
399,0.5032,0.5032,0.4991602095516569,0.5032,0.40193511503903956,0.7904856779487331,0.5032,0.7784000000000001,0.952,0.9995,1.2291787602088868,0.5032000273466111,0.0,1.2291787602088868,0.04912749852283455,0.04912749852283455,0.04407297898346318,0.04912749852283455,0.0531017725327886,0.017401505268767298,0.04912749852283455,0.02857815793768228,0.01363003220017389,0.0015811388300841938,0.023187217012169088,0.049127501735885266,0.0,0.023187217012169088
400,0.5036,0.5036,0.4995601155666945,0.5036,0.402755552389553,0.7905935365446102,0.5036,0.7786000000000001,0.9521,0.9996,1.2284779534648078,0.5036000281572341,0.0,1.2284779534648078,0.04961899277942314,0.04961899277942314,0.044504595310534564,0.04961899277942314,0.0531975500569221,0.017374059956180105,0.04961899277942314,0.0285742697000097,0.013674388062684487,0.0012649110640673502,0.023155139983962795,0.04961899949113657,0.0,0.023155139983962795
401,0.5034,0.5034,0.49935961431356174,0.5034,0.40255023652758803,0.7907004562959769,0.5034,0.7788,0.9522,0.9997,1.2277803023259253,0.5034000277519226,0.0,1.2277803023259253,0.04979558213335799,0.04979558213335799,0.044676940755172194,0.04979558213335799,0.05318593551558946,0.017336491864185948,0.04979558213335799,0.02824417344043435,0.013693469652031609,0.0009486832980505199,0.02312314650881261,0.04979559448328217,0.0,0.02312314650881261
402,0.5036,0.5036,0.49955637357282096,0.5036,0.4028995751327996,0.790816322077974,0.5036,0.7791,0.9522,0.9997,1.2270857895014724,0.5036000281572341,0.0,1.2270857895014724,0.04926391512388489,0.04926391512388489,0.04418310129241143,0.04926391512388489,0.05234271354138905,0.017304410083703446,0.04926391512388489,0.028321370023358747,0.014343407312536752,0.0009486832980505199,0.023091235192096854,0.04926392642192331,0.0,0.023091235192096854
403,0.5037,0.5037,0.49965270815928714,0.5037,0.40291374759558074,0.7909290711994122,0.5037,0.7795,0.9522,0.9997,1.2263943976507279,0.5037000268697739,0.0,1.2263943976507279,0.04935371200719243,0.04935371200719243,0.04427481239449531,0.04935371200719243,0.052501414939414445,0.017283289898510065,0.04935371200719243,0.028332352924214127,0.014343407312536752,0.0009486832980505199,0.02305940466165193,0.04935372214873561,0.0,0.02305940466165193
404,0.504,0.504,0.49995847257031467,0.504,0.40320514368807,0.7910339157841119,0.504,0.7799,0.9522,0.9997999999999999,1.2257061093870705,0.5040000259876252,0.0,1.2257061093870705,0.04919801260665359,0.04919801260665359,0.044119246596137494,0.04919801260665359,0.05253693209188744,0.017261122552940884,0.04919801260665359,0.028219181813479696,0.014343407312536752,0.000632455532033674,0.023027653568149023,0.04919801686799455,0.0,0.023027653568149023
405,0.5045,0.5045,0.5004636417432471,0.5045,0.404002804983593,0.7911468698626453,0.5045,0.78,0.9522,0.9997999999999999,1.2250209072819591,0.504500025510788,0.0,1.2250209072819591,0.04916016906218105,0.04916016906218105,0.044029382320262156,0.04916016906218105,0.05237053855826032,0.01723879762401456,0.04916016906218105,0.02800396797281099,0.014343407312536752,0.000632455532033674,0.022995980585444407,0.04916017052952637,0.0,0.022995980585444407
406,0.5049,0.5049,0.5008619987468672,0.5049,0.40452151732992103,0.7912551353282387,0.5049,0.7802,0.9525,0.9997999999999999,1.2243387738688347,0.5049000203609466,0.0,1.2243387738688347,0.049006688885860836,0.049006688885860836,0.04391902907331068,0.049006688885860836,0.05210189841498153,0.017210206949906857,0.049006688885860836,0.028034898886130408,0.01403368962334721,0.000632455532033674,0.02296438441090731,0.0490066923429463,0.0,0.02296438441090731
407,0.5051,0.5051,0.5010598544973546,0.5051,0.40480859043378115,0.7913680916984006,0.5051,0.7805000000000001,0.9525,0.9997999999999999,1.2236596916469495,0.5051000207662583,0.0,1.2236596916469495,0.04872245660655647,0.04872245660655647,0.04365916301479748,0.04872245660655647,0.05170182001630061,0.017186844598067783,0.04872245660655647,0.028020825588598672,0.01403368962334721,0.000632455532033674,0.0229328637657258,0.04872245575450894,0.0,0.0229328637657258
408,0.5056,0.5056,0.5015623781676413,0.5056,0.40556404318535055,0.7914851355276469,0.5056,0.7806,0.9526999999999999,0.9997999999999999,1.2229836430851204,0.5056000202894211,0.0,1.2229836430851204,0.04863058022821992,0.04863058022821992,0.04359877450930367,0.04863058022821992,0.05171776034956541,0.017149997472182765,0.04863058022821992,0.028048370917240613,0.014032106042928795,0.000632455532033674,0.022901417395187435,0.048630581831061094,0.0,0.022901417395187435
409,0.5059,0.5059,0.5018428014480646,0.5059,0.40602687995921743,0.7915978866849478,0.5059,0.7813000000000001,0.9526999999999999,0.9999,1.222310610625406,0.5059000194072724,0.0,1.222310610625406,0.04784105628711251,0.04784105628711251,0.04290438501357187,0.04784105628711251,0.05069722802624329,0.01712191091880424,0.04784105628711251,0.02769697135468467,0.014032106042928795,0.0003162277660168458,0.022870044068942195,0.04784106019610549,0.0,0.022870044068942195
410,0.5062,0.5062,0.50213589529379,0.5062,0.40643313140407,0.7917014364526301,0.5062,0.7815000000000001,0.9526999999999999,0.9999,1.2216405766867124,0.5062000185251236,0.0,1.2216405766867124,0.047606722214410015,0.047606722214410015,0.04268970100632974,0.047606722214410015,0.05038425702210082,0.017091592318047168,0.047606722214410015,0.02794935896700792,0.014032106042928795,0.0003162277660168458,0.022838742581241644,0.04760672128491225,0.0,0.022838742581241644
411,0.5062,0.5062,0.5021258702311334,0.5062,0.4065079482050845,0.791812813105024,0.5062,0.7817000000000001,0.9529,0.9999,1.2209735236683223,0.5062000185251236,0.0,1.2209735236683223,0.04784883604761051,0.04784883604761051,0.04292064097280838,0.04784883604761051,0.05046688307284833,0.017050525326899255,0.04784883604761051,0.02797240703900106,0.013771548771127911,0.0003162277660168458,0.022807511751159353,0.04784883921586469,0.0,0.022807511751159353
412,0.5064,0.5064,0.5023263714842663,0.5064,0.4067568577509488,0.7919246006150822,0.5064,0.782,0.9529,0.9999,1.2203094339533531,0.5064000189304352,0.0,1.2203094339533531,0.04767062920592604,0.04767062920592604,0.04278155767836255,0.04767062920592604,0.0501886151777953,0.01701768363793701,0.04767062920592604,0.02796028930068106,0.013771548771127911,0.0003162277660168458,0.022776350422791296,0.04767062691107605,0.0,0.022776350422791296
413,0.5065000000000001,0.5065000000000001,0.5024216095795043,0.5065000000000001,0.4069152361267796,0.7920386394530521,0.5065000000000001,0.7823,0.9530999999999998,0.9999,1.2196482899121401,0.5065000236034394,0.0,1.2196482899121401,0.04772199586028322,0.04772199586028322,0.04283024612606434,0.04772199586028322,0.05023802173088016,0.016969053015735817,0.04772199586028322,0.02780907126181035,0.014098463273231783,0.0003162277660168458,0.022745257465438404,0.04772199596520102,0.0,0.022745257465438404
414,0.5064,0.5064,0.5023063213589529,0.5064,0.40693037189650605,0.7921554215272496,0.5064,0.7826000000000001,0.9530999999999998,0.9999,1.2189900739055473,0.5064000219106675,0.0,1.2189900739055473,0.04827053391505469,0.04827053391505469,0.043368957365460745,0.04827053391505469,0.05051179193235989,0.016924169186368205,0.04827053391505469,0.027941208118317146,0.014098463273231783,0.0003162277660168458,0.022714231773768953,0.048270534792261295,0.0,0.022714231773768953
415,0.5067,0.5067,0.5025867446393761,0.5067,0.40737768660291235,0.792274627780582,0.5067,0.7828,0.9530999999999998,1.0,1.2183347682882082,0.5067000210285186,0.0,1.2183347682882082,0.04748344740831038,0.04748344740831038,0.042676528466752225,0.04748344740831038,0.04952842542476296,0.016889728459741613,0.04748344740831038,0.028050747662842188,0.014098463273231783,0.0,0.02268327226796454,0.04748345058922754,0.0,0.02268327226796454
416,0.507,0.507,0.5028724589250905,0.507,0.4077865691347079,0.7923806156292479,0.507,0.7831,0.9532,1.0,1.2176823554116927,0.5070000171661377,0.0,1.2176823554116927,0.04764918094201037,0.04764918094201037,0.04283426884151479,0.04764918094201037,0.049760066785948395,0.01685221707759717,0.04764918094201037,0.027586027058800828,0.014069667926271557,0.0,0.02265237789385077,0.04764918202001489,0.0,0.02265237789385077
417,0.5073000000000001,0.5073000000000001,0.5031744813422445,0.5073000000000001,0.4082825540897412,0.7924952094368487,0.5073000000000001,0.7836000000000001,0.9532,1.0,1.2170328176276048,0.5073000222444535,0.0,1.2170328176276048,0.04743896663667491,0.04743896663667491,0.0426526390471366,0.04743896663667491,0.04950475208764528,0.01681403829869254,0.04743896663667491,0.027917338300378458,0.013782436488355558,0.0,0.022621547623007044,0.04743896423049405,0.0,0.022621547623007044
418,0.5078,0.5078,0.5036569548872181,0.5078,0.40902175495282533,0.7926047631671057,0.5078,0.7836000000000001,0.9535,1.0,1.216386137290609,0.5078000247478485,0.0,1.216386137290609,0.047132909003276165,0.047132909003276165,0.04241705225557899,0.047132909003276165,0.049276923242181615,0.016776366318610264,0.047132909003276165,0.027673493133723158,0.013501028767385707,0.0,0.022590780452865576,0.047132908382552484,0.0,0.022590780452865576
419,0.5081,0.5081,0.5039489522417153,0.5081,0.4094822274558843,0.7927158611747981,0.5081,0.7839,0.9533999999999999,1.0,1.215742296761388,0.508100026845932,0.0,1.215742296761388,0.04690522358970267,0.04690522358970267,0.04221825830183039,0.04690522358970267,0.04891742560599494,0.01675413558564294,0.04690522358970267,0.027440643011578465,0.01342634226685235,0.0,0.022560075406791006,0.04690522935121279,0.0,0.022560075406791006
420,0.5083,0.5083,0.5041468079922027,0.5083,0.40977710471269846,0.7928340752283873,0.5083,0.7842,0.9536,1.0,1.2151012784095303,0.508300033211708,0.0,1.2151012784095303,0.04654997314714586,0.04654997314714586,0.04189400818983774,0.04654997314714586,0.04845471442040075,0.016712529694746885,0.04654997314714586,0.027193953576321213,0.013158858444240308,0.0,0.022529431534147472,0.046549984884039795,0.0,0.022529431534147472
421,0.5085,0.5085,0.5043346386800335,0.5085,0.4101446343541447,0.7929503946536675,0.5085,0.784,0.9538,1.0,1.21446306461635,0.5085000306367874,0.0,1.21446306461635,0.046545676490948124,0.046545676490948124,0.04189702148357979,0.046545676490948124,0.04822619742388678,0.016672356375506073,0.046545676490948124,0.027137509916063517,0.013248060654718861,0.0,0.022498847910351595,0.04654568823996735,0.0,0.022498847910351595
422,0.5088,0.5088,0.5046203529657477,0.5088,0.410602789673529,0.7930578231889441,0.5088,0.7843,0.9538,1.0,1.213827637777639,0.508800032734871,0.0,1.213827637777639,0.0459294144433729,0.0459294144433729,0.04132285538239644,0.0459294144433729,0.04737021985844232,0.016641842683414083,0.0459294144433729,0.026886799735186068,0.013248060654718861,0.0,0.022468323636909607,0.04592942345698802,0.0,0.022468323636909607
423,0.5091,0.5091,0.5049108013088277,0.5091,0.4109910731098453,0.7931704235258761,0.5091,0.7848,0.9539,1.0,1.2131949803063524,0.5091000318527221,0.0,1.2131949803063524,0.04545192820747848,0.04545192820747848,0.04091636536274338,0.04545192820747848,0.04681666145453017,0.016601933459380974,0.04545192820747848,0.026794692675146656,0.01294818734632592,0.0,0.02243785784144327,0.045451935701798736,0.0,0.02243785784144327
424,0.5094000000000001,0.5094000000000001,0.5052265907825119,0.5094000000000001,0.411415927786927,0.7932985012208945,0.5094000000000001,0.7848,0.9541000000000001,1.0,1.212565074635226,0.5094000309705734,0.0,1.212565074635226,0.045314211653495404,0.045314211653495404,0.04073064088335737,0.045314211653495404,0.04642826917650587,0.01657698356559689,0.045314211653495404,0.026794692675146656,0.01262669130585417,0.0,0.022407449677702015,0.04531421801599511,0.0,0.022407449677702015
425,0.5097,0.5097,0.5055196846282373,0.5097,0.4118327958221461,0.793414261252426,0.5097,0.7852,0.9541000000000001,1.0,1.2119379032193287,0.5097000300884247,0.0,1.2119379032193287,0.04493217110267432,0.04493217110267432,0.04035656372425631,0.04493217110267432,0.045881750421252566,0.016537076275180987,0.04493217110267432,0.026807130063142184,0.012350888407092173,0.0,0.02237709832556291,0.044932174648742294,0.0,0.02237709832556291
426,0.51,0.51,0.5058243525480368,0.51,0.41235842439994014,0.7935329035997597,0.51,0.7851,0.9541999999999999,1.0,1.2113134485385524,0.5100000232458115,0.0,1.2113134485385524,0.045450828130824836,0.045450828130824836,0.040878566280334254,0.045450828130824836,0.046526097936422914,0.016496333913416986,0.045450828130824836,0.02670601263968678,0.012053584068188548,0.0,0.022346802991017652,0.04545083266655421,0.0,0.022346802991017652
427,0.5104,0.5104,0.5062253550543024,0.5104,0.41288647039661575,0.7936487064232618,0.5104,0.7855000000000001,0.9542999999999999,1.0,1.2106916931000333,0.5104000210762024,0.0,1.2106916931000333,0.04529459128858546,0.04529459128858546,0.04073834789085722,0.04529459128858546,0.04636260062148369,0.016459846459587552,0.04529459128858546,0.02664269756112044,0.012028207587906745,0.0,0.022316562906151062,0.04529459001499927,0.0,0.022316562906151062
428,0.5105999999999999,0.5105999999999999,0.5064247598162072,0.5105999999999999,0.41323604609402,0.7937759707655772,0.5105999999999999,0.7856,0.9544,1.0,1.210072619440512,0.5106000244617462,0.0,1.210072619440512,0.04513732134030308,0.04513732134030308,0.04058954834355135,0.04513732134030308,0.04615978433897713,0.01642156211977633,0.04513732134030308,0.02664665916103638,0.011730302638892132,0.0,0.022286377329102804,0.04513732810980887,0.0,0.022286377329102804
429,0.5105999999999999,0.5105999999999999,0.5064247598162072,0.5105999999999999,0.413226473011571,0.7939029739240678,0.5105999999999999,0.7858,0.9545,1.0,1.209456210128632,0.5106000244617462,0.0,1.209456210128632,0.04513732134030308,0.04513732134030308,0.04058954834355135,0.04513732134030308,0.04616746125773413,0.016380729686647107,0.04513732134030308,0.026389391808073197,0.011433381924094994,0.0,0.02225624554402444,0.04513732810980887,0.0,0.02225624554402444
430,0.5111,0.5111,0.5069045878585352,0.5111,0.41394906945891485,0.794027670686566,0.5111,0.7859,0.9545,1.0,1.2088424477671715,0.5111000210046768,0.0,1.2088424477671715,0.044940578050972575,0.044940578050972575,0.04047516698896469,0.044940578050972575,0.04624685841645807,0.01634210798128259,0.044940578050972575,0.02645520322692264,0.011433381924094994,0.0,0.022226166861021746,0.04494057975152619,0.0,0.022226166861021746
431,0.5109,0.5109,0.5066940615427458,0.5109,0.41382800095458483,0.7941385720807459,0.5109,0.786,0.9544,1.0,1.2082313149952202,0.5109000205993652,0.0,1.2082313149952202,0.0454519282074785,0.0454519282074785,0.04097835079335144,0.0454519282074785,0.04649159651527221,0.016312282581664804,0.0454519282074785,0.02619160170741761,0.011471704319759983,0.0,0.022196140616087753,0.04545193092255729,0.0,0.022196140616087753
432,0.5113000000000001,0.5113000000000001,0.5070797479810638,0.5113000000000001,0.41436451919597816,0.7942672487058773,0.5113000000000001,0.7864000000000001,0.9545,1.0,1.2076227944902898,0.5113000243902206,0.0,1.2076227944902898,0.045006295855876295,0.045006295855876295,0.04059850375190007,0.045006295855876295,0.04600098843565603,0.01625434560273315,0.045006295855876295,0.02603501915156245,0.011177855091404816,0.0,0.022166166171027648,0.04500629854115597,0.0,0.022166166171027648
433,0.5113000000000001,0.5113000000000001,0.5070797479810638,0.5113000000000001,0.41434580599101867,0.7943927697967887,0.5113000000000001,0.7866000000000001,0.9545999999999999,1.0,1.2070168689703658,0.5113000243902206,0.0,1.2070168689703658,0.045006295855876295,0.045006295855876295,0.04059850375190007,0.045006295855876295,0.04598164651308769,0.016210776387505184,0.045006295855876295,0.026175476224045226,0.011137524161340543,0.0,0.022136242913370595,0.04500629854115597,0.0,0.022136242913370595
434,0.5116,0.5116,0.507352791701476,0.5116,0.4148599070811548,0.7945237592355835,0.5116,0.7868999999999999,0.9548,1.0,1.2064135211959033,0.5116000235080719,0.0,1.2064135211959033,0.045001728361870254,0.045001728361870254,0.040605946679073274,0.045001728361870254,0.045751355474678713,0.016165415837432803,0.045001728361870254,0.02591203066788347,0.011083521301664189,0.0,0.02210637025627616,0.04500172817020343,0.0,0.02210637025627616
435,0.5124000000000001,0.5124000000000001,0.5081468602060707,0.5124000000000001,0.4159321648143931,0.7946502690080263,0.5124000000000001,0.7872,0.9548,1.0,1.2058127339717606,0.5124000310897827,0.0,1.2058127339717606,0.04409383932780937,0.04409383932780937,0.03974782886356872,0.04409383932780937,0.04462652043478852,0.016117892041200257,0.04409383932780937,0.02602050473504823,0.011083521301664189,0.0,0.022076547638428555,0.04409384511722385,0.0,0.022076547638428555
436,0.5125,0.5125,0.5082405492898914,0.5125,0.4159558067556518,0.794759184414692,0.5125,0.7877000000000001,0.9548,1.0,1.2052144901490767,0.5125000327825546,0.0,1.2052144901490767,0.04383871956767598,0.04383871956767598,0.039526576984839856,0.04383871956767598,0.044422520472456824,0.016087158101832286,0.04383871956767598,0.02616210151259941,0.011083521301664189,0.0,0.022046774523923566,0.043838721033968436,0.0,0.022046774523923566
437,0.5126000000000001,0.5126000000000001,0.5083357873851295,0.5126000000000001,0.41608868582036546,0.7948841683418151,0.5126000000000001,0.7881,0.9548,1.0,1.2046187726270905,0.5126000314950943,0.0,1.2046187726270905,0.043868996898594484,0.043868996898594484,0.03955242970912249,0.043868996898594484,0.04445367977736916,0.016050621917065126,0.043868996898594484,0.025903453223245956,0.011083521301664189,0.0,0.02201705040214562,0.043868997999683614,0.0,0.02201705040214562
438,0.513,0.513,0.5087214738234475,0.513,0.4165937492147426,0.795014576407107,0.513,0.7884,0.9549,1.0,1.2040255643549065,0.5130000293254853,0.0,1.2040255643549065,0.043428101501216954,0.043428101501216954,0.039174840673048376,0.043428101501216954,0.04403027411827751,0.01600802696028826,0.043428101501216954,0.02558732325021732,0.011110055505411871,0.0,0.021987374787638504,0.04342810068016498,0.0,0.021987374787638504
439,0.5129,0.5129,0.5086262357282094,0.5129,0.41652474559026437,0.7951415718141193,0.5129,0.7888,0.9549999999999998,1.0,1.203434848333203,0.5129000276327134,0.0,1.203434848333203,0.04350849214680844,0.04350849214680844,0.03922358850780609,0.04350849214680844,0.043854703737048445,0.015958834059906637,0.04350849214680844,0.02548550786449258,0.01081151649348455,0.0,0.021957747219965386,0.043508497821405125,0.0,0.021957747219965386
440,0.5132,0.5132,0.5089193295739348,0.5132,0.41697871612768755,0.7952737926748765,0.5132,0.7892,0.9549999999999998,1.0,1.2028466076158852,0.5132000267505645,0.0,1.2028466076158852,0.04327380526626037,0.04327380526626037,0.03902580404596422,0.04327380526626037,0.043520603353645895,0.015918832086405908,0.04327380526626037,0.025138726211873907,0.010445626410661579,0.0,0.021928167263561813,0.043273806340990525,0.0,0.021928167263561813
441,0.5137,0.5137,0.5094055451127819,0.5137,0.41765948990886265,0.7954052267835536,0.5137,0.7892,0.9551999999999999,1.0,1.202260825311686,0.5137000262737275,0.0,1.202260825311686,0.043107230638645015,0.043107230638645015,0.03887019174011704,0.043107230638645015,0.043319253704150795,0.015878340741838203,0.043107230638645015,0.025138726211873907,0.010464755664185893,0.0,0.021898634507581904,0.04310723613788618,0.0,0.021898634507581904
442,0.5138,0.5138,0.5095018796992481,0.5138,0.417764194595134,0.7955465657357689,0.5138,0.7893000000000001,0.9555,1.0,1.2016774845857134,0.5138000249862671,0.0,1.2016774845857134,0.0428662001011416,0.0428662001011416,0.03864906617564532,0.0428662001011416,0.04310210449413427,0.015828944275334596,0.0428662001011416,0.025223666135860065,0.01024423957375284,0.0,0.021869148565734603,0.04286620870334067,0.0,0.021869148565734603
443,0.514,0.514,0.5096870648844333,0.514,0.4180162146698289,0.795678139073133,0.514,0.7897000000000001,0.9555,1.0,1.2010965686609452,0.5140000253915786,0.0,1.2010965686609452,0.04236088342379614,0.04236088342379614,0.038212867092778796,0.04236088342379614,0.04260669107748709,0.015796256288448184,0.04236088342379614,0.02539050566211274,0.01024423957375284,0.0,0.021839709076114166,0.04236089102196622,0.0,0.021839709076114166
444,0.5143000000000001,0.5143000000000001,0.5100017578668894,0.5143000000000001,0.41847943092770173,0.7958109951193828,0.5143000000000001,0.7899,0.9555,1.0,1.2005180608196702,0.5143000245094299,0.0,1.2005180608196702,0.0419816097303993,0.0419816097303993,0.03780336025295577,0.0419816097303993,0.041979026649942984,0.015760315492935117,0.0419816097303993,0.025361607029348723,0.010511898020814286,0.0,0.021810315701023066,0.04198161466593679,0.0,0.021810315701023066
445,0.5144,0.5144,0.5101070210247842,0.5144,0.4185375354770426,0.7959420175043636,0.5144,0.7901,0.9555,1.0,1.199941944404884,0.5144000232219696,0.0,1.199941944404884,0.041729818808350694,0.041729818808350694,0.03755678795683904,0.041729818808350694,0.041843973229516565,0.015714630666901628,0.041729818808350694,0.025527545035814836,0.010511898020814286,0.0,0.021780968126785444,0.04172982702318818,0.0,0.021780968126785444
446,0.5147999999999999,0.5147999999999999,0.5104953529657477,0.5147999999999999,0.4190801984153888,0.7960817214369021,0.5147999999999999,0.7904,0.9555,1.0,1.1993682028216295,0.5148000210523606,0.0,1.1993682028216295,0.041316663305096014,0.041316663305096014,0.037204044280115214,0.041316663305096014,0.041402436500116796,0.015692717669088738,0.041316663305096014,0.025773371270880845,0.010511898020814286,0.0,0.021751666063557447,0.041316669406205556,0.0,0.021751666063557447
447,0.5152,0.5152,0.5108926134781397,0.5152,0.41964193273298117,0.7962181211568143,0.5152,0.7906000000000001,0.9557,1.0,1.198796819538291,0.5152000248432159,0.0,1.198796819538291,0.04106850645229533,0.04106850645229533,0.03696355983584071,0.04106850645229533,0.04102350961917393,0.015648665382864933,0.04106850645229533,0.026149994688760936,0.010274564062122831,0.0,0.021722409245125907,0.04106851545168258,0.0,0.021722409245125907
448,0.5152,0.5152,0.5108926134781397,0.5152,0.41967253299424134,0.7963452503918551,0.5152,0.7908000000000001,0.9558,1.0,1.1982277780878392,0.5152000188827515,0.0,1.1982277780878392,0.04100894211429179,0.04100894211429179,0.036901641595155445,0.04100894211429179,0.0409481850660723,0.015602247553925686,0.04100894211429179,0.026024774521384245,0.010325803708294166,0.0,0.021693197428705124,0.04100894542662249,0.0,0.021693197428705124
449,0.5153000000000001,0.5153000000000001,0.5109978766360345,0.5153000000000001,0.4198349851402169,0.7964854465442854,0.5153000000000001,0.7907,0.9560000000000001,1.0,1.1976610620690291,0.5153000175952911,0.0,1.1976610620690291,0.04090653302889951,0.04090653302889951,0.03677286302344432,0.04090653302889951,0.04071698623602496,0.01556078061786093,0.04090653302889951,0.02606423688590256,0.01001110494512078,0.0,0.021664030394722013,0.040906537678391634,0.0,0.021664030394722013
450,0.5153000000000001,0.5153000000000001,0.5109852060707324,0.5153000000000001,0.41989991123526516,0.7966322269017352,0.5153000000000001,0.7909,0.9560000000000001,1.0,1.1970966551475513,0.5153000175952911,0.0,1.1970966551475513,0.04090653302889951,0.04090653302889951,0.03680237135604796,0.04090653302889951,0.04058844387477273,0.015529409665369392,0.04090653302889951,0.025894872937406818,0.01001110494512078,0.0,0.02163490794659767,0.040906537678391634,0.0,0.02163490794659767
451,0.5154,0.5154,0.5110804441659704,0.5154,0.4200240549803785,0.7967493702915796,0.5154,0.7911,0.9560000000000001,1.0,1.1965345410571362,0.5154000163078308,0.0,1.1965345410571362,0.04095851559810245,0.04095851559810245,0.03685076057236297,0.04095851559810245,0.040663885146099275,0.015492376406663738,0.04095851559810245,0.025916318325633292,0.01001110494512078,0.0,0.021605829910523337,0.04095851961548543,0.0,0.021605829910523337
452,0.5157,0.5157,0.5113835630743525,0.5157,0.4204024587359547,0.79689384480902,0.5157,0.7911,0.9561,1.0,1.1959747036006159,0.5157000243663787,0.0,1.1959747036006159,0.04071595373915353,0.04071595373915353,0.03662749949748864,0.04071595373915353,0.04039358579691459,0.015446488355861383,0.04071595373915353,0.025916318325633292,0.009982762921934727,0.0,0.02157679613522526,0.04071595693673623,0.0,0.02157679613522526
453,0.5161,0.5161,0.5117539334447229,0.5161,0.4208921499664071,0.7970368654714981,0.5161,0.7912,0.9561999999999999,1.0,1.1954171266509381,0.5161000251770019,0.0,1.1954171266509381,0.03972250971146938,0.03972250971146938,0.03577527547712513,0.03972250971146938,0.03954017757641472,0.01540325049538768,0.03972250971146938,0.026003418578674962,0.009681597664297612,0.0,0.021547806491728962,0.03972251099619109,0.0,0.021547806491728962
454,0.5161,0.5161,0.5117539334447229,0.5161,0.42088842500612056,0.797177597720348,0.5161,0.7919,0.9561999999999999,1.0,1.1948617941521404,0.5161000251770019,0.0,1.1948617941521404,0.03972250971146938,0.03972250971146938,0.03577527547712513,0.03972250971146938,0.03953497784489209,0.01535645695663214,0.03972250971146938,0.025808913189051555,0.009681597664297612,0.0,0.021518860873114803,0.03972251099619109,0.0,0.021518860873114803
455,0.5163,0.5163,0.511944409635199,0.5163,0.42129675745871153,0.7973176766215394,0.5163,0.7921,0.9561999999999999,1.0,1.194308690120278,0.5163000255823136,0.0,1.194308690120278,0.03978846845786131,0.03978846845786131,0.03579953518004341,0.03978846845786131,0.039188245189353065,0.015328014229747368,0.03978846845786131,0.02560143225160136,0.009681597664297612,0.0,0.02148995919426627,0.03978847446007144,0.0,0.02148995919426627
456,0.5166000000000001,0.5166000000000001,0.5122479810637706,0.5166000000000001,0.42183945788149024,0.7974397702407762,0.5166000000000001,0.7923,0.9561999999999999,1.0,1.1937577986443142,0.516600027680397,0.0,1.1937577986443142,0.039853063453976385,0.039853063453976385,0.03585687563910127,0.039853063453976385,0.03922298665343966,0.015290595253962714,0.039853063453976385,0.025351090268029494,0.009681597664297612,0.0,0.02146110139161458,0.03985307203040708,0.0,0.02146110139161458
457,0.5168,0.5168,0.5124384572542467,0.5168,0.42218074401316114,0.7975700422155294,0.5168,0.7928,0.9562999999999999,1.0,1.193209103886965,0.5168000310659409,0.0,1.193209103886965,0.03986309905999117,0.03986309905999117,0.03586310742170912,0.03986309905999117,0.03913244369130043,0.015243353951206436,0.03986309905999117,0.025459335768589476,0.009672986439909138,0.0,0.021432287422877404,0.039863104734307556,0.0,0.021432287422877404
458,0.5172000000000001,0.5172000000000001,0.5128256927039822,0.5172000000000001,0.42294646342454145,0.7977134234000047,0.5172000000000001,0.7933,0.9562999999999999,1.0,1.1926625900855081,0.5172000259160996,0.0,1.1926625900855081,0.03984637164577642,0.03984637164577642,0.03588370315100845,0.03984637164577642,0.0389262570525765,0.015200606650631835,0.03984637164577642,0.02535547278202477,0.010022751895340661,0.0,0.021403517266789854,0.03984637748735267,0.0,0.021403517266789854
459,0.5174000000000001,0.5174000000000001,0.513026193957115,0.5174000000000001,0.4232612236115144,0.7978517492479714,0.5174000000000001,0.7935000000000001,0.9564,1.0,1.1921182415525484,0.5174000233411788,0.0,1.1921182415525484,0.03986978806063561,0.03986978806063561,0.03590971632424059,0.03986978806063561,0.03885634458325603,0.015162049392723375,0.03986978806063561,0.025303710751148296,0.01000222197536345,0.0,0.021374790922832704,0.039869793578389844,0.0,0.021374790922832704
460,0.5178,0.5178,0.5134208089668616,0.5178,0.4238875163352123,0.7979958976682753,0.5178,0.7937000000000001,0.9564,1.0,1.1915760426767483,0.5178000211715699,0.0,1.1915760426767483,0.039086229459150135,0.039086229459150135,0.035190704365291335,0.039086229459150135,0.03800394605997214,0.015123056514102033,0.039086229459150135,0.025157503850740025,0.01000222197536345,0.0,0.021346108410953784,0.03908623767465047,0.0,0.021346108410953784
461,0.518,0.518,0.513618664717349,0.518,0.4241304855867279,0.7981455086270478,0.518,0.7939,0.9564,1.0,1.1910359779235167,0.5180000245571137,0.0,1.1910359779235167,0.0387298334620742,0.0387298334620742,0.03484305866650462,0.0387298334620742,0.03757231492023973,0.01506914392294616,0.0387298334620742,0.025150436267477448,0.01000222197536345,0.0,0.02131746977128379,0.038729835685058625,0.0,0.02131746977128379
462,0.5186,0.5186,0.5142037559175717,0.5186,0.42492525780844365,0.7982707152335438,0.5186,0.7942,0.9565999999999999,1.0,1.1904980318356657,0.5186000317335129,0.0,1.1904980318356657,0.038338260552902285,0.038338260552902285,0.03451567720810826,0.038338260552902285,0.0371935027126959,0.015024533178190917,0.038338260552902285,0.02527097588583043,0.009697651491183007,0.0,0.021288875063848182,0.0383382613934146,0.0,0.021288875063848182
463,0.5187,0.5187,0.5142847744360902,0.5187,0.4249886955082568,0.7984035600189922,0.5187,0.7942,0.9565999999999999,1.0,1.1899621890340255,0.5187000274658203,0.0,1.1899621890340255,0.03788300703775012,0.03788300703775012,0.03413565120913569,0.03788300703775012,0.036917852867820684,0.014976993831068834,0.03788300703775012,0.02527097588583043,0.009697651491183007,0.0,0.02126032436827285,0.03788300871995229,0.0,0.02126032436827285
464,0.5188,0.5188,0.5143784635199109,0.5188,0.4250382410580834,0.7985353809535826,0.5188,0.7947,0.9567,1.0,1.1894284342180277,0.51880002617836,0.0,1.1894284342180277,0.03773828000555642,0.03773828000555642,0.034033135864601646,0.03773828000555642,0.03693360931298294,0.014939594899074479,0.03773828000555642,0.024761304937789972,0.009684466370889438,0.0,0.021231817783486078,0.037738283673047754,0.0,0.021231817783486078
465,0.5191000000000001,0.5191000000000001,0.5146615323029796,0.5191000000000001,0.4254354536248428,0.7986826037116447,0.5191000000000001,0.7951,0.9567,1.0,1.188896752166254,0.5191000252962112,0.0,1.188896752166254,0.037313834193529655,0.037313834193529655,0.03367199629886872,0.037313834193529655,0.036607712962018125,0.014897819603776653,0.037313834193529655,0.0248168849330003,0.009684466370889438,0.0,0.021203355427415162,0.03731383610606857,0.0,0.021203355427415162
466,0.5195000000000001,0.5195000000000001,0.5150498642439432,0.5195000000000001,0.42592229028837664,0.7988196070519687,0.5195000000000001,0.7951,0.9568,1.0,1.188367127736946,0.51950002014637,0.0,1.188367127736946,0.037068255361637346,0.037068255361637346,0.033436746709474156,0.037068255361637346,0.036357242287410454,0.014851739677775956,0.037068255361637346,0.02486608578410004,0.009715966241192869,0.0,0.021174937436678417,0.03706826037958154,0.0,0.021174937436678417
467,0.5198,0.5198,0.515332933027012,0.5198,0.4264028703465774,0.7989570195552268,0.5198,0.7954,0.9568,1.0,1.1878395458684905,0.5198000252246857,0.0,1.1878395458684905,0.03673871708883334,0.03673871708883334,0.033143378105320385,0.03673871708883334,0.03587669671588787,0.01480610091661234,0.03673871708883334,0.02460894146443522,0.009715966241192869,0.0,0.02114656396627224,0.03673871655135855,0.0,0.02114656396627224
468,0.5199,0.5199,0.5154381961849067,0.5199,0.42653810580506574,0.7990965826048555,0.5199,0.7957,0.9568,1.0,1.187313991579862,0.5199000239372253,0.0,1.187313991579862,0.0366225492164474,0.0366225492164474,0.03299916100213189,0.0366225492164474,0.035643439588971725,0.014760345975091285,0.0366225492164474,0.024303863433161765,0.009715966241192869,0.0,0.02111823518925554,0.036622550190372895,0.0,0.02111823518925554
469,0.5198,0.5198,0.5153240044555834,0.5198,0.4264233810065708,0.799235733233425,0.5198,0.796,0.9568,1.0,1.1867904499710433,0.5198000222444534,0.0,1.1867904499710433,0.03701591249419335,0.03701591249419335,0.03339112918148556,0.03701591249419335,0.036070567163895985,0.014716560466016528,0.03701591249419335,0.024018511379535753,0.009715966241192869,0.0,0.021089951296428048,0.037015924602230736,0.0,0.021089951296428048
470,0.5199,0.5199,0.5154076684767475,0.5199,0.42651536631350223,0.7993708872323857,0.5199,0.7963,0.9568,1.0,1.1862689062234075,0.5199000239372253,0.0,1.1862689062234075,0.036580049207183975,0.036580049207183975,0.03302757942335323,0.036580049207183975,0.03581022273910387,0.01467569007783417,0.036580049207183975,0.023846965798142467,0.010075272259900007,0.0,0.021061712496006177,0.036580059876989285,0.0,0.021061712496006177
471,0.5207,0.5207,0.5161637252854359,0.5207,0.42741872691695537,0.7995022987684745,0.5207,0.7963,0.9568999999999999,1.0,1.1857493456000743,0.5207000285387039,0.0,1.1857493456000743,0.03519169725312431,0.03519169725312431,0.03184608495527674,0.03519169725312431,0.03485640562141511,0.014638226474708211,0.03519169725312431,0.023846965798142467,0.00976899858395592,0.0,0.02103351901329333,0.035191702859773855,0.0,0.02103351901329333
472,0.5208,0.5208,0.5162589633806739,0.5208,0.4276080283320677,0.7996346476719258,0.5208,0.7965,0.9568999999999999,1.0,1.185231753446235,0.5208000272512436,0.0,1.185231753446235,0.035140353504830385,0.035140353504830385,0.03179407947585248,0.035140353504830385,0.034683226073595204,0.014600216938880575,0.035140353504830385,0.02387583622735658,0.00976899858395592,0.0,0.021005371090347252,0.03514035969826138,0.0,0.021005371090347252
473,0.5212,0.5212,0.516657320384294,0.5212,0.4280899502347951,0.7997767527152732,0.5212,0.7968,0.9568999999999999,1.0,1.1847161151894485,0.5212000250816345,0.0,1.1847161151894485,0.03477802626819286,0.03477802626819286,0.03144154219958847,0.03477802626819286,0.034211849422866585,0.014557638146716735,0.03477802626819286,0.023883048381645035,0.00976899858395592,0.0,0.020977268985644705,0.034778033639775566,0.0,0.020977268985644705
474,0.5218,0.5218,0.5172334830130882,0.5218,0.4288258888437351,0.7999245090423509,0.5218,0.7969999999999999,0.9568999999999999,1.0,1.1842024163399103,0.5218000322580337,0.0,1.1842024163399103,0.034521490890941184,0.034521490890941184,0.03125315107960556,0.034521490890941184,0.034154933585798096,0.014507138983590793,0.034521490890941184,0.02354664401659913,0.00976899858395592,0.0,0.020949212973741103,0.03452150235753534,0.0,0.020949212973741103
475,0.5223000000000001,0.5223000000000001,0.5177217871066555,0.5223000000000001,0.42939304138393053,0.800053958782789,0.5223000000000001,0.7971,0.9568999999999999,1.0,1.183690642490693,0.5223000317811965,0.0,1.183690642490693,0.03350970008818345,0.03350970008818345,0.03028766154928293,0.03350970008818345,0.033111440320842234,0.014483108468879275,0.03350970008818345,0.023468418495217486,0.00976899858395592,0.0,0.020921203344927145,0.033509714225599826,0.0,0.020921203344927145
476,0.5224,0.5224,0.5178270502645502,0.5224,0.42952076511580595,0.8001923931223125,0.5224,0.7976,0.9568999999999999,1.0,1.183180779317961,0.5224000334739685,0.0,1.183180779317961,0.033393944893581495,0.033393944893581495,0.030144586956604668,0.033393944893581495,0.03289289813218112,0.014439714605910741,0.033393944893581495,0.023281847960255318,0.00976899858395592,0.0,0.020893240404882482,0.03339395709781954,0.0,0.020893240404882482
477,0.5231,0.5231,0.5185405527708159,0.5231,0.43061114913969334,0.800334576897256,0.5231,0.7979,0.9568999999999999,1.0,1.182672812581158,0.5231000304222106,0.0,1.182672812581158,0.03377194759625871,0.03377194759625871,0.030526119201706507,0.03377194759625871,0.03358116016010446,0.014398191624688174,0.03377194759625871,0.023368782595591026,0.00976899858395592,0.0,0.020865324474326857,0.0337719515735207,0.0,0.020865324474326857
478,0.5231,0.5231,0.5185289786967419,0.5231,0.4304877609329619,0.800477308532338,0.5231,0.7978,0.9568999999999999,1.0,1.1821667281231707,0.5231000334024429,0.0,1.1821667281231707,0.03347785337602558,0.03347785337602558,0.03026877191836101,0.03347785337602558,0.03328956532202575,0.014356281488679486,0.03347785337602558,0.0232369437653826,0.00976899858395592,0.0,0.020837455888666978,0.03347785420285742,0.0,0.020837455888666978
479,0.5234,0.5234,0.5188220725424673,0.5234,0.4309306265859412,0.8006067792225341,0.5234,0.798,0.9570000000000001,1.0,1.1816625118704658,0.5234000355005264,0.0,1.1816625118704658,0.033556585708984836,0.033556585708984836,0.03038187835134931,0.033556585708984836,0.033236624853429736,0.014318674000926979,0.033556585708984836,0.02333333333333328,0.009775252199076784,0.0,0.020809634997641747,0.033556586472693356,0.0,0.020809634997641747
480,0.5237,0.5237,0.5190998503202451,0.5237,0.4312506990531796,0.8007452666230973,0.5237,0.7981,0.9570000000000001,1.0,1.1811601498332052,0.5237000346183777,0.0,1.1811601498332052,0.032873663893423534,0.032873663893423534,0.02981392541058834,0.032873663893423534,0.032845700567254284,0.014271648866207616,0.032873663893423534,0.023076924501424425,0.009775252199076784,0.0,0.02078186216496388,0.03287366656527409,0.0,0.02078186216496388
481,0.5237,0.5237,0.5190871797549429,0.5237,0.431319350007114,0.80089024514826,0.5237,0.7983,0.9571,1.0,1.180659628105336,0.5237000316381455,0.0,1.180659628105336,0.03330015014981164,0.03330015014981164,0.030278636554776632,0.03330015014981164,0.03346701529881704,0.014213746487584793,0.03330015014981164,0.022828101590413076,0.00981438853022552,0.0,0.02075413776795998,0.03330015089529851,0.0,0.02075413776795998
482,0.5242,0.5242,0.5195659113060429,0.5242,0.43220759778539464,0.8010320109291911,0.5242,0.7983,0.9571,1.0,1.1801609328646598,0.524200028181076,0.0,1.1801609328646598,0.03263535914719903,0.03263535914719903,0.02973280701530763,0.03263535914719903,0.03284543658719936,0.014154354084743559,0.03263535914719903,0.022828101590413076,0.00981438853022552,0.0,0.020726462197207002,0.032635361807714716,0.0,0.020726462197207002
483,0.5243,0.5243,0.5196484788359788,0.5243,0.43241860767391704,0.8011739486728221,0.5243,0.7986,0.9571999999999999,1.0,1.1796640503728768,0.5243000268936158,0.0,1.1796640503728768,0.03258169220078461,0.03258169220078461,0.029704065749591214,0.03258169220078461,0.032660152667716415,0.014112422036334308,0.03258169220078461,0.022505308015863458,0.009840957496323445,0.0,0.02069883585616804,0.03258169549661978,0.0,0.02069883585616804
484,0.5248,0.5248,0.5201140873015873,0.5248,0.4330030223192094,0.8013047219616546,0.5248,0.7987,0.9573,1.0,1.179168966975612,0.524800032377243,0.0,1.179168966975612,0.03165017114224399,0.03165017114224399,0.028927862640316344,0.03165017114224399,0.03209057502395717,0.014084877540146095,0.03165017114224399,0.02243533918719403,0.009832485839185215,0.0,0.020671259160824046,0.03165017018606846,0.0,0.020671259160824046
485,0.5253,0.5253,0.5205912698412698,0.5253,0.4336631423174042,0.8014485045650617,0.5253,0.7988999999999999,0.9574,1.0,1.1786756691024183,0.5253000289201737,0.0,1.1786756691024183,0.03090505172657415,0.03090505172657415,0.02829718247505587,0.03090505172657415,0.031530340308317965,0.014034777143781693,0.03090505172657415,0.022432367487875884,0.009890511727015026,0.0,0.020643732539305442,0.03090505395359762,0.0,0.020643732539305442
486,0.5256000000000001,0.5256000000000001,0.5208817181843497,0.5256000000000001,0.4339863821676276,0.8015850945581425,0.5256000000000001,0.7990999999999999,0.9574999999999999,1.0,1.1781841432667601,0.5256000310182571,0.0,1.1781841432667601,0.03034322183142575,0.03034322183142575,0.02778673914914415,0.03034322183142575,0.031104007046103912,0.013991815939358906,0.03034322183142575,0.02235297643616067,0.009902300518341954,0.0,0.020616256431521072,0.030343220813810273,0.0,0.020616256431521072
487,0.5259,0.5259,0.5211594959621275,0.5259,0.43429933161920475,0.8017265719670374,0.5259,0.7992,0.9576,1.0,1.1776943760659777,0.5259000301361084,0.0,1.1776943760659777,0.029718867931183255,0.029718867931183255,0.027284058592262152,0.029718867931183255,0.030870206826093306,0.013954323026373703,0.029718867931183255,0.02229000772643301,0.009957688263626018,0.0,0.020588831288784887,0.02971886863039013,0.0,0.020588831288784887
488,0.5262,0.5262,0.5214410157337789,0.5262,0.434612940034381,0.8018627734720851,0.5262,0.7995,0.9576,1.0,1.1772063541812317,0.5262000262737274,0.0,1.1772063541812317,0.029652805750702442,0.029652805750702442,0.02722965259996092,0.029652805750702442,0.030712634039964198,0.013914041390447985,0.029652805750702442,0.021711492092642736,0.009957688263626018,0.0,0.02056145757344198,0.02965280741737813,0.0,0.02056145757344198
489,0.5267000000000001,0.5267000000000001,0.5219319653299916,0.5267000000000001,0.43519506779739536,0.80198744716894,0.5267000000000001,0.7997,0.9577,1.0,1.1767200643774305,0.5267000287771225,0.0,1.1767200643774305,0.029443165590676584,0.029443165590676584,0.02709588007993728,0.029443165590676584,0.03081495032040651,0.013878237754936412,0.029443165590676584,0.02167461392710116,0.00964998560735829,0.0,0.02053413575849283,0.02944317132566064,0.0,0.02053413575849283
490,0.5272,0.5272,0.5224218184349764,0.5272,0.43586930500584237,0.8021156609456579,0.5272,0.7998000000000001,0.9577,1.0,1.176235493503139,0.5272000253200531,0.0,1.176235493503139,0.02885519402503171,0.02885519402503171,0.026611151431776104,0.02885519402503171,0.030433492642618437,0.013841414588846331,0.02885519402503171,0.021724538097634076,0.00964998560735829,0.0,0.020506866327216284,0.028855201319615727,0.0,0.020506866327216284
491,0.5277000000000001,0.5277000000000001,0.5229227930938457,0.5277000000000001,0.43642349655545065,0.8022508667308653,0.5277000000000001,0.8002,0.9577,1.0,1.1757526284904696,0.5277000278234482,0.0,1.1757526284904696,0.028276609886382573,0.028276609886382573,0.026067887251008802,0.028276609886382573,0.02992959194922213,0.01380441490996279,0.028276609886382573,0.021456933611306135,0.00964998560735829,0.0,0.020479649772791344,0.02827661573992168,0.0,0.020479649772791344
492,0.528,0.528,0.5232005708716235,0.528,0.43669350413705493,0.8023750759817563,0.528,0.8002,0.9578,1.0,1.1752714563549587,0.5280000299215317,0.0,1.1752714563549587,0.027700782179088997,0.027700782179088997,0.025615894827273097,0.027700782179088997,0.029763404201107724,0.013761913484961396,0.027700782179088997,0.02134791168553338,0.0096471066474185,0.0,0.020452486597917884,0.027700784044883773,0.0,0.020452486597917884
493,0.5281,0.5281,0.523292066972988,0.5281,0.43689320844104645,0.8025050436217389,0.5281,0.8005000000000001,0.9579000000000001,1.0,1.1747919641954248,0.5281000286340714,0.0,1.1747919641954248,0.027513431063553116,0.027513431063553116,0.02547189155842005,0.027513431063553116,0.029649953020134897,0.013720393647121831,0.027513431063553116,0.021521307271322235,0.009654590157593979,0.0,0.020425377314437384,0.027513435363491767,0.0,0.020425377314437384
494,0.5282,0.5282,0.5233846595655807,0.5282,0.4369791970926853,0.8026397955278881,0.5282,0.8008000000000001,0.9579000000000001,1.0,1.1743141391938123,0.528200027346611,0.0,1.1743141391938123,0.027328454849194196,0.027328454849194196,0.025328693998578983,0.027328454849194196,0.029611311808318268,0.013687896065100395,0.027328454849194196,0.02113343848554285,0.009654590157593979,0.0,0.020398322442950756,0.027328461521845357,0.0,0.020398322442950756
495,0.5285,0.5285,0.5236740114174324,0.5285,0.4373464949102878,0.8027650878219239,0.5285,0.8009000000000001,0.9579000000000001,1.0,1.17383796861502,0.5285000264644623,0.0,1.17383796861502,0.027101660465735318,0.027101660465735318,0.025198885806625496,0.027101660465735318,0.029871750852336988,0.013660887810850786,0.027101660465735318,0.02086703940029191,0.009654590157593979,0.0,0.020371322512438006,0.02710166465222631,0.0,0.020371322512438006
496,0.5291,0.5291,0.5242348579782791,0.5291,0.43809843486695277,0.8028860225951264,0.5291,0.8015000000000001,0.9579000000000001,1.0,1.173363439806716,0.5291000247001648,0.0,1.173363439806716,0.02645520322692265,0.02645520322692265,0.024697612219239745,0.02645520322692265,0.029435473622143014,0.013629402458127594,0.02645520322692265,0.0200124960961895,0.009290975310602335,0.0,0.020344378059876544,0.026455205163943146,0.0,0.020344378059876544
497,0.5293,0.5293,0.5244200431634642,0.5293,0.438274799453089,0.8030104607274314,0.5293,0.8013999999999999,0.9579000000000001,1.0,1.1728905401991374,0.5293000221252442,0.0,1.1728905401991374,0.02611534244675173,0.02611534244675173,0.024442597899732504,0.02611534244675173,0.029381127694672722,0.013605877996801855,0.02611534244675173,0.019895281405957078,0.009290975310602335,0.0,0.020317489629857865,0.026115348804503075,0.0,0.020317489629857865
498,0.5296000000000001,0.5296000000000001,0.5247209690893901,0.5296000000000001,0.4388130992293876,0.8031408855612755,0.5296000000000001,0.8018000000000001,0.9581,1.0,1.1724192573048773,0.5296000242233276,0.0,1.1724192573048773,0.026056349194262324,0.026056349194262324,0.024391969775441967,0.026056349194262324,0.029248549461694084,0.01357701956202711,0.026056349194262324,0.019406757127923814,0.009036346360977707,0.0,0.020290657774206806,0.02605635258835019,0.0,0.020290657774206806
499,0.5302,0.5302,0.5253187308549151,0.5302,0.4396881096648757,0.8032781786165891,0.5302,0.8019999999999999,0.958,1.0,1.1719495787186585,0.5302000224590302,0.0,1.1719495787186585,0.02571985830270285,0.02571985830270285,0.024046365809132865,0.02571985830270285,0.028890549831279318,0.013534563794918636,0.02571985830270285,0.019327585352432283,0.009345230512584088,0.0,0.020263883051597712,0.025719856042516694,0.0,0.020263883051597712
500,0.5307999999999999,0.5307999999999999,0.5258896024784183,0.5307999999999999,0.44027549495881624,0.8034136692483266,0.5307999999999999,0.8019999999999999,0.958,1.0,1.1714814921170966,0.5308000266551971,0.0,1.1714814921170966,0.025253382611708366,0.025253382611708366,0.02374954251802444,0.025253382611708366,0.028995776697510005,0.013502987560741413,0.025253382611708366,0.019327585352432283,0.009345230512584088,0.0,0.02023716602717302,0.025253384564541185,0.0,0.02023716602717302
501,0.531,0.531,0.5260789821776665,0.531,0.4407156069056867,0.8035395975660885,0.531,0.8022,0.958,1.0,1.1710149852584482,0.5310000240802765,0.0,1.1710149852584482,0.025037749277618586,0.025037749277618586,0.02357706595153397,0.025037749277618586,0.028835376902396962,0.013464343404813287,0.025037749277618586,0.019389573372190397,0.009345230512584088,0.0,0.020210507272160602,0.025037753993308386,0.0,0.020210507272160602
502,0.5312,0.5312,0.526254142300195,0.5312,0.44092185381675286,0.8036742602424056,0.5312,0.8026,0.958,1.0,1.1705500459823506,0.5312000215053558,0.0,1.1705500459823506,0.025041299220820542,0.025041299220820542,0.023634397919452266,0.025041299220820542,0.02916599874339343,0.013418585041114798,0.025041299220820542,0.019167101444344106,0.009345230512584088,0.0,0.020183907363492955,0.025041303791546857,0.0,0.020183907363492955
503,0.5314,0.5314,0.5264293024227235,0.5314,0.44113061193952896,0.803808290958776,0.5314,0.8027000000000001,0.958,1.0,1.1700866622095485,0.5314000219106674,0.0,1.1700866622095485,0.024820242634681144,0.024820242634681144,0.023462522390442855,0.024820242634681144,0.029031320083941325,0.013390364251146312,0.024820242634681144,0.018903556396732434,0.009345230512584088,0.0,0.020157366883424857,0.024820245652403778,0.0,0.020157366883424857
504,0.5317999999999999,0.5317999999999999,0.5268365879977722,0.5317999999999999,0.44167207814126314,0.803951227202916,0.5317999999999999,0.8027000000000001,0.9581,1.0,1.1696248219416123,0.5318000197410584,0.0,1.1696248219416123,0.02476915644730578,0.02476915644730578,0.023438045021627097,0.02476915644730578,0.02924062113820127,0.013350553865286023,0.02476915644730578,0.018903556396732434,0.009036346360977707,0.0,0.020130886419153563,0.024769155039399946,0.0,0.020130886419153563
505,0.5324,0.5324,0.5274000800612643,0.5324,0.4423381601508165,0.8040767502893285,0.5324,0.8028000000000001,0.9581,1.0,1.1691645132606427,0.5324000239372253,0.0,1.1691645132606427,0.024331963431758735,0.024331963431758735,0.023148423024461334,0.024331963431758735,0.02937061987384097,0.013320995414610792,0.024331963431758735,0.018641649903136548,0.009036346360977707,0.0,0.020104466562438684,0.024331963014125397,0.0,0.020104466562438684
506,0.5326000000000001,0.5326000000000001,0.527587910749095,0.5326000000000001,0.44259935121771177,0.8042055159083343,0.5326000000000001,0.8028000000000001,0.9581,1.0,1.1687057243289714,0.5326000213623047,0.0,1.1687057243289714,0.024313690702062348,0.024313690702062348,0.023127717526759392,0.024313690702062348,0.02926256112273364,0.013282005715465265,0.024313690702062348,0.018641649903136548,0.009036346360977707,0.0,0.020078107909223628,0.02431369053689028,0.0,0.020078107909223628
507,0.5331,0.5331,0.5280535192147033,0.5331,0.44306268868894405,0.8043381121767732,0.5331,0.8029,0.9581,1.0,1.1682484433888463,0.5331000208854675,0.0,1.1682484433888463,0.023727386895503026,0.023727386895503026,0.022698066149319383,0.023727386895503026,0.02917556033598863,0.013239380094850714,0.023727386895503026,0.018699079002869497,0.009036346360977707,0.0,0.020051811059256696,0.023727386630233646,0.0,0.020051811059256696
508,0.5332,0.5332,0.528146111807296,0.5332,0.44317552530439147,0.8044712817319206,0.5332,0.8032,0.9581999999999999,1.0,1.1677926587621132,0.5332000255584717,0.0,1.1677926587621132,0.023658684099783146,0.023658684099783146,0.022626179575504474,0.023658684099783146,0.029056974535221682,0.013200264837663046,0.023658684099783146,0.01878415407848977,0.009040648944259096,0.0,0.02002557661571637,0.02365868065062248,0.0,0.02002557661571637
509,0.5336000000000001,0.5336000000000001,0.528537089250905,0.5336000000000001,0.4437389816203681,0.8045930619094779,0.5336000000000001,0.8032,0.9581999999999999,1.0,1.1673383588498871,0.533600029349327,0.0,1.1673383588498871,0.02315743221228694,0.02315743221228694,0.02212856520248977,0.02315743221228694,0.028466477299439148,0.01315600032304249,0.02315743221228694,0.01878415407848977,0.009040648944259096,0.0,0.019999405184833733,0.023157429351731013,0.0,0.019999405184833733
510,0.5341,0.5341,0.5290358709273183,0.5341,0.44452977560465057,0.8047186978091837,0.5341,0.8034000000000001,0.9581,1.0,1.1668855321322131,0.53410002887249,0.0,1.1668855321322131,0.022703156902363412,0.022703156902363412,0.021745537424348288,0.022703156902363412,0.028185840369410933,0.01312363833276708,0.022703156902363412,0.01858434227455407,0.009011720763045803,0.0,0.019973297375520286,0.022703152715631093,0.0,0.019973297375520286
511,0.5343,0.5343,0.5292348231690337,0.5343,0.44469897342741593,0.8048461777200165,0.5343,0.8036,0.9581,1.0,1.1664341671677254,0.5343000322580338,0.0,1.1664341671677254,0.022573583381170666,0.022573583381170666,0.021595340567843235,0.022573583381170666,0.028095994256490262,0.01307814991953945,0.022573583381170666,0.018392027258208002,0.009011720763045803,0.0,0.01994725379899494,0.022573584423395934,0.0,0.01994725379899494
512,0.5346,0.5346,0.5295178919521024,0.5346,0.4450839699799614,0.804960794656238,0.5346,0.8034000000000001,0.9581,1.0,1.1659842525932937,0.5346000283956528,0.0,1.1659842525932937,0.02215200016050716,0.02215200016050716,0.021247527327451096,0.02215200016050716,0.027838487745622108,0.013048184738134933,0.02215200016050716,0.01826472009092938,0.009011720763045803,0.0,0.019921275068413423,0.022152006695234837,0.0,0.019921275068413423


==> data/level_sets/ensemble_metrics_summary/val/optimal_full_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.8519,0.8519,0.8499353070175438,0.8519,0.8469192759691332,0.9723394632377833,0.8519,0.9879,0.9994,1.0,0.4444041802162034,0.8519000470638275,0.0,0.4444041802162034,0.015751190431202343,0.015751190431202343,0.015397859476631293,0.015751190431202343,0.016606320764577624,0.003671812172566944,0.015751190431202343,0.004408325456829736,0.0006992058987801194,0.0,0.02778406197729012,0.0157511931615059,0.0,0.02778406197729012
1,0.8648,0.8648,0.8628029448621554,0.8648,0.8606555335780406,0.9753338660857466,0.8648,0.9901,0.9998000000000001,1.0,0.4160212193737868,0.8648000478744506,0.0,0.4160212193737868,0.013339998334166185,0.013339998334166185,0.013096318224045592,0.013339998334166185,0.01382848805623649,0.0034260873541461416,0.013339998334166185,0.0042018514437751914,0.00042163702135579586,0.0,0.02661909240186086,0.01333999746755678,0.0,0.02661909240186086
2,0.8734999999999999,0.8734999999999999,0.8714396929824562,0.8734999999999999,0.8697429432758319,0.9776329004543431,0.8734999999999999,0.9917999999999999,0.9998000000000001,1.0,0.3931053442725362,0.8735000491142273,0.0,0.3931053442725362,0.011900046685249271,0.011900046685249271,0.011720253626147073,0.011900046685249271,0.012407154552138156,0.003411087937871107,0.011900046685249271,0.0037058512292499116,0.00042163702135579586,0.0,0.026460568290099486,0.011900044574896773,0.0,0.026460568290099486
3,0.8811,0.8811,0.8789965538847119,0.8811,0.8776457793004042,0.9795602828610928,0.8811,0.9936,0.9999,1.0,0.3735264408576019,0.8811000347137451,0.0,0.3735264408576019,0.01185514421862703,0.01185514421862703,0.011675389627323503,0.01185514421862703,0.012338208269327938,0.0034621048828337303,0.01185514421862703,0.003272783388968967,0.0003162277660168458,0.0,0.026793755955271017,0.011855150856155157,0.0,0.026793755955271017
4,0.8880000000000001,0.8880000000000001,0.8858823621553885,0.8880000000000001,0.8848404821978073,0.9813561346671656,0.8880000000000001,0.9939,1.0,1.0,0.35588447511450527,0.8880000352859497,0.0,0.35588447511450527,0.012806248474865707,0.012806248474865707,0.012647933088251209,0.012806248474865707,0.013370882752767247,0.0035255010668614898,0.012806248474865707,0.0030349812373573815,0.0,0.0,0.027269372749966363,0.012806244432842718,0.0,0.027269372749966363
5,0.8943,0.8943,0.8921734022556391,0.8943,0.8913981074016233,0.9830838328384628,0.8943,0.9945,1.0,1.0,0.3394269331946389,0.8943000435829163,0.0,0.3394269331946389,0.011776152927751,0.011776152927751,0.011708777440836933,0.011776152927751,0.012337906183163907,0.003561568701543537,0.011776152927751,0.0027182510717167103,0.0,0.0,0.02765301326024462,0.011776150515350397,0.0,0.02765301326024462
6,0.8991,0.8991,0.8969711779448621,0.8991,0.8963942297048076,0.9846700897460264,0.8991,0.9952,1.0,1.0,0.3238312573820665,0.8991000413894653,0.0,0.3238312573820665,0.01212389742982382,0.01212389742982382,0.012098561541092779,0.01212389742982382,0.012712299130831295,0.0036057093018505753,0.01212389742982382,0.0025733678754158392,0.0,0.0,0.027790066839967716,0.012123905270561458,0.0,0.027790066839967716
7,0.9038999999999999,0.9038999999999999,0.901782268170426,0.9038999999999999,0.9013801355086372,0.9861393366428958,0.9038999999999999,0.9953,1.0,1.0,0.3089772421801477,0.9039000511169434,0.0,0.3089772421801477,0.011464437767868685,0.011464437767868685,0.011508295740374801,0.011464437767868685,0.012017212732475987,0.003517492549795785,0.011464437767868685,0.0024517567397911296,0.0,0.0,0.027544584977030998,0.011464436955429631,0.0,0.027544584977030998
8,0.9071,0.9071,0.9050272556390977,0.9071,0.9047591571245508,0.9875186062808524,0.9071,0.9958,1.0,1.0,0.2947816673664762,0.9071000456809998,0.0,0.2947816673664762,0.009926955446885257,0.009926955446885257,0.009986457050455673,0.009926955446885257,0.01040778512440716,0.0033310448216636564,0.009926955446885257,0.002043961295567465,0.0,0.0,0.02691202863945364,0.009926943257847856,0.0,0.02691202863945364
9,0.9109999999999999,0.9109999999999999,0.9090203634085213,0.9109999999999999,0.9088798323108709,0.9888758009090974,0.9109999999999999,0.9964999999999999,1.0,1.0,0.2811832414648336,0.9110000491142273,0.0,0.2811832414648336,0.007601169500660917,0.007601169500660917,0.00768636288605531,0.007601169500660917,0.007962465382524367,0.0030991042112359945,0.007601169500660917,0.0015092308563562575,0.0,0.0,0.026054684796489435,0.007601163994199108,0.0,0.026054684796489435
10,0.9147000000000001,0.9147000000000001,0.9127570488721805,0.9147000000000001,0.912704624867968,0.9901785451160053,0.9147000000000001,0.9967,1.0,1.0,0.26819950964932004,0.9147000432014465,0.0,0.26819950964932004,0.007165503781622374,0.007165503781622374,0.007310194434474897,0.007165503781622374,0.007522824719109975,0.002860998162021943,0.007165503781622374,0.001418136492412188,0.0,0.0,0.025157030823210483,0.007165503861491683,0.0,0.025157030823210483
11,0.9179,0.9179,0.9159708646616542,0.9179,0.9160360824421785,0.9914037336788191,0.9179,0.9970000000000001,1.0,1.0,0.2559055162662646,0.9179000377655029,0.0,0.2559055162662646,0.007202622979011018,0.007202622979011018,0.0073956549047694215,0.007202622979011018,0.007515692689969501,0.0026250761907517964,0.007202622979011018,0.0013333333333333352,0.0,0.0,0.024325389229467344,0.007202632219530969,0.0,0.024325389229467344
12,0.9198999999999999,0.9198999999999999,0.9180050125313283,0.9198999999999999,0.9180947950722931,0.9925182490594843,0.9198999999999999,0.9973000000000001,1.0,1.0,0.2443823069149099,0.9199000358581543,0.0,0.2443823069149099,0.00701506315802724,0.00701506315802724,0.007236766880736797,0.00701506315802724,0.007349182040690328,0.0023822287770346776,0.00701506315802724,0.0010593499054713878,0.0,0.0,0.02356452202842136,0.00701505997992105,0.0,0.02356452202842136
13,0.922,0.922,0.9201912593984962,0.922,0.9203329702467207,0.9934800525813481,0.922,0.9975999999999999,1.0,1.0,0.23368553054832147,0.9220000386238099,0.0,0.23368553054832147,0.007557189365836431,0.007557189365836431,0.007811808018263849,0.007557189365836431,0.00790904972484426,0.0021789358722706263,0.007557189365836431,0.0008432740427115718,0.0,0.0,0.0228092637625458,0.007557195479263105,0.0,0.0228092637625458
14,0.9251000000000001,0.9251000000000001,0.9234080513784461,0.9251000000000001,0.9236362939817928,0.9942903393233644,0.9251000000000001,0.998,1.0,1.0,0.22382345899993958,0.925100040435791,0.0,0.22382345899993958,0.007264066813202295,0.007264066813202295,0.007507065611286912,0.007264066813202295,0.007576327328276769,0.002001002031067158,0.007264066813202295,0.0010540925533894568,0.0,0.0,0.021976646705895633,0.00726406583003377,0.0,0.021976646705895633
15,0.9271,0.9271,0.9254143170426066,0.9271,0.9256776697814957,0.9949817584250779,0.9271,0.9984999999999999,1.0,1.0,0.21474945463247064,0.9271000444889068,0.0,0.21474945463247064,0.006919376979018957,0.006919376979018957,0.007143697295881239,0.006919376979018957,0.007201351390624767,0.0018143757245668432,0.006919376979018957,0.0012692955176439827,0.0,0.0,0.021010616743610946,0.0069193797792138695,0.0,0.021010616743610946
16,0.9295,0.9295,0.927905231829574,0.9295,0.9282167220250536,0.9955866551868254,0.9295,0.9987,1.0,1.0,0.20637781068545355,0.9295000433921814,0.0,0.20637781068545355,0.006670832032063149,0.006670832032063149,0.006855006073784903,0.006670832032063149,0.006887128303588375,0.0015704469307666032,0.006670832032063149,0.0008232726023485704,0.0,0.0,0.019897106595003117,0.0066708350025069555,0.0,0.019897106595003117
17,0.9320999999999999,0.9320999999999999,0.9305955513784461,0.9320999999999999,0.9309355333077608,0.9960939676987994,0.9320999999999999,0.999,1.0,1.0,0.19862000191459236,0.9321000516414643,0.0,0.19862000191459236,0.007093815773067521,0.007093815773067521,0.007285103995229368,0.007093815773067521,0.007322511507168839,0.001333071168850214,0.007093815773067521,0.0008164965809277133,0.0,0.0,0.018659330947166566,0.007093814814852857,0.0,0.018659330947166566
18,0.9338000000000001,0.9338000000000001,0.9323350563909774,0.9338000000000001,0.932699413561856,0.9965204241316344,0.9338000000000001,0.9992000000000001,1.0,1.0,0.19141467453025998,0.9338000476360321,0.0,0.19141467453025998,0.007345444544447603,0.007345444544447603,0.0075796053201395526,0.007345444544447603,0.007592879485607612,0.0010808363125047694,0.007345444544447603,0.0009189365834726888,0.0,0.0,0.017351014478482016,0.007345450955285005,0.0,0.017351014478482016
19,0.9358000000000001,0.9358000000000001,0.9344060150375938,0.9358000000000001,0.9348092161731344,0.9968640922577638,0.9358000000000001,0.9993000000000001,1.0,1.0,0.1847312606802311,0.9358000516891479,0.0,0.1847312606802311,0.006696599468718718,0.006696599468718718,0.006914343663651353,0.006696599468718718,0.006932895418863645,0.0008778883619411995,0.006696599468718718,0.0009486832980505107,0.0,0.0,0.016046927885213426,0.006696591381330696,0.0,0.016046927885213426
20,0.9375,0.9375,0.9361444235588973,0.9375,0.9365713526717636,0.9971396130645788,0.9375,0.9992000000000001,1.0,1.0,0.17855544079949556,0.9375000476837159,0.0,0.17855544079949556,0.005502524673073027,0.005502524673073027,0.00566954789067704,0.005502524673073027,0.005667927877480925,0.0007249590483141634,0.005502524673073027,0.0009189365834726849,0.0,0.0,0.01482674930759901,0.005502526646971099,0.0,0.01482674930759901
21,0.9397,0.9397,0.9383880012531328,0.9397,0.9388346853252681,0.99738241100197,0.9397,0.9991,1.0,1.0,0.17286963410103295,0.939700049161911,0.0,0.17286963410103295,0.005375872022286215,0.005375872022286215,0.005518962498416954,0.005375872022286215,0.005525641850695776,0.0005900850273945621,0.005375872022286215,0.00087559503577093,0.0,0.0,0.013753665449389663,0.005375868595552286,0.0,0.013753665449389663
22,0.9411999999999999,0.9411999999999999,0.9399291979949875,0.9411999999999999,0.940359752802166,0.9975747646128552,0.9411999999999999,0.9991,1.0,1.0,0.16764235154179746,0.9412000417709351,0.0,0.16764235154179746,0.005050852513300209,0.005050852513300209,0.005182819120412478,0.005050852513300209,0.005192949938659559,0.0004985224609729363,0.005050852513300209,0.00087559503577093,0.0,0.0,0.012857572469933852,0.005050859602268895,0.0,0.012857572469933852
23,0.9423999999999999,0.9423999999999999,0.9411456766917293,0.9423999999999999,0.9415756273358242,0.9977346344069866,0.9423999999999999,0.9992000000000001,1.0,1.0,0.16282880575128883,0.9424000442028045,0.0,0.16282880575128883,0.004575295983139579,0.004575295983139579,0.00468515030029286,0.004575295983139579,0.004676387383091334,0.0004260245041260588,0.004575295983139579,0.0007888106377466563,0.0,0.0,0.012133896151107234,0.004575304821012554,0.0,0.012133896151107234
24,0.9433,0.9433,0.942078634085213,0.9433,0.9425043066232982,0.9978577905543806,0.9433,0.9992000000000001,1.0,1.0,0.1583784328043249,0.9433000445365906,0.0,0.1583784328043249,0.005396500923952635,0.005396500923952635,0.005476269184745105,0.005396500923952635,0.005511229553294085,0.00039836553344792946,0.005396500923952635,0.0007888106377466563,0.0,0.0,0.01155528585090214,0.005396505693472067,0.0,0.01155528585090214
25,0.9448000000000001,0.9448000000000001,0.943610902255639,0.9448000000000001,0.9440248628240765,0.9979691196540827,0.9448000000000001,0.9992000000000001,1.0,1.0,0.15424171772456147,0.9448000490665436,0.0,0.15424171772456147,0.005266244708835061,0.005266244708835061,0.005346022422887954,0.005266244708835061,0.005400231747589041,0.0003761339855557147,0.005266244708835061,0.0007888106377466563,0.0,0.0,0.01108564990785766,0.005266250853926518,0.0,0.01108564990785766
26,0.9456999999999999,0.9456999999999999,0.9445238095238097,0.9456999999999999,0.9449457137368704,0.9980628083203161,0.9456999999999999,0.9994,1.0,1.0,0.15037318493075308,0.9457000434398651,0.0,0.15037318493075308,0.005012207320355198,0.005012207320355198,0.005078514976331641,0.005012207320355198,0.005151975147209546,0.00037635213959956844,0.005012207320355198,0.0006992058987801157,0.0,0.0,0.010690984201341283,0.005012208856296667,0.0,0.010690984201341283
27,0.9471,0.9471,0.9459396929824561,0.9471,0.9463755208594327,0.9981473886461348,0.9471,0.9994,1.0,1.0,0.14673104496968734,0.9471000492572784,0.0,0.14673104496968734,0.004357624225296302,0.004357624225296302,0.004392742037114586,0.004357624225296302,0.004465316457482564,0.0003753506146576174,0.004357624225296302,0.0006992058987801157,0.0,0.0,0.01034158597778641,0.004357616148470778,0.0,0.01034158597778641
28,0.9475999999999999,0.9475999999999999,0.946453790726817,0.9475999999999999,0.9468789956442485,0.998221501114401,0.9475999999999999,0.9994,1.0,1.0,0.1432773010327207,0.9476000428199768,0.0,0.1432773010327207,0.004623610902506602,0.004623610902506602,0.004661178492913915,0.004623610902506602,0.004736670152429223,0.0003706036479290323,0.004623610902506602,0.0006992058987801157,0.0,0.0,0.010010443574417698,0.004623599503127052,0.0,0.010010443574417698
29,0.9481999999999999,0.9481999999999999,0.9470552944862156,0.9481999999999999,0.9474714183165327,0.9982892613553214,0.9481999999999999,0.9993000000000001,1.0,1.0,0.13997842744643604,0.9482000350952149,0.0,0.13997842744643604,0.004289522117905457,0.004289522117905457,0.004323348909649058,0.004289522117905457,0.004378896273087361,0.0003577267413139775,0.004289522117905457,0.0008232726023485601,0.0,0.0,0.009672138730139435,0.004289515062769417,0.0,0.009672138730139435
30,0.9494,0.9494,0.948294016290727,0.9494,0.9486925884278433,0.9983536295215336,0.9494,0.9994,1.0,1.0,0.1368082465407024,0.9494000434875488,0.0,0.1368082465407024,0.0038643671323171924,0.0038643671323171924,0.003886892671796467,0.0038643671323171924,0.003934655243519366,0.0003471690409853498,0.0038643671323171924,0.0008432740427115798,0.0,0.0,0.009310163701156605,0.0038643701650788774,0.0,0.009310163701156605
31,0.9506,0.9506,0.9495026629072681,0.9506,0.9499238819173336,0.9984173084150998,0.9506,0.9994,1.0,1.0,0.13375147842205817,0.9506000459194184,0.0,0.13375147842205817,0.0037178249316263024,0.0037178249316263024,0.003720916099234354,0.0037178249316263024,0.00376809617031175,0.0003342704653260258,0.0037178249316263024,0.0008432740427115798,0.0,0.0,0.008930025856484565,0.0037178258750739223,0.0,0.008930025856484565
32,0.9516,0.9516,0.9505119047619047,0.9516,0.9509366097844756,0.9984855739194123,0.9516,0.9994999999999999,1.0,1.0,0.13080318361268659,0.951600044965744,0.0,0.13080318361268659,0.004168666186896906,0.004168666186896906,0.00417349322634942,0.004168666186896906,0.004231555962262188,0.00030152412067692083,0.004168666186896906,0.0007071067811865778,0.0,0.0,0.008562329189787317,0.004168666850365307,0.0,0.008562329189787317
33,0.9529,0.9529,0.951843671679198,0.9529,0.9522745081169919,0.9985437528654696,0.9529,0.9994999999999999,1.0,1.0,0.12796282516735008,0.9529000341892242,0.0,0.12796282516735008,0.004121757985239904,0.004121757985239904,0.004115654403562447,0.004121757985239904,0.004155547057370192,0.0002825179051142613,0.004121757985239904,0.0007071067811865778,0.0,0.0,0.00824409618049827,0.00412176019233788,0.0,0.00824409618049827
34,0.9541000000000001,0.9541000000000001,0.9530812969924811,0.9541000000000001,0.9535039030420661,0.9985994233826613,0.9541000000000001,0.9996,1.0,1.0,0.12522702406498687,0.9541000485420227,0.0,0.12522702406498687,0.003573047252229757,0.003573047252229757,0.0035300544229954637,0.003573047252229757,0.003565931804736891,0.00026782858790224084,0.003573047252229757,0.000516397779494312,0.0,0.0,0.007993701178655869,0.0035730496277631613,0.0,0.007993701178655869
35,0.9545999999999999,0.9545999999999999,0.9535675125313283,0.9545999999999999,0.9540039279941102,0.9986556520276976,0.9545999999999999,0.9996,1.0,1.0,0.12258945355291226,0.9546000480651855,0.0,0.12258945355291226,0.003747591819348043,0.003747591819348043,0.0037070958084422017,0.003747591819348043,0.003733357984776848,0.00025756475091258906,0.003747591819348043,0.000516397779494312,0.0,0.0,0.0078036557383832925,0.003747598353761804,0.0,0.0078036557383832925
36,0.9555,0.9555,0.9545004699248121,0.9555,0.9549290191839195,0.9987032797706427,0.9555,0.9996,1.0,1.0,0.12004694276787471,0.9555000424385071,0.0,0.12004694276787471,0.003628590176179563,0.003628590176179563,0.003603032514156507,0.003628590176179563,0.0036058270798892734,0.00024464350174637964,0.003628590176179563,0.000516397779494312,0.0,0.0,0.007656667324997037,0.0036285845255348303,0.0,0.007656667324997037
37,0.9567,0.9567,0.9557380952380953,0.9567,0.956160207891147,0.9987564092978529,0.9567,0.9996,1.0,1.0,0.11760473913674432,0.9567000389099121,0.0,0.11760473913674432,0.003400980250849269,0.003400980250849269,0.003411999397453014,0.003400980250849269,0.003387377679116885,0.00023466711135173202,0.003400980250849269,0.000516397779494312,0.0,0.0,0.0075428135488311305,0.003400990794361583,0.0,0.0075428135488311305
38,0.9578,0.9578,0.9568693609022556,0.9578,0.9572758329742153,0.9988044097494096,0.9578,0.9996,1.0,1.0,0.11527135780866768,0.9578000426292419,0.0,0.11527135780866768,0.0033266599866332556,0.0033266599866332556,0.003311356843636498,0.0033266599866332556,0.0033231695519126783,0.00022845185318025026,0.0033266599866332556,0.000516397779494312,0.0,0.0,0.007458927815152525,0.003326655380743395,0.0,0.007458927815152525
39,0.9578,0.9578,0.9568615288220551,0.9578,0.9572657475971156,0.99884283728111,0.9578,0.9996,1.0,1.0,0.11304746733897211,0.957800030708313,0.0,0.11304746733897211,0.0038239014399200073,0.0038239014399200073,0.0038247355940387254,0.0038239014399200073,0.003853702956888903,0.00022919699940259237,0.0038239014399200073,0.000516397779494312,0.0,0.0,0.0073943598463781885,0.003823909016096141,0.0,0.0073943598463781885
40,0.959,0.959,0.9580623433583959,0.959,0.9584821071329179,0.9988842247206515,0.959,0.9996,1.0,1.0,0.1109211982003641,0.959000039100647,0.0,0.1109211982003641,0.0037118429085533384,0.0037118429085533384,0.003751567469764535,0.0037118429085533384,0.0037674199289874934,0.0002259513261117925,0.0037118429085533384,0.000516397779494312,0.0,0.0,0.007325651764738593,0.0037118397255375348,0.0,0.007325651764738593
41,0.9601,0.9601,0.9591857769423558,0.9601,0.9596131111884609,0.9989199943699246,0.9601,0.9996,1.0,1.0,0.10887688961016409,0.9601000487804413,0.0,0.10887688961016409,0.003604010112206827,0.003604010112206827,0.0036364458335138654,0.003604010112206827,0.003636200875523543,0.00022241551935974445,0.003604010112206827,0.000516397779494312,0.0,0.0,0.00722848534012336,0.0036040074469893307,0.0,0.00722848534012336
42,0.9612999999999999,0.9612999999999999,0.96040664160401,0.9612999999999999,0.9608368491650807,0.9989624678357985,0.9612999999999999,0.9996,1.0,1.0,0.10690636704947501,0.9613000392913819,0.0,0.10690636704947501,0.0034009802508492273,0.0034009802508492273,0.0034516239736239506,0.0034009802508492273,0.0034282358687981766,0.0002130832650644683,0.0034009802508492273,0.000516397779494312,0.0,0.0,0.00709425511931936,0.003400981447328614,0.0,0.00709425511931936
43,0.9625,0.9625,0.9616130952380952,0.9625,0.9620557010746899,0.9990022421538184,0.9625,0.9997,1.0,1.0,0.10501127865800837,0.9625000536441803,0.0,0.10501127865800837,0.003597838857487151,0.003597838857487151,0.003672405590933463,0.003597838857487151,0.003640675327611041,0.00020284591351512867,0.003597838857487151,0.00048304589153966407,0.0,0.0,0.006930562603396167,0.003597844077914845,0.0,0.006930562603396167
44,0.9634,0.9634,0.9625170739348372,0.9634,0.9629677250750243,0.9990343570780527,0.9634,0.9997,1.0,1.0,0.103194888044903,0.9634000480175018,0.0,0.103194888044903,0.0035652645218989215,0.0035652645218989215,0.0036318973072339824,0.0035652645218989215,0.0035861818337943234,0.0001934355710827422,0.0035652645218989215,0.00048304589153966407,0.0,0.0,0.006749204069743569,0.003565260230191218,0.0,0.006749204069743569
45,0.9654,0.9654,0.9645734649122808,0.9654,0.965024833915022,0.9990703500010781,0.9654,0.9997,1.0,1.0,0.10145489514717783,0.9654000341892243,0.0,0.10145489514717783,0.0036575644598254037,0.0036575644598254037,0.003766802677040802,0.0036575644598254037,0.0037227730421588463,0.0001835409131280354,0.0036575644598254037,0.00048304589153966407,0.0,0.0,0.006558472539896028,0.0036575582919051385,0.0,0.006558472539896028
46,0.9658999999999999,0.9658999999999999,0.9651054197994988,0.9658999999999999,0.9655341426469194,0.9991033213688091,0.9658999999999999,0.9997,1.0,1.0,0.09978487198199973,0.9659000515937806,0.0,0.09978487198199973,0.0038715486421958714,0.0038715486421958714,0.00396771331521736,0.0038715486421958714,0.003934292552859502,0.00017059589255056335,0.0038715486421958714,0.00048304589153966407,0.0,0.0,0.006365679964952429,0.0038715441289690535,0.0,0.006365679964952429
47,0.9667999999999999,0.9667999999999999,0.9660494987468672,0.9667999999999999,0.966446086156342,0.999126056509987,0.9667999999999999,0.9997999999999999,1.0,1.0,0.09817809514421844,0.966800057888031,0.0,0.09817809514421844,0.003852848873813328,0.003852848873813328,0.00393509406581158,0.003852848873813328,0.003914450333355189,0.00015838370642436126,0.003852848873813328,0.00042163702135583256,0.0,0.0,0.006180144934308237,0.0038528587445712543,0.0,0.006180144934308237
48,0.9674999999999999,0.9674999999999999,0.9667640977443609,0.9674999999999999,0.9671538687150969,0.9991474007680216,0.9674999999999999,0.9997999999999999,1.0,1.0,0.09662880979260582,0.9675000488758088,0.0,0.09662880979260582,0.004062019202317996,0.004062019202317996,0.004132807295162472,0.004062019202317996,0.004120598299433626,0.0001521897407449558,0.004062019202317996,0.00042163702135583256,0.0,0.0,0.006011284424587767,0.004062025600071424,0.0,0.006011284424587767
49,0.9686999999999999,0.9686999999999999,0.968000626566416,0.9686999999999999,0.968378010415392,0.9991723529277922,0.9686999999999999,0.9999,1.0,1.0,0.09513126709735212,0.9687000453472138,0.0,0.09513126709735212,0.004164666186436141,0.004164666186436141,0.004223302773617572,0.004164666186436141,0.004217131046894875,0.0001414693036357122,0.004164666186436141,0.00031622776601680807,0.0,0.0,0.005863598127704746,0.004164672996432706,0.0,0.005863598127704746
50,0.9690999999999999,0.9690999999999999,0.9684194862155389,0.9690999999999999,0.9687944047078594,0.9991945646929844,0.9690999999999999,0.9999,1.0,1.0,0.0936798608140715,0.9691000521183014,0.0,0.0936798608140715,0.0038427420765211957,0.0038427420765211957,0.0038873859775785252,0.0038427420765211957,0.003869704486902488,0.0001338866446148974,0.0038427420765211957,0.00031622776601680807,0.0,0.0,0.005736406477419719,0.0038427439613232025,0.0,0.005736406477419719
51,0.9692999999999999,0.9692999999999999,0.968608865914787,0.9692999999999999,0.9689873324409326,0.9992223430776164,0.9692999999999999,0.9999,1.0,1.0,0.09227090018428316,0.9693000495433808,0.0,0.09227090018428316,0.0034334951418181644,0.0034334951418181644,0.003486173648164883,0.0034334951418181644,0.003452117428274325,0.00012980166933090808,0.0034334951418181644,0.00031622776601680807,0.0,0.0,0.005626291710777216,0.0034335018589464797,0.0,0.005626291710777216
52,0.9699,0.9699,0.9691959586466166,0.9699,0.969599842209691,0.9992458370231203,0.9699,1.0,1.0,1.0,0.09090278987991048,0.9699000418186188,0.0,0.09090278987991048,0.00331494930412048,0.00331494930412048,0.0033934658522954226,0.00331494930412048,0.003359663036579312,0.00012529440972410113,0.00331494930412048,0.0,0.0,0.0,0.005530459612986011,0.0033149509775479884,0.0,0.005530459612986011
53,0.9702999999999999,0.9702999999999999,0.9696137218045113,0.9702999999999999,0.9700213304675881,0.9992689776956081,0.9702999999999999,1.0,1.0,1.0,0.08957423811589163,0.9703000545501709,0.0,0.08957423811589163,0.0030568684048294355,0.0030568684048294355,0.0031164101756138013,0.0030568684048294355,0.0030947652087234003,0.00012139364904928698,0.0030568684048294355,0.0,0.0,0.0,0.005446610164321809,0.0030568669628552847,0.0,0.005446610164321809
54,0.9709,0.9709,0.9702130325814536,0.9709,0.9706233588805115,0.999288145659734,0.9709,1.0,1.0,1.0,0.08828362273667736,0.970900046825409,0.0,0.08828362273667736,0.003381321240777554,0.003381321240777554,0.0034270907871789473,0.003381321240777554,0.003434662880708438,0.00011336728460064469,0.003381321240777554,0.0,0.0,0.0,0.00537193119060029,0.003381315900830922,0.0,0.00537193119060029
55,0.9714,0.9714,0.9707271303258146,0.9714,0.9711316781828975,0.999307935506757,0.9714,1.0,1.0,1.0,0.08702972401170167,0.9714000463485718,0.0,0.08702972401170167,0.0029514591494904764,0.0029514591494904764,0.0029765828604431544,0.0029514591494904764,0.002987444481030475,0.00011494046089373738,0.0029514591494904764,0.0,0.0,0.0,0.005303280349902108,0.0029514494236154445,0.0,0.005303280349902108
56,0.9715999999999999,0.9715999999999999,0.9709365601503761,0.9715999999999999,0.9713323761932511,0.999322977477676,0.9715999999999999,1.0,1.0,1.0,0.08581274163765942,0.9716000437736512,0.0,0.08581274163765942,0.002951459149490515,0.002951459149490515,0.0029816313589030277,0.002951459149490515,0.002986783007104008,0.00011275950650405152,0.002951459149490515,0.0,0.0,0.0,0.005238338952958581,0.0029514489748424786,0.0,0.005238338952958581
57,0.9718,0.9718,0.9711459899749373,0.9718,0.9715392767157021,0.9993412573220872,0.9718,1.0,1.0,1.0,0.08463345471746457,0.9718000411987304,0.0,0.08463345471746457,0.002699794230842216,0.002699794230842216,0.002721300764304483,0.002699794230842216,0.00273583077797788,0.00011385743661965084,0.002699794230842216,0.0,0.0,0.0,0.005175757439458156,0.0026997869462917104,0.0,0.005175757439458156
58,0.9718,0.9718,0.9711459899749373,0.9718,0.9715392767157021,0.9993570944036971,0.9718,1.0,1.0,1.0,0.08349183950468106,0.9718000411987304,0.0,0.08349183950468106,0.002699794230842216,0.002699794230842216,0.002721300764304483,0.002699794230842216,0.00273583077797788,0.00011130621225168066,0.002699794230842216,0.0,0.0,0.0,0.005114528023526749,0.0026997869462917104,0.0,0.005114528023526749
59,0.9722999999999999,0.9722999999999999,0.9716589912280702,0.9722999999999999,0.9720424026093168,0.9993726055980818,0.9722999999999999,1.0,1.0,1.0,0.08238647097547513,0.9723000466823578,0.0,0.08238647097547513,0.002710063549890376,0.002710063549890376,0.002741304893103409,0.002710063549890376,0.0027501277084721414,0.00010604914978764069,0.002710063549890376,0.0,0.0,0.0,0.005053503640383059,0.002710074112814748,0.0,0.005053503640383059
60,0.9725999999999999,0.9725999999999999,0.9719647556390978,0.9725999999999999,0.9723489940022038,0.9993844895180317,0.9725999999999999,1.0,1.0,1.0,0.08131573376158428,0.9726000547409057,0.0,0.08131573376158428,0.0024129281427805256,0.0024129281427805256,0.0024401738865236435,0.0024129281427805256,0.002462516932661341,0.00010776106303564959,0.0024129281427805256,0.0,0.0,0.0,0.004991229512451483,0.0024129327583136003,0.0,0.004991229512451483
61,0.9728,0.9728,0.9721752819548872,0.9728,0.9725557934415152,0.9994003293803104,0.9728,1.0,1.0,1.0,0.08027944216514973,0.9728000521659851,0.0,0.08027944216514973,0.002658320271650253,0.002658320271650253,0.002695386481867285,0.002658320271650253,0.002717146088458846,0.0001075981555820992,0.002658320271650253,0.0,0.0,0.0,0.00492641775649462,0.002658320925441966,0.0,0.00492641775649462
62,0.9734999999999999,0.9734999999999999,0.9728988095238096,0.9734999999999999,0.9732584704786781,0.9994174177801181,0.9734999999999999,1.0,1.0,1.0,0.07927893950890334,0.9735000550746917,0.0,0.07927893950890334,0.002635231383473668,0.002635231383473668,0.0026707916842220324,0.002635231383473668,0.002687447973434142,0.00010496977655314341,0.002635231383473668,0.0,0.0,0.0,0.004858469361792583,0.002635232640084646,0.0,0.004858469361792583
63,0.9738,0.9738,0.9732056704260652,0.9738,0.9735630995833354,0.9994320249584124,0.9738,1.0,1.0,1.0,0.07831535223320096,0.9738000512123108,0.0,0.07831535223320096,0.0028982753492378982,0.0028982753492378982,0.002943006427695952,0.0028982753492378982,0.002961801753141743,0.00010458080018827068,0.0028982753492378982,0.0,0.0,0.0,0.004787748541953087,0.002898273225075956,0.0,0.004787748541953087
64,0.9738999999999999,0.9738999999999999,0.9733009085213032,0.9738999999999999,0.9736625222709273,0.9994437546181316,0.9738999999999999,1.0,1.0,1.0,0.0773883072813242,0.9739000499248505,0.0,0.0773883072813242,0.002685351208149721,0.002685351208149721,0.0027378895262475957,0.002685351208149721,0.002746384029777107,0.0001027675558904597,0.002685351208149721,0.0,0.0,0.0,0.004714986846361679,0.002685351656056337,0.0,0.004714986846361679
65,0.9741,0.9741,0.9735092418546365,0.9741,0.9738753582942474,0.9994591160487423,0.9741,1.0,1.0,1.0,0.07649543922681698,0.9741000473499298,0.0,0.07649543922681698,0.0024698178070457293,0.0024698178070457293,0.002513656956694514,0.0024698178070457293,0.0025068287889568265,0.00009964597563558033,0.0024698178070457293,0.0,0.0,0.0,0.00464076693745297,0.002469820331965511,0.0,0.00464076693745297
66,0.9743,0.9743,0.973718671679198,0.9743,0.9740832441882243,0.9994695256240579,0.9743,1.0,1.0,1.0,0.07563353455638513,0.9743000507354737,0.0,0.07563353455638513,0.0022632326929023874,0.0022632326929023874,0.002289327745561091,0.0022632326929023874,0.002282769860265605,0.00009811146906420494,0.0022632326929023874,0.0,0.0,0.0,0.004564999970217296,0.002263227257197472,0.0,0.004564999970217296
67,0.9747999999999999,0.9747999999999999,0.9742416979949875,0.9747999999999999,0.9745862953729111,0.9994816893591374,0.9747999999999999,1.0,1.0,1.0,0.07479919544798522,0.9748000562191009,0.0,0.07479919544798522,0.0024404006956964433,0.0024404006956964433,0.0024715762387805154,0.0024404006956964433,0.002456361534762658,0.00009984814899822998,0.0024404006956964433,0.0,0.0,0.0,0.0044871161300771255,0.002440396414470486,0.0,0.0044871161300771255
68,0.9749000000000001,0.9749000000000001,0.9743458646616542,0.9749000000000001,0.9746873414274022,0.999493174695988,0.9749000000000001,1.0,1.0,1.0,0.07398930882601086,0.9749000549316407,0.0,0.07398930882601086,0.002514402955419459,0.002514402955419459,0.002552861032820499,0.002514402955419459,0.0025308779835380756,0.00009916270793449045,0.002514402955419459,0.0,0.0,0.0,0.0044063977498938894,0.0025143982396917874,0.0,0.0044063977498938894
69,0.9753000000000001,0.9753000000000001,0.9747457706766918,0.9753000000000001,0.9750961408644798,0.9995010116984823,0.9753000000000001,1.0,1.0,1.0,0.07320095405058427,0.9753000557422637,0.0,0.07320095405058427,0.002668749186833131,0.002668749186833131,0.0027186344679884624,0.002668749186833131,0.0026876382244136366,0.00009801380635182496,0.002668749186833131,0.0,0.0,0.0,0.004322141281903068,0.0026687426215743107,0.0,0.004322141281903068
70,0.9756,0.9756,0.9750515350877194,0.9756,0.9754019069369967,0.9995108993662841,0.9756,1.0,1.0,1.0,0.07243191820229232,0.9756000518798829,0.0,0.07243191820229232,0.002633122354417568,0.002633122354417568,0.0026745403396572125,0.002633122354417568,0.002637036023569805,0.00009876399032947777,0.002633122354417568,0.0,0.0,0.0,0.0042339743308458045,0.002633117126921492,0.0,0.0042339743308458045
71,0.9757999999999999,0.9757999999999999,0.9752609649122806,0.9757999999999999,0.9756100720966308,0.9995190743289927,0.9757999999999999,1.0,1.0,1.0,0.07168125089407187,0.9758000493049621,0.0,0.07168125089407187,0.0028596814119369895,0.0028596814119369895,0.0029091515170330765,0.0028596814119369895,0.002873405737533,0.00009868800446697612,0.0028596814119369895,0.0,0.0,0.0,0.0041421655927343344,0.002859672848688437,0.0,0.0041421655927343344
72,0.9761,0.9761,0.9755745614035088,0.9761,0.9759170016088448,0.9995253828023065,0.9761,1.0,1.0,1.0,0.07094927773954138,0.9761000454425812,0.0,0.07094927773954138,0.0025582111805800005,0.0025582111805800005,0.0025908597908739523,0.0025582111805800005,0.002571155968720886,0.00009606830643158866,0.0025582111805800005,0.0,0.0,0.0,0.004047836258270302,0.002558205168356944,0.0,0.004047836258270302
73,0.976,0.976,0.9754692982456141,0.976,0.9758172363901378,0.9995355758155704,0.976,1.0,1.0,1.0,0.07023696527519355,0.9760000467300415,0.0,0.07023696527519355,0.002538591035287973,0.002538591035287973,0.0025667905435986663,0.002538591035287973,0.002552500887306801,0.00009680423280550465,0.002538591035287973,0.0,0.0,0.0,0.003953119979181893,0.0025385844402323623,0.0,0.003953119979181893
74,0.976,0.976,0.9754682017543861,0.976,0.9758181376195946,0.9995438043713539,0.976,1.0,1.0,1.0,0.06954499291393945,0.9760000526905059,0.0,0.06954499291393945,0.002494438257849295,0.002494438257849295,0.002522995762155164,0.002494438257849295,0.0025111263769340524,0.00009514140923127281,0.002494438257849295,0.0,0.0,0.0,0.003860164721119775,0.002494430038015118,0.0,0.003860164721119775
75,0.976,0.976,0.9754682017543861,0.976,0.975817753279917,0.9995511894710353,0.976,1.0,1.0,1.0,0.06887351369293819,0.9760000526905059,0.0,0.06887351369293819,0.002309401076758519,0.002309401076758519,0.00233070477008421,0.002309401076758519,0.002326718918785404,0.00009446368235171228,0.002309401076758519,0.0,0.0,0.0,0.003770569468244124,0.002309394286039834,0.0,0.003770569468244124
76,0.9761,0.9761,0.9755634398496241,0.9761,0.9759172595320207,0.9995599651357505,0.9761,1.0,1.0,1.0,0.06822211026473138,0.9761000514030457,0.0,0.06822211026473138,0.002601281735350231,0.002601281735350231,0.0026315843396879464,0.002601281735350231,0.002637029405120514,0.00009220773574883823,0.002601281735350231,0.0,0.0,0.0,0.003684965964883582,0.0026012719222846107,0.0,0.003684965964883582
77,0.9763999999999999,0.9763999999999999,0.9758781328320802,0.9763999999999999,0.9762259473183429,0.9995679101867087,0.9763999999999999,1.0,1.0,1.0,0.067590154993154,0.9764000475406647,0.0,0.067590154993154,0.0025033311140691505,0.0025033311140691505,0.0025280087325951503,0.0025033311140691505,0.0025377241908237868,0.00009104366638320985,0.0025033311140691505,0.0,0.0,0.0,0.003603159900179665,0.0025033232239676942,0.0,0.003603159900179665
78,0.9765,0.9765,0.975982299498747,0.9765,0.9763268617351134,0.99957597783692,0.9765,1.0,1.0,1.0,0.0669767670951638,0.9765000462532043,0.0,0.0669767670951638,0.0026352313834736565,0.0026352313834736565,0.0026659996510689093,0.0026352313834736565,0.0026715387338614076,0.00009073537404154979,0.0026352313834736565,0.0,0.0,0.0,0.0035248403622649633,0.0026352213309128367,0.0,0.0035248403622649633
79,0.9766999999999999,0.9766999999999999,0.9761817042606517,0.9766999999999999,0.976532139042382,0.9995814874282478,0.9766999999999999,1.0,1.0,1.0,0.06638084925099931,0.9767000496387481,0.0,0.06638084925099931,0.002710063549890393,0.002710063549890393,0.0027467188712910736,0.002710063549890393,0.002755677097732055,0.00008735718648254873,0.002710063549890393,0.0,0.0,0.0,0.003449808286905798,0.002710049186499673,0.0,0.003449808286905798
80,0.9766999999999999,0.9766999999999999,0.9761817042606517,0.9766999999999999,0.9765321254983442,0.9995891321375536,0.9766999999999999,1.0,1.0,1.0,0.06580128976373152,0.9767000436782837,0.0,0.06580128976373152,0.002626785107312756,0.002626785107312756,0.0026661186550928427,0.002626785107312756,0.0026708504835934246,0.00008554336110269319,0.002626785107312756,0.0,0.0,0.0,0.0033781157739147852,0.0026267742317780045,0.0,0.0033781157739147852
81,0.9772000000000001,0.9772000000000001,0.9767058270676692,0.9772000000000001,0.9770405993763248,0.9995952936277626,0.9772000000000001,1.0,1.0,1.0,0.06523729242473543,0.977200049161911,0.0,0.06523729242473543,0.002347575581554545,0.002347575581554545,0.002382356359753087,0.002347575581554545,0.0023860106830635463,0.00008469775309640168,0.002347575581554545,0.0,0.0,0.0,0.003310070377896316,0.002347574132706597,0.0,0.003310070377896316
82,0.9773,0.9773,0.9768099937343357,0.9773,0.9771464006094593,0.9996030693269582,0.9773,1.0,1.0,1.0,0.06468836048140536,0.9773000478744507,0.0,0.06468836048140536,0.002359378449224846,0.002359378449224846,0.002394066061116837,0.002359378449224846,0.002400922666986658,0.00008226013216883098,0.002359378449224846,0.0,0.0,0.0,0.003246035735592144,0.0023593769851672918,0.0,0.003246035735592144
83,0.9775,0.9775,0.9770194235588973,0.9775,0.9773466735811102,0.9996099844151154,0.9775,1.0,1.0,1.0,0.06415428828071287,0.97750004529953,0.0,0.06415428828071287,0.002460803843372233,0.002460803843372233,0.002501419970980368,0.002460803843372233,0.002504626009931244,0.00008039021277069078,0.002460803843372233,0.0,0.0,0.0,0.0031864294654793657,0.002460800420120905,0.0,0.0031864294654793657
84,0.9776,0.9776,0.9771235902255639,0.9776,0.9774530641450727,0.9996158866506601,0.9776,1.0,1.0,1.0,0.06363499368989448,0.9776000440120697,0.0,0.06363499368989448,0.0023190036174568153,0.0023190036174568153,0.002358163500337345,0.0023190036174568153,0.002358033721430685,0.00007948787879968074,0.0023190036174568153,0.0,0.0,0.0,0.0031314629310205924,0.0023190011774989546,0.0,0.0031314629310205924
85,0.9779,0.9779,0.9774293546365914,0.9779,0.9777586681211426,0.9996197555228477,0.9779,1.0,1.0,1.0,0.06313050057759548,0.9779000461101532,0.0,0.06313050057759548,0.0020789954839350528,0.0020789954839350528,0.0021216016016775813,0.0020789954839350528,0.0021217465808785864,0.00007637822826771035,0.0020789954839350528,0.0,0.0,0.0,0.0030808334677119233,0.0020789910165939117,0.0,0.0030808334677119233
86,0.978,0.978,0.9775245927318295,0.978,0.9778581285676722,0.9996258085835862,0.978,1.0,1.0,1.0,0.0626407036917688,0.9780000448226929,0.0,0.0626407036917688,0.00205480466765635,0.00205480466765635,0.0021010084593419236,0.00205480466765635,0.0021005396126561045,0.00007703060474999976,0.00205480466765635,0.0,0.0,0.0,0.0030339583115705517,0.0020548007742801325,0.0,0.0030339583115705517
87,0.9781000000000001,0.9781000000000001,0.9776298558897244,0.9781000000000001,0.9779592333836732,0.9996308171307348,0.9781000000000001,1.0,1.0,1.0,0.06216533054467952,0.9781000435352325,0.0,0.06216533054467952,0.002024845673131657,0.002024845673131657,0.002073957111998092,0.002024845673131657,0.0020705076675273043,0.00007615653178499701,0.002024845673131657,0.0,0.0,0.0,0.0029900303658989026,0.0020248424992737103,0.0,0.0029900303658989026
88,0.9783,0.9783,0.9778392857142858,0.9783,0.9781669174602825,0.9996357291001322,0.9783,1.0,1.0,1.0,0.06170343080158264,0.9783000409603119,0.0,0.06170343080158264,0.002162817093001136,0.002162817093001136,0.0022209488008168706,0.002162817093001136,0.002215461964888345,0.00007474953036146962,0.002162817093001136,0.0,0.0,0.0,0.0029484134503229495,0.0021628106822880085,0.0,0.0029484134503229495
89,0.9783999999999999,0.9783999999999999,0.9779434523809524,0.9783999999999999,0.9782676813842535,0.9996411571271036,0.9783999999999999,1.0,1.0,1.0,0.061253539045181035,0.9784000396728516,0.0,0.061253539045181035,0.002170509412813328,0.002170509412813328,0.002229312469488632,0.002170509412813328,0.0022219579989776004,0.0000734702483241211,0.002170509412813328,0.0,0.0,0.0,0.0029086428854213303,0.002170502827100455,0.0,0.0029086428854213303
90,0.9783999999999999,0.9783999999999999,0.9779434523809524,0.9783999999999999,0.9782676813842535,0.9996441368073515,0.9783999999999999,1.0,1.0,1.0,0.060813946966177555,0.9784000396728516,0.0,0.060813946966177555,0.002170509412813328,0.002170509412813328,0.002229312469488632,0.002170509412813328,0.0022219579989776004,0.00007311422801023685,0.002170509412813328,0.0,0.0,0.0,0.0028704758570041846,0.002170502827100455,0.0,0.0028704758570041846
91,0.9785999999999999,0.9785999999999999,0.9781528822055139,0.9785999999999999,0.9784737829581077,0.9996478178641054,0.9785999999999999,1.0,1.0,1.0,0.06038308178372975,0.9786000370979309,0.0,0.06038308178372975,0.001955050439815344,0.001955050439815344,0.002007964086488671,0.001955050439815344,0.001994968574983408,0.00007231007158352673,0.001955050439815344,0.0,0.0,0.0,0.0028338584230226354,0.0019550455944279985,0.0,0.0028338584230226354
92,0.9791000000000001,0.9791000000000001,0.9786558583959899,0.9791000000000001,0.9789760756547243,0.999651574546333,0.9791000000000001,1.0,1.0,1.0,0.05995980097647632,0.9791000425815582,0.0,0.05995980097647632,0.0014491376746189578,0.0014491376746189578,0.0014787255864167174,0.0014491376746189578,0.0014842313513370483,0.00007081282105959096,0.0014491376746189578,0.0,0.0,0.0,0.0027989728410211957,0.0014491363841298923,0.0,0.0027989728410211957
93,0.9791000000000001,0.9791000000000001,0.9786558583959899,0.9791000000000001,0.9789760756547243,0.9996568423481456,0.9791000000000001,1.0,1.0,1.0,0.0595436215014194,0.9791000425815582,0.0,0.0595436215014194,0.0014491376746189578,0.0014491376746189578,0.0014787255864167174,0.0014491376746189578,0.0014842313513370483,0.00007119317595544627,0.0014491376746189578,0.0,0.0,0.0,0.002765926295537497,0.0014491363841298923,0.0,0.002765926295537497
94,0.9794,0.9794,0.9789594298245614,0.9794,0.9792771849114228,0.9996615035351148,0.9794,1.0,1.0,1.0,0.05913468711207276,0.9794000446796417,0.0,0.05913468711207276,0.001505545305418157,0.001505545305418157,0.0015487872619408926,0.001505545305418157,0.0015389399032923867,0.0000702377126520889,0.001505545305418157,0.0,0.0,0.0,0.002734701882427966,0.0015055470369511599,0.0,0.002734701882427966
95,0.9795,0.9795,0.979063596491228,0.9795,0.9793779602452846,0.9996657904707451,0.9795,1.0,1.0,1.0,0.05873345355854816,0.9795000433921814,0.0,0.05873345355854816,0.0016499158227686011,0.0016499158227686011,0.001698369177737391,0.0016499158227686011,0.0016831001660788485,0.0000683733557271818,0.0016499158227686011,0.0,0.0,0.0,0.0027051482930872976,0.0016499166577811201,0.0,0.0027051482930872976
96,0.9795999999999999,0.9795999999999999,0.979158834586466,0.9795999999999999,0.979477446395,0.9996697830036059,0.9795999999999999,1.0,1.0,1.0,0.05834055497086218,0.9796000421047211,0.0,0.05834055497086218,0.0015055453054181568,0.0015055453054181568,0.0015597221914236585,0.0015055453054181568,0.0015394653757743522,0.00006895814001100416,0.0015055453054181568,0.0,0.0,0.0,0.002677076951483333,0.0015055487964841436,0.0,0.002677076951483333
97,0.9795999999999999,0.9795999999999999,0.979158834586466,0.9795999999999999,0.979477446395,0.999673673101432,0.9795999999999999,1.0,1.0,1.0,0.057956267775816826,0.9796000421047211,0.0,0.057956267775816826,0.0015055453054181568,0.0015055453054181568,0.0015597221914236585,0.0015055453054181568,0.0015394653757743522,0.0000689360415709996,0.0015055453054181568,0.0,0.0,0.0,0.002650297580492267,0.0015055487964841436,0.0,0.002650297580492267
98,0.9795999999999999,0.9795999999999999,0.979158834586466,0.9795999999999999,0.979477446395,0.9996770928327736,0.9795999999999999,1.0,1.0,1.0,0.057580387092726414,0.9796000421047211,0.0,0.057580387092726414,0.0015055453054181568,0.0015055453054181568,0.0015597221914236585,0.0015055453054181568,0.0015394653757743522,0.00006799142393675994,0.0015055453054181568,0.0,0.0,0.0,0.002624700745144186,0.0015055487964841436,0.0,0.002624700745144186
99,0.9795,0.9795,0.9790546679197994,0.9795,0.9793763181311539,0.9996813776976559,0.9795,1.0,1.0,1.0,0.05721217816724833,0.9795000433921814,0.0,0.05721217816724833,0.0017159383568311768,0.0017159383568311768,0.0017773869481826675,0.0017159383568311768,0.0017498520996189165,0.00006513080033323443,0.0017159383568311768,0.0,0.0,0.0,0.0026001488413919817,0.0017159374924037008,0.0,0.0026001488413919817
100,0.9794,0.9794,0.9789494047619047,0.9794,0.9792696597418542,0.9996837877085527,0.9794,1.0,1.0,1.0,0.05685068478909526,0.9794000446796417,0.0,0.05685068478909526,0.001776388345929901,0.001776388345929901,0.001844153023494601,0.001776388345929901,0.0018171951711872737,0.00006411831901170788,0.001776388345929901,0.0,0.0,0.0,0.002576532222035532,0.0017763870993201699,0.0,0.002576532222035532
101,0.9795999999999999,0.9795999999999999,0.979158834586466,0.9795999999999999,0.9794755401139472,0.9996878199936203,0.9795999999999999,1.0,1.0,1.0,0.05649497869467203,0.9796000480651855,0.0,0.05649497869467203,0.0017763883459299063,0.0017763883459299063,0.0018452836008211783,0.0017763883459299063,0.0018156359668824386,0.00006345659857620765,0.0017763883459299063,0.0,0.0,0.0,0.0025536394170143943,0.0017763900818779678,0.0,0.0025536394170143943
102,0.9800000000000001,0.9800000000000001,0.9795487155388471,0.9800000000000001,0.9798747430605672,0.999690365217502,0.9800000000000001,1.0,1.0,1.0,0.05614438849236664,0.9800000548362732,0.0,0.05614438849236664,0.0019436506316150978,0.0019436506316150978,0.002020988932170582,0.0019436506316150978,0.001980901968130519,0.00006459547650079619,0.0019436506316150978,0.0,0.0,0.0,0.0025313058655425536,0.0019436528669028825,0.0,0.0025313058655425536
103,0.9802,0.9802,0.9797492167919799,0.9802,0.9800791079451686,0.9996953925645803,0.9802,1.0,1.0,1.0,0.05579867669833628,0.9802000522613525,0.0,0.05579867669833628,0.001932183566158608,0.001932183566158608,0.00200315950365666,0.001932183566158608,0.0019613714097645577,0.00006289899299363211,0.001932183566158608,0.0,0.0,0.0,0.002509438227389461,0.001932185425345059,0.0,0.002509438227389461
104,0.9803,0.9803,0.9798444548872179,0.9803,0.980178594094884,0.9996988868860219,0.9803,1.0,1.0,1.0,0.055457898592744005,0.9803000509738922,0.0,0.055457898592744005,0.0017029386365926488,0.0017029386365926488,0.001786907790546983,0.0017029386365926488,0.0017346986812917535,0.00006242837502512558,0.0017029386365926488,0.0,0.0,0.0,0.002488080963020615,0.0017029447128233378,0.0,0.002488080963020615
105,0.9803,0.9803,0.9798444548872179,0.9803,0.980178594094884,0.999701382931686,0.9803,1.0,1.0,1.0,0.055122495042684336,0.9803000509738922,0.0,0.055122495042684336,0.0017029386365926488,0.0017029386365926488,0.001786907790546983,0.0017029386365926488,0.0017346986812917535,0.00006185013536727221,0.0017029386365926488,0.0,0.0,0.0,0.0024673527107026043,0.0017029447128233378,0.0,0.0024673527107026043
106,0.9804,0.9804,0.9799497180451127,0.9804,0.9802783593135906,0.9997065332850695,0.9804,1.0,1.0,1.0,0.054792783251552755,0.9804000496864319,0.0,0.054792783251552755,0.0016465452046971311,0.0016465452046971311,0.001727129067743666,0.0016465452046971311,0.0016741761216296687,0.00006263462625820927,0.0016465452046971311,0.0,0.0,0.0,0.002447419392775703,0.001646550552691319,0.0,0.002447419392775703
107,0.9804,0.9804,0.9799497180451127,0.9804,0.9802783593135906,0.9997105794665586,0.9804,1.0,1.0,1.0,0.05446904669710777,0.9804000496864319,0.0,0.05446904669710777,0.0016465452046971311,0.0016465452046971311,0.001727129067743666,0.0016465452046971311,0.0016741761216296687,0.00006296846034476013,0.0016465452046971311,0.0,0.0,0.0,0.002428455053130809,0.001646550552691319,0.0,0.002428455053130809
108,0.9803,0.9803,0.9798455513784461,0.9803,0.9801725549502954,0.9997129839195791,0.9803,1.0,1.0,1.0,0.0541512244028727,0.9803000450134277,0.0,0.0541512244028727,0.0016363916944844817,0.0016363916944844817,0.0017231513417221677,0.0016363916944844817,0.0016681541476899773,0.00006197255603131707,0.0016363916944844817,0.0,0.0,0.0,0.002410520554754553,0.0016363969332179116,0.0,0.002410520554754553
109,0.9803,0.9803,0.9798355263157894,0.9803,0.9801656632707927,0.9997170214631156,0.9803,1.0,1.0,1.0,0.053839073273041535,0.9803000450134277,0.0,0.053839073273041535,0.0016363916944844817,0.0016363916944844817,0.0017112856072215399,0.0016363916944844817,0.001660267184403884,0.00006160853153833125,0.0016363916944844817,0.0,0.0,0.0,0.0023935902728825713,0.0016363969332179116,0.0,0.0023935902728825713
110,0.9803,0.9803,0.9798355263157894,0.9803,0.9801656632707927,0.9997197882341566,0.9803,1.0,1.0,1.0,0.05353217880333784,0.9803000450134277,0.0,0.05353217880333784,0.0016363916944844817,0.0016363916944844817,0.0017112856072215399,0.0016363916944844817,0.001660267184403884,0.00006186695629550821,0.0016363916944844817,0.0,0.0,0.0,0.002377637968215172,0.0016363969332179116,0.0,0.002377637968215172
111,0.9804,0.9804,0.9799407894736841,0.9804,0.9802653490470252,0.9997229396918754,0.9804,1.0,1.0,1.0,0.05323014109881539,0.9804000437259675,0.0,0.05323014109881539,0.0015776212754932328,0.0015776212754932328,0.0016501779421301535,0.0015776212754932328,0.0016004868974117737,0.00006243030409083496,0.0015776212754932328,0.0,0.0,0.0,0.0023624965860499056,0.0015776261519164694,0.0,0.0023624965860499056
112,0.9804999999999999,0.9804999999999999,0.9800449561403509,0.9804999999999999,0.9803663457073174,0.9997287440409337,0.9804999999999999,1.0,1.0,1.0,0.05293267917532727,0.9805000483989715,0.0,0.05293267917532727,0.0015811388300841945,0.0015811388300841945,0.001647654592285628,0.0015811388300841945,0.0015984646080068735,0.00006297181172516506,0.0015811388300841945,0.0,0.0,0.0,0.0023482342514833604,0.00158114360517378,0.0,0.0023482342514833604
113,0.9804999999999999,0.9804999999999999,0.9800449561403509,0.9804999999999999,0.9803664770167536,0.9997303551437987,0.9804999999999999,1.0,1.0,1.0,0.052639759174662015,0.9805000483989715,0.0,0.052639759174662015,0.001433720877840434,0.001433720877840434,0.0014941594858180803,0.001433720877840434,0.0014504223554249504,0.00006274131264009428,0.001433720877840434,0.0,0.0,0.0,0.002334831316109673,0.0014337255157279996,0.0,0.002334831316109673
114,0.9804999999999999,0.9804999999999999,0.9800449561403509,0.9804999999999999,0.9803664770167536,0.9997326024777824,0.9804999999999999,1.0,1.0,1.0,0.05235152950592272,0.9805000483989715,0.0,0.05235152950592272,0.001433720877840434,0.001433720877840434,0.0014941594858180803,0.001433720877840434,0.0014504223554249504,0.0000616102186209987,0.001433720877840434,0.0,0.0,0.0,0.0023224295843505337,0.0014337255157279996,0.0,0.0023224295843505337
115,0.9805999999999999,0.9805999999999999,0.9801491228070175,0.9805999999999999,0.9804671886368984,0.9997354664809421,0.9805999999999999,1.0,1.0,1.0,0.05206823368059713,0.9806000471115113,0.0,0.05206823368059713,0.001577621275493234,0.001577621275493234,0.0016456232113220648,0.001577621275493234,0.0015967494006627325,0.0000619380605660611,0.001577621275493234,0.0,0.0,0.0,0.0023110801634433297,0.0015776236331862062,0.0,0.0023110801634433297
116,0.9805999999999999,0.9805999999999999,0.9801491228070175,0.9805999999999999,0.9804671886368984,0.9997396109559696,0.9805999999999999,1.0,1.0,1.0,0.05179009822989995,0.9806000471115113,0.0,0.05179009822989995,0.001577621275493234,0.001577621275493234,0.0016456232113220648,0.001577621275493234,0.0015967494006627325,0.00006166540042579696,0.001577621275493234,0.0,0.0,0.0,0.0023008113111630153,0.0015776236331862062,0.0,0.0023008113111630153
117,0.9807,0.9807,0.9802532894736842,0.9807,0.9805727071260109,0.9997421453635059,0.9807,1.0,1.0,1.0,0.05151713043452757,0.9807000458240509,0.0,0.05151713043452757,0.0016363916944844778,0.0016363916944844778,0.0017007808215630904,0.0016363916944844778,0.0016544229388546026,0.00006115879049177662,0.0016363916944844778,0.0,0.0,0.0,0.0022914827765203793,0.00163639410023724,0.0,0.0022914827765203793
118,0.9808999999999999,0.9808999999999999,0.9804537907268169,0.9808999999999999,0.980771545667281,0.9997449954702443,0.9808999999999999,1.0,1.0,1.0,0.051249124348984966,0.9809000432491303,0.0,0.051249124348984966,0.0018529256146249703,0.0018529256146249703,0.0019252165897974832,0.0018529256146249703,0.0018719546170309722,0.00006104338709536,0.0018529256146249703,0.0,0.0,0.0,0.002282996712492546,0.001852925348809516,0.0,0.002282996712492546
119,0.9810000000000001,0.9810000000000001,0.9805590538847117,0.9810000000000001,0.9808767061418623,0.9997463891414002,0.9810000000000001,1.0,1.0,1.0,0.05098569625214985,0.9810000419616699,0.0,0.05098569625214985,0.0016329931618554539,0.0016329931618554539,0.0016960865433457329,0.0016329931618554539,0.0016392092953820248,0.0000619869404401976,0.0016329931618554539,0.0,0.0,0.0,0.0022751802331392947,0.0016329964713194614,0.0,0.0022751802331392947
120,0.9811,0.9811,0.9806542919799499,0.9811,0.9809762270156023,0.9997505262872106,0.9811,1.0,1.0,1.0,0.05072632175487304,0.9811000466346741,0.0,0.05072632175487304,0.0015951314818673846,0.0015951314818673846,0.001658603420863944,0.0015951314818673846,0.0015985764756692566,0.00006249310517186431,0.0015951314818673846,0.0,0.0,0.0,0.00226790191158241,0.0015951329500677582,0.0,0.00226790191158241
121,0.9811,0.9811,0.9806542919799499,0.9811,0.9809762270156023,0.9997541438883191,0.9811,1.0,1.0,1.0,0.05047054266068564,0.9811000466346741,0.0,0.05047054266068564,0.0015951314818673846,0.0015951314818673846,0.001658603420863944,0.0015951314818673846,0.0015985764756692566,0.00006247532269901996,0.0015951314818673846,0.0,0.0,0.0,0.002261218966041875,0.0015951329500677582,0.0,0.002261218966041875
122,0.9811,0.9811,0.9806542919799499,0.9811,0.9809761301934741,0.9997556619821604,0.9811,1.0,1.0,1.0,0.05021805759522985,0.9811000525951385,0.0,0.05021805759522985,0.0015238839267549928,0.0015238839267549928,0.0015908334385835283,0.0015238839267549928,0.0015238343522409115,0.00006204852620445645,0.0015238839267549928,0.0,0.0,0.0,0.0022551646223673344,0.0015238825604831476,0.0,0.0022551646223673344
123,0.9811,0.9811,0.9806542919799499,0.9811,0.9809761301934741,0.999758049705999,0.9811,1.0,1.0,1.0,0.049968728917900315,0.9811000525951385,0.0,0.049968728917900315,0.0015238839267549928,0.0015238839267549928,0.0015908334385835283,0.0015238839267549928,0.0015238343522409115,0.00006166066933564129,0.0015238839267549928,0.0,0.0,0.0,0.0022497704047333015,0.0015238825604831476,0.0,0.0022497704047333015
124,0.9812,0.9812,0.9807584586466165,0.9812,0.9810744650516592,0.999761304334719,0.9812,1.0,1.0,1.0,0.04972266644566513,0.9812000513076782,0.0,0.04972266644566513,0.0014757295747452423,0.0014757295747452423,0.0015420553869200844,0.0014757295747452423,0.0014842184513341686,0.00006117012115638714,0.0014757295747452423,0.0,0.0,0.0,0.002245198224870984,0.001475730321592434,0.0,0.002245198224870984
125,0.9812,0.9812,0.9807584586466165,0.9812,0.9810744650516592,0.9997612955891217,0.9812,1.0,1.0,1.0,0.04948001659455221,0.9812000513076782,0.0,0.04948001659455221,0.0014757295747452423,0.0014757295747452423,0.0015420553869200844,0.0014757295747452423,0.0014842184513341686,0.00006084100046822308,0.0014757295747452423,0.0,0.0,0.0,0.0022413049697622136,0.001475730321592434,0.0,0.0022413049697622136
126,0.9813000000000001,0.9813000000000001,0.9808637218045113,0.9813000000000001,0.981174066015169,0.9997625352473628,0.9813000000000001,1.0,1.0,1.0,0.04924095081176113,0.9813000500202179,0.0,0.04924095081176113,0.00149443411809733,0.00149443411809733,0.001557447207161258,0.00149443411809733,0.001499273783620821,0.00005988648343966509,0.00149443411809733,0.0,0.0,0.0,0.0022380954202505824,0.0014944352632957326,0.0,0.0022380954202505824
127,0.9813000000000001,0.9813000000000001,0.9808637218045113,0.9813000000000001,0.981174066015169,0.9997653030537779,0.9813000000000001,1.0,1.0,1.0,0.049005558767438895,0.9813000500202179,0.0,0.049005558767438895,0.00149443411809733,0.00149443411809733,0.001557447207161258,0.00149443411809733,0.001499273783620821,0.000060089959191442785,0.00149443411809733,0.0,0.0,0.0,0.002235383668417744,0.0014944352632957326,0.0,0.002235383668417744
128,0.9814,0.9814,0.9809678884711779,0.9814,0.9812795845749435,0.9997669319211988,0.9814,1.0,1.0,1.0,0.04877378133949048,0.9814000487327575,0.0,0.04877378133949048,0.0015776212754932413,0.0015776212754932413,0.0016459458449813137,0.0015776212754932413,0.0015866212199477955,0.00005997356344836691,0.0015776212754932413,0.0,0.0,0.0,0.002233007851222531,0.0015776211143643413,0.0,0.002233007851222531
129,0.9815999999999999,0.9815999999999999,0.9811773182957394,0.9815999999999999,0.9814800705160819,0.9997711011089929,0.9815999999999999,1.0,1.0,1.0,0.04854550328582071,0.9816000461578369,0.0,0.04854550328582071,0.0015776212754932317,0.0015776212754932317,0.0016421375543657331,0.0015776212754932317,0.0015869129271837096,0.00005901608060033192,0.0015776212754932317,0.0,0.0,0.0,0.002230907934618164,0.001577622793512638,0.0,0.002230907934618164
130,0.9815999999999999,0.9815999999999999,0.9811773182957394,0.9815999999999999,0.9814800705160819,0.9997743741566367,0.9815999999999999,1.0,1.0,1.0,0.048320524294090395,0.9816000461578369,0.0,0.048320524294090395,0.0015776212754932317,0.0015776212754932317,0.0016421375543657331,0.0015776212754932317,0.0015869129271837096,0.00005745518554939576,0.0015776212754932317,0.0,0.0,0.0,0.0022290276859923143,0.001577622793512638,0.0,0.0022290276859923143
131,0.9818,0.9818,0.9813867481203008,0.9818,0.9816804080717798,0.9997766141614035,0.9818,1.0,1.0,1.0,0.048098778208315936,0.9818000495433807,0.0,0.048098778208315936,0.0016193277068654874,0.0016193277068654874,0.0016885503231400365,0.0016193277068654874,0.0016290397690688564,0.000058045652766979526,0.0016193277068654874,0.0,0.0,0.0,0.0022273807076703196,0.0016193387592000337,0.0,0.0022273807076703196
132,0.9818999999999999,0.9818999999999999,0.9814909147869674,0.9818999999999999,0.9817812510013608,0.9997783586798669,0.9818999999999999,1.0,1.0,1.0,0.04788016843115513,0.9819000482559204,0.0,0.04788016843115513,0.0014491376746189435,0.0014491376746189435,0.001513356395311648,0.0014491376746189435,0.0014599193433809483,0.000057343906661170054,0.0014491376746189435,0.0,0.0,0.0,0.002225986377030856,0.0014491505514511256,0.0,0.002225986377030856
133,0.9818999999999999,0.9818999999999999,0.9814909147869674,0.9818999999999999,0.9817812510013608,0.9997792290718767,0.9818999999999999,1.0,1.0,1.0,0.0476646734954818,0.9819000482559204,0.0,0.0476646734954818,0.0014491376746189435,0.0014491376746189435,0.001513356395311648,0.0014491376746189435,0.0014599193433809483,0.000057243760469708886,0.0014491376746189435,0.0,0.0,0.0,0.0022248601903774225,0.0014491505514511256,0.0,0.0022248601903774225
134,0.9821,0.9821,0.9816992481203007,0.9821,0.9819828005560721,0.9997817387666463,0.9821,1.0,1.0,1.0,0.047452351806759704,0.9821000516414642,0.0,0.047452351806759704,0.0013703203194062887,0.0013703203194062887,0.0014291174705870118,0.0013703203194062887,0.0013788838281491359,0.00005728747111579445,0.0013703203194062887,0.0,0.0,0.0,0.002224072419213836,0.0013703268420786172,0.0,0.002224072419213836
135,0.9821,0.9821,0.9816992481203007,0.9821,0.9819828005560721,0.9997834892239924,0.9821,1.0,1.0,1.0,0.04724313153796507,0.9821000516414642,0.0,0.04724313153796507,0.0013703203194062887,0.0013703203194062887,0.0014291174705870118,0.0013703203194062887,0.0013788838281491359,0.00005732434890483535,0.0013703203194062887,0.0,0.0,0.0,0.0022235519737680847,0.0013703268420786172,0.0,0.0022235519737680847
136,0.9821,0.9821,0.9816992481203007,0.9821,0.9819828005560721,0.9997862629432441,0.9821,1.0,1.0,1.0,0.04703694145464542,0.9821000516414642,0.0,0.04703694145464542,0.0013703203194062887,0.0013703203194062887,0.0014291174705870118,0.0013703203194062887,0.0013788838281491359,0.00005675716940996714,0.0013703203194062887,0.0,0.0,0.0,0.0022232418269810183,0.0013703268420786172,0.0,0.0022232418269810183
137,0.9821,0.9821,0.9816992481203007,0.9821,0.9819828005560721,0.9997871527895515,0.9821,1.0,1.0,1.0,0.04683364219817515,0.9821000516414642,0.0,0.04683364219817515,0.0013703203194062887,0.0013703203194062887,0.0014291174705870118,0.0013703203194062887,0.0013788838281491359,0.00005802673519149021,0.0013703203194062887,0.0,0.0,0.0,0.0022231518812648437,0.0013703268420786172,0.0,0.0022231518812648437
138,0.9821,0.9821,0.9816992481203007,0.9821,0.9819828005560721,0.9997886502860764,0.9821,1.0,1.0,1.0,0.0466330716848823,0.9821000516414642,0.0,0.0466330716848823,0.0013703203194062887,0.0013703203194062887,0.0014291174705870118,0.0013703203194062887,0.0013788838281491359,0.00005707834940928725,0.0013703203194062887,0.0,0.0,0.0,0.0022231331442849112,0.0013703268420786172,0.0,0.0022231331442849112
139,0.9821,0.9821,0.9816992481203007,0.9821,0.9819828005560721,0.9997894091424939,0.9821,1.0,1.0,1.0,0.04643511903098725,0.9821000516414642,0.0,0.04643511903098725,0.0013703203194062887,0.0013703203194062887,0.0014291174705870118,0.0013703203194062887,0.0013788838281491359,0.00005682463044966937,0.0013703203194062887,0.0,0.0,0.0,0.0022231270019245457,0.0013703268420786172,0.0,0.0022231270019245457
140,0.982,0.982,0.9815950814536342,0.982,0.9818820263352226,0.9997904203053649,0.982,1.0,1.0,1.0,0.04623965120350075,0.9820000529289246,0.0,0.04623965120350075,0.0013333333333333398,0.0013333333333333398,0.0013951010191287228,0.0013333333333333398,0.0013462875100432611,0.00005604034957051153,0.0013333333333333398,0.0,0.0,0.0,0.0022230351126665236,0.0013333410025290575,0.0,0.0022230351126665236
141,0.982,0.982,0.9815950814536342,0.982,0.9818820263352226,0.9997913028224554,0.982,1.0,1.0,1.0,0.046046619723356344,0.9820000529289246,0.0,0.046046619723356344,0.0013333333333333398,0.0013333333333333398,0.0013951010191287228,0.0013333333333333398,0.0013462875100432611,0.00005534100374126451,0.0013333333333333398,0.0,0.0,0.0,0.0022228101504355347,0.0013333410025290575,0.0,0.0022228101504355347
142,0.9821,0.9821,0.9817003446115289,0.9821,0.9819816272987325,0.999791941124322,0.9821,1.0,1.0,1.0,0.04585601944438771,0.9821000576019288,0.0,0.04585601944438771,0.0011972189997378581,0.0011972189997378581,0.0012552025449241054,0.0011972189997378581,0.0012076384263209076,0.0000557109081749035,0.0011972189997378581,0.0,0.0,0.0,0.0022224535945503544,0.0011972196281876586,0.0,0.0022224535945503544
143,0.9822,0.9822,0.9818056077694235,0.9822,0.9820810226146304,0.9997934406915949,0.9822,1.0,1.0,1.0,0.0456678334189518,0.9822000563144684,0.0,0.0456678334189518,0.0012292725943057249,0.0012292725943057249,0.001283191696738796,0.0012292725943057249,0.0012412390073513377,0.00005553184001885539,0.0012292725943057249,0.0,0.0,0.0,0.0022219499486892482,0.0012292718530340751,0.0,0.0022219499486892482
144,0.9823000000000001,0.9823000000000001,0.9819097744360903,0.9823000000000001,0.9821817919763658,0.9997930525177889,0.9823000000000001,1.0,1.0,1.0,0.04548204874938931,0.982300055027008,0.0,0.04548204874938931,0.001159501808728402,0.001159501808728402,0.0012138613283570803,0.001159501808728402,0.001167079701310472,0.00005561279815761828,0.001159501808728402,0.0,0.0,0.0,0.002221452378336813,0.0011595023022708151,0.0,0.002221452378336813
145,0.9823000000000001,0.9823000000000001,0.9819097744360903,0.9823000000000001,0.9821817919763658,0.9997950618487925,0.9823000000000001,1.0,1.0,1.0,0.045298630465710865,0.982300055027008,0.0,0.045298630465710865,0.001159501808728402,0.001159501808728402,0.0012138613283570803,0.001159501808728402,0.001167079701310472,0.00005495747731144142,0.001159501808728402,0.0,0.0,0.0,0.002220968340113541,0.0011595023022708151,0.0,0.002220968340113541
146,0.9823000000000001,0.9823000000000001,0.9819097744360903,0.9823000000000001,0.9821817919763658,0.9997964583527089,0.9823000000000001,1.0,1.0,1.0,0.04511755494609357,0.982300055027008,0.0,0.04511755494609357,0.001159501808728402,0.001159501808728402,0.0012138613283570803,0.001159501808728402,0.001167079701310472,0.00005485683963787384,0.001159501808728402,0.0,0.0,0.0,0.0022206146707145612,0.0011595023022708151,0.0,0.0022206146707145612
147,0.9823999999999999,0.9823999999999999,0.9820050125313283,0.9823999999999999,0.9822813258932511,0.9997984676837127,0.9823999999999999,1.0,1.0,1.0,0.044938778021679275,0.9824000537395478,0.0,0.044938778021679275,0.0014298407059684924,0.0014298407059684924,0.0014726786098718803,0.0014298407059684924,0.0014370471007574227,0.000053015975724958254,0.0014298407059684924,0.0,0.0,0.0,0.0022204164750343107,0.0014298389718490074,0.0,0.0022204164750343107
148,0.9822,0.9822,0.9818056077694235,0.9822,0.9820810248265353,0.999799615368304,0.9822,1.0,1.0,1.0,0.044762225054446006,0.9822000503540039,0.0,0.044762225054446006,0.0015491933384829538,0.0015491933384829538,0.0015981057304382672,0.0015491933384829538,0.0015534318678718738,0.00005206790552991947,0.0015491933384829538,0.0,0.0,0.0,0.0022203930449252707,0.0015491990430309844,0.0,0.0022203930449252707
149,0.9822,0.9822,0.9818045112781955,0.9822,0.9820872379967192,0.9998005704047465,0.9822,1.0,1.0,1.0,0.04458788077084335,0.9822000503540039,0.0,0.04458788077084335,0.001619327706865466,0.001619327706865466,0.001678967108093349,0.001619327706865466,0.001631902547444059,0.00005275291980398649,0.001619327706865466,0.0,0.0,0.0,0.002220425103351933,0.0016193313975654525,0.0,0.002220425103351933
150,0.9823000000000001,0.9823000000000001,0.9819008458646616,0.9823000000000001,0.9821854526095735,0.99980132822579,0.9823000000000001,1.0,1.0,1.0,0.04441569721829928,0.9823000490665436,0.0,0.04441569721829928,0.0017669811040931676,0.0017669811040931676,0.0018328922952669374,0.0017669811040931676,0.0017843769879261162,0.000051961118543010016,0.0017669811040931676,0.0,0.0,0.0,0.002220533681565084,0.001766980843308964,0.0,0.002220533681565084
151,0.9822,0.9822,0.9817966791979951,0.9822,0.9820847461736755,0.9998018188085848,0.9822,1.0,1.0,1.0,0.04424563639242468,0.9822000503540039,0.0,0.04424563639242468,0.0018135294011647142,0.0018135294011647142,0.0018796508046296382,0.0018135294011647142,0.0018332405305571651,0.0000499559875227112,0.0018135294011647142,0.0,0.0,0.0,0.00222064686195871,0.0018135279638816651,0.0,0.00222064686195871
152,0.9822,0.9822,0.9817966791979951,0.9822,0.9820847461736755,0.9998030515186151,0.9822,1.0,1.0,1.0,0.044077652238987935,0.9822000503540039,0.0,0.044077652238987935,0.0018135294011647142,0.0018135294011647142,0.0018796508046296382,0.0018135294011647142,0.0018332405305571651,0.00005021074904953104,0.0018135294011647142,0.0,0.0,0.0,0.0022208262586398925,0.0018135279638816651,0.0,0.0022208262586398925
153,0.9822,0.9822,0.9817966791979951,0.9822,0.9820847461736755,0.9998050563271166,0.9822,1.0,1.0,1.0,0.043911790770064164,0.9822000503540039,0.0,0.043911790770064164,0.0018135294011647142,0.0018135294011647142,0.0018796508046296382,0.0018135294011647142,0.0018332405305571651,0.000049660825643018915,0.0018135294011647142,0.0,0.0,0.0,0.002221074214634901,0.0018135279638816651,0.0,0.002221074214634901
154,0.9823999999999999,0.9823999999999999,0.9819960839598997,0.9823999999999999,0.9822850172721198,0.9998054263553604,0.9823999999999999,1.0,1.0,1.0,0.043748008580173546,0.9824000477790833,0.0,0.043748008580173546,0.0020655911179772845,0.0020655911179772845,0.0021217760480225435,0.0020655911179772845,0.0020807669403398025,0.000048728246604237775,0.0020655911179772845,0.0,0.0,0.0,0.002221398641176624,0.0020655869679160827,0.0,0.002221398641176624
155,0.9824999999999999,0.9824999999999999,0.9821013471177945,0.9824999999999999,0.9823844125880179,0.9998074419802071,0.9824999999999999,1.0,1.0,1.0,0.043586296022813845,0.9825000464916229,0.0,0.043586296022813845,0.002013840995599092,0.002013840995599092,0.0020690633471862232,0.002013840995599092,0.002031017361531709,0.000045776011055956135,0.002013840995599092,0.0,0.0,0.0,0.0022218221903887985,0.002013838088532029,0.0,0.0022218221903887985
156,0.9827,0.9827,0.982311873433584,0.9827,0.9825833331323348,0.9998090701932604,0.9827,1.0,1.0,1.0,0.04342659002546251,0.9827000439167023,0.0,0.04342659002546251,0.002057506581601463,0.002057506581601463,0.0021210592563997922,0.002057506581601463,0.0020761056819907173,0.00004540959199529896,0.002057506581601463,0.0,0.0,0.0,0.002222419189663786,0.0020575026238118864,0.0,0.002222419189663786
157,0.9827,0.9827,0.982311873433584,0.9827,0.9825833331323348,0.9998095687596399,0.9827,1.0,1.0,1.0,0.04326882661701406,0.9827000439167023,0.0,0.04326882661701406,0.002057506581601463,0.002057506581601463,0.0021210592563997922,0.002057506581601463,0.0020761056819907173,0.00004579308193894076,0.002057506581601463,0.0,0.0,0.0,0.002223195373116819,0.0020575026238118864,0.0,0.002223195373116819
158,0.9827,0.9827,0.982311873433584,0.9827,0.9825833331323348,0.999811066637171,0.9827,1.0,1.0,1.0,0.04311290842640615,0.9827000439167023,0.0,0.04311290842640615,0.002057506581601463,0.002057506581601463,0.0021210592563997922,0.002057506581601463,0.0020761056819907173,0.00004451428485295368,0.002057506581601463,0.0,0.0,0.0,0.0022241451804994984,0.0020575026238118864,0.0,0.0022241451804994984
159,0.9827,0.9827,0.982311873433584,0.9827,0.9825833331323348,0.9998125383855552,0.9827,1.0,1.0,1.0,0.042958790587226944,0.9827000439167023,0.0,0.042958790587226944,0.002057506581601463,0.002057506581601463,0.0021210592563997922,0.002057506581601463,0.0020761056819907173,0.00004391700062034647,0.002057506581601463,0.0,0.0,0.0,0.0022252568488607843,0.0020575026238118864,0.0,0.0022252568488607843
160,0.9827,0.9827,0.982311873433584,0.9827,0.9825833331323348,0.9998134463774248,0.9827,1.0,1.0,1.0,0.04280635421878505,0.9827000439167023,0.0,0.04280635421878505,0.002057506581601463,0.002057506581601463,0.0021210592563997922,0.002057506581601463,0.0020761056819907173,0.000042070124743154746,0.002057506581601463,0.0,0.0,0.0,0.002226557313257628,0.0020575026238118864,0.0,0.002226557313257628
161,0.9829000000000001,0.9829000000000001,0.9825123746867167,0.9829000000000001,0.9827824917164214,0.9998140773500743,0.9829000000000001,1.0,1.0,1.0,0.04265563358241772,0.9829000413417817,0.0,0.04265563358241772,0.0019119507199600037,0.0019119507199600037,0.0019708793065480795,0.0019119507199600037,0.0019275207090570816,0.000040818870122857393,0.0019119507199600037,0.0,0.0,0.0,0.0022279371626780556,0.0019119503514575284,0.0,0.0022279371626780556
162,0.9829000000000001,0.9829000000000001,0.9825123746867167,0.9829000000000001,0.9827824917164214,0.9998146968520111,0.9829000000000001,1.0,1.0,1.0,0.042506531254637624,0.9829000413417817,0.0,0.042506531254637624,0.0019119507199600037,0.0019119507199600037,0.0019708793065480795,0.0019119507199600037,0.0019275207090570816,0.000041185246940489,0.0019119507199600037,0.0,0.0,0.0,0.002229378026571053,0.0019119503514575284,0.0,0.002229378026571053
163,0.9829000000000001,0.9829000000000001,0.9825123746867167,0.9829000000000001,0.9827824917164214,0.9998155856629445,0.9829000000000001,1.0,1.0,1.0,0.042359037589030105,0.9829000413417817,0.0,0.042359037589030105,0.0019119507199600037,0.0019119507199600037,0.0019708793065480795,0.0019119507199600037,0.0019275207090570816,0.00004090605700439443,0.0019119507199600037,0.0,0.0,0.0,0.0022308192717811173,0.0019119503514575284,0.0,0.0022308192717811173
164,0.9829000000000001,0.9829000000000001,0.9825123746867167,0.9829000000000001,0.9827824917164214,0.9998163239220457,0.9829000000000001,1.0,1.0,1.0,0.04221314593411747,0.9829000413417817,0.0,0.04221314593411747,0.0019119507199600037,0.0019119507199600037,0.0019708793065480795,0.0019119507199600037,0.0019275207090570816,0.00004056533038612253,0.0019119507199600037,0.0,0.0,0.0,0.0022322903394821634,0.0019119503514575284,0.0,0.0022322903394821634
165,0.9829000000000001,0.9829000000000001,0.9825123746867167,0.9829000000000001,0.9827824917164214,0.9998173155229739,0.9829000000000001,1.0,1.0,1.0,0.04206876380362039,0.9829000413417817,0.0,0.04206876380362039,0.0019119507199600037,0.0019119507199600037,0.0019708793065480795,0.0019119507199600037,0.0019275207090570816,0.00003990380637608318,0.0019119507199600037,0.0,0.0,0.0,0.0022337638262425194,0.0019119503514575284,0.0,0.0022337638262425194
166,0.983,0.983,0.9826165413533834,0.983,0.982888021457146,0.9998184458240156,0.983,1.0,1.0,1.0,0.041925844261087364,0.9830000460147857,0.0,0.041925844261087364,0.002000000000000006,0.002000000000000006,0.0020616381404153835,0.002000000000000006,0.0020225337267619553,0.00003913409771312756,0.002000000000000006,0.0,0.0,0.0,0.0022352573646602114,0.002000004053179997,0.0,0.0022352573646602114
167,0.9832000000000001,0.9832000000000001,0.9828248746867168,0.9832000000000001,0.9830893804481974,0.9998186973684564,0.9832000000000001,1.0,1.0,1.0,0.04178432009043568,0.9832000434398651,0.0,0.04178432009043568,0.00204396129556747,0.00204396129556747,0.002114617716675884,0.00204396129556747,0.002064838632407557,0.000038206245099462414,0.00204396129556747,0.0,0.0,0.0,0.0022367975953540274,0.0020439634937653916,0.0,0.0022367975953540274
168,0.9832000000000001,0.9832000000000001,0.9828248746867168,0.9832000000000001,0.9830893804481974,0.999820675012437,0.9832000000000001,1.0,1.0,1.0,0.041644162375690644,0.9832000434398651,0.0,0.041644162375690644,0.00204396129556747,0.00204396129556747,0.002114617716675884,0.00204396129556747,0.002064838632407557,0.00003746419656663975,0.00204396129556747,0.0,0.0,0.0,0.0022383399520201673,0.0020439634937653916,0.0,0.0022383399520201673
169,0.9832000000000001,0.9832000000000001,0.9828248746867168,0.9832000000000001,0.9830893804481974,0.9998216784650846,0.9832000000000001,1.0,1.0,1.0,0.04150534378201535,0.9832000434398651,0.0,0.04150534378201535,0.00204396129556747,0.00204396129556747,0.002114617716675884,0.00204396129556747,0.002064838632407557,0.00003778426544607786,0.00204396129556747,0.0,0.0,0.0,0.0022399116012822447,0.0020439634937653916,0.0,0.0022399116012822447
170,0.9833000000000001,0.9833000000000001,0.9829290413533835,0.9833000000000001,0.9831951750400141,0.9998222990023953,0.9833000000000001,1.0,1.0,1.0,0.04136785536476893,0.9833000421524047,0.0,0.04136785536476893,0.0020027758514400027,0.0020027758514400027,0.002063312696039218,0.0020027758514400027,0.002020082904148209,0.00003730648999724282,0.0020027758514400027,0.0,0.0,0.0,0.0022415622182135582,0.0020027788355570578,0.0,0.0022415622182135582
171,0.9833000000000001,0.9833000000000001,0.9829290413533835,0.9833000000000001,0.9831951750400141,0.9998227916559381,0.9833000000000001,1.0,1.0,1.0,0.041231655401997754,0.9833000421524047,0.0,0.041231655401997754,0.0020027758514400027,0.0020027758514400027,0.002063312696039218,0.0020027758514400027,0.002020082904148209,0.00003728365136945144,0.0020027758514400027,0.0,0.0,0.0,0.0022432234428362207,0.0020027788355570578,0.0,0.0022432234428362207
172,0.9833999999999999,0.9833999999999999,0.9830332080200501,0.9833999999999999,0.9832956022671894,0.9998239320113124,0.9833999999999999,1.0,1.0,1.0,0.041096683003554464,0.9834000408649445,0.0,0.041096683003554464,0.00201108041719981,0.00201108041719981,0.00207517148486501,0.00201108041719981,0.002032224365701035,0.00003700133555243498,0.00201108041719981,0.0,0.0,0.0,0.0022449264375496445,0.0020110828462936545,0.0,0.0022449264375496445
173,0.9834999999999999,0.9834999999999999,0.9831284461152883,0.9834999999999999,0.983395132350255,0.9998244452621716,0.9834999999999999,1.0,1.0,1.0,0.040962905556443704,0.9835000455379486,0.0,0.040962905556443704,0.0020682789409985206,0.0020682789409985206,0.0021315340437875487,0.0020682789409985206,0.0020890104051306782,0.00003662390298114239,0.0020682789409985206,0.0,0.0,0.0,0.002246671352732708,0.0020682843333510326,0.0,0.002246671352732708
174,0.9836,0.9836,0.9832326127819548,0.9836,0.9834955019819587,0.9998245870684068,0.9836,1.0,1.0,1.0,0.04083024363414992,0.9836000502109528,0.0,0.04083024363414992,0.002118699810942766,0.002118699810942766,0.002188031723557742,0.002118699810942766,0.0021430064642479255,0.00003677373222538548,0.002118699810942766,0.0,0.0,0.0,0.00224845834023113,0.00211870754313861,0.0,0.00224845834023113
175,0.9836,0.9836,0.9832326127819548,0.9836,0.9834955019819587,0.9998245811555699,0.9836,1.0,1.0,1.0,0.04069866657437859,0.9836000502109528,0.0,0.04069866657437859,0.002118699810942766,0.002118699810942766,0.002188031723557742,0.002118699810942766,0.0021430064642479255,0.00003479636395280461,0.002118699810942766,0.0,0.0,0.0,0.002250312393192616,0.00211870754313861,0.0,0.002250312393192616
176,0.9836,0.9836,0.9832326127819548,0.9836,0.9834955019819587,0.9998255709591121,0.9836,1.0,1.0,1.0,0.04056815555347039,0.9836000502109528,0.0,0.04056815555347039,0.002118699810942766,0.002118699810942766,0.002188031723557742,0.002118699810942766,0.0021430064642479255,0.00003536891220941151,0.002118699810942766,0.0,0.0,0.0,0.002252221374035781,0.00211870754313861,0.0,0.002252221374035781
177,0.9837999999999999,0.9837999999999999,0.9834320175438597,0.9837999999999999,0.9836954213008606,0.9998268277275411,0.9837999999999999,1.0,1.0,1.0,0.04043876420050718,0.9838000535964966,0.0,0.04043876420050718,0.0020439612955674624,0.0020439612955674624,0.0021202252327822356,0.0020439612955674624,0.0020665114350964576,0.00003512108722177674,0.0020439612955674624,0.0,0.0,0.0,0.0022542330939799905,0.0020439732141973176,0.0,0.0022542330939799905
178,0.9837999999999999,0.9837999999999999,0.9834320175438597,0.9837999999999999,0.9836954213008606,0.9998278468739968,0.9837999999999999,1.0,1.0,1.0,0.040310413687472985,0.9838000535964966,0.0,0.040310413687472985,0.0020439612955674624,0.0020439612955674624,0.0021202252327822356,0.0020439612955674624,0.0020665114350964576,0.00003436188013913489,0.0020439612955674624,0.0,0.0,0.0,0.002256261849841932,0.0020439732141973176,0.0,0.002256261849841932
179,0.9837999999999999,0.9837999999999999,0.9834309210526315,0.9837999999999999,0.9837015444740752,0.9998280712539167,0.9837999999999999,1.0,1.0,1.0,0.04018312346405407,0.9838000535964966,0.0,0.04018312346405407,0.0020976176963403135,0.0020976176963403135,0.0021880943964712523,0.0020976176963403135,0.0021172693791445185,0.00003404060071302808,0.0020976176963403135,0.0,0.0,0.0,0.002258358243268695,0.0020976279461737885,0.0,0.002258358243268695
180,0.984,0.984,0.9836392543859649,0.984,0.9839072193703057,0.9998281844792507,0.984,1.0,1.0,1.0,0.04005680215883754,0.9840000569820404,0.0,0.04005680215883754,0.002108185106778941,0.002108185106778941,0.0021963974496773163,0.002108185106778941,0.0021273599627305464,0.00003374020884723243,0.002108185106778941,0.0,0.0,0.0,0.0022604743871665225,0.00210819566210364,0.0,0.0022604743871665225
181,0.984,0.984,0.9836292293233082,0.984,0.9839006747901907,0.9998284266237265,0.984,1.0,1.0,1.0,0.039931445561022835,0.984000051021576,0.0,0.039931445561022835,0.0021602468994693104,0.0021602468994693104,0.0022410933554663985,0.0021602468994693104,0.002181775799392812,0.000034102737043148816,0.0021602468994693104,0.0,0.0,0.0,0.0022626317327190558,0.002160255876021691,0.0,0.0022626317327190558
182,0.984,0.984,0.9836292293233082,0.984,0.9839006747901907,0.999829166680214,0.984,1.0,1.0,1.0,0.03980705304880389,0.984000051021576,0.0,0.03980705304880389,0.0021602468994693104,0.0021602468994693104,0.0022410933554663985,0.0021602468994693104,0.002181775799392812,0.00003419663987655763,0.0021602468994693104,0.0,0.0,0.0,0.002264788476621655,0.002160255876021691,0.0,0.002264788476621655
183,0.984,0.984,0.9836292293233082,0.984,0.9839006747901907,0.9998302851295364,0.984,1.0,1.0,1.0,0.03968362430247846,0.984000051021576,0.0,0.03968362430247846,0.0021602468994693104,0.0021602468994693104,0.0022410933554663985,0.0021602468994693104,0.002181775799392812,0.0000348236975225636,0.0021602468994693104,0.0,0.0,0.0,0.002266993754758814,0.002160255876021691,0.0,0.002266993754758814
184,0.984,0.984,0.9836292293233082,0.984,0.9839006747901907,0.9998310254593855,0.984,1.0,1.0,1.0,0.039561108163351545,0.984000051021576,0.0,0.039561108163351545,0.0021602468994693104,0.0021602468994693104,0.0022410933554663985,0.0021602468994693104,0.002181775799392812,0.0000352172943671319,0.0021602468994693104,0.0,0.0,0.0,0.0022692010471585624,0.002160255876021691,0.0,0.0022692010471585624
185,0.9841,0.9841,0.983733395989975,0.9841,0.9840010976088072,0.9998311289037483,0.9841,1.0,1.0,1.0,0.03943958669939627,0.9841000497341156,0.0,0.03943958669939627,0.0021317702607092652,0.0021317702607092652,0.0022157383169683904,0.0021317702607092652,0.0021533089912414084,0.00003596014254378067,0.0021317702607092652,0.0,0.0,0.0,0.002271418981749213,0.0021317788526595827,0.0,0.002271418981749213
186,0.9842000000000001,0.9842000000000001,0.9838375626566416,0.9842000000000001,0.9841018729426692,0.9998320107664711,0.9842000000000001,1.0,1.0,1.0,0.039318969153604895,0.9842000544071198,0.0,0.039318969153604895,0.0019321835661585893,0.0019321835661585893,0.0020115821366672197,0.0019321835661585893,0.0019546716399659937,0.000036305036579883395,0.0019321835661585893,0.0,0.0,0.0,0.002273613948132806,0.0019321826833171218,0.0,0.002273613948132806
187,0.9843,0.9843,0.9839428258145363,0.9843,0.984201268258567,0.9998324929846747,0.9843,1.0,1.0,1.0,0.039199268937547785,0.9843000531196594,0.0,0.039199268937547785,0.0017669811040931347,0.0017669811040931347,0.0018424974840053638,0.0017669811040931347,0.0017930079097542055,0.000036630573034300295,0.0017669811040931347,0.0,0.0,0.0,0.0022757879309652273,0.0017669827173663413,0.0,0.0022757879309652273
188,0.9843999999999999,0.9843999999999999,0.9840380639097746,0.9843999999999999,0.9843008021754522,0.9998339737520177,0.9843999999999999,1.0,1.0,1.0,0.03908046272670073,0.9844000518321991,0.0,0.03908046272670073,0.00183787316694536,0.00183787316694536,0.001912465398822682,0.00183787316694536,0.0018626082254609823,0.00003575951992330729,0.00183787316694536,0.0,0.0,0.0,0.002277876275850815,0.0018378747295094743,0.0,0.002277876275850815
189,0.9845,0.9845,0.9841333020050126,0.9845,0.9844003635753401,0.9998348527819798,0.9845,1.0,1.0,1.0,0.0389625215602766,0.9845000565052032,0.0,0.0389625215602766,0.0018408935028645438,0.0018408935028645438,0.0019133059381420698,0.0018408935028645438,0.0018618527825949689,0.000035216937822314763,0.0018408935028645438,0.0,0.0,0.0,0.002279895699457898,0.001840894985147347,0.0,0.002279895699457898
190,0.9846,0.9846,0.9842374686716792,0.9846,0.9845010180427248,0.9998349823554895,0.9846,1.0,1.0,1.0,0.03884546639684608,0.984600055217743,0.0,0.03884546639684608,0.0018973665961010326,0.0018973665961010326,0.0019677322202842082,0.0018973665961010326,0.0019144653277504634,0.00003533400116576986,0.0018973665961010326,0.0,0.0,0.0,0.002281804230150957,0.001897367997955492,0.0,0.002281804230150957
191,0.9846,0.9846,0.9842374686716792,0.9846,0.9845010180427248,0.9998353548354876,0.9846,1.0,1.0,1.0,0.03872926448816229,0.984600055217743,0.0,0.03872926448816229,0.0018973665961010326,0.0018973665961010326,0.0019677322202842082,0.0018973665961010326,0.0019144653277504634,0.0000356333198222128,0.0018973665961010326,0.0,0.0,0.0,0.002283634641387612,0.001897367997955492,0.0,0.002283634641387612
192,0.9846,0.9846,0.9842374686716792,0.9846,0.9845010180427248,0.9998358631828381,0.9846,1.0,1.0,1.0,0.03861396592452006,0.984600055217743,0.0,0.03861396592452006,0.0018973665961010326,0.0018973665961010326,0.0019677322202842082,0.0018973665961010326,0.0019144653277504634,0.00003560180580583086,0.0018973665961010326,0.0,0.0,0.0,0.0022853157972703465,0.001897367997955492,0.0,0.0022853157972703465
193,0.9846,0.9846,0.9842374686716792,0.9846,0.9845010180427248,0.9998368558191407,0.9846,1.0,1.0,1.0,0.03849955594622215,0.984600055217743,0.0,0.03849955594622215,0.0018973665961010326,0.0018973665961010326,0.0019677322202842082,0.0018973665961010326,0.0019144653277504634,0.00003574181619305463,0.0018973665961010326,0.0,0.0,0.0,0.002286870664930507,0.001897367997955492,0.0,0.002286870664930507
194,0.9846999999999999,0.9846999999999999,0.9843427318295739,0.9846999999999999,0.9846007114041966,0.9998375881654049,0.9846999999999999,1.0,1.0,1.0,0.03838603523197355,0.984700059890747,0.0,0.03838603523197355,0.0018885620632287368,0.0018885620632287368,0.0019527972951536552,0.0018885620632287368,0.0019055060374692403,0.00003539470272322177,0.0018885620632287368,0.0,0.0,0.0,0.002288271877322931,0.0018885626468093126,0.0,0.002288271877322931
195,0.9846999999999999,0.9846999999999999,0.9843427318295739,0.9846999999999999,0.9846007114041966,0.9998375881654049,0.9846999999999999,1.0,1.0,1.0,0.03827345155183072,0.984700059890747,0.0,0.03827345155183072,0.0018885620632287368,0.0018885620632287368,0.0019527972951536552,0.0018885620632287368,0.0019055060374692403,0.00003539470272322177,0.0018885620632287368,0.0,0.0,0.0,0.002289498502432482,0.0018885626468093126,0.0,0.002289498502432482
196,0.9847999999999999,0.9847999999999999,0.984437969924812,0.9847999999999999,0.9847002371370506,0.9998375812171943,0.9847999999999999,1.0,1.0,1.0,0.038161729695245596,0.9848000586032868,0.0,0.038161729695245596,0.0017511900715418602,0.0017511900715418602,0.001824865020776306,0.0017511900715418602,0.0017702903487915066,0.00003509806109930104,0.0017511900715418602,0.0,0.0,0.0,0.0022905343309159846,0.0017511917295743274,0.0,0.0022905343309159846
197,0.9847999999999999,0.9847999999999999,0.984437969924812,0.9847999999999999,0.9847002371370506,0.9998376934071542,0.9847999999999999,1.0,1.0,1.0,0.03805097443991258,0.9848000586032868,0.0,0.03805097443991258,0.0017511900715418602,0.0017511900715418602,0.001824865020776306,0.0017511900715418602,0.0017702903487915066,0.00003454761636551871,0.0017511900715418602,0.0,0.0,0.0,0.00229137685264538,0.0017511917295743274,0.0,0.00229137685264538
198,0.9849,0.9849,0.9845421365914786,0.9849,0.9848063176030498,0.9998387121726034,0.9849,1.0,1.0,1.0,0.037941108730316774,0.9849000573158264,0.0,0.037941108730316774,0.0015238839267550052,0.0015238839267550052,0.001581535747087339,0.0015238839267550052,0.001527615674942872,0.00003473977964393087,0.0015238839267550052,0.0,0.0,0.0,0.0022919817916061606,0.0015238890793956028,0.0,0.0022919817916061606
199,0.985,0.985,0.9846373746867167,0.985,0.9849058515199351,0.999839712138123,0.985,1.0,1.0,1.0,0.03783216063222525,0.985000056028366,0.0,0.03783216063222525,0.0015634719199411201,0.0015634719199411201,0.0016239285645534669,0.0015634719199411201,0.0015713867575704939,0.00003408903079617975,0.0015634719199411201,0.0,0.0,0.0,0.0022923757269296594,0.0015634772064248958,0.0,0.0022923757269296594
200,0.985,0.985,0.9846373746867167,0.985,0.9849058515199351,0.9998403232754687,0.985,1.0,1.0,1.0,0.037724191301428775,0.985000056028366,0.0,0.037724191301428775,0.0015634719199411201,0.0015634719199411201,0.0016239285645534669,0.0015634719199411201,0.0015713867575704939,0.00003276291203215519,0.0015634719199411201,0.0,0.0,0.0,0.002292517711188846,0.0015634772064248958,0.0,0.002292517711188846
201,0.9850999999999999,0.9850999999999999,0.9847326127819549,0.9850999999999999,0.9850053816030007,0.9998410821318862,0.9850999999999999,1.0,1.0,1.0,0.03761711568246703,0.9851000607013702,0.0,0.03761711568246703,0.0015238839267550106,0.0015238839267550106,0.001591357245185989,0.0015238839267550106,0.001531616475616974,0.000032232903846623914,0.0015238839267550106,0.0,0.0,0.0,0.0022923701894405043,0.0015238869063847178,0.0,0.0022923701894405043
202,0.9850999999999999,0.9850999999999999,0.9847326127819549,0.9850999999999999,0.9850053816030007,0.9998415856017742,0.9850999999999999,1.0,1.0,1.0,0.03751095117786053,0.9851000607013702,0.0,0.03751095117786053,0.0015238839267550106,0.0015238839267550106,0.001591357245185989,0.0015238839267550106,0.001531616475616974,0.000032606077249137214,0.0015238839267550106,0.0,0.0,0.0,0.0022919109595128575,0.0015238869063847178,0.0,0.0022919109595128575
203,0.9850999999999999,0.9850999999999999,0.9847326127819549,0.9850999999999999,0.9850053816030007,0.99984182774625,0.9850999999999999,1.0,1.0,1.0,0.037405735783733005,0.9851000607013702,0.0,0.037405735783733005,0.0015238839267550106,0.0015238839267550106,0.001591357245185989,0.0015238839267550106,0.001531616475616974,0.00003248117936998855,0.0015238839267550106,0.0,0.0,0.0,0.0022911517472614636,0.0015238869063847178,0.0,0.0022911517472614636
204,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998430959853921,0.9852000000000001,1.0,1.0,1.0,0.037301483942257005,0.9852000594139099,0.0,0.037301483942257005,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.00003283550813400525,0.0015491933384829653,0.0,0.0,0.0,0.00229004426163068,0.0015491964780448462,0.0,0.00229004426163068
205,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998442342700186,0.9852000000000001,1.0,1.0,1.0,0.037198191377657515,0.9852000594139099,0.0,0.037198191377657515,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.00003241660618838792,0.0015491933384829653,0.0,0.0,0.0,0.00228859098380205,0.0015491964780448462,0.0,0.00228859098380205
206,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998450934646768,0.9852000000000001,1.0,1.0,1.0,0.03709579495980092,0.9852000594139099,0.0,0.03709579495980092,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.00003239539118364989,0.0015491933384829653,0.0,0.0,0.0,0.002286773538553571,0.0015491964780448462,0.0,0.002286773538553571
207,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998457031856421,0.9852000000000001,1.0,1.0,1.0,0.03699438382747509,0.9852000594139099,0.0,0.03699438382747509,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.000031414960454225945,0.0015491933384829653,0.0,0.0,0.0,0.0022845406722470326,0.0015491964780448462,0.0,0.0022845406722470326
208,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.999846193768437,0.9852000000000001,1.0,1.0,1.0,0.03689393278312582,0.9852000594139099,0.0,0.03689393278312582,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.00003190167601553308,0.0015491933384829653,0.0,0.0,0.0,0.0022819706640441364,0.0015491964780448462,0.0,0.0022819706640441364
209,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998469526248546,0.9852000000000001,1.0,1.0,1.0,0.03679444768576032,0.9852000594139099,0.0,0.03679444768576032,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.000032097128575118096,0.0015491933384829653,0.0,0.0,0.0,0.0022789874257661126,0.0015491964780448462,0.0,0.0022789874257661126
210,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998465752673937,0.9852000000000001,1.0,1.0,1.0,0.03669591865300329,0.9852000594139099,0.0,0.03669591865300329,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.000032170431951003014,0.0015491933384829653,0.0,0.0,0.0,0.0022755625120282766,0.0015491964780448462,0.0,0.0022755625120282766
211,0.9852000000000001,0.9852000000000001,0.9848378759398496,0.9852000000000001,0.9851049893389018,0.9998473153238813,0.9852000000000001,1.0,1.0,1.0,0.036598354192127404,0.9852000594139099,0.0,0.036598354192127404,0.0015491933384829653,0.0015491933384829653,0.0016137755396710962,0.0015491933384829653,0.001555827606439687,0.00003190132296761697,0.0015491933384829653,0.0,0.0,0.0,0.0022717754915574863,0.0015491964780448462,0.0,0.0022717754915574863
212,0.9853,0.9853,0.9849420426065162,0.9853,0.9852108034725957,0.9998468174118695,0.9853,1.0,1.0,1.0,0.03650177277357469,0.9853000581264496,0.0,0.03650177277357469,0.0014181364924121748,0.0014181364924121748,0.001480142241477013,0.0014181364924121748,0.0014192513750841199,0.00003110227841574457,0.0014181364924121748,0.0,0.0,0.0,0.002267559448855319,0.0014181397166600552,0.0,0.002267559448855319
213,0.9853,0.9853,0.9849420426065162,0.9853,0.9852108034725957,0.9998466989280667,0.9853,1.0,1.0,1.0,0.036406171995300794,0.9853000581264496,0.0,0.036406171995300794,0.0014181364924121748,0.0014181364924121748,0.001480142241477013,0.0014181364924121748,0.0014192513750841199,0.000031315611802449936,0.0014181364924121748,0.0,0.0,0.0,0.0022629402479450696,0.0014181397166600552,0.0,0.0022629402479450696
214,0.9853,0.9853,0.9849420426065162,0.9853,0.9852108034725957,0.9998476988935862,0.9853,1.0,1.0,1.0,0.03631153900864045,0.9853000581264496,0.0,0.03631153900864045,0.0014181364924121748,0.0014181364924121748,0.001480142241477013,0.0014181364924121748,0.0014192513750841199,0.000031750478822587956,0.0014181364924121748,0.0,0.0,0.0,0.002257899624931106,0.0014181397166600552,0.0,0.002257899624931106
215,0.9853,0.9853,0.9849420426065162,0.9853,0.9852108034725957,0.9998484602017579,0.9853,1.0,1.0,1.0,0.03621786502123865,0.9853000581264496,0.0,0.03621786502123865,0.0014181364924121748,0.0014181364924121748,0.001480142241477013,0.0014181364924121748,0.0014192513750841199,0.00003214707469086155,0.0014181364924121748,0.0,0.0,0.0,0.0022524500713092697,0.0014181397166600552,0.0,0.0022524500713092697
216,0.9853,0.9853,0.9849420426065162,0.9853,0.9852108034725957,0.9998491068682155,0.9853,1.0,1.0,1.0,0.03612516638872509,0.9853000581264496,0.0,0.03612516638872509,0.0014181364924121748,0.0014181364924121748,0.001480142241477013,0.0014181364924121748,0.0014192513750841199,0.00003150606115379808,0.0014181364924121748,0.0,0.0,0.0,0.002246583300969675,0.0014181397166600552,0.0,0.002246583300969675
217,0.9853999999999999,0.9853999999999999,0.985046209273183,0.9853999999999999,0.9853112350499826,0.9998493479773172,0.9853999999999999,1.0,1.0,1.0,0.036033443689459974,0.9854000627994537,0.0,0.036033443689459974,0.0013498971154211033,0.0013498971154211033,0.0014122267900225172,0.0013498971154211033,0.0013549000577906182,0.00003159477697747902,0.0013498971154211033,0.0,0.0,0.0,0.002240341672864099,0.0013498964168201413,0.0,0.002240341672864099
218,0.9855,0.9855,0.9851503759398496,0.9855,0.9854117276851566,0.9998503573428017,0.9855,1.0,1.0,1.0,0.035942700785207,0.9855000615119934,0.0,0.035942700785207,0.0010801234497347025,0.0010801234497347025,0.0011250946091209842,0.0010801234497347025,0.0010827867295777757,0.000031517869964333363,0.0010801234497347025,0.0,0.0,0.0,0.0022336855171457377,0.0010801248722900317,0.0,0.0022336855171457377
219,0.9856,0.9856,0.9852556390977444,0.9856,0.985511046465699,0.9998502472235898,0.9856,1.0,1.0,1.0,0.03585293331372115,0.9856000602245331,0.0,0.03585293331372115,0.001173787790777329,0.001173787790777329,0.0012190975035257232,0.001173787790777329,0.0011797606786476302,0.00003190000101425845,0.001173787790777329,0.0,0.0,0.0,0.002226660695402898,0.0011737873484889197,0.0,0.002226660695402898
220,0.9856,0.9856,0.9852556390977444,0.9856,0.985511046465699,0.9998501015752659,0.9856,1.0,1.0,1.0,0.035764108790649916,0.9856000602245331,0.0,0.035764108790649916,0.001173787790777329,0.001173787790777329,0.0012190975035257232,0.001173787790777329,0.0011797606786476302,0.0000316530330530153,0.001173787790777329,0.0,0.0,0.0,0.0022192020883994275,0.0011737873484889197,0.0,0.0022192020883994275
221,0.9856,0.9856,0.9852556390977444,0.9856,0.985511046465699,0.9998506085062363,0.9856,1.0,1.0,1.0,0.03567625849207621,0.9856000602245331,0.0,0.03567625849207621,0.001173787790777329,0.001173787790777329,0.0012190975035257232,0.001173787790777329,0.0011797606786476302,0.000031122807108573935,0.001173787790777329,0.0,0.0,0.0,0.002211384825961544,0.0011737873484889197,0.0,0.002211384825961544
222,0.9858,0.9858,0.9854461152882206,0.9858,0.9857102075394331,0.999850979569854,0.9858,1.0,1.0,1.0,0.03558936642495329,0.9858000576496124,0.0,0.03558936642495329,0.0013165611772087535,0.0013165611772087535,0.0013490870845508421,0.0013165611772087535,0.0013240425452300808,0.000031103949670556485,0.0013165611772087535,0.0,0.0,0.0,0.002203198452296374,0.0013165583119919154,0.0,0.002203198452296374
223,0.9858,0.9858,0.9854461152882206,0.9858,0.9857102075394331,0.9998512276271667,0.9858,1.0,1.0,1.0,0.03550345399428588,0.9858000576496124,0.0,0.03550345399428588,0.0013165611772087535,0.0013165611772087535,0.0013490870845508421,0.0013165611772087535,0.0013240425452300808,0.00003101824564455085,0.0013165611772087535,0.0,0.0,0.0,0.002194647058335522,0.0013165583119919154,0.0,0.002194647058335522
224,0.9859,0.9859,0.9855513784461152,0.9859,0.9858095263199754,0.9998517380452654,0.9859,1.0,1.0,1.0,0.03541846366901978,0.985900056362152,0.0,0.03541846366901978,0.0014491376746189344,0.0014491376746189344,0.0014882482077059045,0.0014491376746189344,0.0014588213321843628,0.000030416065150809106,0.0014491376746189344,0.0,0.0,0.0,0.0021857505104782167,0.0014491322709667591,0.0,0.0021857505104782167
225,0.986,0.986,0.9856566416040101,0.986,0.9859162185006456,0.9998521185088481,0.986,1.0,1.0,1.0,0.03533443286321848,0.9860000550746918,0.0,0.03533443286321848,0.0012472191289246365,0.0012472191289246365,0.001267011396928908,0.0012472191289246365,0.0012452491235692507,0.000029643598938691538,0.0012472191289246365,0.0,0.0,0.0,0.002176538862615066,0.0012472136915779644,0.0,0.002176538862615066
226,0.986,0.986,0.9856566416040101,0.986,0.9859162185006456,0.999852230698808,0.986,1.0,1.0,1.0,0.03525135894079981,0.9860000550746918,0.0,0.03525135894079981,0.0012472191289246365,0.0012472191289246365,0.001267011396928908,0.0012472191289246365,0.0012452491235692507,0.00002888300812163813,0.0012472191289246365,0.0,0.0,0.0,0.002166993209211665,0.0012472136915779644,0.0,0.002166993209211665
227,0.986,0.986,0.9856566416040101,0.986,0.9859162185006456,0.9998534797570141,0.986,1.0,1.0,1.0,0.035169219435485594,0.9860000550746918,0.0,0.035169219435485594,0.0012472191289246365,0.0012472191289246365,0.001267011396928908,0.0012472191289246365,0.0012452491235692507,0.000028349629609980484,0.0012472191289246365,0.0,0.0,0.0,0.002157129898058021,0.0012472136915779644,0.0,0.002157129898058021
228,0.986,0.986,0.9856566416040101,0.986,0.9859162185006456,0.9998533438896615,0.986,1.0,1.0,1.0,0.03508801722646693,0.9860000550746918,0.0,0.03508801722646693,0.0012472191289246365,0.0012472191289246365,0.001267011396928908,0.0012472191289246365,0.0012452491235692507,0.000028715924417673975,0.0012472191289246365,0.0,0.0,0.0,0.002146967100740163,0.0012472136915779644,0.0,0.002146967100740163
229,0.986,0.986,0.9856566416040101,0.986,0.9859162185006456,0.9998529773485461,0.986,1.0,1.0,1.0,0.035007763705110176,0.9860000550746918,0.0,0.035007763705110176,0.0012472191289246365,0.0012472191289246365,0.001267011396928908,0.0012472191289246365,0.0012452491235692507,0.000027423832590065354,0.0012472191289246365,0.0,0.0,0.0,0.0021365209679000516,0.0012472136915779644,0.0,0.0021365209679000516
230,0.986,0.986,0.9856566416040101,0.986,0.9859162185006456,0.9998525934238807,0.986,1.0,1.0,1.0,0.03492843189068999,0.9860000550746918,0.0,0.03492843189068999,0.0012472191289246365,0.0012472191289246365,0.001267011396928908,0.0012472191289246365,0.0012452491235692507,0.000027659843660114704,0.0012472191289246365,0.0,0.0,0.0,0.0021258257527730865,0.0012472136915779644,0.0,0.0021258257527730865
231,0.9861000000000001,0.9861000000000001,0.9857518796992482,0.9861000000000001,0.9860157799005334,0.9998535895212657,0.9861000000000001,1.0,1.0,1.0,0.0348500434178383,0.9861000537872314,0.0,0.0348500434178383,0.001197218999737854,0.001197218999737854,0.001219194824140608,0.001197218999737854,0.0011995568127597404,0.000027029517900848785,0.001197218999737854,0.0,0.0,0.0,0.0021148667885425238,0.0011972152028240017,0.0,0.0021148667885425238
232,0.9861000000000001,0.9861000000000001,0.9857518796992482,0.9861000000000001,0.9860157799005334,0.9998544758804447,0.9861000000000001,1.0,1.0,1.0,0.034772558641632666,0.9861000537872314,0.0,0.034772558641632666,0.001197218999737854,0.001197218999737854,0.001219194824140608,0.001197218999737854,0.0011995568127597404,0.000026663939580387674,0.001197218999737854,0.0,0.0,0.0,0.0021037000027610397,0.0011972152028240017,0.0,0.0021037000027610397
233,0.9861000000000001,0.9861000000000001,0.9857518796992482,0.9861000000000001,0.9860157799005334,0.9998554768813381,0.9861000000000001,1.0,1.0,1.0,0.03469597175129544,0.9861000537872314,0.0,0.03469597175129544,0.001197218999737854,0.001197218999737854,0.001219194824140608,0.001197218999737854,0.0011995568127597404,0.000026627953289295915,0.001197218999737854,0.0,0.0,0.0,0.002092275311044941,0.0011972152028240017,0.0,0.002092275311044941
234,0.9861000000000001,0.9861000000000001,0.9857518796992482,0.9861000000000001,0.9860157799005334,0.9998552180076803,0.9861000000000001,1.0,1.0,1.0,0.03462029478192247,0.9861000537872314,0.0,0.03462029478192247,0.001197218999737854,0.001197218999737854,0.001219194824140608,0.001197218999737854,0.0011995568127597404,0.000026592977600810188,0.001197218999737854,0.0,0.0,0.0,0.0020806650444401427,0.0011972152028240017,0.0,0.0020806650444401427
235,0.9862,0.9862,0.9858471177944862,0.9862,0.9861154150230862,0.9998550999048836,0.9862,1.0,1.0,1.0,0.03454547867888906,0.9862000524997712,0.0,0.03454547867888906,0.001316561177208756,0.001316561177208756,0.0013230729989272686,0.001316561177208756,0.0013157058454268053,0.000026502723549510638,0.001316561177208756,0.0,0.0,0.0,0.0020688550064536255,0.0013165552938222073,0.0,0.0020688550064536255
236,0.9862,0.9862,0.9858471177944862,0.9862,0.9861154150230862,0.9998554803684664,0.9862,1.0,1.0,1.0,0.03447155857904951,0.9862000524997712,0.0,0.03447155857904951,0.001316561177208756,0.001316561177208756,0.0013230729989272686,0.001316561177208756,0.0013157058454268053,0.00002629807569672473,0.001316561177208756,0.0,0.0,0.0,0.0020568604065124446,0.0013165552938222073,0.0,0.0020568604065124446
237,0.9862,0.9862,0.9858471177944862,0.9862,0.9861154150230862,0.9998553608492895,0.9862,1.0,1.0,1.0,0.03439846986656502,0.9862000524997712,0.0,0.03439846986656502,0.001316561177208756,0.001316561177208756,0.0013230729989272686,0.001316561177208756,0.0013157058454268053,0.000025338404711799474,0.001316561177208756,0.0,0.0,0.0,0.0020447194063099488,0.0013165552938222073,0.0,0.0020447194063099488
238,0.9863,0.9863,0.9859523809523809,0.9863,0.9862147338036286,0.99985597997022,0.9863,1.0,1.0,1.0,0.03432625400366164,0.9863000512123108,0.0,0.03432625400366164,0.0013374935098492522,0.0013374935098492522,0.0013445826316473657,0.0013374935098492522,0.001339843394401313,0.0000254025473446542,0.0013374935098492522,0.0,0.0,0.0,0.0020324343325924736,0.001337487678924621,0.0,0.0020324343325924736
239,0.9864,0.9864,0.986047619047619,0.9864,0.9863142677205138,0.9998562280275325,0.9864,1.0,1.0,1.0,0.03425489636268136,0.9864000499248504,0.0,0.03425489636268136,0.0012649110640673344,0.0012649110640673344,0.0012827028891288842,0.0012649110640673344,0.0012665942515897794,0.000025424564037888707,0.0012649110640673344,0.0,0.0,0.0,0.0020200333509064103,0.0012649073446796884,0.0,0.0020200333509064103
240,0.9865,0.9865,0.9861428571428572,0.9865,0.9864138291204017,0.9998562029337595,0.9865,1.0,1.0,1.0,0.034184371748476244,0.9865000486373902,0.0,0.034184371748476244,0.00117851130197758,0.00117851130197758,0.0012015399669304024,0.00117851130197758,0.0011787473303339576,0.00002551039652268594,0.00117851130197758,0.0,0.0,0.0,0.002007529389143138,0.001178510178128609,0.0,0.002007529389143138
241,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.999855583431823,0.9865999999999999,1.0,1.0,1.0,0.03411466062858716,0.9866000533103942,0.0,0.03411466062858716,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.00002529567436178896,0.0009660917830793036,0.0,0.0,0.0,0.001994935265559433,0.000966079345030857,0.0,0.001994935265559433
242,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.9998559450954758,0.9865999999999999,1.0,1.0,1.0,0.03404573559294193,0.9866000533103942,0.0,0.03404573559294193,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.000025132889343165073,0.0009660917830793036,0.0,0.0,0.0,0.0019822618107543807,0.000966079345030857,0.0,0.0019822618107543807
243,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.9998557973764038,0.9865999999999999,1.0,1.0,1.0,0.03397760361530043,0.9866000533103942,0.0,0.03397760361530043,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.00002391513363892529,0.0009660917830793036,0.0,0.0,0.0,0.0019694916522976598,0.000966079345030857,0.0,0.0019694916522976598
244,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.9998553008807723,0.9865999999999999,1.0,1.0,1.0,0.033910221952459726,0.9866000533103942,0.0,0.033910221952459726,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.000023290503641755497,0.0009660917830793036,0.0,0.0,0.0,0.0019566678914967697,0.000966079345030857,0.0,0.0019566678914967697
245,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.9998554224706974,0.9865999999999999,1.0,1.0,1.0,0.03384356881030157,0.9866000533103942,0.0,0.03384356881030157,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.000023144979343193405,0.0009660917830793036,0.0,0.0,0.0,0.0019437918555471054,0.000966079345030857,0.0,0.0019437918555471054
246,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.9998560534433469,0.9865999999999999,1.0,1.0,1.0,0.033777660361068176,0.9866000533103942,0.0,0.033777660361068176,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.000022816076310049798,0.0009660917830793036,0.0,0.0,0.0,0.0019308846412435519,0.000966079345030857,0.0,0.0019308846412435519
247,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865196297084868,0.9998563123170048,0.9865999999999999,1.0,1.0,1.0,0.03371246559409141,0.9866000533103942,0.0,0.03371246559409141,0.0009660917830793036,0.0009660917830793036,0.0009726711942738392,0.0009660917830793036,0.0009615514730779584,0.000022199008863128434,0.0009660917830793036,0.0,0.0,0.0,0.0019179756137038808,0.000966079345030857,0.0,0.0019179756137038808
248,0.9866999999999999,0.9866999999999999,0.9863422619047618,0.9866999999999999,0.9866191943710332,0.9998554363931647,0.9866999999999999,1.0,1.0,1.0,0.033647978512972646,0.986700052022934,0.0,0.033647978512972646,0.0009486832980505158,0.0009486832980505158,0.0009605817665883151,0.0009486832980505158,0.0009414868239904329,0.000022308616101912018,0.0009486832980505158,0.0,0.0,0.0,0.0019050575294557426,0.0009486710841294219,0.0,0.0019050575294557426
249,0.9865999999999999,0.9865999999999999,0.9862470238095238,0.9865999999999999,0.9865188463268366,0.9998559457758892,0.9865999999999999,1.0,1.0,1.0,0.033584143769771396,0.9866000473499298,0.0,0.033584143769771396,0.001173787790777263,0.001173787790777263,0.001178697151990118,0.001173787790777263,0.0011593253146431383,0.000022237690631713813,0.001173787790777263,0.0,0.0,0.0,0.0018921005590274065,0.0011737873484889355,0.0,0.0018921005590274065
250,0.9868,0.9868,0.9864375000000001,0.9868,0.9867180074005708,0.9998562056849212,0.9868,1.0,1.0,1.0,0.033520980587216954,0.9868000447750092,0.0,0.033520980587216954,0.0012292725943057272,0.0012292725943057272,0.0012354390492535902,0.0012292725943057272,0.00121617052192401,0.0000216389542216944,0.0012292725943057272,0.0,0.0,0.0,0.0018791737347579407,0.001229271853034064,0.0,0.0018791737347579407
251,0.9869,0.9869,0.9865416666666667,0.9869,0.9868232490899624,0.999856455158614,0.9869,1.0,1.0,1.0,0.03345843855695765,0.9869000434875488,0.0,0.03345843855695765,0.0012866839377079396,0.0012866839377079396,0.0012986200534216453,0.0012866839377079396,0.0012771616891775986,0.000021408798430111457,0.0012866839377079396,0.0,0.0,0.0,0.0018662610855113288,0.001286682298911022,0.0,0.0018662610855113288
252,0.9869,0.9869,0.9865416666666667,0.9869,0.9868232490899624,0.9998558276730927,0.9869,1.0,1.0,1.0,0.03339654633844371,0.9869000434875488,0.0,0.03339654633844371,0.0012866839377079396,0.0012866839377079396,0.0012986200534216453,0.0012866839377079396,0.0012771616891775986,0.00002075437264077668,0.0012866839377079396,0.0,0.0,0.0,0.0018533897170137537,0.001286682298911022,0.0,0.0018533897170137537
253,0.9869,0.9869,0.9865416666666667,0.9869,0.9868232490899624,0.9998560792175335,0.9869,1.0,1.0,1.0,0.03333526593337438,0.9869000434875488,0.0,0.03333526593337438,0.0012866839377079396,0.0012866839377079396,0.0012986200534216453,0.0012866839377079396,0.0012771616891775986,0.000020996690854014502,0.0012866839377079396,0.0,0.0,0.0,0.0018405253249463905,0.001286682298911022,0.0,0.0018405253249463905
254,0.9869,0.9869,0.9865416666666667,0.9869,0.9868232490899624,0.9998555625055918,0.9869,1.0,1.0,1.0,0.033274578062348126,0.9869000434875488,0.0,0.033274578062348126,0.0012866839377079396,0.0012866839377079396,0.0012986200534216453,0.0012866839377079396,0.0012771616891775986,0.000019737332839228564,0.0012866839377079396,0.0,0.0,0.0,0.0018277102606668368,0.001286682298911022,0.0,0.0018277102606668368
255,0.9869999999999999,0.9869999999999999,0.9866469298245614,0.9869999999999999,0.9869226572464429,0.9998555635409658,0.9869999999999999,1.0,1.0,1.0,0.0332144760400869,0.987000048160553,0.0,0.0332144760400869,0.0010540925533894555,0.0010540925533894555,0.0010546648682345531,0.0010540925533894555,0.001053381016900511,0.000019483099481041334,0.0010540925533894555,0.0,0.0,0.0,0.001814942983679128,0.001054078982366024,0.0,0.001814942983679128
256,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998558150854067,0.9871000000000001,1.0,1.0,1.0,0.03315498638612984,0.9871000468730926,0.0,0.03315498638612984,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.00001913312915736781,0.0008755950357709167,0.0,0.0,0.0,0.0018022427032517408,0.0008755837628321988,0.0,0.0018022427032517408
257,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998563338680964,0.9871000000000001,1.0,1.0,1.0,0.033096051464423,0.9871000468730926,0.0,0.033096051464423,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.00001959185672531345,0.0008755950357709167,0.0,0.0,0.0,0.0017896093454138997,0.0008755837628321988,0.0,0.0017896093454138997
258,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998560843944035,0.9871000000000001,1.0,1.0,1.0,0.03303767070700856,0.9871000468730926,0.0,0.03303767070700856,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.000019406345646609296,0.0008755950357709167,0.0,0.0,0.0,0.0017770291225277306,0.0008755837628321988,0.0,0.0017770291225277306
259,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998564638226123,0.9871000000000001,1.0,1.0,1.0,0.03297983707321536,0.9871000468730926,0.0,0.03297983707321536,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.00001890612565563341,0.0008755950357709167,0.0,0.0,0.0,0.0017645784814401529,0.0008755837628321988,0.0,0.0017645784814401529
260,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998560770651865,0.9871000000000001,1.0,1.0,1.0,0.032922531303502166,0.9871000468730926,0.0,0.032922531303502166,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.0000186397414559146,0.0008755950357709167,0.0,0.0,0.0,0.0017522354285140075,0.0008755837628321988,0.0,0.0017522354285140075
261,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998571843171573,0.9871000000000001,1.0,1.0,1.0,0.03286579341720847,0.9871000468730926,0.0,0.03286579341720847,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.00001859080164122903,0.0008755950357709167,0.0,0.0,0.0,0.0017400388273776579,0.0008755837628321988,0.0,0.0017400388273776579
262,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998568167406677,0.9871000000000001,1.0,1.0,1.0,0.032809636573073515,0.9871000468730926,0.0,0.032809636573073515,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.00001844633118978635,0.0008755950357709167,0.0,0.0,0.0,0.0017279505551810535,0.0008755837628321988,0.0,0.0017279505551810535
263,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998569466951837,0.9871000000000001,1.0,1.0,1.0,0.03275403119962117,0.9871000468730926,0.0,0.03275403119962117,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.00001809867645103605,0.0008755950357709167,0.0,0.0,0.0,0.001716079476026054,0.0008755837628321988,0.0,0.001716079476026054
264,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998571972042507,0.9871000000000001,1.0,1.0,1.0,0.03269899155404264,0.9871000468730926,0.0,0.03269899155404264,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.000018196512017739798,0.0008755950357709167,0.0,0.0,0.0,0.0017043908549017465,0.0008755837628321988,0.0,0.0017043908549017465
265,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998570682851087,0.9871000000000001,1.0,1.0,1.0,0.03264450218998134,0.9871000468730926,0.0,0.03264450218998134,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.000017913170921628738,0.0008755950357709167,0.0,0.0,0.0,0.0016929256924236005,0.0008755837628321988,0.0,0.0016929256924236005
266,0.9871000000000001,0.9871000000000001,0.986751096491228,0.9871000000000001,0.9870228030311969,0.9998579581314162,0.9871000000000001,1.0,1.0,1.0,0.03259057469668055,0.9871000468730926,0.0,0.03259057469668055,0.0008755950357709167,0.0008755950357709167,0.0008731312386800094,0.0008755950357709167,0.000885469454238964,0.000018109538800944486,0.0008755950357709167,0.0,0.0,0.0,0.0016816477290712132,0.0008755837628321988,0.0,0.0016816477290712132
267,0.9872,0.9872,0.9868552631578946,0.9872,0.9871280469792882,0.9998589546098074,0.9872,1.0,1.0,1.0,0.032537110875026046,0.9872000455856323,0.0,0.032537110875026046,0.000788810637746622,0.000788810637746622,0.0007802206323216859,0.000788810637746622,0.0007865806239840458,0.000017709756671947646,0.000788810637746622,0.0,0.0,0.0,0.001670540526796429,0.0007888004821226,0.0,0.001670540526796429
268,0.9872,0.9872,0.9868552631578946,0.9872,0.9871280469792882,0.999859073747978,0.9872,1.0,1.0,1.0,0.03248413001555916,0.9872000455856323,0.0,0.03248413001555916,0.000788810637746622,0.000788810637746622,0.0007802206323216859,0.000788810637746622,0.0007865806239840458,0.000017949337087392772,0.000788810637746622,0.0,0.0,0.0,0.0016595872974296754,0.0007888004821226,0.0,0.0016595872974296754
269,0.9872,0.9872,0.9868552631578946,0.9872,0.9871280469792882,0.9998584364814855,0.9872,1.0,1.0,1.0,0.032431577705343,0.9872000455856323,0.0,0.032431577705343,0.000788810637746622,0.000788810637746622,0.0007802206323216859,0.000788810637746622,0.0007865806239840458,0.0000177987109059198,0.000788810637746622,0.0,0.0,0.0,0.0016487247457818524,0.0007888004821226,0.0,0.0016487247457818524
270,0.9872,0.9872,0.9868552631578946,0.9872,0.9871280469792882,0.9998585664360012,0.9872,1.0,1.0,1.0,0.03237950412019839,0.9872000455856323,0.0,0.03237950412019839,0.000788810637746622,0.000788810637746622,0.0007802206323216859,0.000788810637746622,0.0007865806239840458,0.000017522360743280255,0.000788810637746622,0.0,0.0,0.0,0.0016379893617298725,0.0007888004821226,0.0,0.0016379893617298725
271,0.9872,0.9872,0.9868552631578946,0.9872,0.9871280469792882,0.9998585580714103,0.9872,1.0,1.0,1.0,0.03232784700781468,0.9872000455856323,0.0,0.03232784700781468,0.000788810637746622,0.000788810637746622,0.0007802206323216859,0.000788810637746622,0.0007865806239840458,0.00001780018794649052,0.000788810637746622,0.0,0.0,0.0,0.0016273503826414063,0.0007888004821226,0.0,0.0016273503826414063
272,0.9872,0.9872,0.9868552631578946,0.9872,0.9871280469792882,0.9998584385522333,0.9872,1.0,1.0,1.0,0.03227659696991989,0.9872000455856323,0.0,0.03227659696991989,0.000788810637746622,0.000788810637746622,0.0007802206323216859,0.000788810637746622,0.0007865806239840458,0.000017511828512704873,0.000788810637746622,0.0,0.0,0.0,0.001616823874909104,0.0007888004821226,0.0,0.001616823874909104
273,0.9873,0.9873,0.9869594298245614,0.9873,0.9872284200625987,0.9998583002331266,0.9873,1.0,1.0,1.0,0.03222572844132366,0.987300044298172,0.0,0.03222572844132366,0.0006749485577105549,0.0006749485577105549,0.0006565193492358166,0.0006749485577105549,0.0006659693911183606,0.000017909443240082266,0.0006749485577105549,0.0,0.0,0.0,0.0016063656634023023,0.0006749398680156468,0.0,0.0016063656634023023
274,0.9872,0.9872,0.9868641917293234,0.9872,0.9871283296853983,0.9998581796785755,0.9872,1.0,1.0,1.0,0.032175246631273476,0.9872000455856323,0.0,0.032175246631273476,0.0006324555320336834,0.0006324555320336834,0.000603778579581319,0.0006324555320336834,0.0006195570088741189,0.000017903780420076993,0.0006324555320336834,0.0,0.0,0.0,0.0015959733719981635,0.0006324473894196187,0.0,0.0015959733719981635
275,0.9873,0.9873,0.98696835839599,0.9873,0.9872287064135803,0.9998580507594337,0.9873,1.0,1.0,1.0,0.032125136056913445,0.987300044298172,0.0,0.032125136056913445,0.000674948557710579,0.000674948557710579,0.0006545379380822414,0.000674948557710579,0.0006673033708761463,0.000018225868058800516,0.000674948557710579,0.0,0.0,0.0,0.0015856386386006339,0.00067493986801565,0.0,0.0015856386386006339
276,0.9874,0.9874,0.9870736215538847,0.9874,0.9873280304615382,0.9998571748355933,0.9874,1.0,1.0,1.0,0.03207537579911809,0.9874000430107117,0.0,0.03207537579911809,0.0005163977794943127,0.0005163977794943127,0.0004943756154503226,0.0005163977794943127,0.000524484686576648,0.000018133273019435666,0.0005163977794943127,0.0,0.0,0.0,0.0015753599912385393,0.0005163911310777812,0.0,0.0015753599912385393
277,0.9874,0.9874,0.9870736215538847,0.9874,0.9873280304615382,0.9998571664710024,0.9874,1.0,1.0,1.0,0.03202593683469605,0.9874000430107117,0.0,0.03202593683469605,0.0005163977794943127,0.0005163977794943127,0.0004943756154503226,0.0005163977794943127,0.000524484686576648,0.000018241453688782716,0.0005163977794943127,0.0,0.0,0.0,0.0015651029647074806,0.0005163911310777812,0.0,0.0015651029647074806
278,0.9874,0.9874,0.9870736215538847,0.9874,0.9873280304615382,0.9998569169973097,0.9874,1.0,1.0,1.0,0.0319767910937803,0.9874000430107117,0.0,0.0319767910937803,0.0005163977794943127,0.0005163977794943127,0.0004943756154503226,0.0005163977794943127,0.000524484686576648,0.000018371861538696145,0.0005163977794943127,0.0,0.0,0.0,0.0015548652594600879,0.0005163911310777812,0.0,0.0015548652594600879
279,0.9875,0.9875,0.9871788847117795,0.9875,0.9874272696426367,0.9998566675236168,0.9875,1.0,1.0,1.0,0.03192795948970969,0.9875000417232513,0.0,0.03192795948970969,0.0007071067811865318,0.0007071067811865318,0.0007104789963551832,0.0007071067811865318,0.0007155584395208727,0.000017790489025310397,0.0007071067811865318,0.0,0.0,0.0,0.001544608703018158,0.000707097677467269,0.0,0.001544608703018158
280,0.9875,0.9875,0.9871788847117795,0.9875,0.9874272696426367,0.9998570385872345,0.9875,1.0,1.0,1.0,0.031879464837350144,0.9875000417232513,0.0,0.031879464837350144,0.0007071067811865318,0.0007071067811865318,0.0007104789963551832,0.0007071067811865318,0.0007155584395208727,0.000017807877378101057,0.0007071067811865318,0.0,0.0,0.0,0.0015343273295567892,0.000707097677467269,0.0,0.0015343273295567892
281,0.9875,0.9875,0.9871788847117795,0.9875,0.9874272696426367,0.9998577866273068,0.9875,1.0,1.0,1.0,0.0318312548468036,0.9875000417232513,0.0,0.0318312548468036,0.0007071067811865318,0.0007071067811865318,0.0007104789963551832,0.0007071067811865318,0.0007155584395208727,0.000017407670276806516,0.0007071067811865318,0.0,0.0,0.0,0.0015240327596630166,0.000707097677467269,0.0,0.0015240327596630166
282,0.9875,0.9875,0.9871788847117795,0.9875,0.9874272696426367,0.9998574082344721,0.9875,1.0,1.0,1.0,0.03178335638575734,0.9875000417232513,0.0,0.03178335638575734,0.0007071067811865318,0.0007071067811865318,0.0007104789963551832,0.0007071067811865318,0.0007155584395208727,0.000017702431332407418,0.0007071067811865318,0.0,0.0,0.0,0.001513730733595696,0.000707097677467269,0.0,0.001513730733595696
283,0.9875,0.9875,0.9871788847117795,0.9875,0.9874272696426367,0.9998580361009998,0.9875,1.0,1.0,1.0,0.031735734530013625,0.9875000417232513,0.0,0.031735734530013625,0.0007071067811865318,0.0007071067811865318,0.0007104789963551832,0.0007071067811865318,0.0007155584395208727,0.00001718433074465122,0.0007071067811865318,0.0,0.0,0.0,0.0015034636850893327,0.000707097677467269,0.0,0.0015034636850893327
284,0.9875,0.9875,0.9871788847117795,0.9875,0.9874272696426367,0.9998579071818577,0.9875,1.0,1.0,1.0,0.031688439751695455,0.9875000417232513,0.0,0.031688439751695455,0.0007071067811865318,0.0007071067811865318,0.0007104789963551832,0.0007071067811865318,0.0007155584395208727,0.000017244541728258334,0.0007071067811865318,0.0,0.0,0.0,0.001493216141756342,0.000707097677467269,0.0,0.001493216141756342
285,0.9875999999999999,0.9875999999999999,0.9872830513784461,0.9875999999999999,0.9875275886751463,0.999857908598238,0.9875999999999999,1.0,1.0,1.0,0.03164145728035154,0.987600040435791,0.0,0.03164145728035154,0.0006992058987800883,0.0006992058987800883,0.0007023303863280402,0.0006992058987800883,0.0007027993957599249,0.000017470782978816318,0.0006992058987800883,0.0,0.0,0.0,0.0014830085281497308,0.0006991968967815619,0.0,0.0014830085281497308
286,0.9875999999999999,0.9875999999999999,0.9872830513784461,0.9875999999999999,0.9875275886751463,0.9998582984617859,0.9875999999999999,1.0,1.0,1.0,0.031594782658054564,0.987600040435791,0.0,0.031594782658054564,0.0006992058987800883,0.0006992058987800883,0.0007023303863280402,0.0006992058987800883,0.0007027993957599249,0.000017650542114608665,0.0006992058987800883,0.0,0.0,0.0,0.0014728320838520068,0.0006991968967815619,0.0,0.0014728320838520068
287,0.9875999999999999,0.9875999999999999,0.9872830513784461,0.9875999999999999,0.9875275886751463,0.99985928761096,0.9875999999999999,1.0,1.0,1.0,0.03154841391766458,0.987600040435791,0.0,0.03154841391766458,0.0006992058987800883,0.0006992058987800883,0.0007023303863280402,0.0006992058987800883,0.0007027993957599249,0.000017206253548471936,0.0006992058987800883,0.0,0.0,0.0,0.0014626133774167374,0.0006991968967815619,0.0,0.0014626133774167374
288,0.9875999999999999,0.9875999999999999,0.9872830513784461,0.9875999999999999,0.9875275886751463,0.9998596562228235,0.9875999999999999,1.0,1.0,1.0,0.03150235843913159,0.987600040435791,0.0,0.03150235843913159,0.0006992058987800883,0.0006992058987800883,0.0007023303863280402,0.0006992058987800883,0.0007027993957599249,0.00001746750936270789,0.0006992058987800883,0.0,0.0,0.0,0.001452415832255801,0.0006991968967815619,0.0,0.001452415832255801
289,0.9875999999999999,0.9875999999999999,0.9872830513784461,0.9875999999999999,0.9875275886751463,0.9998596478582324,0.9875999999999999,1.0,1.0,1.0,0.0314565679524368,0.987600040435791,0.0,0.0314565679524368,0.0006992058987800883,0.0006992058987800883,0.0007023303863280402,0.0006992058987800883,0.0007027993957599249,0.000017153885324855093,0.0006992058987800883,0.0,0.0,0.0,0.0014422284810043009,0.0006991968967815619,0.0,0.0014422284810043009
290,0.9877,0.9877,0.9873872180451129,0.9877,0.9876328422402354,0.999860016470096,0.9877,1.0,1.0,1.0,0.03141107452927169,0.9877000391483307,0.0,0.03141107452927169,0.0006749485577105283,0.0006749485577105283,0.000678366463407265,0.0006749485577105283,0.0006772709873002095,0.000016304435649667882,0.0006749485577105283,0.0,0.0,0.0,0.0014320519280992135,0.0006749398680156374,0.0,0.0014320519280992135
291,0.9877,0.9877,0.9873872180451129,0.9877,0.9876328422402354,0.9998595081227455,0.9877,1.0,1.0,1.0,0.03136591180091071,0.9877000391483307,0.0,0.03136591180091071,0.0006749485577105283,0.0006749485577105283,0.000678366463407265,0.0006749485577105283,0.0006772709873002095,0.000016512322947720965,0.0006749485577105283,0.0,0.0,0.0,0.0014219148248851357,0.0006749398680156374,0.0,0.0014219148248851357
292,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998598781509893,0.9875999999999999,1.0,1.0,1.0,0.031321076936126735,0.987600040435791,0.0,0.031321076936126735,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.00001652111672993872,0.0006992058987800902,0.0,0.0,0.0,0.001411749175657087,0.0006991968967815564,0.0,0.001411749175657087
293,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.999860137024647,0.9875999999999999,1.0,1.0,1.0,0.03127651178121949,0.987600040435791,0.0,0.03127651178121949,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.000016791731191046264,0.0006992058987800902,0.0,0.0,0.0,0.0014016266150175065,0.0006991968967815564,0.0,0.0014016266150175065
294,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998602492146069,0.9875999999999999,1.0,1.0,1.0,0.031232267555723142,0.987600040435791,0.0,0.031232267555723142,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.00001694132794727319,0.0006992058987800902,0.0,0.0,0.0,0.0013915329394426342,0.0006991968967815564,0.0,0.0013915329394426342
295,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.999860250249981,0.9875999999999999,1.0,1.0,1.0,0.031188355693147075,0.987600040435791,0.0,0.031188355693147075,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.000016604395340267266,0.0006992058987800902,0.0,0.0,0.0,0.0013815333531614626,0.0006991968967815564,0.0,0.0013815333531614626
296,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.999860121330839,0.9875999999999999,1.0,1.0,1.0,0.031144767269890267,0.987600040435791,0.0,0.031144767269890267,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.00001651264370851995,0.0006992058987800902,0.0,0.0,0.0,0.0013715755220575908,0.0006991968967815564,0.0,0.0013715755220575908
297,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998599924116972,0.9875999999999999,1.0,1.0,1.0,0.031101523482108134,0.987600040435791,0.0,0.031101523482108134,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.000016648441062596172,0.0006992058987800902,0.0,0.0,0.0,0.0013616420014828797,0.0006991968967815564,0.0,0.0013616420014828797
298,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998606035490427,0.9875999999999999,1.0,1.0,1.0,0.031058629510840936,0.987600040435791,0.0,0.031058629510840936,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.000016377279658581072,0.0006992058987800902,0.0,0.0,0.0,0.001351814842775453,0.0006991968967815564,0.0,0.001351814842775453
299,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998603732562861,0.9875999999999999,1.0,1.0,1.0,0.031016126208728734,0.987600040435791,0.0,0.031016126208728734,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.00001654330840774701,0.0006992058987800902,0.0,0.0,0.0,0.0013420546720738738,0.0006991968967815564,0.0,0.0013420546720738738
300,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998597280062089,0.9875999999999999,1.0,1.0,1.0,0.030973980848350548,0.987600040435791,0.0,0.030973980848350548,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.000016736835405899884,0.0006992058987800902,0.0,0.0,0.0,0.00133240968591508,0.0006991968967815564,0.0,0.00133240968591508
301,0.9875999999999999,0.9875999999999999,0.9872919799498746,0.9875999999999999,0.9875332458290478,0.9998600990698266,0.9875999999999999,1.0,1.0,1.0,0.03093221786464142,0.987600040435791,0.0,0.03093221786464142,0.0006992058987800902,0.0006992058987800902,0.0007076899014135391,0.0006992058987800902,0.0006986602299514635,0.00001655047688174401,0.0006992058987800902,0.0,0.0,0.0,0.0013228569032424614,0.0006991968967815564,0.0,0.0013228569032424614
302,0.9874,0.9874,0.9870941241993874,0.9874,0.9873290944136892,0.9998603683788234,0.9874,1.0,1.0,1.0,0.0308907701771844,0.9874000430107117,0.0,0.0308907701771844,0.0006992058987801117,0.0006992058987801117,0.0006789228084773569,0.0006992058987801117,0.0006931151529670214,0.000016035612475362946,0.0006992058987801117,0.0,0.0,0.0,0.0013134580272688569,0.0006991968967815402,0.0,0.0013134580272688569
303,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998603589788585,0.9875,1.0,1.0,1.0,0.030849713446533318,0.9875000417232513,0.0,0.030849713446533318,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.00001608405656765733,0.0007071067811865457,0.0,0.0,0.0,0.001304145209974772,0.0007070976774672736,0.0,0.001304145209974772
304,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998602314760967,0.9875,1.0,1.0,1.0,0.030809031087501892,0.9875000417232513,0.0,0.030809031087501892,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.000015864787157843308,0.0007071067811865457,0.0,0.0,0.0,0.0012949382037065846,0.0007070976774672736,0.0,0.0012949382037065846
305,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998604795334094,0.9875,1.0,1.0,1.0,0.030768721923397458,0.9875000417232513,0.0,0.030768721923397458,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.00001607444609796344,0.0007071067811865457,0.0,0.0,0.0,0.0012858388334940779,0.0007070976774672736,0.0,0.0012858388334940779
306,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998608481452729,0.9875,1.0,1.0,1.0,0.030728804437891628,0.9875000417232513,0.0,0.030728804437891628,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.000016315077309440058,0.0007071067811865457,0.0,0.0,0.0,0.0012768467765574265,0.0007070976774672736,0.0,0.0012768467765574265
307,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998603491978872,0.9875,1.0,1.0,1.0,0.03068922117520067,0.9875000417232513,0.0,0.03068922117520067,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.000015568660069991026,0.0007071067811865457,0.0,0.0,0.0,0.0012679621899533986,0.0007070976774672736,0.0,0.0012679621899533986
308,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998603418686702,0.9875,1.0,1.0,1.0,0.03064998112862936,0.9875000417232513,0.0,0.03064998112862936,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.000014749709107833715,0.0007071067811865457,0.0,0.0,0.0,0.0012592177854811298,0.0007070976774672736,0.0,0.0012592177854811298
309,0.9875,0.9875,0.9871993873572821,0.9875,0.9874346846264359,0.9998604530232562,0.9875,1.0,1.0,1.0,0.03061107140527809,0.9875000417232513,0.0,0.03061107140527809,0.0007071067811865457,0.0007071067811865457,0.0007024883977396956,0.0007071067811865457,0.0007251425183943706,0.000014453153838524028,0.0007071067811865457,0.0,0.0,0.0,0.0012505158710283703,0.0007070976774672736,0.0,0.0012505158710283703
310,0.9875999999999999,0.9875999999999999,0.9873046505151768,0.9875999999999999,0.9875342104695966,0.9998600652304563,0.9875999999999999,1.0,1.0,1.0,0.03057250230782125,0.987600040435791,0.0,0.03057250230782125,0.0008432740427115527,0.0008432740427115527,0.0008246867384195821,0.0008432740427115527,0.0008509361143523475,0.00001465169489532126,0.0008432740427115527,0.0,0.0,0.0,0.0012419819975691081,0.0008432631858928092,0.0,0.0012419819975691081
311,0.9875999999999999,0.9875999999999999,0.9873046505151768,0.9875999999999999,0.9875342104695966,0.9998604436232912,0.9875999999999999,1.0,1.0,1.0,0.030534299999585346,0.987600040435791,0.0,0.030534299999585346,0.0008432740427115527,0.0008432740427115527,0.0008246867384195821,0.0008432740427115527,0.0008509361143523475,0.000014220723028608994,0.0008432740427115527,0.0,0.0,0.0,0.0012335292776850279,0.0008432631858928092,0.0,0.0012335292776850279
312,0.9875999999999999,0.9875999999999999,0.9873035540239489,0.9875999999999999,0.9875284094965469,0.9998601941495984,0.9875999999999999,1.0,1.0,1.0,0.030496463484923676,0.987600040435791,0.0,0.030496463484923676,0.0008432740427115522,0.0008432740427115522,0.000824090502583145,0.0008432740427115522,0.0008479347358094229,0.00001406154717851668,0.0008432740427115522,0.0,0.0,0.0,0.0012251772044516438,0.0008432631858928126,0.0,0.0012251772044516438
313,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998600760468017,0.9877,1.0,1.0,1.0,0.030459000871212664,0.9877000391483307,0.0,0.030459000871212664,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000014037172973258924,0.0009486832980505165,0.0,0.0,0.0,0.0012168909118209798,0.0009486710841294213,0.0,0.0012168909118209798
314,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998603171559036,0.9877,1.0,1.0,1.0,0.030421899550139346,0.9877000391483307,0.0,0.030421899550139346,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000014194355109576918,0.0009486832980505165,0.0,0.0,0.0,0.0012087867531826524,0.0009486710841294213,0.0,0.0012087867531826524
315,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998606986548604,0.9877,1.0,1.0,1.0,0.03038512687546762,0.9877000391483307,0.0,0.03038512687546762,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000014013059081037212,0.0009486832980505165,0.0,0.0,0.0,0.0012008030863785992,0.0009486710841294213,0.0,0.0012008030863785992
316,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998608275740022,0.9877,1.0,1.0,1.0,0.030348679223133262,0.9877000391483307,0.0,0.030348679223133262,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000013885517685583363,0.0009486832980505165,0.0,0.0,0.0,0.0011929597331657533,0.0009486710841294213,0.0,0.0011929597331657533
317,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998609491639272,0.9877,1.0,1.0,1.0,0.030312607837905976,0.9877000391483307,0.0,0.030312607837905976,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000013824494614416107,0.0009486832980505165,0.0,0.0,0.0,0.0011851597536026014,0.0009486710841294213,0.0,0.0011851597536026014
318,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998606923610174,0.9877,1.0,1.0,1.0,0.03027687173844487,0.9877000391483307,0.0,0.03027687173844487,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000014349542009384836,0.0009486832980505165,0.0,0.0,0.0,0.0011775226811920356,0.0009486710841294213,0.0,0.0011775226811920356
319,0.9877,0.9877,0.9874077206906154,0.9877,0.9876285034056057,0.9998608129155684,0.9877,1.0,1.0,1.0,0.03024147599605394,0.9877000391483307,0.0,0.03024147599605394,0.0009486832980505165,0.0009486832980505165,0.0009393714941482764,0.0009486832980505165,0.0009615320825221517,0.000014189350075123186,0.0009486832980505165,0.0,0.0,0.0,0.0011699818827935352,0.0009486710841294213,0.0,0.0011699818827935352
320,0.9875999999999999,0.9875999999999999,0.9873035540239489,0.9875999999999999,0.9875280665797785,0.9998602962036266,0.9875999999999999,1.0,1.0,1.0,0.03020647770880556,0.987600040435791,0.0,0.03020647770880556,0.0008432740427115449,0.0008432740427115449,0.0008487998205017128,0.0008432740427115449,0.0008639612855567435,0.000014313616705062251,0.0008432740427115449,0.0,0.0,0.0,0.0011625468467786368,0.0008432631858928126,0.0,0.0011625468467786368
321,0.9875999999999999,0.9875999999999999,0.9873035540239489,0.9875999999999999,0.9875280665797785,0.9998604153417974,0.9875999999999999,1.0,1.0,1.0,0.0301718156925543,0.987600040435791,0.0,0.0301718156925543,0.0008432740427115449,0.0008432740427115449,0.0008487998205017128,0.0008432740427115449,0.0008639612855567435,0.000014291340323237492,0.0008432740427115449,0.0,0.0,0.0,0.0011552232367379987,0.0008432631858928126,0.0,0.0011552232367379987
322,0.9877,0.9877,0.9874077206906154,0.9877,0.9876333135365856,0.9998605452963133,0.9877,1.0,1.0,1.0,0.030137510548690766,0.9877000391483307,0.0,0.030137510548690766,0.0009486832980504903,0.0009486832980504903,0.0009611216275031655,0.0009486832980504903,0.0009704783845275079,0.000014133456843726496,0.0009486832980504903,0.0,0.0,0.0,0.0011480695305652842,0.0009486710841294142,0.0,0.0011480695305652842
323,0.9877,0.9877,0.9874077206906154,0.9877,0.9876333135365856,0.9998609055435859,0.9877,1.0,1.0,1.0,0.030103496061274916,0.9877000391483307,0.0,0.030103496061274916,0.0009486832980504903,0.0009486832980504903,0.0009611216275031655,0.0009486832980504903,0.0009704783845275079,0.000013893588243900207,0.0009486832980504903,0.0,0.0,0.0,0.001141016062198677,0.0009486710841294142,0.0,0.001141016062198677
324,0.9877,0.9877,0.9874077206906154,0.9877,0.9876333135365856,0.9998607682598528,0.9877,1.0,1.0,1.0,0.030069883639059204,0.9877000391483307,0.0,0.030069883639059204,0.0009486832980504903,0.0009486832980504903,0.0009611216275031655,0.0009486832980504903,0.0009704783845275079,0.000014045393137906408,0.0009486832980504903,0.0,0.0,0.0,0.0011340412034295318,0.0009486710841294142,0.0,0.0011340412034295318
325,0.9877,0.9877,0.9874077206906154,0.9877,0.9876333135365856,0.9998610177335457,0.9877,1.0,1.0,1.0,0.030036587638559938,0.9877000391483307,0.0,0.030036587638559938,0.0009486832980504903,0.0009486832980504903,0.0009611216275031655,0.0009486832980504903,0.0009704783845275079,0.000013860092903447642,0.0009486832980504903,0.0,0.0,0.0,0.001127183457907121,0.0009486710841294142,0.0,0.001127183457907121
326,0.9877,0.9877,0.9874077206906154,0.9877,0.9876333135365856,0.9998617755545892,0.9877,1.0,1.0,1.0,0.030003610608972036,0.9877000391483307,0.0,0.030003610608972036,0.0009486832980504903,0.0009486832980504903,0.0009611216275031655,0.0009486832980504903,0.0009704783845275079,0.000013426907568463917,0.0009486832980504903,0.0,0.0,0.0,0.0011204286681546628,0.0009486710841294142,0.0,0.0011204286681546628
327,0.9877,0.9877,0.9874077206906154,0.9877,0.9876333135365856,0.9998620232308957,0.9877,1.0,1.0,1.0,0.029970980452662478,0.9877000391483307,0.0,0.029970980452662478,0.0009486832980504903,0.0009486832980504903,0.0009611216275031655,0.0009486832980504903,0.0009704783845275079,0.000013822660937073083,0.0009486832980504903,0.0,0.0,0.0,0.0011137536156856293,0.0009486710841294142,0.0,0.0011137536156856293
328,0.9878,0.9878,0.9875029587858535,0.9878,0.987732912647281,0.9998623942945134,0.9878,1.0,1.0,1.0,0.02993862675930551,0.9878000378608703,0.0,0.02993862675930551,0.0007888106377466069,0.0007888106377466069,0.0008126079465644498,0.0007888106377466069,0.0008123617058656818,0.000013769698948279775,0.0007888106377466069,0.0,0.0,0.0,0.0011071426365707284,0.0007888004821226007,0.0,0.0011071426365707284
329,0.9878,0.9878,0.9875029587858535,0.9878,0.9877326492035488,0.9998627737227223,0.9878,1.0,1.0,1.0,0.029906569320565995,0.9878000378608703,0.0,0.029906569320565995,0.0009189365834726773,0.0009189365834726773,0.0009397397751331565,0.0009189365834726773,0.0009516298018486263,0.000014481335753194118,0.0009189365834726773,0.0,0.0,0.0,0.0011006243344412585,0.0009189247525287417,0.0,0.0011006243344412585
330,0.9878,0.9878,0.9875029587858535,0.9878,0.9877326492035488,0.999863023196415,0.9878,1.0,1.0,1.0,0.029874804745115308,0.9878000378608703,0.0,0.029874804745115308,0.0009189365834726773,0.0009189365834726773,0.0009397397751331565,0.0009189365834726773,0.0009516298018486263,0.000014194332906000821,0.0009189365834726773,0.0,0.0,0.0,0.0010941672005573924,0.0009189247525287417,0.0,0.0010941672005573924
331,0.9879,0.9879,0.9875981968810915,0.9879,0.9878325153886166,0.9998630242317891,0.9879,1.0,1.0,1.0,0.029843336166436495,0.9879000425338745,0.0,0.029843336166436495,0.001100504934614603,0.001100504934614603,0.0011129835619477254,0.001100504934614603,0.001134575795988402,0.000013515893861350416,0.001100504934614603,0.0,0.0,0.0,0.0010877659914175569,0.001100503403747465,0.0,0.0010877659914175569
332,0.9879,0.9879,0.9875981968810915,0.9879,0.9878325153886166,0.9998630242317891,0.9879,1.0,1.0,1.0,0.029812168301688563,0.9879000425338745,0.0,0.029812168301688563,0.001100504934614603,0.001100504934614603,0.0011129835619477254,0.001100504934614603,0.001134575795988402,0.000013285260497877398,0.001100504934614603,0.0,0.0,0.0,0.0010814305742116524,0.001100503403747465,0.0,0.0010814305742116524
333,0.9879,0.9879,0.9875981968810915,0.9879,0.9878325153886166,0.9998634151307109,0.9879,1.0,1.0,1.0,0.029781323078497075,0.9879000425338745,0.0,0.029781323078497075,0.001100504934614603,0.001100504934614603,0.0011129835619477254,0.001100504934614603,0.001134575795988402,0.000013052397982250443,0.001100504934614603,0.0,0.0,0.0,0.0010751248526299228,0.001100503403747465,0.0,0.0010751248526299228
334,0.9879,0.9879,0.9875981968810915,0.9879,0.9878325153886166,0.9998632956115339,0.9879,1.0,1.0,1.0,0.029750715286155156,0.9879000425338745,0.0,0.029750715286155156,0.001100504934614603,0.001100504934614603,0.0011129835619477254,0.001100504934614603,0.001134575795988402,0.000012951249047291203,0.001100504934614603,0.0,0.0,0.0,0.0010689117753023927,0.001100503403747465,0.0,0.0010689117753023927
335,0.9878,0.9878,0.987494030214425,0.9878,0.9877320158566386,0.999863148927836,0.9878,1.0,1.0,1.0,0.029720397562787066,0.9878000438213348,0.0,0.029720397562787066,0.001135292424395085,0.001135292424395085,0.0011670445554474258,0.001135292424395085,0.0011742953379366477,0.000012416809628211014,0.001135292424395085,0.0,0.0,0.0,0.0010627504180795583,0.0011352906417587522,0.0,0.0010627504180795583
336,0.9878,0.9878,0.987494030214425,0.9878,0.9877320158566386,0.999863277846978,0.9878,1.0,1.0,1.0,0.029690359278478205,0.9878000438213348,0.0,0.029690359278478205,0.001135292424395085,0.001135292424395085,0.0011670445554474258,0.001135292424395085,0.0011742953379366477,0.000012462745460201115,0.001135292424395085,0.0,0.0,0.0,0.0010566626205355731,0.0011352906417587522,0.0,0.0010566626205355731
337,0.9878,0.9878,0.987494030214425,0.9878,0.9877320158566386,0.9998633984015288,0.9878,1.0,1.0,1.0,0.029660561412895803,0.9878000438213348,0.0,0.029660561412895803,0.001135292424395085,0.001135292424395085,0.0011670445554474258,0.001135292424395085,0.0011742953379366477,0.00001231776731700425,0.001135292424395085,0.0,0.0,0.0,0.0010505909480765525,0.0011352906417587522,0.0,0.0010505909480765525
338,0.9877,0.9877,0.9873887670565302,0.9877,0.987626158937501,0.9998637788651117,0.9877,1.0,1.0,1.0,0.029631060617353443,0.9877000391483307,0.0,0.029631060617353443,0.0009486832980505183,0.0009486832980505183,0.0009773043574733038,0.0009486832980505183,0.0009783209452095942,0.000012325591421046949,0.0009486832980505183,0.0,0.0,0.0,0.0010445461010929332,0.0009486710841294144,0.0,0.0010445461010929332
339,0.9877,0.9877,0.9873887670565302,0.9877,0.987626158937501,0.9998634004722768,0.9877,1.0,1.0,1.0,0.02960180796924659,0.9877000391483307,0.0,0.02960180796924659,0.0009486832980505183,0.0009486832980505183,0.0009773043574733038,0.0009486832980505183,0.0009783209452095942,0.000012493617735994826,0.0009486832980505183,0.0,0.0,0.0,0.0010385945223195,0.0009486710841294144,0.0,0.0010385945223195
340,0.9878,0.9878,0.9874929337231968,0.9878,0.987726535665683,0.999863031479407,0.9878,1.0,1.0,1.0,0.0295727787230012,0.9878000378608703,0.0,0.0295727787230012,0.0009189365834726819,0.0009189365834726819,0.0009473994260466506,0.0009189365834726819,0.0009526328154688714,0.000012729223313473812,0.0009189365834726819,0.0,0.0,0.0,0.0010326470773186363,0.0009189247525287389,0.0,0.0010326470773186363
341,0.9878,0.9878,0.9874929337231968,0.9878,0.987726535665683,0.9998632617721637,0.9878,1.0,1.0,1.0,0.029544034634446582,0.9878000378608703,0.0,0.029544034634446582,0.0009189365834726819,0.0009189365834726819,0.0009473994260466506,0.0009189365834726819,0.0009526328154688714,0.000013333680036893766,0.0009189365834726819,0.0,0.0,0.0,0.0010267568353186833,0.0009189247525287389,0.0,0.0010267568353186833
342,0.9878,0.9878,0.9874929337231968,0.9878,0.987726535665683,0.99986300393388,0.9878,1.0,1.0,1.0,0.02951547955961219,0.9878000378608703,0.0,0.02951547955961219,0.0009189365834726819,0.0009189365834726819,0.0009473994260466506,0.0009189365834726819,0.0009526328154688714,0.00001358060568165776,0.0009189365834726819,0.0,0.0,0.0,0.00102090469038261,0.0009189247525287389,0.0,0.00102090469038261
343,0.9879,0.9879,0.987588171818435,0.9879,0.9878263680760364,0.9998628764311182,0.9879,1.0,1.0,1.0,0.02948717421626343,0.9879000365734101,0.0,0.02948717421626343,0.0008755950357709127,0.0008755950357709127,0.0009115742792459817,0.0008755950357709127,0.0009072615150727557,0.000013839921701092784,0.0008755950357709127,0.0,0.0,0.0,0.0010150965908466158,0.0008755837628321942,0.0,0.0010150965908466158
344,0.9879999999999999,0.9879999999999999,0.9876923384851016,0.9879999999999999,0.9879268676080143,0.9998632568947009,0.9879999999999999,1.0,1.0,1.0,0.029459084689973537,0.9880000352859497,0.0,0.029459084689973537,0.0008164965809277147,0.0008164965809277147,0.0008281998812991229,0.0008164965809277147,0.0008428192305236806,0.000013668388563882115,0.0008164965809277147,0.0,0.0,0.0,0.0010093305792436252,0.0008164860688581803,0.0,0.0010093305792436252
345,0.9879999999999999,0.9879999999999999,0.9876923384851016,0.9879999999999999,0.9879268676080143,0.999863110211003,0.9879999999999999,1.0,1.0,1.0,0.02943120582871798,0.9880000352859497,0.0,0.02943120582871798,0.0008164965809277147,0.0008164965809277147,0.0008281998812991229,0.0008164965809277147,0.0008428192305236806,0.000013110342319262936,0.0008164965809277147,0.0,0.0,0.0,0.0010035874676470238,0.0008164860688581803,0.0,0.0010035874676470238
346,0.9879999999999999,0.9879999999999999,0.9876923384851016,0.9879999999999999,0.9879268676080143,0.9998630934818212,0.9879999999999999,1.0,1.0,1.0,0.029403566507785132,0.9880000352859497,0.0,0.029403566507785132,0.0008164965809277147,0.0008164965809277147,0.0008281998812991229,0.0008164965809277147,0.0008428192305236806,0.000012429091273743632,0.0008164965809277147,0.0,0.0,0.0,0.0009978588857599,0.0008164860688581803,0.0,0.0009978588857599
347,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.999863351320105,0.9879,1.0,1.0,1.0,0.02937613540216682,0.9879000365734101,0.0,0.02937613540216682,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.00001273955323722551,0.0008755950357709127,0.0,0.0,0.0,0.0009921542153176785,0.0008755837628321942,0.0,0.0009921542153176785
348,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998634816556271,0.9879,1.0,1.0,1.0,0.02934885521906716,0.9879000365734101,0.0,0.02934885521906716,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000012494134533417705,0.0008755950357709127,0.0,0.0,0.0,0.000986547478447992,0.0008755837628321942,0.0,0.000986547478447992
349,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998638694484269,0.9879,1.0,1.0,1.0,0.029321788809575578,0.9879000365734101,0.0,0.029321788809575578,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000012165739510930414,0.0008755950357709127,0.0,0.0,0.0,0.0009809752771865919,0.0008755837628321942,0.0,0.0009809752771865919
350,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.999863861083836,0.9879,1.0,1.0,1.0,0.02929492358224874,0.9879000365734101,0.0,0.02929492358224874,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000012429323176498094,0.0008755950357709127,0.0,0.0,0.0,0.0009754328748132283,0.0008755837628321942,0.0,0.0009754328748132283
351,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998639910383519,0.9879,1.0,1.0,1.0,0.02926820586561547,0.9879000365734101,0.0,0.02926820586561547,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.0000123762614374515,0.0008755950357709127,0.0,0.0,0.0,0.0009699878744962709,0.0008755837628321942,0.0,0.0009699878744962709
352,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.999863741564659,0.9879,1.0,1.0,1.0,0.029241686056741,0.9879000365734101,0.0,0.029241686056741,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000011974452518752785,0.0008755950357709127,0.0,0.0,0.0,0.0009645553084932889,0.0008755837628321942,0.0,0.0009645553084932889
353,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998639910383519,0.9879,1.0,1.0,1.0,0.029215311427218373,0.9879000365734101,0.0,0.029215311427218373,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000011914093732561031,0.0008755950357709127,0.0,0.0,0.0,0.0009591426179488395,0.0008755837628321942,0.0,0.0009591426179488395
354,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998637238001031,0.9879,1.0,1.0,1.0,0.029189147936724197,0.9879000365734101,0.0,0.029189147936724197,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000011987743655353499,0.0008755950357709127,0.0,0.0,0.0,0.00095379790452841,0.0008755837628321942,0.0,0.00095379790452841
355,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998634753617841,0.9879,1.0,1.0,1.0,0.029163163381372224,0.9879000365734101,0.0,0.029163163381372224,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.00001177228507212364,0.0008755950357709127,0.0,0.0,0.0,0.0009484851905838665,0.0008755837628321942,0.0,0.0009484851905838665
356,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998634763971582,0.9879,1.0,1.0,1.0,0.029137302877004508,0.9879000365734101,0.0,0.029137302877004508,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000011800861170757255,0.0008755950357709127,0.0,0.0,0.0,0.0009432778838555094,0.0008755837628321942,0.0,0.0009432778838555094
357,0.9879,0.9879,0.9875971003898636,0.9879,0.987827254546089,0.9998636063516742,0.9879,1.0,1.0,1.0,0.029111678063385587,0.9879000365734101,0.0,0.029111678063385587,0.0008755950357709127,0.0008755950357709127,0.0009000173238520562,0.0008755950357709127,0.0009062260381333578,0.000011806289689906124,0.0008755950357709127,0.0,0.0,0.0,0.000938187745637435,0.0008755837628321942,0.0,0.000938187745637435
358,0.9879999999999999,0.9879999999999999,0.9877023635477583,0.9879999999999999,0.9879267066969186,0.9998633568779812,0.9879999999999999,1.0,1.0,1.0,0.02908619075282449,0.9880000412464142,0.0,0.02908619075282449,0.001054092553389461,0.001054092553389461,0.0010916125072524877,0.001054092553389461,0.0010800935559474411,0.000011819947414964745,0.001054092553389461,0.0,0.0,0.0,0.0009331563052224054,0.0010540915482220858,0.0,0.0009331563052224054
359,0.9879999999999999,0.9879999999999999,0.9877023635477583,0.9879999999999999,0.9879267066969186,0.999863865225332,0.9879999999999999,1.0,1.0,1.0,0.02906087918818725,0.9880000412464142,0.0,0.02906087918818725,0.001054092553389461,0.001054092553389461,0.0010916125072524877,0.001054092553389461,0.0010800935559474411,0.000011433083562081288,0.001054092553389461,0.0,0.0,0.0,0.0009282121619556376,0.0010540915482220858,0.0,0.0009282121619556376
360,0.9879999999999999,0.9879999999999999,0.9877023635477583,0.9879999999999999,0.9879267066969186,0.999863726906225,0.9879999999999999,1.0,1.0,1.0,0.029035703578016332,0.9880000412464142,0.0,0.029035703578016332,0.001054092553389461,0.001054092553389461,0.0010916125072524877,0.001054092553389461,0.0010800935559474411,0.000011822941965569683,0.001054092553389461,0.0,0.0,0.0,0.0009233764170009243,0.0010540915482220858,0.0,0.0009233764170009243
361,0.9881,0.9881,0.9877976016429963,0.9881,0.9880263058076141,0.9998634774325321,0.9881,1.0,1.0,1.0,0.029010711122149275,0.9881000399589539,0.0,0.029010711122149275,0.0011005049346146055,0.0011005049346146055,0.0011333926108746239,0.0011005049346146055,0.0011279422860974021,0.000012205808269699927,0.0011005049346146055,0.0,0.0,0.0,0.000918628267304163,0.0011005022001788888,0.0,0.000918628267304163
362,0.9881,0.9881,0.9877976016429963,0.9881,0.9880263058076141,0.9998630910561127,0.9881,1.0,1.0,1.0,0.028985921501622776,0.9881000399589539,0.0,0.028985921501622776,0.0011005049346146055,0.0011005049346146055,0.0011333926108746239,0.0011005049346146055,0.0011279422860974021,0.000012138223836832637,0.0011005049346146055,0.0,0.0,0.0,0.0009139865391232287,0.0011005022001788888,0.0,0.0009139865391232287
363,0.9881,0.9881,0.9877976016429963,0.9881,0.9880263058076141,0.9998628429988001,0.9881,1.0,1.0,1.0,0.028961296169090822,0.9881000399589539,0.0,0.028961296169090822,0.0011005049346146055,0.0011005049346146055,0.0011333926108746239,0.0011005049346146055,0.0011279422860974021,0.000012389297150186823,0.0011005049346146055,0.0,0.0,0.0,0.0009094409810368266,0.0011005022001788888,0.0,0.0009094409810368266
364,0.9881,0.9881,0.9877976016429963,0.9881,0.9880263058076141,0.9998629656240989,0.9881,1.0,1.0,1.0,0.028936899735638223,0.9881000399589539,0.0,0.028936899735638223,0.0011005049346146055,0.0011005049346146055,0.0011333926108746239,0.0011005049346146055,0.0011279422860974021,0.000011938699138906741,0.0011005049346146055,0.0,0.0,0.0,0.0009050789003615872,0.0011005022001788888,0.0,0.0009050789003615872
365,0.9881,0.9881,0.9877976016429963,0.9881,0.9880263058076141,0.9998634645714848,0.9881,1.0,1.0,1.0,0.028912709217586846,0.9881000399589539,0.0,0.028912709217586846,0.0011005049346146055,0.0011005049346146055,0.0011333926108746239,0.0011005049346146055,0.0011279422860974021,0.000011944042504731,0.0011005049346146055,0.0,0.0,0.0,0.0009008163867823974,0.0011005022001788888,0.0,0.0009008163867823974
366,0.9882,0.9882,0.9879017683096631,0.9882,0.988126629908227,0.99986308617865,0.9882,1.0,1.0,1.0,0.028888722208450297,0.988200044631958,0.0,0.028888722208450297,0.0012292725943057197,0.0012292725943057197,0.001262524509452437,0.0012292725943057197,0.001256680437850998,0.000011768581544417361,0.0012292725943057197,0.0,0.0,0.0,0.0008966869055286249,0.0012292761631069599,0.0,0.0008966869055286249
367,0.9882,0.9882,0.9879017683096631,0.9882,0.988126629908227,0.9998634547905135,0.9882,1.0,1.0,1.0,0.028864972975299268,0.988200044631958,0.0,0.028864972975299268,0.0012292725943057197,0.0012292725943057197,0.001262524509452437,0.0012292725943057197,0.001256680437850998,0.000011572704183502188,0.0012292725943057197,0.0,0.0,0.0,0.0008926341216049516,0.0012292761631069599,0.0,0.0008926341216049516
368,0.9882,0.9882,0.9879017683096631,0.9882,0.988126629908227,0.9998631969522297,0.9882,1.0,1.0,1.0,0.028841406204233495,0.988200044631958,0.0,0.028841406204233495,0.0012292725943057197,0.0012292725943057197,0.001262524509452437,0.0012292725943057197,0.001256680437850998,0.000011873784554276952,0.0012292725943057197,0.0,0.0,0.0,0.0008887538501812271,0.0012292761631069599,0.0,0.0008887538501812271
369,0.9882,0.9882,0.9879017683096631,0.9882,0.988126629908227,0.9998631969522297,0.9882,1.0,1.0,1.0,0.028818017964876857,0.988200044631958,0.0,0.028818017964876857,0.0012292725943057197,0.0012292725943057197,0.001262524509452437,0.0012292725943057197,0.001256680437850998,0.000011769344573672211,0.0012292725943057197,0.0,0.0,0.0,0.0008849892346122928,0.0012292761631069599,0.0,0.0008849892346122928
370,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998628199757752,0.9883,1.0,1.0,1.0,0.0287949647448836,0.9883000433444977,0.0,0.0287949647448836,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000011620453781300993,0.0012516655570345807,0.0,0.0,0.0,0.0008813803802335464,0.0012516674323377857,0.0,0.0008813803802335464
371,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998628283403661,0.9883,1.0,1.0,1.0,0.028772142471042483,0.9883000433444977,0.0,0.028772142471042483,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000011810971573025187,0.0012516655570345807,0.0,0.0,0.0,0.0008778753424116218,0.0012516674323377857,0.0,0.0008778753424116218
372,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998628283403661,0.9883,1.0,1.0,1.0,0.02874957099615331,0.9883000433444977,0.0,0.02874957099615331,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000011810971573025187,0.0012516655570345807,0.0,0.0,0.0,0.000874547900754115,0.0012516674323377857,0.0,0.000874547900754115
373,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.999863077814059,0.9883,1.0,1.0,1.0,0.02872720699442848,0.9883000433444977,0.0,0.02872720699442848,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000011877566361085089,0.0012516655570345807,0.0,0.0,0.0,0.000871328723225129,0.0012516674323377857,0.0,0.000871328723225129
374,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998633283231259,0.9883,1.0,1.0,1.0,0.028705087843519172,0.9883000433444977,0.0,0.028705087843519172,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.00001199202770320796,0.0012516655570345807,0.0,0.0,0.0,0.0008681907336729213,0.0012516674323377857,0.0,0.0008681907336729213
375,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998631900040189,0.9883,1.0,1.0,1.0,0.02868324923729666,0.9883000433444977,0.0,0.02868324923729666,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000012162983745385357,0.0012516655570345807,0.0,0.0,0.0,0.0008652059512330455,0.0012516674323377857,0.0,0.0008652059512330455
376,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998631910393929,0.9883,1.0,1.0,1.0,0.028661628398638957,0.9883000433444977,0.0,0.028661628398638957,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.0000125961738538015,0.0012516655570345807,0.0,0.0,0.0,0.0008623456763370865,0.0012516674323377857,0.0,0.0008623456763370865
377,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.999862950965665,0.9883,1.0,1.0,1.0,0.02864028413354645,0.9883000433444977,0.0,0.02864028413354645,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000012895248010543073,0.0012516655570345807,0.0,0.0,0.0,0.0008596524501264648,0.0012516674323377857,0.0,0.0008596524501264648
378,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.999862969765595,0.9883,1.0,1.0,1.0,0.028619183510461322,0.9883000433444977,0.0,0.028619183510461322,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000012909473276997514,0.0012516655570345807,0.0,0.0,0.0,0.0008570573124849748,0.0012516674323377857,0.0,0.0008570573124849748
379,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998632192392879,0.9883,1.0,1.0,1.0,0.02859834162646933,0.9883000433444977,0.0,0.02859834162646933,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000012894361902661919,0.0012516655570345807,0.0,0.0,0.0,0.0008546004426069412,0.0012516674323377857,0.0,0.0008546004426069412
380,0.9883,0.9883,0.9879970064049012,0.9883,0.9882262290189224,0.9998633314292478,0.9883,1.0,1.0,1.0,0.028577713041329344,0.9883000433444977,0.0,0.028577713041329344,0.0012516655570345807,0.0012516655570345807,0.0012824691089268394,0.0012516655570345807,0.0012808778858150037,0.000013006611178197704,0.0012516655570345807,0.0,0.0,0.0,0.0008522488464677709,0.0012516674323377857,0.0,0.0008522488464677709
381,0.9884000000000001,0.9884000000000001,0.9880922445001392,0.9884000000000001,0.9883260614292757,0.9998635819383146,0.9884000000000001,1.0,1.0,1.0,0.02855730428805315,0.9884000420570374,0.0,0.02855730428805315,0.0011737877907772865,0.0011737877907772865,0.0012130321349506305,0.0011737877907772865,0.0012022501666142586,0.000013049032823498524,0.0011737877907772865,0.0,0.0,0.0,0.0008500237477671196,0.0011737907338757907,0.0,0.0008500237477671196
382,0.9885999999999999,0.9885999999999999,0.988291649262044,0.9885999999999999,0.9885306326620226,0.9998634624191378,0.9885999999999999,1.0,1.0,1.0,0.028537164767998967,0.9886000394821167,0.0,0.028537164767998967,0.0015055453054181416,0.0015055453054181416,0.0015444729815750386,0.0015055453054181416,0.001538862957372557,0.000013482629104252783,0.0015055453054181416,0.0,0.0,0.0,0.0008479338872158886,0.001505547036885616,0.0,0.0008479338872158886
383,0.9885999999999999,0.9885999999999999,0.988291649262044,0.9885999999999999,0.9885306326620226,0.9998637118928306,0.9885999999999999,1.0,1.0,1.0,0.028517253567892746,0.9886000394821167,0.0,0.028517253567892746,0.0015055453054181416,0.0015055453054181416,0.0015444729815750386,0.0015055453054181416,0.001538862957372557,0.000013627327644196356,0.0015055453054181416,0.0,0.0,0.0,0.000845973454571097,0.001505547036885616,0.0,0.000845973454571097
384,0.9885999999999999,0.9885999999999999,0.988291649262044,0.9885999999999999,0.9885306326620226,0.9998638408119727,0.9885999999999999,1.0,1.0,1.0,0.028497549265660494,0.9886000394821167,0.0,0.028497549265660494,0.0015055453054181416,0.0015055453054181416,0.0015444729815750386,0.0015055453054181416,0.001538862957372557,0.000013484679129222151,0.0015055453054181416,0.0,0.0,0.0,0.0008441725081646757,0.001505547036885616,0.0,0.0008441725081646757
385,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884308086740982,0.9998634550899208,0.9884999999999999,1.0,1.0,1.0,0.0284781075874402,0.988500040769577,0.0,0.0284781075874402,0.0015811388300841795,0.0015811388300841795,0.0016127240655969524,0.0015811388300841795,0.0016151462088012088,0.000013182104109903309,0.0015811388300841795,0.0,0.0,0.0,0.0008424730529151716,0.001581139416547463,0.0,0.0008424730529151716
386,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884308086740982,0.9998633153544336,0.9884999999999999,1.0,1.0,1.0,0.028458854885515743,0.988500040769577,0.0,0.028458854885515743,0.0015811388300841795,0.0015811388300841795,0.0016127240655969524,0.0015811388300841795,0.0016151462088012088,0.000012899300401551487,0.0015811388300841795,0.0,0.0,0.0,0.0008409562981712637,0.001581139416547463,0.0,0.0008409562981712637
387,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884308086740982,0.9998631947998827,0.9884999999999999,1.0,1.0,1.0,0.028439849632656306,0.988500040769577,0.0,0.028439849632656306,0.0015811388300841795,0.0015811388300841795,0.0016127240655969524,0.0015811388300841795,0.0016151462088012088,0.000012751602331537002,0.0015811388300841795,0.0,0.0,0.0,0.0008395226664693856,0.001581139416547463,0.0,0.0008395226664693856
388,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884308086740982,0.9998632041998476,0.9884999999999999,1.0,1.0,1.0,0.02842109408263251,0.988500040769577,0.0,0.02842109408263251,0.0015811388300841795,0.0015811388300841795,0.0016127240655969524,0.0015811388300841795,0.0016151462088012088,0.000012586085247266126,0.0015811388300841795,0.0,0.0,0.0,0.0008382274496629511,0.001581139416547463,0.0,0.0008382274496629511
389,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884308086740982,0.9998630836452967,0.9884999999999999,1.0,1.0,1.0,0.028402523317947615,0.988500040769577,0.0,0.028402523317947615,0.0015811388300841795,0.0015811388300841795,0.0016127240655969524,0.0015811388300841795,0.0016151462088012088,0.000012365724600056739,0.0015811388300841795,0.0,0.0,0.0,0.0008370712768417771,0.001581139416547463,0.0,0.0008370712768417771
390,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884308086740982,0.9998629547261549,0.9884999999999999,1.0,1.0,1.0,0.028384200768376517,0.988500040769577,0.0,0.028384200768376517,0.0015811388300841795,0.0015811388300841795,0.0016127240655969524,0.0015811388300841795,0.0016151462088012088,0.00001240019773224949,0.0015811388300841795,0.0,0.0,0.0,0.0008360442150868538,0.001581139416547463,0.0,0.0008360442150868538
391,0.9885999999999999,0.9885999999999999,0.988291649262044,0.9885999999999999,0.9885304459409048,0.999862824771639,0.9885999999999999,1.0,1.0,1.0,0.02836612652859464,0.9886000454425812,0.0,0.02836612652859464,0.00164654520469711,0.00164654520469711,0.0016705812221556554,0.00164654520469711,0.0016802796422338525,0.000012389868538213509,0.00164654520469711,0.0,0.0,0.0,0.0008351725970573266,0.0016465489437995009,0.0,0.0008351725970573266
392,0.9885999999999999,0.9885999999999999,0.988291649262044,0.9885999999999999,0.9885304459409048,0.9998625742625722,0.9885999999999999,1.0,1.0,1.0,0.028348251939387725,0.9886000454425812,0.0,0.028348251939387725,0.00164654520469711,0.00164654520469711,0.0016705812221556554,0.00164654520469711,0.0016802796422338525,0.000012633867114044788,0.00164654520469711,0.0,0.0,0.0,0.0008344212311762981,0.0016465489437995009,0.0,0.0008344212311762981
393,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884303105502266,0.9998621864697723,0.9884999999999999,1.0,1.0,1.0,0.028330651574977668,0.9885000467300415,0.0,0.028330651574977668,0.0015092308563562293,0.0015092308563562293,0.001536725060150929,0.0015092308563562293,0.0015404568876772014,0.000012944703164032512,0.0015092308563562293,0.0,0.0,0.0,0.0008337886593499445,0.001509235560539629,0.0,0.0008337886593499445
394,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884303105502266,0.9998624359434652,0.9884999999999999,1.0,1.0,1.0,0.02831314888768522,0.9885000467300415,0.0,0.02831314888768522,0.0015092308563562293,0.0015092308563562293,0.001536725060150929,0.0015092308563562293,0.0015404568876772014,0.000012260497670331335,0.0015092308563562293,0.0,0.0,0.0,0.0008333175268852676,0.001509235560539629,0.0,0.0008333175268852676
395,0.9884999999999999,0.9884999999999999,0.988196411166806,0.9884999999999999,0.9884303105502266,0.9998625658979812,0.9884999999999999,1.0,1.0,1.0,0.028295954093328295,0.9885000467300415,0.0,0.028295954093328295,0.0015092308563562293,0.0015092308563562293,0.001536725060150929,0.0015092308563562293,0.0015404568876772014,0.000012290985556085868,0.0015092308563562293,0.0,0.0,0.0,0.0008329472548801497,0.001509235560539629,0.0,0.0008329472548801497
396,0.9885999999999999,0.9885999999999999,0.9883005778334726,0.9885999999999999,0.9885361129625396,0.9998625752979461,0.9885999999999999,1.0,1.0,1.0,0.02827897355471341,0.9886000454425812,0.0,0.02827897355471341,0.0014298407059684588,0.0014298407059684588,0.0014478753852658359,0.0014298407059684588,0.001456013526818249,0.00001155334263513976,0.0014298407059684588,0.0,0.0,0.0,0.0008327138721855294,0.0014298463827914047,0.0,0.0008327138721855294
397,0.9885999999999999,0.9885999999999999,0.9883005778334726,0.9885999999999999,0.9885361129625396,0.9998625658979812,0.9885999999999999,1.0,1.0,1.0,0.028262189650580603,0.9886000454425812,0.0,0.028262189650580603,0.0014298407059684588,0.0014298407059684588,0.0014478753852658359,0.0014298407059684588,0.001456013526818249,0.000011552565661424357,0.0014298407059684588,0.0,0.0,0.0,0.000832600336022239,0.0014298463827914047,0.0,0.000832600336022239
398,0.9885999999999999,0.9885999999999999,0.9883005778334726,0.9885999999999999,0.9885361129625396,0.9998626864525321,0.9885999999999999,1.0,1.0,1.0,0.028245682761622582,0.9886000454425812,0.0,0.028245682761622582,0.0014298407059684588,0.0014298407059684588,0.0014478753852658359,0.0014298407059684588,0.001456013526818249,0.000011129897330801037,0.0014298407059684588,0.0,0.0,0.0,0.0008325943926156263,0.0014298463827914047,0.0,0.0008325943926156263
399,0.9885999999999999,0.9885999999999999,0.9883005778334726,0.9885999999999999,0.9885361129625396,0.9998628153716739,0.9885999999999999,1.0,1.0,1.0,0.028229341003698522,0.9886000454425812,0.0,0.028229341003698522,0.0014298407059684588,0.0014298407059684588,0.0014478753852658359,0.0014298407059684588,0.001456013526818249,0.000010919452853994853,0.0014298407059684588,0.0,0.0,0.0,0.0008327224446349577,0.0014298463827914047,0.0,0.0008327224446349577
400,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.999862685417158,0.9888,1.0,1.0,1.0,0.028213219123235066,0.9888000428676605,0.0,0.028213219123235066,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000010959541330188736,0.0012292725943057166,0.0,0.0,0.0,0.000832877957055274,0.0012292815506165832,0.0,0.000832877957055274
401,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998631843645438,0.9888,1.0,1.0,1.0,0.028197314173631784,0.9888000428676605,0.0,0.028197314173631784,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011147399298507706,0.0012292725943057166,0.0,0.0,0.0,0.0008332659390361313,0.0012292815506165832,0.0,0.0008332659390361313
402,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998631843645438,0.9888,1.0,1.0,1.0,0.02818165017920779,0.9888000428676605,0.0,0.02818165017920779,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011456306857110736,0.0012292725943057166,0.0,0.0,0.0,0.0008336807142550085,0.0012292815506165832,0.0,0.0008336807142550085
403,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998633049190946,0.9888,1.0,1.0,1.0,0.02816623651024127,0.9888000428676605,0.0,0.02816623651024127,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011520782533937177,0.0012292725943057166,0.0,0.0,0.0,0.000834185497198553,0.0012292815506165832,0.0,0.000834185497198553
404,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998631749645787,0.9888,1.0,1.0,1.0,0.028150990679476556,0.9888000428676605,0.0,0.028150990679476556,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011572418600469858,0.0012292725943057166,0.0,0.0,0.0,0.0008347968218594567,0.0012292815506165832,0.0,0.0008347968218594567
405,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998631749645787,0.9888,1.0,1.0,1.0,0.028135936248387054,0.9888000428676605,0.0,0.028135936248387054,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011572418600469858,0.0012292725943057166,0.0,0.0,0.0,0.0008354520775885647,0.0012292815506165832,0.0,0.0008354520775885647
406,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998630460454369,0.9888,1.0,1.0,1.0,0.028121125425997002,0.9888000428676605,0.0,0.028121125425997002,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011775570258563559,0.0012292725943057166,0.0,0.0,0.0,0.000836180286942371,0.0012292815506165832,0.0,0.000836180286942371
407,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998635449928225,0.9888,1.0,1.0,1.0,0.028106531559812943,0.9888000428676605,0.0,0.028106531559812943,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000011694729918246305,0.0012292725943057166,0.0,0.0,0.0,0.0008370114751381517,0.0012292815506165832,0.0,0.0008370114751381517
408,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998632861191646,0.9888,1.0,1.0,1.0,0.028092094891598925,0.9888000428676605,0.0,0.028092094891598925,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000012002232439747843,0.0012292725943057166,0.0,0.0,0.0,0.0008379433005117549,0.0012292815506165832,0.0,0.0008379433005117549
409,0.9888,0.9888,0.988510007658034,0.9888,0.9887408804950921,0.9998636655473734,0.9888,1.0,1.0,1.0,0.028077867486524532,0.9888000428676605,0.0,0.028077867486524532,0.0012292725943057166,0.0012292725943057166,0.001244521923303377,0.0012292725943057166,0.001249040897119434,0.000012759330978403616,0.0012292725943057166,0.0,0.0,0.0,0.0008389242429490654,0.0012292815506165832,0.0,0.0008389242429490654
410,0.9887,0.9887,0.988414769562796,0.9887,0.988641024267028,0.9998640355756171,0.9887,1.0,1.0,1.0,0.028063850109179656,0.9887000441551208,0.0,0.028063850109179656,0.001418136492412181,0.001418136492412181,0.0014231619591802095,0.001418136492412181,0.0014375865897902707,0.00001300440536590395,0.001418136492412181,0.0,0.0,0.0,0.0008399994401071364,0.0014181411177163926,0.0,0.0008399994401071364
411,0.9888,0.9888,0.9885200327206907,0.9888,0.9887405553776041,0.9998637777373334,0.9888,1.0,1.0,1.0,0.028050012864571795,0.988800048828125,0.0,0.028050012864571795,0.001475729574745247,0.001475729574745247,0.001480627759789729,0.001475729574745247,0.0014941683800581524,0.000013195616323918948,0.001475729574745247,0.0,0.0,0.0,0.0008411592933083054,0.0014757366044832376,0.0,0.0008411592933083054
412,0.9888,0.9888,0.9885200327206907,0.9888,0.9887405553776041,0.9998637777373334,0.9888,1.0,1.0,1.0,0.028036350918629244,0.988800048828125,0.0,0.028036350918629244,0.001475729574745247,0.001475729574745247,0.001480627759789729,0.001475729574745247,0.0014941683800581524,0.000013635403365789182,0.001475729574745247,0.0,0.0,0.0,0.000842328805355124,0.0014757366044832376,0.0,0.000842328805355124
413,0.9888,0.9888,0.9885200327206907,0.9888,0.9887405553776041,0.9998636571827826,0.9888,1.0,1.0,1.0,0.028022886383613922,0.988800048828125,0.0,0.028022886383613922,0.001475729574745247,0.001475729574745247,0.001480627759789729,0.001475729574745247,0.0014941683800581524,0.000013815079792077042,0.001475729574745247,0.0,0.0,0.0,0.0008435824062207614,0.0014757366044832376,0.0,0.0008435824062207614
414,0.9888,0.9888,0.9885327032859929,0.9888,0.9887414725807236,0.9998636571827826,0.9888,1.0,1.0,1.0,0.028009629674507524,0.988800048828125,0.0,0.028009629674507524,0.0013165611772087645,0.0013165611772087645,0.0013078903356534318,0.0013165611772087645,0.0013292366842700297,0.000013815079792077042,0.0013165611772087645,0.0,0.0,0.0,0.000844954332434627,0.001316573402961405,0.0,0.000844954332434627
415,0.9888999999999999,0.9888999999999999,0.9886279413812309,0.9888999999999999,0.9888413387657915,0.9998634077090897,0.9888999999999999,1.0,1.0,1.0,0.02799654489875874,0.9889000475406646,0.0,0.02799654489875874,0.0012866839377079435,0.0012866839377079435,0.0012854182943397125,0.0012866839377079435,0.0013060749075830278,0.000013776858408335055,0.0012866839377079435,0.0,0.0,0.0,0.0008463316176631268,0.0012866951667696133,0.0,0.0008463316176631268
416,0.9888999999999999,0.9888999999999999,0.9886279413812309,0.9888999999999999,0.9888413387657915,0.9998632787899477,0.9888999999999999,1.0,1.0,1.0,0.02798366930581602,0.9889000475406646,0.0,0.02798366930581602,0.0012866839377079435,0.0012866839377079435,0.0012854182943397125,0.0012866839377079435,0.0013060749075830278,0.000013642715792514913,0.0012866839377079435,0.0,0.0,0.0,0.0008477447302843076,0.0012866951667696133,0.0,0.0008477447302843076
417,0.9888999999999999,0.9888999999999999,0.9886279413812309,0.9888999999999999,0.9888413387657915,0.9998632787899477,0.9888999999999999,1.0,1.0,1.0,0.027970961226586887,0.9889000475406646,0.0,0.027970961226586887,0.0012866839377079435,0.0012866839377079435,0.0012854182943397125,0.0012866839377079435,0.0013060749075830278,0.000013642715792514913,0.0012866839377079435,0.0,0.0,0.0,0.0008493008001749244,0.0012866951667696133,0.0,0.0008493008001749244
418,0.9888999999999999,0.9888999999999999,0.9886279413812309,0.9888999999999999,0.9888413387657915,0.9998628920325219,0.9888999999999999,1.0,1.0,1.0,0.02795848837134456,0.9889000475406646,0.0,0.02795848837134456,0.0012866839377079435,0.0012866839377079435,0.0012854182943397125,0.0012866839377079435,0.0013060749075830278,0.000013659235209573795,0.0012866839377079435,0.0,0.0,0.0,0.0008508130133084516,0.0012866951667696133,0.0,0.0008508130133084516
419,0.9888999999999999,0.9888999999999999,0.9886279413812309,0.9888999999999999,0.9888413387657915,0.9998630125870729,0.9888999999999999,1.0,1.0,1.0,0.02794611164541123,0.9889000475406646,0.0,0.02794611164541123,0.0012866839377079435,0.0012866839377079435,0.0012854182943397125,0.0012866839377079435,0.0013060749075830278,0.000013775425529417095,0.0012866839377079435,0.0,0.0,0.0,0.000852472444954189,0.0012866951667696133,0.0,0.000852472444954189
420,0.9888999999999999,0.9888999999999999,0.9886279413812309,0.9888999999999999,0.9888413387657915,0.9998630125870729,0.9888999999999999,1.0,1.0,1.0,0.0279339853892981,0.9889000475406646,0.0,0.0279339853892981,0.0012866839377079435,0.0012866839377079435,0.0012854182943397125,0.0012866839377079435,0.0013060749075830278,0.000013775425529417095,0.0012866839377079435,0.0,0.0,0.0,0.0008541978679999221,0.0012866951667696133,0.0,0.0008541978679999221
421,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998630136224469,0.9890000000000001,1.0,1.0,1.0,0.027922022958540498,0.9890000462532044,0.0,0.027922022958540498,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.000014009733620544568,0.001154700538379221,0.0,0.0,0.0,0.0008559783354676777,0.0011547143494201224,0.0,0.0008559783354676777
422,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998631425415887,0.9890000000000001,1.0,1.0,1.0,0.027910249208328963,0.9890000462532044,0.0,0.027910249208328963,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.000014518465591632672,0.001154700538379221,0.0,0.0,0.0,0.0008577654389747844,0.0011547143494201224,0.0,0.0008577654389747844
423,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998632724961046,0.9890000000000001,1.0,1.0,1.0,0.02789864564475956,0.9890000462532044,0.0,0.02789864564475956,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.0000148769368510789,0.001154700538379221,0.0,0.0,0.0,0.0008596111346073026,0.0011547143494201224,0.0,0.0008596111346073026
424,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998632651668877,0.9890000000000001,1.0,1.0,1.0,0.027887217891507377,0.9890000462532044,0.0,0.027887217891507377,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.00001460616501624993,0.001154700538379221,0.0,0.0,0.0,0.0008615320490870922,0.0011547143494201224,0.0,0.0008615320490870922
425,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998635146405807,0.9890000000000001,1.0,1.0,1.0,0.027875994445596332,0.9890000462532044,0.0,0.027875994445596332,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.000015105355808096089,0.001154700538379221,0.0,0.0,0.0,0.0008635106507792489,0.0011547143494201224,0.0,0.0008635106507792489
426,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998633857214386,0.9890000000000001,1.0,1.0,1.0,0.02786497754058743,0.9890000462532044,0.0,0.02786497754058743,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.000015159476562406394,0.001154700538379221,0.0,0.0,0.0,0.0008655668424345463,0.0011547143494201224,0.0,0.0008655668424345463
427,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998632568022968,0.9890000000000001,1.0,1.0,1.0,0.027854083806165338,0.9890000462532044,0.0,0.027854083806165338,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.000015224816825259842,0.001154700538379221,0.0,0.0,0.0,0.0008676678526493198,0.0011547143494201224,0.0,0.0008676678526493198
428,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998631278831549,0.9890000000000001,1.0,1.0,1.0,0.02784337781016335,0.9890000462532044,0.0,0.02784337781016335,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.00001528818079981034,0.001154700538379221,0.0,0.0,0.0,0.0008697960721023113,0.0011547143494201224,0.0,0.0008697960721023113
429,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998632578376707,0.9890000000000001,1.0,1.0,1.0,0.02783288205959032,0.9890000462532044,0.0,0.02783288205959032,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.00001603858337665337,0.001154700538379221,0.0,0.0,0.0,0.0008720484287039445,0.0011547143494201224,0.0,0.0008720484287039445
430,0.9890000000000001,0.9890000000000001,0.9887332045391256,0.9890000000000001,0.9889407793094664,0.9998631205539379,0.9890000000000001,1.0,1.0,1.0,0.027822587502304975,0.9890000462532044,0.0,0.027822587502304975,0.001154700538379221,0.001154700538379221,0.0011543391621718008,0.001154700538379221,0.001173295499436184,0.000016161758000422873,0.001154700538379221,0.0,0.0,0.0,0.0008742597884855857,0.0011547143494201224,0.0,0.0008742597884855857
431,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998633686112506,0.9890000000000001,1.0,1.0,1.0,0.02781238964777676,0.9890000402927399,0.0,0.02781238964777676,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000015900221104644698,0.0010540925533894306,0.0,0.0,0.0,0.0008766160517613248,0.0010541041139845238,0.0,0.0008766160517613248
432,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998636180849433,0.9890000000000001,1.0,1.0,1.0,0.027802396086301168,0.9890000402927399,0.0,0.027802396086301168,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000015867360716659375,0.0010540925533894306,0.0,0.0,0.0,0.0008790057898140209,0.0010541041139845238,0.0,0.0008790057898140209
433,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998632302921436,0.9890000000000001,1.0,1.0,1.0,0.027792603885841406,0.9890000402927399,0.0,0.027792603885841406,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.0000154444704519855,0.0010540925533894306,0.0,0.0,0.0,0.0008814651133381969,0.0010541041139845238,0.0,0.0008814651133381969
434,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998633508466945,0.9890000000000001,1.0,1.0,1.0,0.027782932072627463,0.9890000402927399,0.0,0.027782932072627463,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000014862739740227779,0.0010540925533894306,0.0,0.0,0.0,0.0008839746804864716,0.0010541041139845238,0.0,0.0008839746804864716
435,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998631013730016,0.9890000000000001,1.0,1.0,1.0,0.027773401865108776,0.9890000402927399,0.0,0.027773401865108776,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000014981036691226486,0.0010540925533894306,0.0,0.0,0.0,0.0008865684209139314,0.0010541041139845238,0.0,0.0008865684209139314
436,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998628424993438,0.9890000000000001,1.0,1.0,1.0,0.027764022834385865,0.9890000402927399,0.0,0.027764022834385865,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000014670569144955823,0.0010540925533894306,0.0,0.0,0.0,0.000889263279470996,0.0010541041139845238,0.0,0.000889263279470996
437,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.999862713580202,0.9890000000000001,1.0,1.0,1.0,0.027754817606320824,0.9890000402927399,0.0,0.027754817606320824,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000014543129645201937,0.0010540925533894306,0.0,0.0,0.0,0.0008920118890114157,0.0010541041139845238,0.0,0.0008920118890114157
438,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998629546893036,0.9890000000000001,1.0,1.0,1.0,0.02774570076409038,0.9890000402927399,0.0,0.02774570076409038,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.00001558140268696541,0.0010540925533894306,0.0,0.0,0.0,0.0008948185740461104,0.0010541041139845238,0.0,0.0008948185740461104
439,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.999862455741918,0.9890000000000001,1.0,1.0,1.0,0.027736798417633147,0.9890000402927399,0.0,0.027736798417633147,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000015237708787712618,0.0010540925533894306,0.0,0.0,0.0,0.0008976599140675473,0.0010541041139845238,0.0,0.0008976599140675473
440,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998623351873672,0.9890000000000001,1.0,1.0,1.0,0.0277280103409697,0.9890000402927399,0.0,0.0277280103409697,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000015301320960428626,0.0010540925533894306,0.0,0.0,0.0,0.0009005962457111206,0.0010541041139845238,0.0,0.0009005962457111206
441,0.9890000000000001,0.9890000000000001,0.9887358500417711,0.9890000000000001,0.988941778165333,0.9998627027638566,0.9890000000000001,1.0,1.0,1.0,0.02771936911694452,0.9890000402927399,0.0,0.02771936911694452,0.0010540925533894306,0.0010540925533894306,0.0010447700881061424,0.0010540925533894306,0.001068682573129005,0.000014693447033682137,0.0010540925533894306,0.0,0.0,0.0,0.0009036050402777947,0.0010541041139845238,0.0,0.0009036050402777947
442,0.9891,0.9891,0.9888411131996658,0.9891,0.9890412258370681,0.9998629522375495,0.9891,1.0,1.0,1.0,0.02771087399717876,0.9891000390052795,0.0,0.02771087399717876,0.0009944289260117318,0.0009944289260117318,0.0009919565827339425,0.0009944289260117318,0.0010045110682731842,0.000015141644546384708,0.0009944289260117318,0.0,0.0,0.0,0.000906668645711764,0.0009944407646562097,0.0,0.000906668645711764
443,0.9891,0.9891,0.9888411131996658,0.9891,0.9890412258370681,0.9998637100585931,0.9891,1.0,1.0,1.0,0.027702437531454877,0.9891000390052795,0.0,0.027702437531454877,0.0009944289260117318,0.0009944289260117318,0.0009919565827339425,0.0009944289260117318,0.0010045110682731842,0.000015784951390828766,0.0009944289260117318,0.0,0.0,0.0,0.0009097664580818488,0.0009944407646562097,0.0,0.0009097664580818488
444,0.9891,0.9891,0.9888411131996658,0.9891,0.9890412258370681,0.9998640786704567,0.9891,1.0,1.0,1.0,0.027694170383150342,0.9891000390052795,0.0,0.027694170383150342,0.0009944289260117318,0.0009944289260117318,0.0009919565827339425,0.0009944289260117318,0.0010045110682731842,0.000016250791293917592,0.0009944289260117318,0.0,0.0,0.0,0.0009130186141309601,0.0009944407646562097,0.0,0.0009130186141309601
445,0.9891,0.9891,0.9888411131996658,0.9891,0.9890412258370681,0.9998644664632563,0.9891,1.0,1.0,1.0,0.02768595888079749,0.9891000390052795,0.0,0.02768595888079749,0.0009944289260117318,0.0009944289260117318,0.0009919565827339425,0.0009944289260117318,0.0010045110682731842,0.000016013939213856526,0.0009944289260117318,0.0,0.0,0.0,0.0009163081492963346,0.0009944407646562097,0.0,0.0009163081492963346
446,0.9892,0.9892,0.9889452798663324,0.9892,0.9891412700571752,0.9998642075895985,0.9892,1.0,1.0,1.0,0.02767791660796144,0.9892000436782837,0.0,0.02767791660796144,0.001032795558988614,0.001032795558988614,0.0010385593029123236,0.001032795558988614,0.001050454657031838,0.000016075225118053004,0.001032795558988614,0.0,0.0,0.0,0.0009197244831531357,0.0010328091945059456,0.0,0.0009197244831531357
447,0.9893000000000001,0.9893000000000001,0.9890494465329992,0.9893000000000001,0.9892462381255054,0.9998639581159056,0.9893000000000001,1.0,1.0,1.0,0.027669988770659293,0.9893000483512878,0.0,0.027669988770659293,0.0010593499054713897,0.0010593499054713897,0.0010799086303117543,0.0010593499054713897,0.001074367073561668,0.000015675994333374096,0.0010593499054713897,0.0,0.0,0.0,0.000923181883835794,0.0010593643995059562,0.0,0.000923181883835794
448,0.9894999999999999,0.9894999999999999,0.989249947786132,0.9894999999999999,0.9894451145734104,0.9998639581159056,0.9894999999999999,1.0,1.0,1.0,0.027662101006835787,0.9895000457763672,0.0,0.027662101006835787,0.0013540064007726514,0.0013540064007726514,0.001356590871675498,0.0013540064007726514,0.0013632000573308445,0.000015675994333374096,0.0013540064007726514,0.0,0.0,0.0,0.0009267372714834104,0.0013540158702647414,0.0,0.0009267372714834104
449,0.9894999999999999,0.9894999999999999,0.9892588763575606,0.9894999999999999,0.989450485739115,0.9998640786704567,0.9894999999999999,1.0,1.0,1.0,0.027654357316820317,0.9895000398159027,0.0,0.027654357316820317,0.0012692955176440395,0.0012692955176440395,0.0012674941251258098,0.0012692955176440395,0.0012728753580420783,0.000015690547149131125,0.0012692955176440395,0.0,0.0,0.0,0.0009303718343807624,0.0012693052643171338,0.0,0.0009303718343807624
450,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998641967732533,0.9894000000000001,1.0,1.0,1.0,0.027646731161145927,0.989400041103363,0.0,0.027646731161145927,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015550161797698264,0.001349897115421135,0.0,0.0,0.0,0.0009340483512090829,0.0013499062290945158,0.0,0.0009340483512090829
451,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998644472823202,0.9894000000000001,1.0,1.0,1.0,0.027639244817349935,0.989400041103363,0.0,0.027639244817349935,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015804807808685324,0.001349897115421135,0.0,0.0,0.0,0.0009378336480680645,0.0013499062290945158,0.0,0.0009378336480680645
452,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998644389177291,0.9894000000000001,1.0,1.0,1.0,0.027631786340625696,0.989400041103363,0.0,0.027631786340625696,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015808487124451197,0.001349897115421135,0.0,0.0,0.0,0.0009416508310817116,0.0013499062290945158,0.0,0.0009416508310817116
453,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998644389177291,0.9894000000000001,1.0,1.0,1.0,0.027624427183661183,0.989400041103363,0.0,0.027624427183661183,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015808487124451197,0.001349897115421135,0.0,0.0,0.0,0.0009455753885469396,0.0013499062290945158,0.0,0.0009455753885469396
454,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998649483004538,0.9894000000000001,1.0,1.0,1.0,0.027617158423455468,0.989400041103363,0.0,0.027617158423455468,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.0000163079989360946,0.001349897115421135,0.0,0.0,0.0,0.0009495446282582032,0.0013499062290945158,0.0,0.0009495446282582032
455,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998649483004538,0.9894000000000001,1.0,1.0,1.0,0.02760998871991291,0.989400041103363,0.0,0.02760998871991291,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.0000163079989360946,0.001349897115421135,0.0,0.0,0.0,0.0009536148448830237,0.0013499062290945158,0.0,0.0009536148448830237
456,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998649483004538,0.9894000000000001,1.0,1.0,1.0,0.02760284788851372,0.989400041103363,0.0,0.02760284788851372,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000016228122367912133,0.001349897115421135,0.0,0.0,0.0,0.0009576997066399315,0.0013499062290945158,0.0,0.0009576997066399315
457,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998649483004538,0.9894000000000001,1.0,1.0,1.0,0.027595788923721255,0.989400041103363,0.0,0.027595788923721255,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.00001527160389654628,0.001349897115421135,0.0,0.0,0.0,0.0009618395056435755,0.0013499062290945158,0.0,0.0009618395056435755
458,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998650772195956,0.9894000000000001,1.0,1.0,1.0,0.02758887382791882,0.989400041103363,0.0,0.02758887382791882,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015235664762009539,0.001349897115421135,0.0,0.0,0.0,0.0009660487856329171,0.0013499062290945158,0.0,0.0009660487856329171
459,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998653256579146,0.9894000000000001,1.0,1.0,1.0,0.02758202420372683,0.989400041103363,0.0,0.02758202420372683,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015371693085001404,0.001349897115421135,0.0,0.0,0.0,0.0009704331790633773,0.0013499062290945158,0.0,0.0009704331790633773
460,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998650678196308,0.9894000000000001,1.0,1.0,1.0,0.027575259949474185,0.989400041103363,0.0,0.027575259949474185,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015905711131685277,0.001349897115421135,0.0,0.0,0.0,0.0009748257510115132,0.0013499062290945158,0.0,0.0009748257510115132
461,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.999864689426796,0.9894000000000001,1.0,1.0,1.0,0.02756856508324897,0.989400041103363,0.0,0.02756856508324897,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.0000153919174008328,0.001349897115421135,0.0,0.0,0.0,0.0009792735133992176,0.0013499062290945158,0.0,0.0009792735133992176
462,0.9894000000000001,0.9894000000000001,0.9891547096908939,0.9894000000000001,0.9893503891305482,0.9998649389004889,0.9894000000000001,1.0,1.0,1.0,0.02756187392470688,0.989400041103363,0.0,0.02756187392470688,0.001349897115421135,0.001349897115421135,0.0013619699444012518,0.001349897115421135,0.0013539845248112454,0.000015053225837146514,0.001349897115421135,0.0,0.0,0.0,0.0009837179930202952,0.0013499062290945158,0.0,0.0009837179930202952
463,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892502931669928,0.9998645688722452,0.9893000000000001,1.0,1.0,1.0,0.027555305211047775,0.9893000423908234,0.0,0.027555305211047775,0.0014181364924121804,0.0014181364924121804,0.0014162725645860824,0.0014181364924121804,0.0014168707481160248,0.000014817654874042688,0.0014181364924121804,0.0,0.0,0.0,0.0009883212683992875,0.0014181453207100297,0.0,0.0009883212683992875
464,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892502931669928,0.9998648169295576,0.9893000000000001,1.0,1.0,1.0,0.02754884066626686,0.9893000423908234,0.0,0.02754884066626686,0.0014181364924121804,0.0014181364924121804,0.0014162725645860824,0.0014181364924121804,0.0014168707481160248,0.000014742889471690526,0.0014181364924121804,0.0,0.0,0.0,0.0009930075236174308,0.0014181453207100297,0.0,0.0009930075236174308
465,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892502931669928,0.9998648169295576,0.9893000000000001,1.0,1.0,1.0,0.02754244413086394,0.9893000423908234,0.0,0.02754244413086394,0.0014181364924121804,0.0014181364924121804,0.0014162725645860824,0.0014181364924121804,0.0014168707481160248,0.000014742889471690526,0.0014181364924121804,0.0,0.0,0.0,0.0009977379496220198,0.0014181453207100297,0.0,0.0009977379496220198
466,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892502931669928,0.9998648085649666,0.9893000000000001,1.0,1.0,1.0,0.02753613369830691,0.9893000423908234,0.0,0.02753613369830691,0.0014181364924121804,0.0014181364924121804,0.0014162725645860824,0.0014181364924121804,0.0014168707481160248,0.000014711735733700909,0.0014181364924121804,0.0,0.0,0.0,0.001002501680962403,0.0014181453207100297,0.0,0.001002501680962403
467,0.9892,0.9892,0.9889553049289891,0.9892,0.9891501403865476,0.9998648085649666,0.9892,1.0,1.0,1.0,0.027529869579021714,0.9892000436782837,0.0,0.027529869579021714,0.0015491933384830013,0.0015491933384830013,0.0015649973747366658,0.0015491933384830013,0.0015488649064745194,0.000014711735733700909,0.0015491933384830013,0.0,0.0,0.0,0.001007304627325512,0.001549199898059394,0.0,0.001007304627325512
468,0.9892,0.9892,0.9889553049289891,0.9892,0.9891501403865476,0.9998648002003756,0.9892,1.0,1.0,1.0,0.027523692494725215,0.9892000436782837,0.0,0.027523692494725215,0.0015491933384830013,0.0015491933384830013,0.0015649973747366658,0.0015491933384830013,0.0015488649064745194,0.00001410099146464037,0.0015491933384830013,0.0,0.0,0.0,0.0010122464681845643,0.001549199898059394,0.0,0.0010122464681845643
469,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998649301548916,0.9891,1.0,1.0,1.0,0.027517598679235256,0.989100044965744,0.0,0.027517598679235256,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014319308792646858,0.0017288403306520022,0.0,0.0,0.0,0.001017191010935082,0.0017288433554936374,0.0,0.001017191010935082
470,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998653001831354,0.9891,1.0,1.0,1.0,0.027511583677317607,0.989100044965744,0.0,0.027511583677317607,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.00001453111076228015,0.0017288403306520022,0.0,0.0,0.0,0.0010222133575430493,0.0017288433554936374,0.0,0.0010222133575430493
471,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998653001831354,0.9891,1.0,1.0,1.0,0.027505594339397043,0.989100044965744,0.0,0.027505594339397043,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.00001453111076228015,0.0017288403306520022,0.0,0.0,0.0,0.0010272983407579998,0.0017288433554936374,0.0,0.0010272983407579998
472,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998651712639935,0.9891,1.0,1.0,1.0,0.027499737226671574,0.989100044965744,0.0,0.027499737226671574,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.00001400463405354253,0.0017288403306520022,0.0,0.0,0.0,0.0010324943032980574,0.0017288433554936374,0.0,0.0010324943032980574
473,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998650413094776,0.9891,1.0,1.0,1.0,0.027493940049355087,0.989100044965744,0.0,0.027493940049355087,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000013757700051578949,0.0017288403306520022,0.0,0.0,0.0,0.0010377422843074009,0.0017288433554936374,0.0,0.0010377422843074009
474,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998651702286194,0.9891,1.0,1.0,1.0,0.027488257457756342,0.989100044965744,0.0,0.027488257457756342,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014317380113879886,0.0017288403306520022,0.0,0.0,0.0,0.0010429792360445046,0.0017288433554936374,0.0,0.0010429792360445046
475,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998651608286545,0.9891,1.0,1.0,1.0,0.027482591900403485,0.989100044965744,0.0,0.027482591900403485,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014447932153634043,0.0017288403306520022,0.0,0.0,0.0,0.0010482993854427952,0.0017288433554936374,0.0,0.0010482993854427952
476,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998645235621619,0.9891,1.0,1.0,1.0,0.027477023115056405,0.989100044965744,0.0,0.027477023115056405,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014603540105608169,0.0017288403306520022,0.0,0.0,0.0,0.0010536839550333332,0.0017288433554936374,0.0,0.0010536839550333332
477,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998646430813387,0.9891,1.0,1.0,1.0,0.027471519136969547,0.989100044965744,0.0,0.027471519136969547,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014785604127206502,0.0017288403306520022,0.0,0.0,0.0,0.0010591233068601362,0.0017288433554936374,0.0,0.0010591233068601362
478,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998645225267879,0.9891,1.0,1.0,1.0,0.02746612419286439,0.989100044965744,0.0,0.02746612419286439,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014544662129681568,0.0017288403306520022,0.0,0.0,0.0,0.001064615118820624,0.0017288433554936374,0.0,0.001064615118820624
479,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998645225267879,0.9891,1.0,1.0,1.0,0.02746077941425278,0.989100044965744,0.0,0.02746077941425278,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014544662129681568,0.0017288403306520022,0.0,0.0,0.0,0.0010701745691477848,0.0017288433554936374,0.0,0.0010701745691477848
480,0.9891,0.9891,0.988860066833751,0.9891,0.9890502944138678,0.9998645235621619,0.9891,1.0,1.0,1.0,0.027455501681444956,0.989100044965744,0.0,0.027455501681444956,0.0017288403306520022,0.0017288403306520022,0.0017448524668123896,0.0017288403306520022,0.001728853314681329,0.000014791733252609556,0.0017288403306520022,0.0,0.0,0.0,0.00107573114957384,0.0017288433554936374,0.0,0.00107573114957384
481,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998643946430199,0.9890000000000001,1.0,1.0,1.0,0.027450337227259668,0.9890000462532044,0.0,0.027450337227259668,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.000015394852319702814,0.0018257418583505491,0.0,0.0,0.0,0.0010813881924194094,0.0018257437446934862,0.0,0.0010813881924194094
482,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998647740712288,0.9890000000000001,1.0,1.0,1.0,0.02744533945636506,0.9890000462532044,0.0,0.02744533945636506,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.00001547022996716421,0.0018257418583505491,0.0,0.0,0.0,0.0010871145648326463,0.0018257437446934862,0.0,0.0010871145648326463
483,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998646451520867,0.9890000000000001,1.0,1.0,1.0,0.02744031743967664,0.9890000462532044,0.0,0.02744031743967664,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.000015559908539413917,0.0018257418583505491,0.0,0.0,0.0,0.001092917794177071,0.0018257437446934862,0.0,0.001092917794177071
484,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998647657066376,0.9890000000000001,1.0,1.0,1.0,0.02743539910371436,0.9890000462532044,0.0,0.02743539910371436,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.0000157659488028471,0.0018257418583505491,0.0,0.0,0.0,0.0010987587169552903,0.0018257437446934862,0.0,0.0010987587169552903
485,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998646357521219,0.9890000000000001,1.0,1.0,1.0,0.02743061755786034,0.9890000462532044,0.0,0.02743061755786034,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.000015856515676829046,0.0018257418583505491,0.0,0.0,0.0,0.0011046102524357169,0.0018257437446934862,0.0,0.0011046102524357169
486,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998646357521219,0.9890000000000001,1.0,1.0,1.0,0.027425978708348446,0.9890000462532044,0.0,0.027425978708348446,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.000015856515676829046,0.0018257418583505491,0.0,0.0,0.0,0.001110557462021744,0.0018257437446934862,0.0,0.001110557462021744
487,0.9890000000000001,0.9890000000000001,0.9887648287385129,0.9890000000000001,0.9889507189364476,0.9998646357521219,0.9890000000000001,1.0,1.0,1.0,0.02742138492147424,0.9890000462532044,0.0,0.02742138492147424,0.0018257418583505491,0.0018257418583505491,0.001843059439673513,0.0018257418583505491,0.0018261026116450504,0.000015856515676829046,0.0018257418583505491,0.0,0.0,0.0,0.0011165387066676261,0.0018257437446934862,0.0,0.0011165387066676261
488,0.9891,0.9891,0.988860066833751,0.9891,0.9890508184211733,0.9998646441167128,0.9891,1.0,1.0,1.0,0.027416930570488142,0.989100044965744,0.0,0.027416930570488142,0.0017919573407620987,0.0017919573407620987,0.0018188899161485073,0.0017919573407620987,0.0017963957804554775,0.000016075368345195265,0.0017919573407620987,0.0,0.0,0.0,0.0011226177220488769,0.001791958662482948,0.0,0.0011226177220488769
489,0.9891,0.9891,0.988860066833751,0.9891,0.9890508184211733,0.9998646618812688,0.9891,1.0,1.0,1.0,0.02741252027068864,0.989100044965744,0.0,0.02741252027068864,0.0017919573407620987,0.0017919573407620987,0.0018188899161485073,0.0017919573407620987,0.0017963957804554775,0.0000163702490561637,0.0017919573407620987,0.0,0.0,0.0,0.0011286861636493203,0.001791958662482948,0.0,0.0011286861636493203
490,0.9891,0.9891,0.988860066833751,0.9891,0.9890508184211733,0.9998645329621269,0.9891,1.0,1.0,1.0,0.027408291269305312,0.989100044965744,0.0,0.027408291269305312,0.0017919573407620987,0.0017919573407620987,0.0018188899161485073,0.0017919573407620987,0.0017963957804554775,0.000016467161492529256,0.0017919573407620987,0.0,0.0,0.0,0.001134796495956251,0.001791958662482948,0.0,0.001134796495956251
491,0.9892,0.9892,0.9889642335004177,0.9892,0.9891509586226525,0.9998646535166777,0.9892,1.0,1.0,1.0,0.02740415080547214,0.9892000436782837,0.0,0.02740415080547214,0.0016865480854231477,0.0016865480854231477,0.0017059377890971206,0.0016865480854231477,0.0016904585662164682,0.000016416607073356147,0.0016865480854231477,0.0,0.0,0.0,0.001140954797265292,0.0016865507180555126,0.0,0.001140954797265292
492,0.9892,0.9892,0.9889642335004177,0.9892,0.9891509586226525,0.9998641451693271,0.9892,1.0,1.0,1.0,0.027400126965651382,0.9892000436782837,0.0,0.027400126965651382,0.0016865480854231477,0.0016865480854231477,0.0017059377890971206,0.0016865480854231477,0.0016904585662164682,0.00001650882674185826,0.0016865480854231477,0.0,0.0,0.0,0.0011472488684584807,0.0016865507180555126,0.0,0.0011472488684584807
493,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892510581073782,0.9998641451693271,0.9893000000000001,1.0,1.0,1.0,0.027396198509125374,0.9893000423908234,0.0,0.027396198509125374,0.0017669811040931394,0.0017669811040931394,0.0017883669735903295,0.0017669811040931394,0.0017699064967795968,0.00001650882674185826,0.0017669811040931394,0.0,0.0,0.0,0.001153515911139606,0.0017669838417551118,0.0,0.001153515911139606
494,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892510581073782,0.9998643946430199,0.9893000000000001,1.0,1.0,1.0,0.027392396548245303,0.9893000423908234,0.0,0.027392396548245303,0.0017669811040931394,0.0017669811040931394,0.0017883669735903295,0.0017669811040931394,0.0017699064967795968,0.00001698266787795303,0.0017669811040931394,0.0,0.0,0.0,0.0011598072443762821,0.0017669838417551118,0.0,0.0011598072443762821
495,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892510581073782,0.9998643946430199,0.9893000000000001,1.0,1.0,1.0,0.027388729023798804,0.9893000423908234,0.0,0.027388729023798804,0.0017669811040931394,0.0017669811040931394,0.0017883669735903295,0.0017669811040931394,0.0017699064967795968,0.00001698266787795303,0.0017669811040931394,0.0,0.0,0.0,0.001166177450303553,0.0017669838417551118,0.0,0.001166177450303553
496,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892510581073782,0.9998640162501852,0.9893000000000001,1.0,1.0,1.0,0.027385171426027543,0.9893000423908234,0.0,0.027385171426027543,0.0017669811040931394,0.0017669811040931394,0.0017883669735903295,0.0017669811040931394,0.0017699064967795968,0.000016554716945076245,0.0017669811040931394,0.0,0.0,0.0,0.001172574603268864,0.0017669838417551118,0.0,0.001172574603268864
497,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892510581073782,0.9998641451693271,0.9893000000000001,1.0,1.0,1.0,0.02738180683242945,0.9893000423908234,0.0,0.02738180683242945,0.0017669811040931394,0.0017669811040931394,0.0017883669735903295,0.0017669811040931394,0.0017699064967795968,0.000016615263516781186,0.0017669811040931394,0.0,0.0,0.0,0.001179000326479552,0.0017669838417551118,0.0,0.001179000326479552
498,0.9893000000000001,0.9893000000000001,0.9890594715956558,0.9893000000000001,0.9892510581073782,0.9998645137811906,0.9893000000000001,1.0,1.0,1.0,0.027378566829015977,0.9893000423908234,0.0,0.027378566829015977,0.0017669811040931394,0.0017669811040931394,0.0017883669735903295,0.0017669811040931394,0.0017699064967795968,0.00001640046735136378,0.0017669811040931394,0.0,0.0,0.0,0.0011854690777016014,0.0017669838417551118,0.0,0.0011854690777016014
499,0.9892,0.9892,0.9889642335004177,0.9892,0.9891512411297649,0.9998645162329449,0.9892,1.0,1.0,1.0,0.027375397350861985,0.9892000436782837,0.0,0.027375397350861985,0.001873795909674045,0.001873795909674045,0.001883375694538839,0.001873795909674045,0.001879421443904907,0.00001669116526196629,0.001873795909674045,0.0,0.0,0.0,0.001191940407492221,0.0018737972330322053,0.0,0.001191940407492221
500,0.9893000000000001,0.9893000000000001,0.9890694966583125,0.9893000000000001,0.9892567966763235,0.9998645162329449,0.9893000000000001,1.0,1.0,1.0,0.02737243264380388,0.9893000423908234,0.0,0.02737243264380388,0.002057506581601483,0.002057506581601483,0.002073808433799642,0.002057506581601483,0.0020725059961952666,0.00001669116526196629,0.002057506581601483,0.0,0.0,0.0,0.001198497876219546,0.0020575051988744966,0.0,0.001198497876219546
501,0.9893000000000001,0.9893000000000001,0.9890694966583125,0.9893000000000001,0.9892567966763235,0.9998645162329449,0.9893000000000001,1.0,1.0,1.0,0.027369593816819988,0.9893000423908234,0.0,0.027369593816819988,0.002057506581601483,0.002057506581601483,0.002073808433799642,0.002057506581601483,0.0020725059961952666,0.00001669116526197087,0.002057506581601483,0.0,0.0,0.0,0.0012050655138615462,0.0020575051988744966,0.0,0.0012050655138615462
502,0.9892,0.9892,0.9889742585630744,0.9892,0.9891569691562481,0.9998645172683188,0.9892,1.0,1.0,1.0,0.02736694329975923,0.9892000436782837,0.0,0.02736694329975923,0.002097617696340317,0.002097617696340317,0.00211194904645372,0.002097617696340317,0.0021128503048900723,0.000016832702812487225,0.002097617696340317,0.0,0.0,0.0,0.001211655009864233,0.0020976165799968813,0.0,0.001211655009864233
503,0.9892,0.9892,0.9889742585630744,0.9892,0.9891569691562481,0.9998645172683188,0.9892,1.0,1.0,1.0,0.027364357000359503,0.9892000436782837,0.0,0.027364357000359503,0.002097617696340317,0.002097617696340317,0.00211194904645372,0.002097617696340317,0.0021128503048900723,0.000016832702812487225,0.002097617696340317,0.0,0.0,0.0,0.0012182451737923342,0.0020976165799968813,0.0,0.0012182451737923342
504,0.9890000000000001,0.9890000000000001,0.9887837823725981,0.9890000000000001,0.9889575804732285,0.999864526668284,0.9890000000000001,1.0,1.0,1.0,0.027361914824723953,0.9890000462532044,0.0,0.027361914824723953,0.002054804667656332,0.002054804667656332,0.0020607718216337527,0.002054804667656332,0.0020682973873404546,0.000017050664438814526,0.002054804667656332,0.0,0.0,0.0,0.0012248828680834995,0.0020548039973306933,0.0,0.0012248828680834995
505,0.9890000000000001,0.9890000000000001,0.9887837823725981,0.9890000000000001,0.9889575804732285,0.999864526668284,0.9890000000000001,1.0,1.0,1.0,0.027359603056910237,0.9890000462532044,0.0,0.027359603056910237,0.002054804667656332,0.002054804667656332,0.0020607718216337527,0.002054804667656332,0.0020682973873404546,0.000016930033900121956,0.002054804667656332,0.0,0.0,0.0,0.0012315234447472102,0.0020548039973306933,0.0,0.0012315234447472102
506,0.9888999999999999,0.9888999999999999,0.9886885442773601,0.9888999999999999,0.9888577755606743,0.9998640183209332,0.9888999999999999,1.0,1.0,1.0,0.027357467596191308,0.9889000475406646,0.0,0.027357467596191308,0.0022335820757001124,0.0022335820757001124,0.0022377075065871358,0.0022335820757001124,0.00224638848973033,0.000016675753959627104,0.0022335820757001124,0.0,0.0,0.0,0.001238268648202673,0.0022335782259199953,0.0,0.001238268648202673
507,0.9888999999999999,0.9888999999999999,0.9886885442773601,0.9888999999999999,0.9888577755606743,0.9998640183209332,0.9888999999999999,1.0,1.0,1.0,0.027355424900811977,0.9889000475406646,0.0,0.027355424900811977,0.0022335820757001124,0.0022335820757001124,0.0022377075065871358,0.0022335820757001124,0.00224638848973033,0.000016675753959627104,0.0022335820757001124,0.0,0.0,0.0,0.0012449604319005893,0.0022335782259199953,0.0,0.0012449604319005893
508,0.9888999999999999,0.9888999999999999,0.9886885442773601,0.9888999999999999,0.9888577755606743,0.9998640183209332,0.9888999999999999,1.0,1.0,1.0,0.027353600940031853,0.9889000475406646,0.0,0.027353600940031853,0.0022335820757001124,0.0022335820757001124,0.0022377075065871358,0.0022335820757001124,0.00224638848973033,0.000016675753959627104,0.0022335820757001124,0.0,0.0,0.0,0.0012517127529595136,0.0022335782259199953,0.0,0.0012517127529595136
509,0.9888999999999999,0.9888999999999999,0.9886885442773601,0.9888999999999999,0.9888577755606743,0.9998640183209332,0.9888999999999999,1.0,1.0,1.0,0.027351924468877582,0.9889000475406646,0.0,0.027351924468877582,0.0022335820757001124,0.0022335820757001124,0.0022377075065871358,0.0022335820757001124,0.00224638848973033,0.000016675753959627104,0.0022335820757001124,0.0,0.0,0.0,0.0012584582271153784,0.0022335782259199953,0.0,0.0012584582271153784
510,0.9888,0.9888,0.9885933061821219,0.9888,0.988757873416116,0.9998638988017563,0.9888,1.0,1.0,1.0,0.027350379661969303,0.988800048828125,0.0,0.027350379661969303,0.0020439612955674355,0.0020439612955674355,0.0020579976258310547,0.0020439612955674355,0.002056657683606622,0.000016256134857005315,0.0020439612955674355,0.0,0.0,0.0,0.0012652238979717436,0.0020439602536111634,0.0,0.0012652238979717436
511,0.9888999999999999,0.9888999999999999,0.9886885442773601,0.9888999999999999,0.9888579701623993,0.9998637782472054,0.9888999999999999,1.0,1.0,1.0,0.02734901091339741,0.9889000475406646,0.0,0.02734901091339741,0.0019692073983655915,0.0019692073983655915,0.001991233233331215,0.0019692073983655915,0.0019791019090468205,0.000016270236880507565,0.0019692073983655915,0.0,0.0,0.0,0.001271979391004797,0.001969206932989047,0.0,0.001271979391004797
512,0.9888999999999999,0.9888999999999999,0.9886885442773601,0.9888999999999999,0.9888579701623993,0.9998637782472054,0.9888999999999999,1.0,1.0,1.0,0.027347794041271422,0.9889000475406646,0.0,0.027347794041271422,0.0019692073983655915,0.0019692073983655915,0.001991233233331215,0.0019692073983655915,0.0019791019090468205,0.000016270236880507565,0.0019692073983655915,0.0,0.0,0.0,0.001278750923694453,0.001969206932989047,0.0,0.001278750923694453


==> data/level_sets/ensemble_metrics_summary/val/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.19,0.19,0.2,0.19,0.06386554621848739,0.5,0.19,0.382,0.574,0.784,1.6102620356303237,0.1900000125169754,0.0,1.6102620356303237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.708,0.708,0.7048839111668059,0.708,0.6715341636516658,0.896086976188499,0.708,0.9503999999999999,0.9924,0.9997,0.7991781943720514,0.7080000519752503,2.9673508167266847,0.7991781943720514,0.033269939718744465,0.033269939718744465,0.03331189132005174,0.033269939718744465,0.049573674625487285,0.017022384652597738,0.033269939718744465,0.012764534199622524,0.006022181221672617,0.0006749485577105472,0.04321813630124569,0.033269942746061244,0.3629978176979336,0.04321813630124569
2,0.8552,0.8552,0.8535309802283486,0.8552,0.8532032131033087,0.9723447087269254,0.8552,0.9801,0.9975999999999999,0.9996,0.46719228486803643,0.8552000403404236,0.787490701675415,0.46719228486803643,0.03707589813102607,0.03707589813102607,0.036848249393080686,0.03707589813102607,0.03775453706748922,0.00971387591942256,0.03707589813102607,0.011140017953306904,0.0034383458555273796,0.0006992058987801184,0.05924143787190517,0.037075892581889175,0.04402405581489707,0.05924143787190517
3,0.9009,0.9009,0.8995710456697299,0.9009,0.8986566731288954,0.9869107057120375,0.9009,0.9922000000000001,0.9991999999999999,1.0,0.3331352379465489,0.9009000420570373,0.790869164466858,0.3331352379465489,0.01933017215535225,0.01933017215535225,0.018681004240769766,0.01933017215535225,0.020125655541816726,0.0028344664509040913,0.01933017215535225,0.003938414796731173,0.0007888106377466181,0.0,0.024548210043100052,0.019330183431935218,0.0474549783199292,0.024548210043100052
4,0.9233,0.9233,0.9220668337510443,0.9233,0.9219935162037262,0.9926769676947063,0.9233,0.9957,0.9997,1.0,0.2644496546048353,0.923300039768219,0.8097468376159668,0.2644496546048353,0.011785584414868837,0.011785584414868837,0.011688032044058118,0.011785584414868837,0.011990440827694656,0.0023169291920425226,0.011785584414868837,0.0028693785622209804,0.00048304589153963664,0.0,0.020268444841797517,0.011785581424487157,0.04985230307079411,0.020268444841797517
5,0.9376,0.9376,0.9364690545808967,0.9376,0.9367464064102103,0.9961106622749412,0.9376,0.9978999999999999,0.9999,1.0,0.20948662211726762,0.937600040435791,0.8149821519851684,0.20948662211726762,0.007662317607037091,0.007662317607037091,0.007626299477943186,0.007662317607037091,0.007798084323925761,0.0006695023578490852,0.007662317607037091,0.0023781411975649226,0.00031622776601683246,0.0,0.017950205379485048,0.007662330282897904,0.044298578329423285,0.017950205379485048
6,0.9478,0.9478,0.9466220064049011,0.9478,0.947036793458019,0.9973462355156071,0.9478,0.9986,0.9999,1.0,0.17635501283420843,0.9478000342845917,0.8219230651855469,0.17635501283420843,0.005827139568909913,0.005827139568909913,0.0058990271604102305,0.005827139568909913,0.005896483672356158,0.0006500043385602608,0.005827139568909913,0.002118699810942769,0.00031622776601683246,0.0,0.01927850132993882,0.005827136830348469,0.052940163774020686,0.01927850132993882
7,0.9525,0.9525,0.9514289543302702,0.9525,0.9519343867682096,0.9980903014955272,0.9525,0.9993000000000001,1.0,1.0,0.15587310028032914,0.9525000393390656,1.0125561237335206,0.15587310028032914,0.007457285773732363,0.007457285773732363,0.007569196382876022,0.007457285773732363,0.0076157595685867885,0.0006231381861753252,0.007457285773732363,0.0006749485577105556,0.0,0.0,0.020687766723137713,0.007457278573112602,0.08661331303386044,0.020687766723137713
8,0.9581,0.9581,0.9572512357282094,0.9581,0.9576217103429865,0.9986713996740878,0.9581,0.9994999999999999,1.0,1.0,0.13392768080874295,0.958100038766861,0.8372662544250489,0.13392768080874295,0.007109461614246516,0.007109461614246516,0.007114436403168615,0.007109461614246516,0.007242688366556641,0.0005638759466628246,0.007109461614246516,0.0007071067811865613,0.0,0.0,0.018729885343375108,0.00710947013002923,0.05352628474236359,0.018729885343375108
9,0.9597999999999999,0.9597999999999999,0.9589807156780841,0.9597999999999999,0.9593636030837048,0.998853381256418,0.9597999999999999,0.9996,1.0,1.0,0.12523487455741644,0.9598000407218933,0.847064757347107,0.12523487455741644,0.0050508525133002155,0.0050508525133002155,0.005101713184408092,0.0050508525133002155,0.005167803407545025,0.0004845580321950527,0.0050508525133002155,0.0005163977794943119,0.0,0.0,0.01698287986828077,0.005050854357414983,0.054195929486699074,0.01698287986828077
10,0.9612,0.9612,0.960355402394876,0.9612,0.9608115554053288,0.9990500864015741,0.9612,0.9997,1.0,1.0,0.11801742475606344,0.9612000465393067,0.8498974800109863,0.11801742475606344,0.0026583202716502575,0.0026583202716502575,0.002720977611781574,0.0026583202716502575,0.0027001888949713298,0.00022622412086078904,0.0026583202716502575,0.00048304589153963035,0.0,0.0,0.010106195360584712,0.0026583239150201024,0.049140290500567764,0.010106195360584712


==> data/level_sets/ensemble_metrics_summary/val/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.19,0.19,0.2,0.19,0.06386554621848739,0.5,0.19,0.382,0.574,0.784,1.6102620356303239,0.1900000125169754,0.0,1.6102620356303239,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.8514444444444444,0.8514444444444444,0.848183054085832,0.8514444444444444,0.8391083275508487,0.9570006936409671,0.8514444444444444,0.9793333333333334,0.9981111111111112,0.9996666666666667,0.4522007766505615,0.8514444894260831,3.4953348106808133,0.4522007766505615,0.02985427570345291,0.02985427570345291,0.03106871502819717,0.02985427570345291,0.04071788307065548,0.01063829554002002,0.02985427570345291,0.013238202294873758,0.0024209731743890157,0.000999999999999998,0.06479886631381782,0.02985427725209135,0.004150343893876693,0.06479886631381782
2,0.9247777777777778,0.9247777777777778,0.9236633443175841,0.9247777777777778,0.9240280621611778,0.9872562462265714,0.9247777777777778,0.9937777777777776,0.9985555555555555,0.9995555555555556,0.2694810114410744,0.9247778322961595,0.7766585879855685,0.2694810114410744,0.017144808090044136,0.017144808090044136,0.017318816313787348,0.017144808090044136,0.017107485901819097,0.006055747157499319,0.017144808090044136,0.004763868642652153,0.001878237944930775,0.0005270462766947639,0.05197982731042756,0.01714481782320797,0.004498886734222694,0.05197982731042756
3,0.9466666666666667,0.9466666666666667,0.9456521125344225,0.9466666666666667,0.9459601738347239,0.992441842138261,0.9466666666666667,0.9962222222222221,0.9985555555555555,0.9996666666666667,0.20366223056031763,0.9466667042838203,1.315951320860121,0.20366223056031763,0.010464224768228109,0.010464224768228109,0.010480346663982875,0.010464224768228109,0.01053230015663666,0.004715979307819978,0.010464224768228109,0.0038005847503304675,0.0016666666666666696,0.0010000000000000078,0.08075967918120075,0.010464230547819545,1.606972873122608,0.08075967918120075
4,0.9566666666666666,0.9566666666666666,0.9556924139051333,0.9566666666666666,0.956124027689856,0.9943607575739735,0.9566666666666666,0.9976666666666666,0.9993333333333333,0.9995555555555556,0.1663273870820709,0.9566667079925537,1.2535816298590765,0.1663273870820709,0.010618380290797666,0.010618380290797666,0.010928315196056021,0.010618380290797666,0.01091290493675255,0.003744272031009331,0.010618380290797666,0.001581138830084249,0.001322875655532316,0.0010137937550497315,0.07463320395483755,0.010618382513693972,1.3741642343199212,0.07463320395483755
5,0.9606666666666666,0.9606666666666666,0.9598125135369288,0.9606666666666666,0.9601845708741568,0.9965762402023266,0.9606666666666666,0.9985555555555555,0.9997777777777777,0.9997777777777777,0.12878809439445585,0.9606667227215238,2.079277065065172,0.12878809439445585,0.008874119674649399,0.008874119674649399,0.009121624358011973,0.008874119674649399,0.009167267881426314,0.0026676924353608504,0.008874119674649399,0.0013333333333333283,0.0006666666666666649,0.0006666666666666649,0.04389574731016685,0.008874116529013753,2.1825619463294865,0.04389574731016685
6,0.9648888888888888,0.9648888888888888,0.9641871461060058,0.9648888888888888,0.9644305915761547,0.9970802681624392,0.9648888888888888,0.9988888888888889,0.9996666666666667,0.9997777777777777,0.11686677908295812,0.9648889369434781,0.9016882578531901,0.11686677908295812,0.01075226074419287,0.01075226074419287,0.010794765659374584,0.01075226074419287,0.010911307910007566,0.002351578961959789,0.01075226074419287,0.0010540925533894625,0.0007071067811865635,0.0006666666666666649,0.0450065418196604,0.010752260360476043,0.27809272672288077,0.0450065418196604
7,0.969111111111111,0.969111111111111,0.968419118784616,0.969111111111111,0.9687306948638406,0.9975646017475656,0.969111111111111,0.9992222222222222,0.9997777777777777,0.9997777777777777,0.1047104351729075,0.969111164410909,0.9000407589806451,0.1047104351729075,0.009033886821911757,0.009033886821911757,0.009240958269167111,0.009033886821911757,0.009184208211241726,0.0019788372850989785,0.009033886821911757,0.0008333333333333519,0.0006666666666666649,0.0006666666666666649,0.035652801861826164,0.009033888268325336,0.08194728909909671,0.035652801861826164
8,0.972,0.972,0.9713798191466321,0.972,0.9716804138331216,0.9980008653598955,0.972,0.9994444444444444,0.9997777777777777,0.9997777777777777,0.0942662079497702,0.9720000492201911,0.8274385399288602,0.0942662079497702,0.0074665922615340195,0.0074665922615340195,0.0075954543447140695,0.0074665922615340195,0.007581031994591774,0.0016451943961758066,0.0074665922615340195,0.0007264831572567832,0.0006666666666666649,0.0006666666666666649,0.034262742976731736,0.007466591926281071,0.0060496043474892675,0.034262742976731736
9,0.9738888888888889,0.9738888888888889,0.9732489209133947,0.9738888888888889,0.9735822602447946,0.9984738722192265,0.9738888888888889,0.9994444444444446,0.9997777777777777,0.9998888888888889,0.08406996081617238,0.9738889336585999,0.8617026540968153,0.08406996081617238,0.0075737118450011675,0.0075737118450011675,0.007724448228013966,0.0075737118450011675,0.007725582179546018,0.0014163769418778394,0.0075737118450011675,0.0008819171036881985,0.0006666666666666649,0.00033333333333334286,0.03430562347950511,0.007573713803759258,0.05666095160658466,0.03430562347950511
10,0.9755555555555555,0.9755555555555555,0.9748955335870542,0.9755555555555555,0.9753218033722231,0.9987431138003389,0.9755555555555555,0.9995555555555556,0.9997777777777777,0.9998888888888889,0.07672398916171391,0.9755555987358093,0.8632291158040365,0.07672398916171391,0.005077182070575953,0.005077182070575953,0.005159212175540149,0.005077182070575953,0.00511472023686091,0.0012552731377461152,0.005077182070575953,0.0007264831572567816,0.0006666666666666649,0.00033333333333334286,0.030356897520949402,0.005077182413658195,0.05519399297345604,0.030356897520949402


==> data/level_sets/ensemble_metrics_summary/val/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.19,0.19,0.2,0.19,0.06386554621848739,0.5,0.19,0.382,0.574,0.784,1.6102620356303237,0.1900000125169754,0.0,1.6102620356303237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7377,0.7377,0.7328911514898357,0.7377,0.7112940680279837,0.9284384788766202,0.7377,0.9461999999999999,0.9783,0.9925,0.7104872659722247,0.7377000391483307,3.2845674991607665,0.7104872659722247,0.0245404428104575,0.0245404428104575,0.024609544355775278,0.0245404428104575,0.033306412951139924,0.013491765557045213,0.0245404428104575,0.025650644349714792,0.014568230274584938,0.007575545451575688,0.060477566650931396,0.024540441530849486,0.04753108527535359,0.060477566650931396
2,0.8764,0.8764,0.8741277673350043,0.8764,0.873093157955614,0.9773752927157415,0.8764,0.9834999999999999,0.9974000000000001,0.999,0.4237997988909223,0.8764000475406647,0.7850443124771118,0.4237997988909223,0.026891551750606688,0.026891551750606688,0.027622725784989238,0.026891551750606688,0.028138573000253974,0.006638960094580728,0.026891551750606688,0.008579691784155808,0.003272783388968948,0.002494438257849306,0.04570596499109568,0.02689154751112127,0.008042737758117759,0.04570596499109568
3,0.9144,0.9144,0.9127372772208299,0.9144,0.9124656836436011,0.9898872346922933,0.9144,0.9923,0.9994,0.9999,0.3036666382946613,0.9144000470638275,0.9516485691070556,0.3036666382946613,0.019698843733692732,0.019698843733692732,0.020154341468963978,0.019698843733692732,0.0205014145189943,0.005570543531995262,0.019698843733692732,0.003917198545446035,0.00134989711542115,0.00031622776601683246,0.04552202976981926,0.019698837494381623,0.5019595029877635,0.04552202976981926
4,0.9400000000000001,0.9400000000000001,0.9386890316067948,0.9400000000000001,0.9390333553044797,0.9961492652250487,0.9400000000000001,0.9978999999999999,1.0,1.0,0.21841998979458438,0.940000057220459,0.8023075342178345,0.21841998979458438,0.010873004286866694,0.010873004286866694,0.010973338108568658,0.010873004286866694,0.011237582543678884,0.001638468521949978,0.010873004286866694,0.0009944289260117988,0.0,0.0,0.02961714297261962,0.010873004394073307,0.009302128740462965,0.02961714297261962
5,0.9523999999999999,0.9523999999999999,0.9512904135338346,0.9523999999999999,0.9516857992730514,0.9980892295936948,0.9523999999999999,0.9991,1.0,1.0,0.16780990617775043,0.9524000525474549,0.8087927818298339,0.16780990617775043,0.007381658952355393,0.007381658952355393,0.007640307018673977,0.007381658952355393,0.007681953761743747,0.0009367723146099665,0.007381658952355393,0.0007378647873726359,0.0,0.0,0.028584676644322324,0.007381652379210171,0.00708195883975813,0.028584676644322324
6,0.9544,0.9544,0.9533704573934838,0.9544,0.9538772487611332,0.9985631891378622,0.9544,0.9994,1.0,1.0,0.1476018458062551,0.9544000506401062,0.8230234861373902,0.1476018458062551,0.00818127944354265,0.00818127944354265,0.008429072326089901,0.00818127944354265,0.008366658649560443,0.0006707672531592172,0.00818127944354265,0.000516397779494334,0.0,0.0,0.026466208622100234,0.008181281776210586,0.010619616290097483,0.026466208622100234
7,0.9587,0.9587,0.9577711466165415,0.9587,0.9582095241708088,0.9988534683457233,0.9587,0.9994999999999999,1.0,1.0,0.13032204542771458,0.9587000370025635,0.9744267463684082,0.13032204542771458,0.006600505031182602,0.006600505031182602,0.006691185384335187,0.006600505031182602,0.006774773099148556,0.0005939496905920283,0.006600505031182602,0.0007071067811865623,0.0,0.0,0.022584384885063338,0.006600507445710839,0.05867935687641349,0.022584384885063338
8,0.9616999999999999,0.9616999999999999,0.9608723370927319,0.9616999999999999,0.961258728644197,0.9991069470809396,0.9616999999999999,0.9994999999999999,1.0,1.0,0.11585844012706854,0.9617000460624695,0.8350471973419189,0.11585844012706854,0.005437523946307425,0.005437523946307425,0.0054713485685954485,0.005437523946307425,0.005556966664317732,0.00042296638472611467,0.005437523946307425,0.0007071067811865638,0.0,0.0,0.018708015342122346,0.005437522755638719,0.007722159172360568,0.018708015342122346
9,0.9650000000000001,0.9650000000000001,0.9642738095238096,0.9650000000000001,0.9646415414666875,0.9992521692845774,0.9650000000000001,0.9997999999999999,1.0,1.0,0.1057684699629234,0.96500004529953,0.8451120138168335,0.1057684699629234,0.0037118429085533453,0.0037118429085533453,0.003712747937705325,0.0037118429085533453,0.0037811131734241557,0.0002808211812547224,0.0037118429085533453,0.0004216370213557635,0.0,0.0,0.014454051464300389,0.0037118468624247505,0.011560841240853492,0.014454051464300389
10,0.9657,0.9657,0.9649171365914787,0.9657,0.9653653333022204,0.9992899402204969,0.9657,0.9999,1.0,1.0,0.09968099601488702,0.9657000422477722,0.8438971042633057,0.09968099601488702,0.0031287200080686098,0.0031287200080686098,0.003115583823447762,0.0031287200080686098,0.003179421403088728,0.0002759783435826319,0.0031287200080686098,0.00031622776601683615,0.0,0.0,0.014579235344764633,0.0031287239673219434,0.007709185242244896,0.014579235344764633


==> data/level_sets/ensemble_metrics_summary/val/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.19,0.19,0.2,0.19,0.06386554621848739,0.5,0.19,0.382,0.574,0.784,1.6102620356303237,0.1900000125169754,0.0,1.6102620356303237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.689,0.689,0.6870795739348371,0.689,0.6472539892631824,0.9131253176897454,0.689,0.9153,0.9615,0.9875999999999999,0.821942269633625,0.6890000343322754,3.4411407470703126,0.821942269633625,0.039684869772860384,0.039684869772860384,0.03961415256186602,0.039684869772860384,0.05993276464393822,0.014415952317480895,0.039684869772860384,0.01861928510383192,0.0180938909272961,0.010720696494786769,0.04928809492433132,0.03968487468189843,0.44159206646271054,0.04928809492433132
2,0.8115,0.8115,0.8101483047897521,0.8115,0.8067441063967216,0.9549237552989535,0.8115,0.966,0.9907,0.9946999999999999,0.5801304723607223,0.8115000307559967,0.7909190893173218,0.5801304723607223,0.028956864471140514,0.028956864471140514,0.02879435527797038,0.028956864471140514,0.03144424807426932,0.008415116808650655,0.028956864471140514,0.009451631252505229,0.00411096095821893,0.0034009802508492425,0.046318682811855805,0.028956870178843613,0.0436276216472539,0.046318682811855805
3,0.8699,0.8699,0.8681113199665832,0.8699,0.8671221479621245,0.9761470960389286,0.8699,0.9864,0.9963,0.999,0.43447745921894054,0.8699000477790833,0.7959478616714477,0.43447745921894054,0.01808897761376007,0.01808897761376007,0.01815110163727887,0.01808897761376007,0.018489190487209577,0.00736705487102229,0.01808897761376007,0.006801960501698536,0.004854551129266912,0.0014142135623730972,0.038630177968851154,0.018088977834022742,0.04617238031641777,0.038630177968851154
4,0.8973000000000001,0.8973000000000001,0.8957796574770258,0.8973000000000001,0.8950284018148595,0.9861567721083677,0.8973000000000001,0.9903000000000001,0.9989000000000001,0.9997,0.3494524893222201,0.8973000466823577,0.8957047939300538,0.3494524893222201,0.0174804652874764,0.0174804652874764,0.017261366764666206,0.0174804652874764,0.018398180881423486,0.005728327252081619,0.0174804652874764,0.007379400758568138,0.001663329993316638,0.0006749485577105708,0.041676108174036844,0.01748046118755794,0.25096132712524777,0.041676108174036844
5,0.9225,0.9225,0.9211142961570593,0.9225,0.9213533690215534,0.9928616988027861,0.9225,0.9957,0.9998000000000001,1.0,0.2745012415371907,0.9225000381469727,0.8160611152648926,0.2745012415371907,0.00966379267621615,0.00966379267621615,0.009736614578322934,0.00966379267621615,0.00980579433373656,0.0027663422744751143,0.00966379267621615,0.0029832867780352486,0.0004216370213557946,0.0,0.02987929782541985,0.009663791272703379,0.04627711971918469,0.02987929782541985
6,0.9320999999999999,0.9320999999999999,0.930783364661654,0.9320999999999999,0.9311120846333937,0.9957498042769842,0.9320999999999999,0.9973000000000001,1.0,1.0,0.22365766968220435,0.9321000456809998,0.8488292694091797,0.22365766968220435,0.00826572575290408,0.00826572575290408,0.008451035614095813,0.00826572575290408,0.008442135008304675,0.001976319172367457,0.00826572575290408,0.002057506581601461,0.0,0.0,0.025770877018613508,0.00826572822199171,0.07094128456434094,0.025770877018613508
7,0.9409000000000001,0.9409000000000001,0.9397451441102757,0.9409000000000001,0.9400911806556845,0.9971173278318088,0.9409000000000001,0.9984999999999999,1.0,1.0,0.19059361058719362,0.9409000396728515,0.9880989789962769,0.19059361058719362,0.007109461614246469,0.007109461614246469,0.007177437872705742,0.007109461614246469,0.007301937847916312,0.0012079243445382263,0.007109461614246469,0.0011785113019775573,0.0,0.0,0.021009177880455643,0.007109464075013454,0.10235332760396325,0.021009177880455643
8,0.9487,0.9487,0.9477377819548872,0.9487,0.9480758227556793,0.9982073415068425,0.9487,0.9991,1.0,1.0,0.16202346202568715,0.9487000346183777,0.842427659034729,0.16202346202568715,0.009055998625834161,0.009055998625834161,0.00919303649904309,0.009055998625834161,0.009194574456947274,0.00047492284908402116,0.009055998625834161,0.000994428926011725,0.0,0.0,0.02156080234497682,0.009056007453047231,0.050658264685857414,0.02156080234497682
9,0.9549999999999998,0.9549999999999998,0.9542047305764412,0.9549999999999998,0.9544818649817932,0.9987335838069358,0.9549999999999998,0.9993000000000001,1.0,1.0,0.13916552276231536,0.9550000429153442,0.8523903608322143,0.13916552276231536,0.007745966692414841,0.007745966692414841,0.007753329441412232,0.007745966692414841,0.0078042366808343385,0.00025865422118002377,0.007745966692414841,0.00094868329805051,0.0,0.0,0.015288993517135982,0.007745962725272335,0.048455993837439044,0.015288993517135982
10,0.9587,0.9587,0.9577999686716792,0.9587,0.9582059863302177,0.9989782996437377,0.9587,0.9997999999999999,1.0,1.0,0.12224481652278203,0.9587000370025635,0.8526920795440673,0.12224481652278203,0.006880729935438821,0.006880729935438821,0.00696008468160864,0.006880729935438821,0.006925687910012134,0.00027077257787836323,0.006880729935438821,0.00042163702135578497,0.0,0.0,0.012990654079998007,0.006880724220488162,0.04928066315259736,0.012990654079998007


==> data/level_sets/ensemble_metrics_summary/val/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,time_std,target_metric_std
0,0.19,0.19,0.2,0.19,0.06386554621848739,0.5,0.19,0.382,0.574,0.784,1.6102620356303237,0.1900000125169754,0.0,1.6102620356303237,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.8119,0.8119,0.807124686716792,0.8119,0.7991933069747287,0.9553656519403452,0.8119,0.9629999999999999,0.9892,0.9971,0.529640362327172,0.8119000434875489,3.41194007396698,0.529640362327172,0.04116484476400272,0.04116484476400272,0.0425749576763039,0.04116484476400272,0.047249943163754034,0.015727293848130954,0.04116484476400272,0.012055427546683406,0.009016035098028905,0.003984692933938311,0.08486400697219121,0.04116485021885244,0.32396855176198075,0.08486400697219121
2,0.898,0.898,0.8974989557226399,0.898,0.8964693159216445,0.981418728546109,0.898,0.9914,0.9995,1.0,0.34149344170885143,0.8980000436305999,0.9460405349731446,0.34149344170885143,0.023045848023258136,0.023045848023258136,0.02286088879997679,0.023045848023258136,0.023778136166833577,0.007341307085541618,0.023045848023258136,0.0054201270997807655,0.0009718253158075415,0.0,0.06987311212223146,0.023045849609559167,0.04743867969651672,0.06987311212223146
3,0.9359999999999999,0.9359999999999999,0.9345073273461433,0.9359999999999999,0.9351814234025199,0.9899463329048446,0.9359999999999999,0.9978,0.9998000000000001,1.0,0.23387253544661252,0.9360000431537628,2.9902441263198853,0.23387253544661252,0.020960279896349972,0.020960279896349972,0.021219711053267233,0.020960279896349972,0.021035198680431612,0.008490665499159354,0.020960279896349972,0.0018135294011647248,0.0004216370213557888,0.0,0.08113463025656077,0.02096028587948585,2.130398842374322,0.08113463025656077
4,0.9516,0.9516,0.9507516360345308,0.9516,0.9509647373119835,0.9955809450968417,0.9516,0.9982,0.9999,1.0,0.1691761734629645,0.9516000509262085,1.18685462474823,0.1691761734629645,0.010532489417670118,0.010532489417670118,0.010540593047148208,0.010532489417670118,0.010801146352271316,0.002575201171344536,0.010532489417670118,0.0020976176963402792,0.00031622776601682764,0.0,0.044952734257370966,0.01053249378501781,0.431949303893788,0.044952734257370966
5,0.9628,0.9628,0.9621296992481204,0.9628,0.9623669429467784,0.9975235838149199,0.9628,0.9989000000000001,1.0,1.0,0.12415061074490727,0.9628000378608703,1.0263082027435302,0.12415061074490727,0.006477310827461927,0.006477310827461927,0.006458458540306953,0.006477310827461927,0.006576518082047338,0.0017358434820591454,0.006477310827461927,0.0013703203194062976,0.0,0.0,0.027385376086252067,0.006477320682273006,0.13317544833964448,0.027385376086252067
6,0.9666,0.9666,0.9660079713171819,0.9666,0.9663209544709567,0.9980820278104747,0.9666,0.9989000000000001,1.0,1.0,0.10448343991026302,0.9666000485420227,1.0143418788909913,0.10448343991026302,0.005660781257427686,0.005660781257427686,0.005611620752856048,0.005660781257427686,0.005697417074617296,0.001516306965467403,0.005660781257427686,0.0012866839377079183,0.0,0.0,0.025132720067286726,0.005660781381004001,0.0552870374932855,0.025132720067286726
7,0.9706999999999999,0.9706999999999999,0.9702116924255082,0.9706999999999999,0.9704121225159831,0.9985137973138205,0.9706999999999999,0.999,1.0,1.0,0.09152344134596634,0.9707000494003296,1.0151857137680054,0.09152344134596634,0.007165503781622403,0.007165503781622403,0.007154865271020064,0.007165503781622403,0.007218332972967354,0.0013961192758650861,0.007165503781622403,0.0012472191289246478,0.0,0.0,0.027076806053590776,0.0071654951735210855,0.05800601839437291,0.027076806053590776
8,0.9731,0.9731,0.9725642926761348,0.9731,0.9728640828754918,0.9987411630843767,0.9731,0.999,1.0,1.0,0.0826597808130448,0.9731000363826752,0.9979828119277954,0.0826597808130448,0.005546770832355231,0.005546770832355231,0.005645953185655665,0.005546770832355231,0.0056261457298883415,0.0010729739515147128,0.005546770832355231,0.0012472191289246406,0.0,0.0,0.02131765558778259,0.005546765327646985,0.023609226451246402,0.02131765558778259
9,0.9747999999999999,0.9747999999999999,0.9742377123363966,0.9747999999999999,0.9745900622845026,0.999011369139254,0.9747999999999999,0.9992000000000001,1.0,1.0,0.07396858342246523,0.974800044298172,1.0117634773254394,0.07396858342246523,0.004315347288715282,0.004315347288715282,0.004426086151253621,0.004315347288715282,0.004360486620001516,0.0007625461391706252,0.004315347288715282,0.001316561177208779,0.0,0.0,0.01691315415199456,0.004315352504253911,0.03761864090810373,0.01691315415199456
10,0.9765,0.9765,0.9759351155666944,0.9765,0.9762994022977279,0.9991229001529403,0.9765,0.9995,1.0,1.0,0.06973808659639477,0.9765000402927398,1.009578561782837,0.06973808659639477,0.004143267631552013,0.004143267631552013,0.004275748158508037,0.004143267631552013,0.0042150528345409,0.0007003007652665839,0.004143267631552013,0.0007071067811865485,0.0,0.0,0.01577765248505212,0.0041432606432457685,0.03373654502062336,0.01577765248505212


==> data/level_sets/ensemble_metrics_summary/val/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,skl_top_1_accuracy_mean,skl_top_2_accuracy_mean,skl_top_3_accuracy_mean,skl_top_4_accuracy_mean,cross_entropy_mean,accuracy_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,skl_top_1_accuracy_std,skl_top_2_accuracy_std,skl_top_3_accuracy_std,skl_top_4_accuracy_std,cross_entropy_std,accuracy_std,target_metric_std,time_std
0,0.21600000000000003,0.21600000000000003,0.2,0.21600000000000003,0.07105263157894737,0.5,0.192,0.402,0.594,0.784,1.609437912434101,0.2160000056028366,1.609437912434101,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.9280000000000002,0.9280000000000002,0.9261009999999998,0.9280000000000002,0.926766,0.984094,0.9280000000000002,0.9960000000000001,0.998,0.999,0.563911,0.9280000000000002,0.563911,0.6244362831115723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.027374721822171693
2,0.9559999999999998,0.9559999999999998,0.955211,0.9559999999999998,0.955514,0.9923309999999999,0.9559999999999998,0.992,0.999,0.999,0.334762,0.9559999999999998,0.334762,0.03201894760131836,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0011305294932863795
3,0.9559999999999998,0.9559999999999998,0.955222,0.9559999999999998,0.955472,0.9946300000000001,0.9559999999999998,0.998,0.999,0.999,0.237256,0.9559999999999998,0.237256,0.030290055274963378,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0003893639737619113
4,0.962,0.962,0.961383,0.962,0.961743,0.9953100000000001,0.962,0.9970000000000001,0.999,0.999,0.186992,0.962,0.186992,0.030361270904541014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00042490724936983514
5,0.966,0.966,0.965471,0.966,0.965667,0.996847,0.966,0.998,0.999,0.999,0.140033,0.966,0.140033,0.03044443130493164,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00042172387832329115
6,0.9719999999999999,0.9719999999999999,0.971654,0.9719999999999999,0.971783,0.997219,0.9719999999999999,0.998,0.999,0.999,0.113592,0.9719999999999999,0.113592,0.030251288414001466,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00040527132323639735
7,0.9719999999999999,0.9719999999999999,0.971754,0.9719999999999999,0.971768,0.997636,0.9719999999999999,0.998,0.999,0.999,0.099893,0.9719999999999999,0.099893,0.03026442527770996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005183075974302584
8,0.974,0.974,0.973859,0.974,0.9737600000000001,0.997644,0.974,0.998,1.0,1.0,0.092925,0.974,0.092925,0.03010580539703369,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005136696112030253
9,0.978,0.978,0.97787,0.978,0.9777479999999998,0.997945,0.978,0.998,1.0,1.0,0.085506,0.978,0.085506,0.029984664916992188,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006132911654357881
10,0.9789999999999999,0.9789999999999999,0.9789220000000001,0.9789999999999999,0.9787420000000001,0.9983470000000001,0.9789999999999999,0.998,1.0,1.0,0.078606,0.9789999999999999,0.078606,0.03003818988800049,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0004744589102089687


==> data/mnist/ensemble_metrics_summary/test/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
5,0.9065666666666666,0.9065666666666666,0.9054058815960166,0.9065666666666666,0.9054398148416173,0.9929884566621648,0.3102593019630382,0.9065666397412618,0.9929884566621648,0.0,0.3102593019630382,0.018352747296612966,0.018352747296612966,0.0184587859336356,0.018352747296612966,0.018428706471997475,0.0028678410766831046,0.06424213189272204,0.018352752166559516,0.0028678410766831046,0.0,0.06424213189272204,3


==> data/mnist/ensemble_metrics_summary/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
5,0.9177666666666667,0.9177666666666667,0.9167057887550903,0.9177666666666667,0.9167014252178945,0.9950985362000376,0.254923538382444,0.9177666306495667,0.9950985362000376,0.0,0.254923538382444,0.02790597307626688,0.02790597307626688,0.028382867296881657,0.02790597307626688,0.028328946390010205,0.003094081297183441,0.08177886754888726,0.027905967497498647,0.003094081297183441,0.0,0.08177886754888726,3


==> data/mnist/ensemble_metrics_summary/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
5,0.9289,0.9289,0.9282317490359285,0.9289,0.928066679631363,0.995940241894858,0.24192054738586669,0.9288999835650126,0.995940241894858,0.0,0.24192054738586669,0.006352952069707415,0.006352952069707415,0.006305864891842766,0.006352952069707415,0.006354582862164911,0.0008498730341227099,0.019310075685564955,0.006352939518586898,0.0008498730341227099,0.0,0.019310075685564955,3


==> data/mnist/ensemble_metrics_summary/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
5,0.9215999999999999,0.9215999999999999,0.9206760806180072,0.9215999999999999,0.9205746886046974,0.9952183447924904,0.25237009556364165,0.9215999841690063,0.9952183447924904,0.0,0.25237009556364165,0.01004191216850654,0.01004191216850654,0.010205785856497703,0.01004191216850654,0.01018853834787273,0.001058528723451953,0.026778873956036304,0.010041917145867718,0.001058528723451953,0.0,0.026778873956036304,3


==> data/mnist/ensemble_metrics_summary/test/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
5,0.9462333333333334,0.9462333333333334,0.9457842633378236,0.9462333333333334,0.9457877291966023,0.9979021186887352,0.17105903144446935,0.94623331228892,0.9979021186887352,0.0,0.17105903144446935,0.00465223960403301,0.00465223960403301,0.004737797455186402,0.00465223960403301,0.004755992653178305,0.0002953514321108178,0.012670504494883965,0.004652266360343702,0.0002953514321108178,0.0,0.012670504494883965,3


==> data/mnist/ensemble_metrics_summary/test/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,target_metric_std,n_seeds
25,0.9326,0.9326,0.9319562254979464,0.9326,0.9319921861720525,0.9963649511720968,0.22077978973271964,0.9325999617576599,0.9963649511720968,0.22077978973271964,0.0,0.0,0.0,0.0,0.0,0.0,3.3993498887762956e-17,0.0,0.0,3.3993498887762956e-17,3


==> data/mnist/ensemble_metrics_summary/train/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.104,0.104,0.10000000000000002,0.104,0.01884057971014493,0.5,2.3025850929940463,0.10399999469518661,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8261333333333334,0.8261333333333334,0.821868263870461,0.8261333333333334,0.8214643680471201,0.9800224718121395,0.5607214296159319,0.8261333107948303,0.9800224718121395,23.684045394261677,0.5607214296159319,0.018302276725405853,0.018302276725405853,0.019399809850559276,0.018302276725405853,0.019656781482617014,0.005482263907649973,0.06663646617764606,0.01830227324867385,0.005482263907649973,0.9965638401760346,0.06663646617764606,3
2,0.8946666666666667,0.8946666666666667,0.8930344369378966,0.8946666666666667,0.8929497696184444,0.9911317390894993,0.34865878392567584,0.8946666320164999,0.9911317390894993,13.22206219037374,0.34865878392567584,0.05199320468420208,0.05199320468420208,0.05305599414965681,0.05199320468420208,0.05305185713830347,0.008291954467215758,0.15277815769531664,0.0519931886369634,0.008291954467215758,0.14453524711049145,0.15277815769531664,3
3,0.9424,0.9424,0.9415677763687799,0.9424,0.9416647192543183,0.9970799304515948,0.22403854582098445,0.9423999786376953,0.9970799304515948,13.223636468251547,0.22403854582098445,0.030231771367222274,0.030231771367222274,0.03058738902466037,0.030231771367222274,0.030495453315853394,0.0022033227594669812,0.07839218616926556,0.030231745864001743,0.0022033227594669812,0.22747756164217103,0.07839218616926556,3
4,0.9432,0.9432,0.9423843834797362,0.9432,0.9424334472910987,0.9970944123816219,0.2229304185691429,0.9431999524434408,0.9970944123816219,13.453770558039347,0.2229304185691429,0.031323473626020455,0.031323473626020455,0.03157449201724067,0.031323473626020455,0.03160401795033614,0.002186957492794004,0.07793591390791102,0.031323478857860285,0.002186957492794004,0.26847979227859703,0.07793591390791102,3
5,0.9749333333333334,0.9749333333333334,0.9744747599387157,0.9749333333333334,0.9746240232582078,0.9992789639175422,0.14093577381499192,0.9749333063761393,0.9992789639175422,13.251431385676065,0.14093577381499192,0.0030287511177601715,0.0030287511177601715,0.002956616809911801,0.0030287511177601715,0.0029134271714993673,0.00008009425912178446,0.00801492224176635,0.0030287682762854566,0.00008009425912178446,0.18722799657298966,0.00801492224176635,3


==> data/mnist/ensemble_metrics_summary/train/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.104,0.104,0.10000000000000002,0.104,0.01884057971014493,0.5,2.3025850929940463,0.10399999469518661,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8300000000000001,0.8300000000000001,0.8259018774622168,0.8300000000000001,0.8248598322911643,0.9811247575153202,0.5452386168577866,0.8299999634424845,0.9811247575153202,25.9274959564209,0.5452386168577866,0.015508707231745661,0.015508707231745661,0.016356163994526978,0.015508707231745661,0.016892777643845718,0.003251384535729929,0.04061790223004956,0.015508716869526516,0.003251384535729929,0.20376358253866808,0.04061790223004956,3
2,0.8994,0.8994,0.8975494066530953,0.8994,0.8975677131926275,0.9907809246053968,0.3432535510863286,0.899399975935618,0.9907809246053968,13.16545565923055,0.3432535510863286,0.06830871101111481,0.06830871101111481,0.07013547140320153,0.06830871101111481,0.07021022611350373,0.01090927483226602,0.19237356115974713,0.06830871429787316,0.01090927483226602,0.14608837553407242,0.19237356115974713,3
3,0.9516,0.9516,0.9509828309685112,0.9516,0.9509571959126957,0.9978622642539898,0.20070106036401256,0.9515999952952067,0.9978622642539898,13.158084472020468,0.20070106036401256,0.018995789007040517,0.018995789007040517,0.019385435183963615,0.018995789007040517,0.019376308535832654,0.0012667566910614407,0.057921327383428235,0.018995789253546898,0.0012667566910614407,0.16766057580049226,0.057921327383428235,3
4,0.9737333333333332,0.9737333333333332,0.9734072568416688,0.9737333333333332,0.9733524235295725,0.998852354160826,0.13669266458525833,0.9737333059310913,0.998852354160826,13.417986313501993,0.13669266458525833,0.029657601611278887,0.029657601611278887,0.030204653887765064,0.029657601611278887,0.030221954150457857,0.0017137924403171877,0.09130909363328711,0.029657573874240624,0.0017137924403171877,0.1941476952140131,0.09130909363328711,3
5,0.9946,0.9946,0.9945070338379706,0.9946,0.9945129928318966,0.9998849533405648,0.067186577017376,0.9945999979972839,0.9998849533405648,13.179498116175333,0.067186577017376,0.007528612089887486,0.007528612089887486,0.007716431013325434,0.007528612089887486,0.007677072419662279,0.00019482950225836604,0.04148801623646798,0.007528609691962591,0.00019482950225836604,0.16575334764102487,0.04148801623646798,3


==> data/mnist/ensemble_metrics_summary/train/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.104,0.104,0.10000000000000002,0.104,0.01884057971014493,0.5,2.3025850929940463,0.10399999469518661,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8088666666666667,0.8088666666666667,0.8039835738416761,0.8088666666666667,0.8027756987837433,0.9758023662560317,0.6316081861265547,0.8088666399319967,0.9758023662560317,25.28912576039632,0.6316081861265547,0.02511918257693381,0.02511918257693381,0.026465898712640736,0.02511918257693381,0.02725153799596503,0.006698849784690365,0.07727151842062456,0.025119176319900512,0.006698849784690365,0.9477466332578813,0.07727151842062456,3
2,0.8786666666666667,0.8786666666666667,0.8766606282683922,0.8786666666666667,0.8765016572127297,0.9895413945259356,0.4063719733072066,0.8786666591962179,0.9895413945259356,13.049834330876669,0.4063719733072066,0.03890981024540388,0.03890981024540388,0.03998369507837952,0.03890981024540388,0.04025521085728239,0.006436677413438223,0.11893508454350862,0.03890981244377727,0.006436677413438223,0.13132837891109514,0.11893508454350862,3
3,0.9203333333333333,0.9203333333333333,0.9193186343345406,0.9203333333333333,0.9193627692389595,0.9954693834929956,0.28279335308938747,0.9203333059946696,0.9954693834929956,13.009082237879435,0.28279335308938747,0.024669279140934197,0.024669279140934197,0.025009919033541786,0.024669279140934197,0.024972218796489403,0.0023115358227197,0.07606041638135808,0.02466927938616124,0.0023115358227197,0.13627644482328724,0.07606041638135808,3
4,0.9335333333333334,0.9335333333333334,0.9326413597830042,0.9335333333333334,0.9327045337391557,0.9967717194765751,0.24330296208361515,0.9335333108901978,0.9967717194765751,13.295758406321207,0.24330296208361515,0.013631336447074196,0.013631336447074196,0.013899222194489415,0.013631336447074196,0.013846590967575697,0.0014952489287554966,0.05047153919776061,0.013631329324028637,0.0014952489287554966,0.11899286407532166,0.05047153919776061,3
5,0.9628666666666668,0.9628666666666668,0.9625001488065816,0.9628666666666668,0.9624382303499681,0.9989585238274324,0.15732664677777494,0.9628666440645853,0.9989585238274324,13.078545014063517,0.15732664677777494,0.006625204399362566,0.006625204399362566,0.0068155932808294465,0.006625204399362566,0.006789346712025021,0.00044821303922959623,0.02901874849953112,0.006625225982692245,0.00044821303922959623,0.14206267678276552,0.02901874849953112,3


==> data/mnist/ensemble_metrics_summary/train/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.104,0.104,0.10000000000000002,0.104,0.01884057971014493,0.5,2.3025850929940463,0.10399999469518661,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.823,0.823,0.8186271042950327,0.823,0.8173256837054432,0.9789083444662242,0.5679454326456244,0.8229999740918478,0.9789083444662242,25.204556226730347,0.5679454326456244,0.017964409258308486,0.017964409258308486,0.018588820412706836,0.017964409258308486,0.019007217799295997,0.0050941575068562195,0.06498743419352727,0.017964413413949963,0.0050941575068562195,0.38034937963242904,0.06498743419352727,3
2,0.8906666666666667,0.8906666666666667,0.8889048593775337,0.8906666666666667,0.889210522683328,0.9909322181271568,0.3603029083621719,0.890666643778483,0.9909322181271568,13.117555300394693,0.3603029083621719,0.03581191608017271,0.03581191608017271,0.03681138497615817,0.03581191608017271,0.03688062059101734,0.006097829228728343,0.10868716395915694,0.03581190985778779,0.006097829228728343,0.26771215285627187,0.10868716395915694,3
3,0.9442666666666666,0.9442666666666666,0.943260439089825,0.9442666666666666,0.9434079154498735,0.9970083986240711,0.2230664565497773,0.9442666371663412,0.9970083986240711,13.122912883758545,0.2230664565497773,0.03057471722409435,0.03057471722409435,0.030993535254846896,0.03057471722409435,0.030977438138787006,0.0024000461512271127,0.08206301468746248,0.030574710310589587,0.0024000461512271127,0.269407365449297,0.08206301468746248,3
4,0.9615999999999999,0.9615999999999999,0.9610202204668922,0.9615999999999999,0.9610740309099436,0.9979569461306793,0.166318149727152,0.9615999658902487,0.9979569461306793,13.436445633570353,0.166318149727152,0.04136520276754359,0.04136520276754359,0.04206798560926471,0.04136520276754359,0.04193063904759331,0.0029953609342240144,0.11412282639427182,0.04136520398761604,0.0029953609342240144,0.30064827104973824,0.11412282639427182,3
5,0.9861333333333334,0.9861333333333334,0.9858777813216028,0.9861333333333334,0.9859241621114263,0.999609139370512,0.08595213276344434,0.9861332972844442,0.999609139370512,13.176555951436361,0.08595213276344434,0.021793882933826562,0.021793882933826562,0.022190361027478022,0.021793882933826562,0.022136106651164143,0.0006678093066557288,0.058348042931524666,0.02179388163681577,0.0006678093066557288,0.23645911644630116,0.058348042931524666,3


==> data/mnist/ensemble_metrics_summary/train/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.104,0.104,0.10000000000000002,0.104,0.01884057971014493,0.5,2.3025850929940463,0.10399999469518661,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8542666666666667,0.8542666666666667,0.8517508919067023,0.8542666666666667,0.8519773376817423,0.9865231384265094,0.46266763794296795,0.8542666633923849,0.9865231384265094,51.79317696889242,0.46266763794296795,0.01719806190631181,0.01719806190631181,0.017495914664281163,0.01719806190631181,0.017450048703377973,0.002682202100298788,0.049116989727035834,0.017198054511360642,0.002682202100298788,1.238628354926186,0.049116989727035834,3
2,0.9402666666666667,0.9402666666666667,0.9395717295273113,0.9402666666666667,0.9396952623728536,0.9973429872497571,0.21705852184058752,0.9402666489283243,0.9973429872497571,38.440117041269936,0.21705852184058752,0.005029247790011289,0.005029247790011289,0.004964849003738061,0.005029247790011289,0.00511947477902891,0.00039425942667404266,0.013518644383299746,0.005029237320783629,0.00039425942667404266,0.5843628493771411,0.013518644383299746,3
3,0.9609333333333333,0.9609333333333333,0.9605289542347631,0.9609333333333333,0.9605536426278235,0.9989445354901809,0.13962591566985907,0.9609333078066508,0.9989445354901809,38.315945625305176,0.13962591566985907,0.004969238707622434,0.004969238707622434,0.004945245926989422,0.004969238707622434,0.00500428430539876,0.0002577738063132248,0.011208571749836983,0.004969254055751693,0.0002577738063132248,0.7807733872025806,0.011208571749836983,3
4,0.9719333333333333,0.9719333333333333,0.9716803287120399,0.9719333333333333,0.9716794020287459,0.9994655859726561,0.10307431650228427,0.9719333251317342,0.9994655859726561,38.71379248301188,0.10307431650228427,0.0019218047073866176,0.0019218047073866176,0.001950903685863425,0.0019218047073866176,0.001925492371627619,0.00013026207754140724,0.008796033081045172,0.0019217917505889024,0.00013026207754140724,0.8528412515214678,0.008796033081045172,3
5,0.9748,0.9748,0.974623748154502,0.9748,0.974583984684481,0.9995538373420145,0.09382195133441135,0.9747999707857767,0.9995538373420145,38.44402567545573,0.09382195133441135,0.0048497422611928605,0.0048497422611928605,0.0048926300467275335,0.0048497422611928605,0.004827486839255425,0.0001829158369875648,0.013748323884192247,0.004849733408266998,0.0001829158369875648,0.8158310812296518,0.013748323884192247,3


==> data/mnist/ensemble_metrics_summary/train/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,target_metric_std,time_std,n_seeds
0,0.104,0.104,0.10000000000000002,0.104,0.01884057971014493,0.5,2.302585092994045,0.10399999469518661,0.5,2.302585092994045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8523999999999999,0.8523999999999999,0.850386,0.8523999999999999,0.850191,0.9781999999999998,1.079512,0.8523999999999999,0.9781999999999998,1.079512,1.0956061681111653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03280713164167479,3
2,0.9174000000000001,0.9174000000000001,0.916322,0.9174000000000001,0.916436,0.99369,0.739074,0.9174000000000001,0.99369,0.739074,0.23486177126566568,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00582672064612295,3
3,0.9472,0.9472,0.946522,0.9472,0.946707,0.9970149999999999,0.533436,0.9472,0.9970149999999999,0.533436,0.23119441668192545,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008185815248311835,3
4,0.9612000000000002,0.9612000000000002,0.960715,0.9612000000000002,0.9608149999999999,0.9986510000000001,0.3940759999999999,0.9612000000000002,0.9986510000000001,0.3940759999999999,0.22525382041931152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01379329752741124,3
5,0.9724,0.9724,0.972079,0.9724,0.972213,0.999349,0.294625,0.9724,0.999349,0.294625,0.20871488253275552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012956326975377413,3
6,0.9796,0.9796,0.9793030000000001,0.9796,0.97946,0.999663,0.224272,0.9796,0.999663,0.224272,0.2082205613454183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025482926304106843,3
7,0.9848,0.9848,0.98454,0.9848,0.984763,0.999831,0.174272,0.9848,0.999831,0.174272,0.20074081420898438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012420168342928225,3
8,0.989,0.989,0.9888179999999999,0.989,0.9890339999999999,0.999902,0.13778,0.989,0.999902,0.13778,0.1989882787068685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011474546476702556,3
9,0.9934,0.9934,0.993319,0.9934,0.993418,0.999948,0.11024099999999999,0.9934,0.999948,0.11024099999999999,0.19228243827819824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012002577024279154,3
10,0.9952,0.9952,0.9951310000000001,0.9952,0.99525,0.999977,0.08839000000000001,0.9952,0.999977,0.08839000000000001,0.19193204243977866,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01236996470049333,3
11,0.9964,0.9964,0.996377,0.9964,0.996432,0.999988,0.071659,0.9964,0.999988,0.071659,0.18842577934265137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012802280544615303,3
12,0.9982000000000001,0.9982000000000001,0.998171,0.9982000000000001,0.998208,0.999996,0.058195,0.9982000000000001,0.999996,0.058195,0.18471614519755045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010989719916312176,3
13,0.9992,0.9992,0.999213,0.9992,0.9992009999999999,0.999998,0.048128,0.9992,0.999998,0.048128,0.1805692513783773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011170581087920312,3
14,0.9992,0.9992,0.999213,0.9992,0.9992009999999999,1.0,0.039064,0.9992,1.0,0.039064,0.18141071001688638,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.014438390228536338,3
15,0.9996,0.9996,0.999599,0.9996,0.9996,1.0,0.03231,0.9996,1.0,0.03231,0.1798572540283203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011998700881352914,3
16,1.0,1.0,1.0,1.0,1.0,1.0,0.026531,1.0,1.0,0.026531,0.1734344164530436,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012382245647545323,3
17,1.0,1.0,1.0,1.0,1.0,1.0,0.022075,1.0,1.0,0.022075,0.1705307960510254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013842218945267468,3
18,1.0,1.0,1.0,1.0,1.0,1.0,0.018703,1.0,1.0,0.018703,0.17053580284118652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0111690550912265,3
19,1.0,1.0,1.0,1.0,1.0,1.0,0.016195,1.0,1.0,0.016195,0.16544246673583984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01176364671160447,3
20,1.0,1.0,1.0,1.0,1.0,1.0,0.014092,1.0,1.0,0.014092,0.16618132591247559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02741502145506355,3
21,1.0,1.0,1.0,1.0,1.0,1.0,0.012241,1.0,1.0,0.012241,0.15591828028361002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012116347465509165,3
22,1.0,1.0,1.0,1.0,1.0,1.0,0.010839,1.0,1.0,0.010839,0.15344699223836264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013296917141499193,3
23,1.0,1.0,1.0,1.0,1.0,1.0,0.009535,1.0,1.0,0.009535,0.1509824593861898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01115859472315903,3
24,1.0,1.0,1.0,1.0,1.0,1.0,0.00848,1.0,1.0,0.00848,0.14510544141133627,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012535902133307297,3
25,1.0,1.0,1.0,1.0,1.0,1.0,0.0076,1.0,1.0,0.0076,0.14165361722310385,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009197949773998269,3


==> data/mnist/ensemble_metrics_summary/val/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.10359999999999998,0.10359999999999998,0.10000000000000002,0.10359999999999998,0.0187749184487133,0.5,2.3025850929940463,0.10359999537467957,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8092666666666667,0.8092666666666667,0.8049275187958931,0.8092666666666667,0.803930672375773,0.9742245222223106,0.6294119366086132,0.8092666467030843,0.9742245222223106,23.684045394261677,0.6294119366086132,0.03027958608259584,0.03027958608259584,0.03162508645419435,0.03027958608259584,0.03227099416045634,0.00939205699899541,0.10764292979460903,0.030279592092386284,0.00939205699899541,0.9965638401760346,0.10764292979460903,3
2,0.8666666666666667,0.8666666666666667,0.8643796587607797,0.8666666666666667,0.8643008261314328,0.9860453089336644,0.4390140064334423,0.8666666348775228,0.9860453089336644,13.22206219037374,0.4390140064334423,0.04321542934338774,0.04321542934338774,0.04397456353282501,0.04321542934338774,0.044196771906266204,0.007935734434885211,0.12662702794310585,0.04321541563023979,0.007935734434885211,0.14453524711049145,0.12662702794310585,3
3,0.8931333333333334,0.8931333333333334,0.8916761868623437,0.8931333333333334,0.8916659202442805,0.9908061545281281,0.36289998792862166,0.8931333223978678,0.9908061545281281,13.223636468251547,0.36289998792862166,0.013200505040843448,0.013200505040843448,0.013268951836110213,0.013200505040843448,0.013355731788476353,0.0017664365283093695,0.035343070287666964,0.013200485871520859,0.0017664365283093695,0.22747756164217103,0.035343070287666964,3
4,0.8936666666666667,0.8936666666666667,0.8921780542677121,0.8936666666666667,0.8921587853928544,0.9908255684653855,0.3616107392905448,0.8936666250228882,0.9908255684653855,13.453770558039347,0.3616107392905448,0.012435969336297608,0.012435969336297608,0.012495804611725825,0.012435969336297608,0.012613645181010118,0.001754908608976086,0.034544391771943475,0.012435971356740407,0.001754908608976086,0.26847979227859703,0.034544391771943475,3
5,0.9058,0.9058,0.9044777382592519,0.9058,0.9044845970969115,0.9924840112683974,0.3215424018126351,0.9057999650637308,0.9924840112683974,13.251431385676065,0.3215424018126351,0.019578559701877944,0.019578559701877944,0.019863151398496235,0.019578559701877944,0.019932954995776832,0.002779803751731745,0.06353555937921848,0.019578543149199452,0.002779803751731745,0.18722799657298966,0.06353555937921848,3


==> data/mnist/ensemble_metrics_summary/val/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.10359999999999998,0.10359999999999998,0.10000000000000002,0.10359999999999998,0.0187749184487133,0.5,2.3025850929940463,0.10359999537467957,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8084666666666668,0.8084666666666668,0.8036893660432106,0.8084666666666668,0.802275464228067,0.9736311256695432,0.6322046598576124,0.8084666530291239,0.9736311256695432,25.9274959564209,0.6322046598576124,0.022614449657980474,0.022614449657980474,0.023745150897632086,0.022614449657980474,0.024560939908968234,0.005251382749945523,0.06230325308329648,0.02261445011850243,0.005251382749945523,0.20376358253866808,0.06230325308329648,3
2,0.8579333333333333,0.8579333333333333,0.8553278336027974,0.8579333333333333,0.8551463862903911,0.9835349927374236,0.46528959247764323,0.8579333225886027,0.9835349927374236,13.16545565923055,0.46528959247764323,0.06316401929368753,0.06316401929368753,0.0651056897331686,0.06316401929368753,0.06502181913791888,0.01325565698723369,0.18691580263282614,0.06316401055509822,0.01325565698723369,0.14608837553407242,0.18691580263282614,3
3,0.8899333333333334,0.8899333333333334,0.8880790198408262,0.8899333333333334,0.8879486104940427,0.9902062730880964,0.3671315337963568,0.8899333079655966,0.9902062730880964,13.158084472020468,0.3671315337963568,0.028502865353036637,0.028502865353036637,0.029371446053097185,0.028502865353036637,0.02933803580696329,0.0041340763239944055,0.0842340336882366,0.02850285627463944,0.0041340763239944055,0.16766057580049226,0.0842340336882366,3
4,0.8962,0.8962,0.8942994755456315,0.8962,0.8942663865996837,0.9914865843470916,0.33513578316899384,0.8961999813715616,0.9914865843470916,13.417986313501993,0.33513578316899384,0.0333868237482993,0.0333868237482993,0.03426049215060806,0.0333868237482993,0.03417812028476605,0.004989289703326996,0.10462255946770807,0.033386813874160766,0.004989289703326996,0.1941476952140131,0.10462255946770807,3
5,0.9118666666666666,0.9118666666666666,0.9102611180175555,0.9118666666666666,0.9102895107371611,0.9938415622082394,0.2840317723522851,0.9118666450182596,0.9938415622082394,13.179498116175333,0.2840317723522851,0.029415868733276153,0.029415868733276153,0.030134239661729522,0.029415868733276153,0.030051041052340736,0.0033023744878251725,0.08234105395864186,0.029415853691506753,0.0033023744878251725,0.16575334764102487,0.08234105395864186,3


==> data/mnist/ensemble_metrics_summary/val/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.10359999999999998,0.10359999999999998,0.10000000000000002,0.10359999999999998,0.0187749184487133,0.5,2.3025850929940463,0.10359999537467957,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.7996,0.7996,0.7939395090683891,0.7996,0.7929292200306457,0.9727525878278489,0.6637859243670892,0.7995999852816263,0.9727525878278489,25.28912576039632,0.6637859243670892,0.03300727192604682,0.03300727192604682,0.03404198000299556,0.03300727192604682,0.03515030126444536,0.009648654039974227,0.10390948562662283,0.03300729397909671,0.009648654039974227,0.9477466332578813,0.10390948562662283,3
2,0.8650000000000001,0.8650000000000001,0.8624087349540458,0.8650000000000001,0.8624115812862015,0.9868755976762366,0.4543992561615177,0.8649999896685282,0.9868755976762366,13.049834330876669,0.4543992561615177,0.024427034203930695,0.024427034203930695,0.025557811840382392,0.024427034203930695,0.025703120382055984,0.004452726412278295,0.08575093081450767,0.02442704312770581,0.004452726412278295,0.13132837891109514,0.08575093081450767,3
3,0.8964666666666666,0.8964666666666666,0.8951725501792162,0.8964666666666666,0.8949687376637194,0.9920421244389618,0.35246212500905,0.8964666326840719,0.9920421244389618,13.009082237879435,0.35246212500905,0.0168669301692197,0.0168669301692197,0.017407243943991114,0.0168669301692197,0.017284353046986587,0.002196800256572789,0.054389096459541944,0.016866917315928827,0.002196800256572789,0.13627644482328724,0.054389096459541944,3
4,0.9072,0.9072,0.9059398800983076,0.9072,0.9058181352059056,0.9934966660738566,0.3169259576801775,0.9071999589602152,0.9934966660738566,13.295758406321207,0.3169259576801775,0.005765414122159813,0.005765414122159813,0.005769443798230601,0.005765414122159813,0.005947938316022023,0.0009521090113936342,0.028547180581620674,0.0057654073005330726,0.0009521090113936342,0.11899286407532166,0.028547180581620674,3
5,0.9261333333333334,0.9261333333333334,0.9251419799400961,0.9261333333333334,0.9250707686449898,0.9956051801388566,0.252599079652914,0.9261333147684733,0.9956051801388566,13.078545014063517,0.252599079652914,0.005154932912592922,0.005154932912592922,0.0050902543666172485,0.005154932912592922,0.005219966099914921,0.0003777620756615754,0.013935586371725256,0.005154915724652492,0.0003777620756615754,0.14206267678276552,0.013935586371725256,3


==> data/mnist/ensemble_metrics_summary/val/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.10359999999999998,0.10359999999999998,0.10000000000000002,0.10359999999999998,0.0187749184487133,0.5,2.3025850929940463,0.10359999537467957,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8045333333333332,0.8045333333333332,0.799333880467166,0.8045333333333332,0.7977427500283335,0.9736168526952454,0.631876750649058,0.8045333027839661,0.9736168526952454,25.204556226730347,0.631876750649058,0.03040811295252198,0.03040811295252198,0.03120807791005129,0.03040811295252198,0.03288177098906384,0.008615618845360563,0.10522354830010294,0.030408110995403685,0.008615618845360563,0.38034937963242904,0.10522354830010294,3
2,0.8608666666666666,0.8608666666666666,0.8585385754786117,0.8608666666666666,0.858465214069117,0.986630061993099,0.4455830861048932,0.860866645971934,0.986630061993099,13.117555300394693,0.4455830861048932,0.019541067865736846,0.019541067865736846,0.02061691266467177,0.019541067865736846,0.020722177235923938,0.00393078764679895,0.05804718478176906,0.019541050722499703,0.00393078764679895,0.26771215285627187,0.05804718478176906,3
3,0.8856,0.8856,0.8838171460419998,0.8856,0.8838628168615741,0.9901416967111564,0.3760568095189278,0.8855999708175659,0.9901416967111564,13.122912883758545,0.3760568095189278,0.007544534445544023,0.007544534445544023,0.007631230696547414,0.007544534445544023,0.00750879263779978,0.001504577506576694,0.028797074794227297,0.0075445547122158845,0.001504577506576694,0.269407365449297,0.028797074794227297,3
4,0.8991333333333333,0.8991333333333333,0.8977245825231295,0.8991333333333333,0.8976474002833701,0.9922577982640473,0.3280794213110821,0.899133304754893,0.9922577982640473,13.436445633570353,0.3280794213110821,0.016930839711406284,0.016930839711406284,0.017331604413313606,0.016930839711406284,0.017201634626869244,0.002592749341163697,0.05920129795997006,0.016930824841659458,0.002592749341163697,0.30064827104973824,0.05920129795997006,3
5,0.9161333333333334,0.9161333333333334,0.9149332417651991,0.9161333333333334,0.9148604069859214,0.994441978566838,0.2727419074595991,0.9161333243052164,0.994441978566838,13.176555951436361,0.2727419074595991,0.0052166400425305605,0.0052166400425305605,0.005354825071383134,0.0052166400425305605,0.005260871716850059,0.0009354402824342138,0.019875418733146515,0.005216653699343405,0.0009354402824342138,0.23645911644630116,0.019875418733146515,3


==> data/mnist/ensemble_metrics_summary/val/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,time_std,target_metric_std,n_seeds
0,0.10359999999999998,0.10359999999999998,0.10000000000000002,0.10359999999999998,0.0187749184487133,0.5,2.3025850929940463,0.10359999537467957,0.5,0.0,2.3025850929940463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.8373333333333334,0.8373333333333334,0.835023042296296,0.8373333333333334,0.8347056471323974,0.9816985198643833,0.5299795506438457,0.8373333017031351,0.9816985198643833,51.79317696889242,0.5299795506438457,0.011103753119253561,0.011103753119253561,0.010845715398142886,0.011103753119253561,0.01102307902359171,0.00259712501705964,0.038715905098108815,0.011103742823341742,0.00259712501705964,1.238628354926186,0.038715905098108815,3
2,0.9047999999999999,0.9047999999999999,0.903849217514519,0.9047999999999999,0.9036336946782152,0.9924367068791137,0.3222562595428942,0.9047999779383341,0.9924367068791137,38.440117041269936,0.3222562595428942,0.006063002556489613,0.006063002556489613,0.006265154621419478,0.006063002556489613,0.006400184735393656,0.0005459896820522795,0.013525511382471078,0.006063010812877454,0.0005459896820522795,0.5843628493771411,0.013525511382471078,3
3,0.9302666666666667,0.9302666666666667,0.9296020138029105,0.9302666666666667,0.9294068479045122,0.9954650501121861,0.24103361145130978,0.9302666385968527,0.9954650501121861,38.315945625305176,0.24103361145130978,0.0048839874419713235,0.0048839874419713235,0.005100134177005761,0.0048839874419713235,0.005108862610599108,0.0003284354067607523,0.010549390877144281,0.0048839867221381755,0.0003284354067607523,0.7807733872025806,0.010549390877144281,3
4,0.9418666666666667,0.9418666666666667,0.94132889117411,0.9418666666666667,0.9411778931663326,0.9968037450884784,0.20134346563853076,0.9418666362762451,0.9968037450884784,38.71379248301188,0.20134346563853076,0.003951371070063339,0.003951371070063339,0.004254433049835184,0.003951371070063339,0.004228611473935398,0.0001630352643825201,0.006275240088096658,0.003951389687253097,0.0001630352643825201,0.8528412515214678,0.006275240088096658,3
5,0.9443333333333334,0.9443333333333334,0.9438517040218729,0.9443333333333334,0.9436968961888765,0.9970498687385146,0.1921361860982512,0.9443333148956299,0.9970498687385146,38.44402567545573,0.1921361860982512,0.006543189843901297,0.006543189843901297,0.006884760219897315,0.006543189843901297,0.00685204960873551,0.00035401799741162707,0.013914418585465741,0.0065431940250165474,0.00035401799741162707,0.8158310812296518,0.013914418585465741,3


==> data/mnist/ensemble_metrics_summary/val/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,cross_entropy_mean,accuracy_mean,auc_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,cross_entropy_std,accuracy_std,auc_std,target_metric_std,time_std,n_seeds
0,0.10359999999999998,0.10359999999999998,0.10000000000000002,0.10359999999999998,0.0187749184487133,0.5,2.302585092994045,0.10359999537467957,0.5,2.302585092994045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3
1,0.753,0.753,0.748816,0.753,0.7500779999999999,0.9441229999999999,1.245816,0.753,0.9441229999999999,1.245816,1.0956061681111653,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03280713164167479,3
2,0.8276,0.8276,0.825341,0.8276,0.8253470000000002,0.972054,0.9458509999999999,0.8276,0.972054,0.9458509999999999,0.23486177126566568,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00582672064612295,3
3,0.8488000000000001,0.8488000000000001,0.84672,0.8488000000000001,0.846651,0.979806,0.7672529999999999,0.8488000000000001,0.979806,0.7672529999999999,0.23119441668192545,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008185815248311835,3
4,0.8616,0.8616,0.8598849999999999,0.8616,0.859846,0.984174,0.642895,0.8616,0.984174,0.642895,0.22525382041931152,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01379329752741124,3
5,0.8764,0.8764,0.874855,0.8764,0.874894,0.98669,0.550584,0.8764,0.98669,0.550584,0.20871488253275552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012956326975377413,3
6,0.8844,0.8844,0.882953,0.8844,0.883,0.9884179999999999,0.484053,0.8844,0.9884179999999999,0.484053,0.2082205613454183,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025482926304106843,3
7,0.8916,0.8916,0.890273,0.8916,0.890208,0.9897459999999999,0.437499,0.8916,0.9897459999999999,0.437499,0.20074081420898438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012420168342928225,3
8,0.8962,0.8962,0.894918,0.8962,0.894732,0.990964,0.399441,0.8962,0.990964,0.399441,0.1989882787068685,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011474546476702556,3
9,0.9018,0.9018,0.900732,0.9018,0.900572,0.991858,0.369524,0.9018,0.991858,0.369524,0.19228243827819824,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012002577024279154,3
10,0.9034,0.9034,0.9022710000000002,0.9034,0.9021,0.992236,0.35003199999999995,0.9034,0.992236,0.35003199999999995,0.19193204243977866,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01236996470049333,3
11,0.9064,0.9064,0.905427,0.9064,0.905224,0.992683,0.332046,0.9064,0.992683,0.332046,0.18842577934265137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012802280544615303,3
12,0.9112,0.9112,0.9101120000000001,0.9112,0.910076,0.9930439999999999,0.318069,0.9112,0.9930439999999999,0.318069,0.18471614519755045,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.010989719916312176,3
13,0.9126,0.9126,0.91155,0.9126,0.911603,0.9934410000000001,0.305316,0.9126,0.9934410000000001,0.305316,0.1805692513783773,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011170581087920312,3
14,0.915,0.915,0.9140260000000001,0.915,0.913993,0.993872,0.292548,0.915,0.993872,0.292548,0.18141071001688638,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.014438390228536338,3
15,0.9175999999999999,0.9175999999999999,0.916697,0.9175999999999999,0.916671,0.994173,0.282547,0.9175999999999999,0.994173,0.282547,0.1798572540283203,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011998700881352914,3
16,0.9204,0.9204,0.919488,0.9204,0.9194140000000001,0.994492,0.271877,0.9204,0.994492,0.271877,0.1734344164530436,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012382245647545323,3
17,0.9212000000000001,0.9212000000000001,0.920211,0.9212000000000001,0.920187,0.994741,0.264442,0.9212000000000001,0.994741,0.264442,0.1705307960510254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013842218945267468,3
18,0.9222,0.9222,0.921277,0.9222,0.921198,0.994949,0.257855,0.9222,0.994949,0.257855,0.17053580284118652,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0111690550912265,3
19,0.9248,0.9248,0.923871,0.9248,0.92381,0.995086,0.253981,0.9248,0.995086,0.253981,0.16544246673583984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01176364671160447,3
20,0.9255999999999999,0.9255999999999999,0.924722,0.9255999999999999,0.924657,0.995276,0.249432,0.9255999999999999,0.995276,0.249432,0.16618132591247559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02741502145506355,3
21,0.926,0.926,0.925174,0.926,0.925103,0.995403,0.245212,0.926,0.995403,0.245212,0.15591828028361002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012116347465509165,3
22,0.9286,0.9286,0.927906,0.9286,0.927785,0.995516,0.241725,0.9286,0.995516,0.241725,0.15344699223836264,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013296917141499193,3
23,0.9284,0.9284,0.9276110000000001,0.9284,0.927508,0.9956109999999999,0.23865499999999998,0.9284,0.9956109999999999,0.23865499999999998,0.1509824593861898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01115859472315903,3
24,0.9314,0.9314,0.9306,0.9314,0.930543,0.995631,0.237626,0.9314,0.995631,0.237626,0.14510544141133627,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012535902133307297,3
25,0.9322,0.9322,0.9314269999999999,0.9322,0.9313759999999999,0.995721,0.235003,0.9322,0.995721,0.235003,0.14165361722310385,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009197949773998269,3


==> data/scaling/final_tradeoff.csv <==
output_dim,hidden_dim,n_seeds,time_ratio_vp_over_gb_mean,time_ratio_vp_over_gb_stderr,vp_val_mse_mean,vp_val_mse_stderr,gb_val_mse_mean,gb_val_mse_stderr,vp_test_mse_mean,vp_test_mse_stderr,gb_test_mse_mean,gb_test_mse_stderr,val_mse_ratio_gb_over_vp_mean,val_mse_ratio_gb_over_vp_stderr,test_mse_ratio_gb_over_vp_mean,test_mse_ratio_gb_over_vp_stderr,vp_win_rate
1,16,5,1.095348054162104,0.007327092418911824,0.0022512621121046445,0.00041043892983508784,0.015122658742588804,0.0010352885464268988,0.0024062277847129053,0.000406441421117756,0.018086023657336227,0.001988037660462261,7.867114697752266,1.7719257938270832,8.342222137435758,1.5658239699540937,1.0
2,16,5,1.1786263493789464,0.008018502533349623,0.0029498146778620627,0.0008430668935745362,0.022823148457290093,0.0009772413979805203,0.002846075599836414,0.0008092387811361244,0.02272159028955854,0.0014693213351449578,9.326214685992749,1.478630131773636,9.812001756028694,1.8519582789827704,1.0
4,16,5,1.2805005492064256,0.029833073911538686,0.0032826260440203363,0.00048148615523663625,0.027185627276137693,0.0020669034525215664,0.0031361675427352327,0.00035753786074090265,0.026418022219349146,0.0008387031579467447,8.607201897960447,0.5902167116424173,8.724296933667157,0.6690811170162962,1.0
8,16,5,1.3540222954794745,0.04249717053757218,0.0029955594048969806,0.000223027647473052,0.026101464297656675,0.0011191687763177911,0.002975169797488305,0.00016726459500374376,0.026137833118569664,0.001386477172782995,8.900032949973085,0.7892389814056601,8.952653732373712,0.8891141123806867,1.0
16,16,5,1.8238013403070739,0.061685976787677364,0.0029504435696923476,0.00005514988461193239,0.027135289215954532,0.000954216828770502,0.00299538708618227,0.00007895544236931958,0.027133653615388654,0.0014797387943765949,9.195941521466262,0.25227238706402016,9.046883096545127,0.36257292772563077,1.0
32,16,5,2.691628558807892,0.24289021303126687,0.002691918066698868,0.00006096515719743267,0.02985978615696011,0.0007044078944516179,0.0027757794726405807,0.00009486166718725607,0.029423902094144177,0.0007491644967046068,11.113686906907313,0.3544576258181125,10.63039902199771,0.33000662800937897,1.0
64,16,5,3.4317947521007044,0.22983059648785137,0.002945898547500238,0.00011355658822866163,0.03446314225162382,0.001128821960250115,0.0028039058901201393,0.00010375681307798302,0.03265874252970982,0.0008964523932188863,11.7801842929755,0.649281216531231,11.695199552278261,0.4279437218123178,1.0
128,16,5,4.8800689311731285,0.3821664120932457,0.0028479507244162467,0.000024317383888466938,0.03868121805141215,0.001480341950164907,0.0030312360306678143,0.00011016676721534487,0.041975834213419064,0.001083821348012637,13.57766839477585,0.4797410231525439,13.910664432274384,0.5711223666791102,1.0


==> data/scaling/time_to_gb_best_summary.csv <==
output_dim,hidden_dim,n_seeds,n_reached,n_missed,target_val_mse_mean,target_val_mse_stderr,gb_time_to_target_mean,gb_time_to_target_stderr,vp_time_to_target_mean,vp_time_to_target_stderr,time_ratio_vp_over_gb_mean,time_ratio_vp_over_gb_stderr,vp_win_rate
1,16,5,5,0,0.015096209963457466,0.0010350958902661006,4.885691395029426,0.30768334692500904,0.6519171005114913,0.03318285969103956,0.13527082651645353,0.010515399747846176,1.0
2,16,5,5,0,0.022823148457290093,0.0009772413979805203,5.006244910566602,0.28968306918540154,0.68657104910817,0.04363044706101882,0.1370127981500034,0.0013951576359533444,1.0
4,16,5,5,0,0.02715730868495193,0.0020798423056276917,5.321578990481794,0.41628731168880667,0.8295434718951583,0.083888489950766,0.15509981343109713,0.005356878092382275,1.0
8,16,5,5,0,0.026088612109538046,0.0011243981978377915,5.077233184827492,0.6286983140561648,0.901924206665717,0.06229162251066044,0.18663870778138253,0.022387119310217394,1.0
16,16,5,5,0,0.027135289215954532,0.000954216828770502,6.115128459932748,0.3274838124245759,1.333086882601492,0.05074692378128548,0.21935043174758473,0.008536435294443525,1.0
32,16,5,5,0,0.02985978615696011,0.0007044078944516179,9.81943172160536,1.0363376457476545,3.190840184595436,0.08655212645600849,0.33674555625601954,0.02821766099630877,1.0
64,16,5,5,0,0.03446314225162382,0.001128821960250115,22.933595949504525,1.3735763081088705,9.979432527720927,0.40270999680025577,0.44005209350603075,0.026508177638004927,1.0
128,16,5,5,0,0.03868121805141215,0.001480341950164907,68.21409708888969,4.647845158265461,39.926166696986186,0.8753321207197613,0.5949386566278017,0.0365518208527319,1.0


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_full_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
1,0.9369999999999999,0.9369999999999999,0.9369999999999999,0.9369999999999999,0.9368320308477494,0.9845487500000001,0.12073936130835819,0.9369999885559082,0.0,0.12073936130835819,1.5779695510864258,0.053600243573244236,0.053600243573244236,0.053600243573244256,0.053600243573244236,0.053776736699723875,0.019663040758616124,0.09336735655427522,0.05360023959344316,0.0,0.09336735655427522,0.049318847968399325


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_full_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
1,0.9822500000000002,0.9822500000000002,0.9822500000000002,0.9822500000000002,0.9822487084136793,0.997286875,0.03476769682472283,0.9822499930858613,0.0,0.03476769682472283,20.194597363471985,0.026377336652681386,0.026377336652681386,0.026377336652681396,0.026377336652681386,0.02637889389687666,0.006341766212808259,0.054268214139484086,0.02637734702466712,0.0,0.054268214139484086,4.177913796080341


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
5,0.9804999999999999,0.9804999999999999,0.9804999999999999,0.9804999999999999,0.9804173203514841,0.9940162499999999,0.14157882914985048,0.9804999887943268,0.0,0.14157882914985048,9.5573073387146,0.03231894009538199,0.03231894009538199,0.032318940095382,0.03231894009538199,0.03255779568688354,0.015851438716249066,0.06317452119997363,0.032318938218336826,0.0,0.06317452119997363,0.5547944519601529


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
5,0.9855,0.9855,0.9855,0.9855,0.9854690852358455,0.9974606250000001,0.1213443191091981,0.9854999840259552,0.0,0.1213443191091981,9.887026286125183,0.022785229133512483,0.022785229133512483,0.022785229133512483,0.022785229133512483,0.022862660566258835,0.005715981076782806,0.04357658672190485,0.02278522302676865,0.0,0.04357658672190485,0.815337219944387


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
5,0.985125,0.985125,0.985125,0.985125,0.9851026303018868,0.99744625,0.13874668781694827,0.9851249814033508,0.0,0.13874668781694827,9.359248828887939,0.021265925405054283,0.021265925405054283,0.021265925405054283,0.021265925405054283,0.021327589723513278,0.006793013158958092,0.04089058419540491,0.021265932004151198,0.0,0.04089058419540491,0.06802247998534215


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
5,0.9711249999999998,0.9711249999999998,0.9711249999999998,0.9711249999999998,0.9711042669260894,0.9952181250000001,0.1570453592460451,0.9711249828338623,0.0,0.1570453592460451,9.430470204353332,0.02383719374329865,0.02383719374329865,0.023837193743298655,0.02383719374329865,0.02386680188829589,0.004913174474831809,0.04413261861161055,0.02383719193461574,0.0,0.04413261861161055,0.6721562461455458


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std,total_training_time_std
5,0.999375,0.999375,0.999375,0.999375,0.9993749966796678,1.0,0.07370312380227484,0.9993749976158142,0.0,0.07370312380227484,8.977186131477357,0.0010622957319984742,0.0010622957319984742,0.0010622957319984742,0.0010622957319984742,0.001062301988347528,0.0,0.018716665128692914,0.0010622966671931205,0.0,0.018716665128692914,0.052722902148213846


==> data/swiss_roll/ensemble_metrics_summary/test/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,target_metric_mean,total_training_time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,target_metric_std,total_training_time_std
6,0.93875,0.93875,0.93875,0.93875,0.9385725322063274,0.9801843750000001,0.500345766544342,0.9387499690055847,0.500345766544342,2.6441247701644897,1.1702778228589004e-16,1.1702778228589004e-16,1.1702778228589004e-16,1.1702778228589004e-16,0.0,0.0,0.0,0.0,0.0,0.013307602206047205


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_full_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5019210526315789,0.5019210526315789,0.501997647642823,0.5019210526315789,0.37425978308583147,0.49792764313312265,0.6966722496624822,0.5019210338592529,0.0,0.6966722496624822,0.011764233895082021,0.011764233895082021,0.01189585614719486,0.011764233895082021,0.06804607942077703,0.030121348160055843,0.0038440056064597754,0.011764235870201947,0.0,0.0038440056064597754
1,0.5,0.5,0.5,0.5,0.33333325125678687,0.49111733087792897,0.7549333992955269,0.4999999850988388,0.0,0.7549333992955269,0.0005547855544155328,0.0005547855544155328,0.0,0.0005547855544155328,0.0002465713878746093,0.081054491885296,0.04463077032421742,0.0005547941189746361,0.0,0.04463077032421742
2,0.4918684210526315,0.4918684210526315,0.49175071108112034,0.4918684210526315,0.37209511168814063,0.5240697219609107,0.6965806974661649,0.4918684005737305,0.0,0.6965806974661649,0.012718058015759042,0.012718058015759042,0.01284186822686791,0.012718058015759042,0.053432100771615754,0.020358441001699094,0.006019359394108507,0.012718060582136877,0.0,0.006019359394108507
3,0.5,0.5,0.5,0.5,0.33333325125678687,0.510526078145239,0.7039982857342544,0.4999999850988388,0.0,0.7039982857342544,0.000554785554415525,0.000554785554415525,0.0,0.000554785554415525,0.0002465713878746093,0.04288440157744301,0.009946005290135139,0.0005547941189746382,0.0,0.009946005290135139
4,0.5115000000000001,0.5115000000000001,0.5115517856529481,0.5115000000000001,0.3758461610416292,0.5030748787533282,0.6968188045917356,0.5114999860525131,0.0,0.6968188045917356,0.019846304641945405,0.019846304641945405,0.020040778146640386,0.019846304641945405,0.07118512722100244,0.03133654168892911,0.00550563119215211,0.0198463050029279,0.0,0.00550563119215211
5,0.4895526315789474,0.4895526315789474,0.4893656668871655,0.4895526315789474,0.3727819139366479,0.5090380709563113,0.6951344255423032,0.48955261409282685,0.0,0.6951344255423032,0.02413286871501454,0.02413286871501454,0.02432129171020275,0.02413286871501454,0.0455333644795236,0.04437620108366013,0.003751413807305182,0.02413287206441687,0.0,0.003751413807305182
6,0.5243947368421052,0.5243947368421052,0.5243990575058809,0.5243947368421052,0.463849519905312,0.5038755444604371,0.6938285962043269,0.5243947088718415,0.0,0.6938285962043269,0.03707550339074902,0.03707550339074902,0.037361151648766217,0.03707550339074902,0.07426593948907508,0.05653719958665736,0.004962438882089332,0.03707550973708735,0.0,0.004962438882089332
7,0.5166052631578947,0.5166052631578947,0.5167478578923632,0.5166052631578947,0.4556423252902067,0.521512323005344,0.6922388723212907,0.5166052430868149,0.0,0.6922388723212907,0.037449761156106584,0.037449761156106584,0.037635778698003976,0.037449761156106584,0.07652528301388563,0.02958956616355744,0.003997722002785211,0.03744976207828544,0.0,0.003997722002785211
8,0.5144473684210527,0.5144473684210527,0.5145563319183732,0.5144473684210527,0.455725606879357,0.5398255565934145,0.6919037494403455,0.5144473403692246,0.0,0.6919037494403455,0.040403560192241283,0.040403560192241283,0.04054699889367058,0.040403560192241283,0.08091978710216007,0.03278315791338673,0.005625082281778889,0.04040355613459918,0.0,0.005625082281778889
9,0.5375263157894736,0.5375263157894736,0.5377388783810286,0.5375263157894736,0.47436424621383433,0.5674694099384043,0.6887791729608884,0.5375262886285782,0.0,0.6887791729608884,0.03901708632825265,0.03901708632825265,0.03881387776980599,0.03901708632825265,0.10479484086043378,0.04521030742147652,0.005395107446976732,0.039017089335389776,0.0,0.005395107446976732
10,0.5365263157894737,0.5365263157894737,0.5366012039902538,0.5365263157894737,0.4807657411199995,0.5825044958498569,0.6863080144002163,0.5365262895822525,0.0,0.6863080144002163,0.053623231047482435,0.053623231047482435,0.053679341705754204,0.053623231047482435,0.10934417157965129,0.05178060898509046,0.006791830748648402,0.053623222982900044,0.0,0.006791830748648402
11,0.5546052631578947,0.5546052631578947,0.5547017503620503,0.5546052631578947,0.48492827026347324,0.5985502754019671,0.684493499876415,0.5546052426099777,0.0,0.684493499876415,0.05162550858199507,0.05162550858199507,0.05169272818916988,0.05162550858199507,0.11650336582423586,0.05834175385053904,0.009423755303040774,0.0516255063179589,0.0,0.009423755303040774
12,0.5575,0.5575,0.5575280138814558,0.5575,0.4989879302274115,0.6028283964857579,0.6801105788505115,0.5574999719858169,0.0,0.6801105788505115,0.052945155046571615,0.052945155046571615,0.052991830925369326,0.052945155046571615,0.12269425856974127,0.06081776454018561,0.01273807307858133,0.05294514176528699,0.0,0.01273807307858133
13,0.5891315789473685,0.5891315789473685,0.5892293786475109,0.5891315789473685,0.5677011119306574,0.5985305523884238,0.6763434873201158,0.5891315430402756,0.0,0.6763434873201158,0.043769389582796345,0.043769389582796345,0.0436048844835981,0.043769389582796345,0.08895565322463238,0.07526565606290253,0.014966282859240631,0.043769389636620165,0.0,0.014966282859240631
14,0.5714210526315789,0.5714210526315789,0.571605287097271,0.5714210526315789,0.5260568147210611,0.5969103843882375,0.6722997057880331,0.5714210271835327,0.0,0.6722997057880331,0.06179925104706739,0.06179925104706739,0.06158761915701749,0.06179925104706739,0.12053357246191505,0.09388554902690688,0.018616965994400787,0.06179924840161055,0.0,0.018616965994400787
15,0.5679736842105263,0.5679736842105263,0.5681001585597325,0.5679736842105263,0.5363177825519357,0.6025120526449337,0.6677391595504136,0.567973655462265,0.0,0.6677391595504136,0.07076539841478985,0.07076539841478985,0.07066687804087822,0.07076539841478985,0.10366265029204488,0.07913953861159186,0.022390341988090277,0.07076539152408984,0.0,0.022390341988090277
16,0.5864473684210527,0.5864473684210527,0.5864489877551111,0.5864473684210527,0.5566381514627209,0.616639769129938,0.6632287519213436,0.5864473402500152,0.0,0.6632287519213436,0.058942832166727695,0.058942832166727695,0.05896959697733876,0.058942832166727695,0.10127630120514372,0.0615397035332916,0.025225459457192317,0.05894283000723481,0.0,0.025225459457192317
17,0.5792631578947368,0.5792631578947368,0.5791546583431118,0.5792631578947368,0.5500707342962612,0.6267409160564167,0.6596038131684467,0.5792631298303604,0.0,0.6596038131684467,0.06309960760692367,0.06309960760692367,0.06315562228169612,0.06309960760692367,0.10276894107117225,0.05586388055405944,0.0280494792170221,0.0630996063810426,0.0,0.0280494792170221
18,0.5988157894736842,0.5988157894736842,0.5987178102136401,0.5988157894736842,0.5804378915957561,0.6315357413138407,0.6545263904602583,0.5988157629966736,0.0,0.6545263904602583,0.04867389648924751,0.04867389648924751,0.04877887653889448,0.04867389648924751,0.08260405203051131,0.05159503929868754,0.031737944735234204,0.04867389112292438,0.0,0.031737944735234204
19,0.6231052631578947,0.6231052631578947,0.6230604687650624,0.6231052631578947,0.6128972095370531,0.6361639458880287,0.6509754750205083,0.6231052339076996,0.0,0.6509754750205083,0.04823728795779186,0.04823728795779186,0.04812791582475246,0.04823728795779186,0.05467216968259091,0.04246560446322375,0.0333733241280566,0.04823729458399434,0.0,0.0333733241280566
20,0.5935526315789474,0.5935526315789474,0.5935805192027914,0.5935526315789474,0.5768857744177353,0.6405270532155715,0.6444848165239797,0.5935526072978974,0.0,0.6444848165239797,0.051893991015126116,0.051893991015126116,0.05170726243333685,0.051893991015126116,0.06816923991468476,0.03959102850810221,0.037007821785169974,0.051893998752007266,0.0,0.037007821785169974
21,0.6063684210526316,0.6063684210526316,0.6063846054123052,0.6063684210526316,0.5881511412287346,0.6461138461095247,0.6400299289498164,0.6063684046268463,0.0,0.6400299289498164,0.05550806218633794,0.05550806218633794,0.055306164040784186,0.05550806218633794,0.06872057855395035,0.03175613031743684,0.038418623884716646,0.05550806167034539,0.0,0.038418623884716646
22,0.6327631578947368,0.6327631578947368,0.6327184019040464,0.6327631578947368,0.620642554369813,0.6539559046602822,0.6335736015217069,0.6327631413936615,0.0,0.6335736015217069,0.05090353976012674,0.05090353976012674,0.05074022362615841,0.05090353976012674,0.05348552451630599,0.025483219097511712,0.040955385153276985,0.05090354025679397,0.0,0.040955385153276985
23,0.6325526315789474,0.6325526315789474,0.6324662132589621,0.6325526315789474,0.6273339168889349,0.662407825382632,0.6269994755129842,0.6325525999069214,0.0,0.6269994755129842,0.03300299146089344,0.03300299146089344,0.03292629410737449,0.03300299146089344,0.02844885896236193,0.02889912938824177,0.04209499387668002,0.03300299263221693,0.0,0.04209499387668002
24,0.629421052631579,0.629421052631579,0.6293610297629139,0.629421052631579,0.6229933699607256,0.6668927611000123,0.6210109331654121,0.6294210195541382,0.0,0.6210109331654121,0.0415922326839617,0.0415922326839617,0.04146792737659777,0.0415922326839617,0.038652265464824184,0.01980618091361672,0.043641692323721046,0.041592226380992324,0.0,0.043641692323721046
25,0.6320263157894737,0.6320263157894737,0.6319756863996526,0.6320263157894737,0.6246647773494682,0.6786982866463009,0.615663646128643,0.6320262908935547,0.0,0.615663646128643,0.05350791630032037,0.05350791630032037,0.053381847432821095,0.05350791630032037,0.0505529946494805,0.015925939492418113,0.04418031190132168,0.053507903044722964,0.0,0.04418031190132168
26,0.651,0.651,0.6508927433714607,0.651,0.6416186205054704,0.678118784619152,0.6108210073848998,0.6509999752044677,0.0,0.6108210073848998,0.032756974686037756,0.032756974686037756,0.03263337535245543,0.032756974686037756,0.030567112928873378,0.011299298378410271,0.0460404972495588,0.03275697579222963,0.0,0.0460404972495588
27,0.6448157894736842,0.6448157894736842,0.6447184152004601,0.6448157894736842,0.6369428565068691,0.685361590428355,0.605120844253354,0.6448157548904419,0.0,0.605120844253354,0.050335753276016075,0.050335753276016075,0.05021049623032788,0.050335753276016075,0.04642873698777505,0.01626685619545509,0.047098362398307704,0.050335751892428685,0.0,0.047098362398307704
28,0.6416842105263159,0.6416842105263159,0.6415695197446203,0.6416842105263159,0.6345791102477574,0.687407326767121,0.6000695376285157,0.6416841745376587,0.0,0.6000695376285157,0.05856078857696968,0.05856078857696968,0.058467111376694796,0.05856078857696968,0.05277110749956503,0.019145811159668864,0.04827022816857448,0.058560793653829546,0.0,0.04827022816857448
29,0.6626842105263158,0.6626842105263158,0.662540734117157,0.6626842105263158,0.6541765936810838,0.6912272201963658,0.5944763909651627,0.6626841783523559,0.0,0.5944763909651627,0.05184348559922107,0.05184348559922107,0.051760107190502884,0.05184348559922107,0.04657892377963288,0.0211821080768749,0.04922297275798893,0.05184348119119817,0.0,0.04922297275798893
30,0.6622631578947369,0.6622631578947369,0.6621282682861699,0.6622631578947369,0.6535406372294182,0.693667416806002,0.5886739082652094,0.6622631311416626,0.0,0.5886739082652094,0.05125077603027836,0.05125077603027836,0.05115115379927728,0.05125077603027836,0.04533466830055806,0.025722516422541922,0.04981488731507205,0.05125077031287419,0.0,0.04981488731507205
31,0.6617894736842105,0.6617894736842105,0.6616587386800428,0.6617894736842105,0.6526701730986344,0.6973151216788052,0.5831894635159293,0.6617894530296325,0.0,0.5831894635159293,0.05162022456239378,0.05162022456239378,0.05150602065411274,0.05162022456239378,0.04555707340736101,0.02580579197034543,0.050867098380981086,0.05162021939388291,0.0,0.050867098380981086
32,0.6721315789473684,0.6721315789473684,0.6719646503763439,0.6721315789473684,0.6624543100655605,0.6991228522136866,0.5787534224537394,0.6721315503120422,0.0,0.5787534224537394,0.04345540905545915,0.04345540905545915,0.043377923182637584,0.04345540905545915,0.03684041527737291,0.027274737719601462,0.05168543170976692,0.04345540779268691,0.0,0.05168543170976692
33,0.6679473684210526,0.6679473684210526,0.6677800197008528,0.6679473684210526,0.6579131617331162,0.7022428556707542,0.5746316722265283,0.6679473400115967,0.0,0.5746316722265283,0.04664354393512511,0.04664354393512511,0.04656161208209783,0.04664354393512511,0.040013148886740166,0.028040840304706077,0.053197245033544734,0.04664354564114961,0.0,0.053197245033544734
34,0.6748421052631579,0.6748421052631579,0.674685512116911,0.6748421052631579,0.6639060728558793,0.7021378971057032,0.5705037229411352,0.6748420715332031,0.0,0.5705037229411352,0.04734781878151504,0.04734781878151504,0.047243858920351524,0.04734781878151504,0.04082187021717729,0.034001063756877524,0.05496081582016445,0.04734781935048351,0.0,0.05496081582016445
35,0.6851315789473684,0.6851315789473684,0.684958570591214,0.6851315789473684,0.6740503035550773,0.7088295111684334,0.5655830584262758,0.6851315438747406,0.0,0.5655830584262758,0.04022219182611773,0.04022219182611773,0.04014210103108454,0.04022219182611773,0.03423001258315665,0.041795881703368516,0.05531908171159597,0.040222180595221826,0.0,0.05531908171159597
36,0.6743684210526315,0.6743684210526315,0.6741998606092638,0.6743684210526315,0.663659976319957,0.7143352513409987,0.5617794881688607,0.6743683815002441,0.0,0.5617794881688607,0.0640904831289391,0.0640904831289391,0.06399973092681605,0.0640904831289391,0.05795431186382091,0.04395042921099884,0.05691702188185339,0.0640904838199453,0.0,0.05691702188185339
37,0.6806842105263158,0.6806842105263158,0.6805088426690777,0.6806842105263158,0.6699270817126923,0.7167304063494807,0.55665274204512,0.6806841790676117,0.0,0.55665274204512,0.04938139955838978,0.04938139955838978,0.049311328016497395,0.04938139955838978,0.04359139642079113,0.04954912293169905,0.0564969029229366,0.04938139335193622,0.0,0.0564969029229366
38,0.6849473684210526,0.6849473684210526,0.6847721160909874,0.6849473684210526,0.6732338952017595,0.7217879465794422,0.5518332448053909,0.6849473357200623,0.0,0.5518332448053909,0.05340654600948824,0.05340654600948824,0.053321376996642356,0.05340654600948824,0.047831963515214265,0.05463674450927716,0.05705677171415626,0.0534065296795558,0.0,0.05705677171415626
39,0.6790526315789474,0.6790526315789474,0.6788806968207167,0.6790526315789474,0.6682377503251385,0.7336559375689059,0.546169906176144,0.679052597284317,0.0,0.546169906176144,0.06425247886517765,0.06425247886517765,0.06416714967128993,0.06425247886517765,0.058453364036493066,0.052258168192328494,0.05673600642201102,0.06425246941016731,0.0,0.05673600642201102
40,0.6839999999999999,0.6839999999999999,0.6838245250133241,0.6839999999999999,0.673518846671329,0.735874804293412,0.5417963519261269,0.6839999616146087,0.0,0.5417963519261269,0.05707268588650604,0.05707268588650604,0.05700107157836849,0.05707268588650604,0.05132960784016937,0.05245024702843198,0.05729766245732817,0.05707268547537172,0.0,0.05729766245732817
41,0.6904473684210526,0.6904473684210526,0.6902707648429527,0.6904473684210526,0.6794703089843039,0.7419616808439677,0.5359313338703284,0.690447336435318,0.0,0.5359313338703284,0.05854092464607963,0.05854092464607963,0.05846489594483327,0.05854092464607963,0.053804768916044216,0.056793664555222306,0.057222301941769645,0.05854092430583305,0.0,0.057222301941769645
42,0.6904736842105264,0.6904736842105264,0.690300044653789,0.6904736842105264,0.679855553700777,0.7474348448031523,0.5295610011362405,0.6904736578464508,0.0,0.5295610011362405,0.0617496260127266,0.0617496260127266,0.061674326755553815,0.0617496260127266,0.056660605071819456,0.05924230877360121,0.057016709285463,0.06174962600950931,0.0,0.057016709285463
43,0.7028684210526316,0.7028684210526316,0.7026941581098705,0.7028684210526316,0.6925363286112642,0.7519549606149148,0.5236346608912477,0.702868390083313,0.0,0.5236346608912477,0.04969783271726102,0.04969783271726102,0.04964831672670406,0.04969783271726102,0.04708086232138704,0.061166246886699624,0.056168121357166235,0.04969782229641152,0.0,0.056168121357166235
44,0.7088157894736842,0.7088157894736842,0.7086372671881077,0.7088157894736842,0.6986825207042477,0.7612734196935398,0.5175082493107636,0.7088157653808593,0.0,0.5175082493107636,0.05341251768307399,0.05341251768307399,0.0533734582515139,0.05341251768307399,0.05168322130468599,0.06229828864974968,0.05589317733681166,0.05341251003402537,0.0,0.05589317733681166
45,0.6985789473684211,0.6985789473684211,0.6984299705595242,0.6985789473684211,0.689398286776214,0.7640772732158152,0.5114605989970566,0.6985789120197297,0.0,0.5114605989970566,0.04774866872204511,0.04774866872204511,0.04768624761876041,0.04774866872204511,0.044904708961725034,0.061873942755135435,0.056477157595638164,0.047748661708992994,0.0,0.056477157595638164
46,0.7120526315789474,0.7120526315789474,0.7118807887875775,0.7120526315789474,0.7024679327700455,0.7671183292169853,0.5074990143184896,0.7120526015758515,0.0,0.5074990143184896,0.04135419305047873,0.04135419305047873,0.041323002174789396,0.04135419305047873,0.040868040243548356,0.06424030816147205,0.05962160209333186,0.041354199508501645,0.0,0.05962160209333186
47,0.7239736842105263,0.7239736842105263,0.7238145139218991,0.7239736842105263,0.7157564749749823,0.7714283339926138,0.5056980237128346,0.7239736557006836,0.0,0.5056980237128346,0.03177556965210714,0.03177556965210714,0.03178411772659947,0.03177556965210714,0.034092476709195366,0.0684445700483795,0.0671160469954859,0.031775564789371775,0.0,0.0671160469954859
48,0.7175,0.7175,0.7173458640951403,0.7175,0.7087151061833523,0.7752905543385643,0.5007246581920287,0.717499965429306,0.0,0.5007246581920287,0.031605556528041305,0.031605556528041305,0.03158407820982678,0.031605556528041305,0.03200126723667704,0.06312365984874611,0.06950579716935411,0.03160555673996788,0.0,0.06950579716935411
49,0.7171842105263158,0.7171842105263158,0.7170325119473817,0.7171842105263158,0.7093741979149498,0.7877896263596968,0.49094068228413634,0.7171841859817505,0.0,0.49094068228413634,0.03140401107115682,0.03140401107115682,0.03141370704806786,0.03140401107115682,0.033559244272465885,0.06324775993208125,0.05994300033474679,0.03140400114583369,0.0,0.05994300033474679
50,0.7252631578947368,0.7252631578947368,0.7251150416787165,0.7252631578947368,0.7181980794524627,0.7891302649642825,0.48883580606872473,0.7252631306648254,0.0,0.48883580606872473,0.02861800934032008,0.02861800934032008,0.02862887767743696,0.02861800934032008,0.031239066455483775,0.05969433920790666,0.06387812433505045,0.028618014026776363,0.0,0.06387812433505045
51,0.7374473684210526,0.7374473684210526,0.7373069388442536,0.7374473684210526,0.7300648647742349,0.7949972243736558,0.4781261382367947,0.737447339296341,0.0,0.4781261382367947,0.031333856403170234,0.031333856403170234,0.03134622705215666,0.031333856403170234,0.03421879641657475,0.061922730063675026,0.05786786863769438,0.031333850716970424,0.0,0.05786786863769438
52,0.7397368421052632,0.7397368421052632,0.739612730872832,0.7397368421052632,0.7324340475004522,0.804187400761663,0.4727551735272818,0.739736807346344,0.0,0.4727551735272818,0.024479185698701864,0.024479185698701864,0.02453309551477418,0.024479185698701864,0.02937882293028555,0.06471845092558032,0.05708675404729693,0.024479180100136465,0.0,0.05708675404729693
53,0.7501052631578947,0.7501052631578947,0.7499921883569954,0.7501052631578947,0.744045625604639,0.8094188193006309,0.46552844364144336,0.7501052260398865,0.0,0.46552844364144336,0.037826693296688946,0.037826693296688946,0.03788387660686878,0.037826693296688946,0.04284089941855496,0.06700996881559781,0.058518524620747886,0.03782668870590258,0.0,0.058518524620747886
54,0.7479736842105262,0.7479736842105262,0.7478162579681529,0.7479736842105262,0.740059086293597,0.813186053391749,0.4600378361220911,0.7479736506938934,0.0,0.4600378361220911,0.033043767668313066,0.033043767668313066,0.03304639632629638,0.033043767668313066,0.03630357950774666,0.06018474300462429,0.05513661913428454,0.03304376877517781,0.0,0.05513661913428454
55,0.7548684210526316,0.7548684210526316,0.7547358224219639,0.7548684210526316,0.7476029608273611,0.8200517950712412,0.4508552554190082,0.7548683822154999,0.0,0.4508552554190082,0.04960822970328238,0.04960822970328238,0.04960951536846039,0.04960822970328238,0.05271674935426736,0.06489481726176077,0.062360352910773714,0.04960822802661027,0.0,0.062360352910773714
56,0.7532105263157896,0.7532105263157896,0.7530982859814803,0.7532105263157896,0.7463858504188013,0.8292120545285924,0.442674744305439,0.7532104969024658,0.0,0.442674744305439,0.04623294691145003,0.04623294691145003,0.04621675171858728,0.04623294691145003,0.048918087755145966,0.06723355616714706,0.06000718080766281,0.046232944181009594,0.0,0.06000718080766281
57,0.7634473684210527,0.7634473684210527,0.7633210396909027,0.7634473684210527,0.7568461774844485,0.8353606762999183,0.43619863345450105,0.7634473323822022,0.0,0.43619863345450105,0.043440532578796216,0.043440532578796216,0.0435021417499047,0.043440532578796216,0.048466578541061595,0.0642716437043462,0.05931139110563829,0.043440533720751705,0.0,0.05931139110563829
58,0.7689473684210526,0.7689473684210526,0.7688036773447948,0.7689473684210526,0.7619383398302991,0.8410687989681984,0.4338182228303739,0.7689473330974579,0.0,0.4338182228303739,0.04633223392279945,0.04633223392279945,0.04638797192561497,0.04633223392279945,0.05135954660698445,0.0660407751121392,0.05932236742012794,0.04633223663399456,0.0,0.05932236742012794
59,0.773578947368421,0.773578947368421,0.773438253117178,0.773578947368421,0.7667446522604874,0.8488932397709028,0.4205107826124733,0.7735789120197296,0.0,0.4205107826124733,0.04224141000239526,0.04224141000239526,0.04230035390417857,0.04224141000239526,0.04777863683991078,0.06263125419532291,0.06501966216066904,0.042241399883610746,0.0,0.06501966216066904
60,0.7672105263157895,0.7672105263157895,0.7670884953889145,0.7672105263157895,0.7606999449310227,0.8503247095010631,0.4199941663599013,0.7672104954719543,0.0,0.4199941663599013,0.046393011116498184,0.046393011116498184,0.046442936356066285,0.046393011116498184,0.05100386660017125,0.060776430914613065,0.0656827586257603,0.04639301482224023,0.0,0.0656827586257603
61,0.7873421052631578,0.7873421052631578,0.7872046118610657,0.7873421052631578,0.7808674233232026,0.8621306782611393,0.40470086747661416,0.7873420774936676,0.0,0.40470086747661416,0.0559246748052911,0.0559246748052911,0.055979503057395005,0.0559246748052911,0.0612460868308219,0.0604825811399973,0.0697349004896412,0.055924666098761774,0.0,0.0697349004896412
62,0.7895,0.7895,0.7893643926475264,0.7895,0.7831086123988753,0.866491735724915,0.40060235485065776,0.789499968290329,0.0,0.40060235485065776,0.05496850577061698,0.05496850577061698,0.05502869283645054,0.05496850577061698,0.060412592529469324,0.05914354516938079,0.07226072855546399,0.05496849408080196,0.0,0.07226072855546399
63,0.7902368421052632,0.7902368421052632,0.7901287702257841,0.7902368421052632,0.7850445074771621,0.8688777771498917,0.3927062995274021,0.7902368128299713,0.0,0.3927062995274021,0.05637784879197311,0.05637784879197311,0.05644740351005778,0.05637784879197311,0.06151944099218415,0.059063355712376094,0.07370287253949669,0.056377847223642585,0.0,0.07370287253949669
64,0.7894473684210526,0.7894473684210526,0.7893386308461283,0.7894473684210526,0.784843271756985,0.8771890882981588,0.38403211964242584,0.7894473254680634,0.0,0.38403211964242584,0.05618863740314876,0.05618863740314876,0.0562489505106448,0.05618863740314876,0.06007116741685401,0.05751818837643872,0.07386421461298606,0.056188634431860104,0.0,0.07386421461298606
65,0.7944473684210526,0.7944473684210526,0.7943354784880647,0.7944473684210526,0.790127316424212,0.8787522756257902,0.37959435390485974,0.7944473206996918,0.0,0.37959435390485974,0.05549844787217365,0.05549844787217365,0.05555706415014397,0.05549844787217365,0.05930914211669478,0.05653842012644991,0.07553814348709574,0.05549844337053114,0.0,0.07553814348709574
66,0.7940526315789473,0.7940526315789473,0.7939475833214219,0.7940526315789473,0.7898764532001731,0.885135551396733,0.36932091994552313,0.7940525949001312,0.0,0.36932091994552313,0.058738560833391906,0.058738560833391906,0.058786010380246695,0.058738560833391906,0.06173497489282858,0.057798809294943645,0.07873946918261593,0.05873856225598576,0.0,0.07873946918261593
67,0.7966842105263158,0.7966842105263158,0.7965865336138876,0.7966842105263158,0.7928830315283454,0.8868227554822775,0.3619543731157407,0.7966841757297516,0.0,0.3619543731157407,0.052936717796865304,0.052936717796865304,0.05299100580948612,0.052936717796865304,0.055750981846204126,0.05742615203461547,0.07871077719150399,0.052936707092945366,0.0,0.07871077719150399
68,0.8019210526315789,0.8019210526315789,0.8018297804208092,0.8019210526315789,0.7986833570650536,0.8925104072137475,0.3531882121507344,0.801921010017395,0.0,0.3531882121507344,0.058826768079329995,0.058826768079329995,0.058878578206309026,0.058826768079329995,0.061414374804697205,0.05418825833088635,0.07958386876362311,0.05882675295326118,0.0,0.07958386876362311
69,0.8053947368421053,0.8053947368421053,0.8053054629423413,0.8053947368421053,0.8019351275823846,0.8972533210563114,0.3474822955945945,0.8053947031497956,0.0,0.3474822955945945,0.05918423717883112,0.05918423717883112,0.059230464504509944,0.05918423717883112,0.06190004430384311,0.052100055125795214,0.08201463168856112,0.059184230149970665,0.0,0.08201463168856112
70,0.805342105263158,0.805342105263158,0.805266737137659,0.805342105263158,0.8020764715020429,0.9027605847762713,0.3399788676205041,0.8053420722484589,0.0,0.3399788676205041,0.056991093730011315,0.056991093730011315,0.057039110048324966,0.056991093730011315,0.05935895228256542,0.04887272472888357,0.08090164848092843,0.05699109639930686,0.0,0.08090164848092843
71,0.8061578947368421,0.8061578947368421,0.8060683169732045,0.8061578947368421,0.8019616177547269,0.9085403695738167,0.33062287868118423,0.8061578512191773,0.0,0.33062287868118423,0.05806675667044514,0.05806675667044514,0.058111517538778135,0.05806675667044514,0.06095560449315622,0.04541924048635397,0.08084433491712038,0.058066748705329296,0.0,0.08084433491712038
72,0.8125526315789473,0.8125526315789473,0.8124602077121414,0.8125526315789473,0.8086491849204871,0.9120910660288819,0.32509863326055244,0.8125526010990143,0.0,0.32509863326055244,0.05365712107487416,0.05365712107487416,0.05368497796438944,0.05365712107487416,0.056109169250282614,0.043933661118846244,0.08155519322035447,0.05365712970213783,0.0,0.08155519322035447
73,0.818578947368421,0.818578947368421,0.8185088847743875,0.818578947368421,0.8159627673512034,0.9165705446765038,0.31518255712726195,0.8185789048671722,0.0,0.31518255712726195,0.05024351289343919,0.05024351289343919,0.05027645660067989,0.05024351289343919,0.05193017866930129,0.04199029278889899,0.07853102512972558,0.05024352396134894,0.0,0.07853102512972558
74,0.8215,0.8215,0.8214257024107505,0.8215,0.8196437364277722,0.9175643961932367,0.31238579380247133,0.8214999675750733,0.0,0.31238579380247133,0.051314072545876346,0.051314072545876346,0.051329060723474526,0.051314072545876346,0.05230329771112647,0.040224606379780696,0.07988720568370021,0.05131406599805574,0.0,0.07988720568370021
75,0.8282631578947368,0.8282631578947368,0.8282037431620421,0.8282631578947368,0.8267500633561639,0.9255527983964524,0.303274477676417,0.8282631218433381,0.0,0.303274477676417,0.051993382158141394,0.051993382158141394,0.05201781074402091,0.051993382158141394,0.052939397153100615,0.03431159048947266,0.07880797771226897,0.05199337923837742,0.0,0.07880797771226897
76,0.8306842105263158,0.8306842105263158,0.8306188150900999,0.8306842105263158,0.8289381700529062,0.9268116640572455,0.29759396319053083,0.8306841671466827,0.0,0.29759396319053083,0.052771918159759824,0.052771918159759824,0.052808055726838936,0.052771918159759824,0.05450088499371927,0.036645524240370556,0.07952686320683376,0.05277192279553198,0.0,0.07952686320683376
77,0.8304210526315791,0.8304210526315791,0.8303556569037749,0.8304210526315791,0.8292648246514329,0.9271353209255633,0.30655653204770983,0.8304210126399993,0.0,0.30655653204770983,0.05661276019419273,0.05661276019419273,0.05662064939161344,0.05661276019419273,0.05726189411163903,0.03921302970567169,0.0962738503440033,0.056612756924512,0.0,0.0962738503440033
78,0.842157894736842,0.842157894736842,0.8421114040015556,0.842157894736842,0.8406951573925378,0.9363649987423809,0.28573046077983205,0.8421578466892242,0.0,0.28573046077983205,0.043976650958048154,0.043976650958048154,0.04399024492881576,0.043976650958048154,0.04489473353001957,0.03049559241115497,0.07905190314750506,0.04397664538420494,0.0,0.07905190314750506
79,0.828657894736842,0.828657894736842,0.8285991175613491,0.828657894736842,0.8262178284410974,0.9267766501680335,0.29875064709696186,0.8286578536033631,0.0,0.29875064709696186,0.0631252900733548,0.0631252900733548,0.06317795557953233,0.0631252900733548,0.06556537779561278,0.045254947113118706,0.10124856618042775,0.06312528625693302,0.0,0.10124856618042775
80,0.8399736842105263,0.8399736842105263,0.8399388531178428,0.8399736842105263,0.8385666190820089,0.934299373184901,0.28756549499742334,0.839973658323288,0.0,0.28756549499742334,0.05895121254174153,0.05895121254174153,0.05897194873428263,0.05895121254174153,0.059885138643772005,0.038375961435869584,0.09213711914170189,0.05895121519263883,0.0,0.09213711914170189
81,0.844,0.844,0.8439680819590937,0.844,0.8432324703359132,0.9365779352664102,0.28589499283099173,0.8439999580383301,0.0,0.28589499283099173,0.06014228537902841,0.06014228537902841,0.06015753015132605,0.06014228537902841,0.06044353309053433,0.04040282557548108,0.09710326754499053,0.06014227789100601,0.0,0.09710326754499053
82,0.8469210526315789,0.8469210526315789,0.8468809660730926,0.8469210526315789,0.8456939842497228,0.9393437001038227,0.2760384325513148,0.8469210147857666,0.0,0.2760384325513148,0.058507792148349634,0.058507792148349634,0.0585251131344416,0.058507792148349634,0.05929390810851684,0.03568016773511887,0.09274613210332906,0.058507785819000825,0.0,0.09274613210332906
83,0.8437368421052632,0.8437368421052632,0.843690242316058,0.8437368421052632,0.8429337967467218,0.9393265809712809,0.2726009747096959,0.8437368035316467,0.0,0.2726009747096959,0.05867821803511017,0.05867821803511017,0.05869443230591574,0.05867821803511017,0.05918079750952207,0.03657603341861728,0.09198010958012794,0.05867821119445859,0.0,0.09198010958012794
84,0.858421052631579,0.858421052631579,0.8583598984597213,0.858421052631579,0.8575650185782002,0.9445327086234998,0.26059699361941474,0.858421015739441,0.0,0.26059699361941474,0.05866617875227312,0.05866617875227312,0.058685033458037494,0.05866617875227312,0.05905423470452317,0.031634726781580476,0.08450713380145025,0.058666180306633904,0.0,0.08450713380145025
85,0.8528947368421053,0.8528947368421053,0.8528136873281854,0.8528947368421053,0.8503386780751201,0.943767943233178,0.26632956997822166,0.8528946936130524,0.0,0.26632956997822166,0.06675236873637903,0.06675236873637903,0.06680764112500662,0.06675236873637903,0.07002508707512149,0.03406602728153917,0.09616901919339399,0.06675236431178729,0.0,0.09616901919339399
86,0.856421052631579,0.856421052631579,0.8563870984898598,0.856421052631579,0.855795849868745,0.945780050725818,0.2508996708333339,0.8564210116863251,0.0,0.2508996708333339,0.061479051275763266,0.061479051275763266,0.061487589414317326,0.061479051275763266,0.06168069297409079,0.034491683710027796,0.08688262842308749,0.06147904936492363,0.0,0.08688262842308749
87,0.853921052631579,0.853921052631579,0.8538963755084493,0.853921052631579,0.8534719067210645,0.9463444280824689,0.26355614993522664,0.8539210081100463,0.0,0.26355614993522664,0.07215864865393277,0.07215864865393277,0.07215416054839444,0.07215864865393277,0.07244684029581795,0.03588268386349607,0.11002479709295136,0.07215864552629711,0.0,0.11002479709295136
88,0.8647631578947369,0.8647631578947369,0.8647228694990243,0.8647631578947369,0.8640447750423759,0.9536373724513822,0.23873341622206984,0.8647631168365478,0.0,0.23873341622206984,0.056957383916756685,0.056957383916756685,0.05697940113707813,0.056957383916756685,0.057346665129906875,0.029803253669156912,0.0833894681535519,0.05695738268554379,0.0,0.0833894681535519
89,0.8643421052631579,0.8643421052631579,0.8642987693061155,0.8643421052631579,0.8631685565631994,0.949956620450549,0.24749629736392,0.86434206366539,0.0,0.24749629736392,0.06735497055967812,0.06735497055967812,0.06740529912557243,0.06735497055967812,0.06904068187489713,0.03605792003745734,0.10128977283822264,0.06735496793459599,0.0,0.10128977283822264
90,0.8783421052631579,0.8783421052631579,0.8782942418772762,0.8783421052631579,0.87754570965148,0.9590236665082177,0.22815030485259086,0.8783420622348785,0.0,0.22815030485259086,0.05082590427526681,0.05082590427526681,0.05086959401474349,0.05082590427526681,0.05156898124315117,0.026637721026469326,0.08122373227921555,0.05082589916086498,0.0,0.08122373227921555
91,0.8771578947368421,0.8771578947368421,0.8771159857240839,0.8771578947368421,0.876828394250355,0.9571908112917576,0.2338316663771803,0.877157860994339,0.0,0.2338316663771803,0.05112865864955946,0.05112865864955946,0.051138737013059536,0.05112865864955946,0.051275692334658625,0.028732029139210587,0.07511238366456653,0.05112865575308082,0.0,0.07511238366456653
92,0.8769473684210526,0.8769473684210526,0.8769255700006315,0.8769473684210526,0.8765591623173934,0.957602362994308,0.23364270731340514,0.8769473254680633,0.0,0.23364270731340514,0.05642679118935757,0.05642679118935757,0.05644230289892854,0.05642679118935757,0.05662564550437939,0.029434699121856794,0.07474734700378795,0.05642678255604472,0.0,0.07474734700378795
93,0.8862894736842104,0.8862894736842104,0.8862681011280898,0.8862894736842104,0.8857128360023248,0.9630978815488993,0.21496268599732,0.8862894356250763,0.0,0.21496268599732,0.04799527555748294,0.04799527555748294,0.04800732520375289,0.04799527555748294,0.048471344346782075,0.024635383294323472,0.08026801078574267,0.04799527668467809,0.0,0.08026801078574267
94,0.8783947368421053,0.8783947368421053,0.8783840480709675,0.8783947368421053,0.8776669426222876,0.961660594637778,0.22578344782877496,0.8783946871757508,0.0,0.22578344782877496,0.04620708435409013,0.04620708435409013,0.04620524527398787,0.04620708435409013,0.0467760236053488,0.02414689084173033,0.06858912628162471,0.04620709018256879,0.0,0.06858912628162471
95,0.8928947368421053,0.8928947368421053,0.8928871943348413,0.8928947368421053,0.8924221056584866,0.9658738403034242,0.20683829970499473,0.8928946912288666,0.0,0.20683829970499473,0.05198343605307631,0.05198343605307631,0.051991780428868296,0.05198343605307631,0.05254912956572448,0.024971805327223744,0.07972657106998159,0.051983430042930275,0.0,0.07972657106998159
96,0.8880000000000001,0.8880000000000001,0.8879835877934491,0.8880000000000001,0.8873979750387582,0.965696000771192,0.21618682542204568,0.8879999697208405,0.0,0.21618682542204568,0.03923930416928605,0.03923930416928605,0.03924351933590395,0.03923930416928605,0.03966861305994676,0.01966438115568655,0.06139713908348047,0.039239311478198355,0.0,0.06139713908348047
97,0.8959473684210526,0.8959473684210526,0.8959366713979738,0.8959473684210526,0.8953434946630775,0.9691417386612062,0.19529404033507347,0.8959473252296448,0.0,0.19529404033507347,0.05251451894388509,0.05251451894388509,0.0525141995270794,0.05251451894388509,0.053228058484355134,0.02199158033939492,0.07183515288865024,0.05251451330090845,0.0,0.07183515288865024
98,0.8920789473684211,0.8920789473684211,0.8920843956613803,0.8920789473684211,0.8917295459367465,0.9685889402647538,0.19884202256960642,0.8920789003372193,0.0,0.19884202256960642,0.05342162157966264,0.05342162157966264,0.053421872977596235,0.05342162157966264,0.053751238484403045,0.021699372320489102,0.07686161718124636,0.05342161351482447,0.0,0.07686161718124636
99,0.9007894736842106,0.9007894736842106,0.9007690867247499,0.9007894736842106,0.9004585370287168,0.9714907163332038,0.19258478899954928,0.9007894337177277,0.0,0.19258478899954928,0.04358916596300701,0.04358916596300701,0.04361661084443984,0.04358916596300701,0.04387903447433123,0.01940295025956089,0.0648276974274621,0.043589160373639364,0.0,0.0648276974274621
100,0.9038157894736841,0.9038157894736841,0.9037602534739652,0.9038157894736841,0.9032913920210699,0.9740061207824053,0.1823282610919565,0.9038157403469086,0.0,0.1823282610919565,0.04672652308242196,0.04672652308242196,0.04675267899115642,0.04672652308242196,0.047101410489612014,0.0198569671162103,0.07148561814033597,0.0467265202113474,0.0,0.07148561814033597
101,0.9071052631578947,0.9071052631578947,0.9070507557349095,0.9071052631578947,0.9065741387563214,0.9752336844694565,0.17954647629280054,0.9071052253246308,0.0,0.17954647629280054,0.04213357965962334,0.04213357965962334,0.0421719274424215,0.04213357965962334,0.04255318410589035,0.01844835810912237,0.06243046643026566,0.04213356935817527,0.0,0.06243046643026566
102,0.9072105263157895,0.9072105263157895,0.9071869885728405,0.9072105263157895,0.9069035367911745,0.9759720232376988,0.1713050672292525,0.9072104811668396,0.0,0.1713050672292525,0.04786375194638141,0.04786375194638141,0.04788956976555765,0.04786375194638141,0.04815846358956658,0.019706095788980606,0.06921879890022722,0.04786375094786154,0.0,0.06921879890022722
103,0.9111578947368422,0.9111578947368422,0.9111367436418213,0.9111578947368422,0.910941625788027,0.9764290874560526,0.17086396818669494,0.9111578524112701,0.0,0.17086396818669494,0.048047632055464196,0.048047632055464196,0.04807066233293826,0.048047632055464196,0.04824208078945956,0.017939275704858267,0.06885933473194214,0.04804764252727005,0.0,0.06885933473194214
104,0.9135526315789473,0.9135526315789473,0.9135470787225248,0.9135526315789473,0.913431125885152,0.9783532170118748,0.1662916265526536,0.91355260014534,0.0,0.1662916265526536,0.04690272212977111,0.04690272212977111,0.04689584050263466,0.04690272212977111,0.04699940327736754,0.017110803704992312,0.06458024178688326,0.046902715261236766,0.0,0.06458024178688326
105,0.9188684210526314,0.9188684210526314,0.9188852563825556,0.9188684210526314,0.9185287917962739,0.9800156565270433,0.1584028317865918,0.9188683748245239,0.0,0.1584028317865918,0.044553295643109884,0.044553295643109884,0.04452884488634279,0.044553295643109884,0.0448586572896148,0.016381728408347958,0.06762414277481209,0.044553292886733965,0.0,0.06762414277481209
106,0.9172368421052631,0.9172368421052631,0.9172519027721915,0.9172368421052631,0.9169329274937855,0.9801407813194253,0.15560948447117268,0.9172367990016937,0.0,0.15560948447117268,0.046396999841980285,0.046396999841980285,0.04636944714941338,0.046396999841980285,0.04666603481503114,0.01647683920834582,0.06847354638114087,0.046397009672701515,0.0,0.06847354638114087
107,0.9216842105263158,0.9216842105263158,0.9216852317841904,0.9216842105263158,0.9214786182409164,0.9808682336490124,0.15474432563580567,0.9216841697692871,0.0,0.15474432563580567,0.04177892541464784,0.04177892541464784,0.04177742538165686,0.04177892541464784,0.04201563506746053,0.015669288854503603,0.06337424082659003,0.04177891687134787,0.0,0.06337424082659003
108,0.9163684210526316,0.9163684210526316,0.9163655028980642,0.9163684210526316,0.9160450196211054,0.9796406145602378,0.1568826487986199,0.9163683891296387,0.0,0.1568826487986199,0.04289335555484176,0.04289335555484176,0.042892425105142094,0.04289335555484176,0.04324004791772054,0.014699955636206439,0.06251718162140997,0.04289335449575492,0.0,0.06251718162140997
109,0.9180263157894737,0.9180263157894737,0.9180201030693663,0.9180263157894737,0.9176923992910668,0.9773346840273508,0.18057923951081245,0.9180262684822083,0.0,0.18057923951081245,0.0459286132953814,0.0459286132953814,0.0459374500593383,0.0459286132953814,0.04629379793843309,0.018687392213427648,0.1137025925448657,0.045928618025902625,0.0,0.1137025925448657
110,0.9292368421052632,0.9292368421052632,0.9292189520431602,0.9292368421052632,0.928889170961735,0.9830892333398709,0.14019559417072802,0.9292367994785309,0.0,0.14019559417072802,0.04888011005010435,0.04888011005010435,0.048895746728354963,0.04888011005010435,0.049324666763180654,0.015671331811520434,0.06820155182944593,0.04888010933773426,0.0,0.06820155182944593
111,0.9196052631578947,0.9196052631578947,0.9195965591097608,0.9196052631578947,0.9193024758573012,0.9798584264359296,0.17048963330713302,0.9196052253246307,0.0,0.17048963330713302,0.04969067909373501,0.04969067909373501,0.04968719427817276,0.04969067909373501,0.05003790203281882,0.0169790053191463,0.1009029145730616,0.04969067059875165,0.0,0.1009029145730616
112,0.9282894736842107,0.9282894736842107,0.928253743217444,0.9282894736842107,0.9280387152509275,0.9829856044161822,0.1430786251277124,0.9282894313335419,0.0,0.1430786251277124,0.0459230842895803,0.0459230842895803,0.045951452526999684,0.0459230842895803,0.04624452131538602,0.014683168637704023,0.06217926137112854,0.045923084741759226,0.0,0.06217926137112854
113,0.9283684210526315,0.9283684210526315,0.9283421366671873,0.9283684210526315,0.92811680516505,0.9812391204865601,0.148612649630154,0.9283683776855469,0.0,0.148612649630154,0.042126420123142466,0.042126420123142466,0.04216005528443579,0.042126420123142466,0.04247735296701481,0.01490046468525278,0.06631779249147987,0.04212642508829728,0.0,0.06631779249147987
114,0.9304210526315788,0.9304210526315788,0.9304010309152698,0.9304210526315788,0.9301937730692516,0.9826403131748622,0.14683468709340114,0.9304210007190704,0.0,0.14683468709340114,0.0425754449582002,0.0425754449582002,0.04259949218992482,0.0425754449582002,0.04287674248468992,0.014798339043792094,0.07462048253046122,0.042575443273938036,0.0,0.07462048253046122
115,0.9313947368421053,0.9313947368421053,0.9313654918177194,0.9313947368421053,0.9311360988351339,0.9836429735656216,0.14092360483222913,0.9313946902751923,0.0,0.14092360483222913,0.041387718145561005,0.041387718145561005,0.041420196364439166,0.041387718145561005,0.04171639787618885,0.01387243193508793,0.06442620464109149,0.04138772205949055,0.0,0.06442620464109149
116,0.9297894736842105,0.9297894736842105,0.9297742158163056,0.9297894736842105,0.9296829691540198,0.9853370751657342,0.12979970081235745,0.9297894179821015,0.0,0.12979970081235745,0.04770184794452151,0.04770184794452151,0.04771825791382983,0.04770184794452151,0.04779339877912399,0.013660414766141394,0.06137723400883321,0.04770184757461222,0.0,0.06137723400883321
117,0.9368157894736843,0.9368157894736843,0.936797907809316,0.9368157894736843,0.9367161189215645,0.9859867711764778,0.12692334625582097,0.9368157327175141,0.0,0.12692334625582097,0.03982638723691523,0.03982638723691523,0.03984122110694647,0.03982638723691523,0.039929293553592274,0.013260123951903234,0.055635172583798236,0.03982638794839112,0.0,0.055635172583798236
118,0.9371052631578948,0.9371052631578948,0.93707571975149,0.9371052631578948,0.9369188122944792,0.9851405098509805,0.12942306814605026,0.9371052145957947,0.0,0.12942306814605026,0.04145142930073913,0.04145142930073913,0.041470454016100645,0.04145142930073913,0.041620026580772074,0.013375220534000696,0.06275019933715169,0.04145143969249853,0.0,0.06275019933715169
119,0.9366052631578947,0.9366052631578947,0.9365916471929608,0.9366052631578947,0.9365360467355973,0.9863521178416818,0.1304949335221221,0.9366052150726318,0.0,0.1304949335221221,0.0425814538184779,0.0425814538184779,0.042580363547408726,0.0425814538184779,0.04261779035716987,0.013890141120677352,0.05277022278061132,0.04258144457564507,0.0,0.05277022278061132
120,0.9390526315789474,0.9390526315789474,0.9390477440972234,0.9390526315789474,0.9389714158252188,0.9876181026239363,0.1193138047079056,0.9390525877475738,0.0,0.1193138047079056,0.04730749818396628,0.04730749818396628,0.04730228653616729,0.04730749818396628,0.04738557268829374,0.013586762074625827,0.060617085635568585,0.04730749052304842,0.0,0.060617085635568585
121,0.9397105263157896,0.9397105263157896,0.9396951409364442,0.9397105263157896,0.939515854945015,0.987465470875868,0.12347762985997737,0.9397104799747467,0.0,0.12347762985997737,0.04305569306662978,0.04305569306662978,0.04306465212212604,0.04305569306662978,0.043285913062349635,0.015057975326189809,0.055438193991965555,0.04305568221285822,0.0,0.055438193991965555
122,0.9455263157894738,0.9455263157894738,0.9455178343687916,0.9455263157894738,0.9453966966371459,0.9885723696092737,0.11044949592620674,0.9455262660980225,0.0,0.11044949592620674,0.04570251203197288,0.04570251203197288,0.04570006546128945,0.04570251203197288,0.04587443886159068,0.014070846804247424,0.06103235954998273,0.045702504908919354,0.0,0.06103235954998273
123,0.9387894736842105,0.9387894736842105,0.9387986025469279,0.9387894736842105,0.9387038104437618,0.9875501247092794,0.11467784648359232,0.9387894213199616,0.0,0.11467784648359232,0.0480011670115649,0.0480011670115649,0.04797855226588486,0.0480011670115649,0.04810744319842055,0.014970088468905789,0.05881565788250957,0.048001160783425575,0.0,0.05881565788250957
124,0.9473421052631579,0.9473421052631579,0.9473491106361337,0.9473421052631579,0.9472058884582027,0.9893626474932382,0.1059490957407706,0.9473420679569244,0.0,0.1059490957407706,0.04738489804394073,0.04738489804394073,0.04737078744351869,0.04738489804394073,0.04755100393387082,0.013804527904341123,0.06032832034655243,0.0473849001517739,0.0,0.06032832034655243
125,0.9415263157894737,0.9415263157894737,0.9415333424192159,0.9415263157894737,0.9414389770054857,0.9895604316459077,0.1075336495773479,0.9415262699127197,0.0,0.1075336495773479,0.04621297066894348,0.04621297066894348,0.04618874361529077,0.04621297066894348,0.046334283248479435,0.013361590072812384,0.054623746025106175,0.04621297032236866,0.0,0.054623746025106175
126,0.9392894736842106,0.9392894736842106,0.9392838939433729,0.9392894736842106,0.9391368428366699,0.9868963843727251,0.1216347624062332,0.9392894268035888,0.0,0.1216347624062332,0.0490994697070706,0.0490994697070706,0.049094615489734685,0.0490994697070706,0.04927364908326073,0.014647420205805365,0.08476587989478092,0.049099475242613155,0.0,0.08476587989478092
127,0.9316052631578948,0.9316052631578948,0.9316220571989554,0.9316052631578948,0.9307547394152161,0.9759801118893205,0.18902747138546397,0.9316052198410034,0.0,0.18902747138546397,0.06390764174042417,0.06390764174042417,0.0638563153856114,0.06390764174042417,0.06555551151266861,0.041331091818859925,0.2782331088259477,0.06390763617158288,0.0,0.2782331088259477
128,0.938,0.938,0.9379962747881161,0.938,0.9378313684226999,0.9847410080232777,0.12029074189640827,0.9379999577999115,0.0,0.12029074189640827,0.05225040332460481,0.05225040332460481,0.052243688371435996,0.05225040332460481,0.0524264809917946,0.019110597887661073,0.09152829184860005,0.05225040441102032,0.0,0.09152829184860005


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_full_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5222894736842105,0.5222894736842105,0.522304318342735,0.5222894736842105,0.5221661597901298,0.725208642890463,0.6320443916668009,0.5222894489765167,0.0,0.6320443916668009,0.006569056893051163,0.006569056893051163,0.006578510215343687,0.006569056893051163,0.006387886273588968,0.0073524017699048,0.0022117142363917634,0.0065690509034159175,0.0,0.0022117142363917634
1,0.5199473684210526,0.5199473684210526,0.5199570858250259,0.5199473684210526,0.5198993858586637,0.7258016352372689,0.6303980756830233,0.5199473381042481,0.0,0.6303980756830233,0.004499923052589295,0.004499923052589295,0.004499146541335641,0.004499923052589295,0.004501270383277022,0.004714177842098428,0.0019304459744979975,0.004499917635943023,0.0,0.0019304459744979975
2,0.5176315789473684,0.5176315789473684,0.5176430666405171,0.5176315789473684,0.517536075262129,0.7262722728778648,0.6289254979031723,0.5176315605640411,0.0,0.6289254979031723,0.003130976894311388,0.003130976894311388,0.003136395213146923,0.003130976894311388,0.0030397624561313585,0.006598060622951689,0.0015094740140185153,0.0031309749924096734,0.0,0.0015094740140185153
3,0.5253684210526316,0.5253684210526316,0.5253902774407506,0.5253684210526316,0.5250663796443931,0.7173973599970748,0.6253945671251563,0.5253684043884277,0.0,0.6253945671251563,0.01401599578654978,0.01401599578654978,0.014032904321117009,0.01401599578654978,0.013586428936275294,0.020730693706561363,0.0027019325830493278,0.014016000635823183,0.0,0.0027019325830493278
4,0.5303684210526316,0.5303684210526316,0.5303942165032869,0.5303684210526316,0.529833689194278,0.7151152245044039,0.6243155517450172,0.5303683936595917,0.0,0.6243155517450172,0.024932410942789487,0.024932410942789487,0.02495871056743084,0.024932410942789487,0.02393659841238245,0.015233682490239504,0.003778902638151128,0.02493240301107845,0.0,0.003778902638151128
5,0.5524736842105262,0.5524736842105262,0.5525224404680781,0.5524736842105262,0.551082834085943,0.6974373655815685,0.61919759872224,0.5524736642837524,0.0,0.61919759872224,0.04062231358165581,0.04062231358165581,0.04066196655258608,0.04062231358165581,0.038826364086539215,0.029631676875377617,0.004676878473903101,0.040622315205404436,0.0,0.004676878473903101
6,0.5701578947368421,0.5701578947368421,0.5702321553818896,0.5701578947368421,0.5679565542553237,0.6751743492236557,0.6139108351493461,0.5701578557491302,0.0,0.6139108351493461,0.015285927762664745,0.015285927762664745,0.01530116845117452,0.015285927762664745,0.014515087526363732,0.02039975060417002,0.010526687842763019,0.015285929120585278,0.0,0.010526687842763019
7,0.6003947368421053,0.6003947368421053,0.6005012470927946,0.6003947368421053,0.5962438323485963,0.6618192928745626,0.6088192544553018,0.6003947138786316,0.0,0.6088192544553018,0.017390668898222644,0.017390668898222644,0.01740689372753224,0.017390668898222644,0.016301791368071285,0.030248500311861933,0.00883188379001018,0.01739066542569185,0.0,0.00883188379001018
8,0.6072894736842105,0.6072894736842105,0.6073997588916996,0.6072894736842105,0.6026532735740012,0.6711870317861848,0.5985908401495423,0.6072894513607026,0.0,0.5985908401495423,0.037510653047212045,0.037510653047212045,0.03754807527252093,0.037510653047212045,0.03466938596404355,0.06378690044803895,0.014401873845678731,0.03751065059619535,0.0,0.014401873845678731
9,0.6027631578947369,0.6027631578947369,0.6028671222904401,0.6027631578947369,0.5985223017691528,0.6949022381188235,0.5937315369256876,0.6027631282806396,0.0,0.5937315369256876,0.03290403377393858,0.03290403377393858,0.03293098220231487,0.03290403377393858,0.03099927967718801,0.0433936481053466,0.013763123835064684,0.03290403136712477,0.0,0.013763123835064684
10,0.6057631578947369,0.6057631578947369,0.6058485660371924,0.6057631578947369,0.6026305150822171,0.7173962796634678,0.5847066284397654,0.6057631313800812,0.0,0.5847066284397654,0.039598137145249165,0.039598137145249165,0.03961347403486906,0.039598137145249165,0.03867751958283296,0.033852913941197854,0.021113625082364033,0.039598139925909194,0.0,0.021113625082364033
11,0.6380263157894737,0.6380263157894737,0.6381058870979358,0.6380263157894737,0.6354802344000154,0.7317420296310577,0.574456577590834,0.6380262851715088,0.0,0.574456577590834,0.04161950239224719,0.04161950239224719,0.04163028068586079,0.04161950239224719,0.04114958283137061,0.02970258647543373,0.021458066194544212,0.04161949952454633,0.0,0.021458066194544212
12,0.6379473684210526,0.6379473684210526,0.6380274659584111,0.6379473684210526,0.6352889892657816,0.7383889899046979,0.568131202837897,0.6379473388195038,0.0,0.568131202837897,0.031555985804184096,0.031555985804184096,0.03155132395519095,0.031555985804184096,0.03192540432710289,0.03587672161764671,0.022480274322707324,0.03155599217615494,0.0,0.022480274322707324
13,0.6463947368421052,0.6463947368421052,0.6464537633836713,0.6463947368421052,0.6445837140005994,0.7503439893008191,0.5633881914205152,0.6463947057723999,0.0,0.5633881914205152,0.02549481084685587,0.02549481084685587,0.025472860854886092,0.02549481084685587,0.026644962353548518,0.038521823879720134,0.02980453312679618,0.025494808804815722,0.0,0.02980453312679618
14,0.6564473684210526,0.6564473684210526,0.6565194255062886,0.6564473684210526,0.6538900618068404,0.7637443919605451,0.5484049169466056,0.6564473450183869,0.0,0.5484049169466056,0.029796232676072877,0.029796232676072877,0.029767247591899006,0.029796232676072877,0.03156490272181926,0.0427864623744039,0.03307689460206087,0.02979623323346936,0.0,0.03307689460206087
15,0.6672894736842105,0.6672894736842105,0.6673763350430305,0.6672894736842105,0.6642404716418773,0.769496198887755,0.5376764466868182,0.6672894477844238,0.0,0.5376764466868182,0.02609971231779602,0.02609971231779602,0.02609288666304576,0.02609971231779602,0.026961376429292323,0.04976760751488581,0.03558516987165696,0.02609970951164947,0.0,0.03558516987165696
16,0.6826052631578947,0.6826052631578947,0.6826856594854953,0.6826052631578947,0.6794596452297722,0.7761706107153581,0.5285988319338509,0.6826052308082581,0.0,0.5285988319338509,0.024445670315382285,0.024445670315382285,0.024458067094379796,0.024445670315382285,0.0246052194691101,0.05289075140155346,0.03958450187539499,0.024445670983930665,0.0,0.03958450187539499
17,0.7021842105263157,0.7021842105263157,0.7022543238275056,0.7021842105263157,0.699756485091679,0.802615598466037,0.5068358537144005,0.7021841764450073,0.0,0.5068358537144005,0.03279271899684304,0.03279271899684304,0.032784822627798006,0.03279271899684304,0.034366785820417696,0.04486223151600969,0.035903923279364806,0.03279272116431646,0.0,0.035903923279364806
18,0.7132631578947368,0.7132631578947368,0.7133284912227049,0.7132631578947368,0.7119672203495957,0.8148573017809438,0.49410950193848546,0.7132631301879883,0.0,0.49410950193848546,0.028844367521301435,0.028844367521301435,0.028845429126214656,0.028844367521301435,0.028776144009496303,0.04554858691674366,0.03928208003265229,0.028844359211374185,0.0,0.03928208003265229
19,0.7122631578947368,0.7122631578947368,0.712325775430222,0.7122631578947368,0.7110722453063016,0.8146782157099344,0.49150671178038907,0.7122631192207336,0.0,0.49150671178038907,0.03374154477264193,0.03374154477264193,0.033748873651710865,0.03374154477264193,0.03352153197865069,0.0368377961450605,0.039841715305655806,0.03374154681461811,0.0,0.039841715305655806
20,0.7288684210526315,0.7288684210526315,0.7289118602901499,0.7288684210526315,0.7281179876409438,0.8279234658431754,0.47891299011816263,0.7288683891296387,0.0,0.47891299011816263,0.03585864703169483,0.03585864703169483,0.035845257674127884,0.03585864703169483,0.0360079876625325,0.03258992653935554,0.04130949601260226,0.03585864537550471,0.0,0.04130949601260226
21,0.718,0.718,0.7180530947956729,0.718,0.7167728519321673,0.834913612092645,0.4700901316508849,0.71799995303154,0.0,0.4700901316508849,0.03759121460134908,0.03759121460134908,0.03757398871567058,0.03759121460134908,0.03831679497207699,0.025536692316440384,0.03179534439212261,0.037591209081977064,0.0,0.03179534439212261
22,0.7414736842105263,0.7414736842105263,0.7415083008402226,0.7414736842105263,0.7409150894105966,0.8390211789708355,0.4667873719703751,0.741473650932312,0.0,0.4667873719703751,0.043482094254711556,0.043482094254711556,0.04348453897511565,0.043482094254711556,0.0434488923877595,0.0376525103246134,0.03743789728319685,0.0434820934721728,0.0,0.03743789728319685
23,0.7438947368421053,0.7438947368421053,0.7439355057457127,0.7438947368421053,0.7434217513801633,0.8500151800722217,0.4488747123467087,0.7438947021961212,0.0,0.4488747123467087,0.039390516675205905,0.039390516675205905,0.039394124457461724,0.039390516675205905,0.03937014759406264,0.02617568851266567,0.03064343569322099,0.03939051610559775,0.0,0.03064343569322099
24,0.7516842105263157,0.7516842105263157,0.7517243232402474,0.7516842105263157,0.7512528863402335,0.8604025600028364,0.4377264434135314,0.7516841769218445,0.0,0.4377264434135314,0.06142633660880494,0.06142633660880494,0.061433143455759405,0.06142633660880494,0.061400502601632906,0.025631585464560805,0.03180904939478859,0.061426341359946256,0.0,0.03180904939478859
25,0.7556842105263157,0.7556842105263157,0.7557290368188774,0.7556842105263157,0.7551427192447564,0.8609536409458626,0.4343202402981122,0.7556841671466827,0.0,0.4343202402981122,0.05097890619243816,0.05097890619243816,0.0509893190930375,0.05097890619243816,0.05092185621505237,0.034593776741205645,0.046764218107658496,0.050978897262183916,0.0,0.046764218107658496
26,0.7647894736842106,0.7647894736842106,0.7648228973106895,0.7647894736842106,0.7644701541936719,0.8712322118916476,0.4201006471010821,0.7647894382476806,0.0,0.4201006471010821,0.05761466012439555,0.05761466012439555,0.0576117358241439,0.05761466012439555,0.057769266028102936,0.032006301349058644,0.044282777964381966,0.057614654781269745,0.0,0.044282777964381966
27,0.7647894736842106,0.7647894736842106,0.7648180219590272,0.7647894736842106,0.764490278045552,0.874132769122182,0.41467666725532276,0.7647894382476806,0.0,0.41467666725532276,0.051722827130912696,0.051722827130912696,0.05172569610850201,0.051722827130912696,0.05180237779760824,0.032845121518573724,0.04679301900095114,0.051722812311199434,0.0,0.04679301900095114
28,0.7723684210526316,0.7723684210526316,0.7723911605442222,0.7723684210526316,0.7720985392525861,0.8842034451007702,0.4015132237187274,0.7723683893680573,0.0,0.4015132237187274,0.05118434206751091,0.05118434206751091,0.051183730185458874,0.05118434206751091,0.05120747328430685,0.03018990376081519,0.04258701749463434,0.05118434907299175,0.0,0.04258701749463434
29,0.785578947368421,0.785578947368421,0.7855977679753662,0.785578947368421,0.785434967049096,0.8931471669220686,0.3832682710543384,0.7855789124965668,0.0,0.3832682710543384,0.051161456329225974,0.051161456329225974,0.05117072595740688,0.051161456329225974,0.05113638123849679,0.031482212792917796,0.05000993212948017,0.05116145182729965,0.0,0.05000993212948017
30,0.7897368421052631,0.7897368421052631,0.7897564429434271,0.7897368421052631,0.7896416216425364,0.901358311754362,0.37123982463548394,0.789736807346344,0.0,0.37123982463548394,0.058139302683009556,0.058139302683009556,0.05814519139378042,0.058139302683009556,0.05813404264220973,0.030961560495998398,0.053093503870668725,0.05813929269912029,0.0,0.053093503870668725
31,0.795921052631579,0.795921052631579,0.7959366990988356,0.795921052631579,0.795854563737256,0.906907182168623,0.3621185854931837,0.795921015739441,0.0,0.3621185854931837,0.061025433798780435,0.061025433798780435,0.061029414818131476,0.061025433798780435,0.061000174535521846,0.029895623270532853,0.05230266104388403,0.061025432136709315,0.0,0.05230266104388403
32,0.8057105263157895,0.8057105263157895,0.8057224717146501,0.8057105263157895,0.805670712655871,0.9126409281339924,0.35272521281472213,0.80571049451828,0.0,0.35272521281472213,0.06119690178378926,0.06119690178378926,0.06120263092048337,0.06119690178378926,0.06117579793102593,0.027406402114871775,0.04889173167745093,0.06119689201512666,0.0,0.04889173167745093
33,0.810578947368421,0.810578947368421,0.8105913136745858,0.810578947368421,0.8105168120626814,0.9147203210197462,0.3527176577345105,0.8105789184570312,0.0,0.3527176577345105,0.05750838658445338,0.05750838658445338,0.05751470876679491,0.05750838658445338,0.05747966172863362,0.026573256412682746,0.05182359867642422,0.05750837560609722,0.0,0.05182359867642422
34,0.8040526315789475,0.8040526315789475,0.8040652122606231,0.8040526315789475,0.803938760233738,0.9212828490668687,0.33758448443847566,0.804052597284317,0.0,0.33758448443847566,0.061483556845618695,0.061483556845618695,0.06148638447110299,0.061483556845618695,0.06148793779706907,0.028856335083065857,0.056109203922717774,0.06148355756282181,0.0,0.056109203922717774
35,0.8173157894736842,0.8173157894736842,0.8173292158772474,0.8173157894736842,0.8170980412964276,0.9260986715774754,0.3218447608430408,0.8173157513141632,0.0,0.3218447608430408,0.05593077658834459,0.05593077658834459,0.05592607054411651,0.05593077658834459,0.05607483835644038,0.02753303152048242,0.05439510120102896,0.05593077181390326,0.0,0.05439510120102896
36,0.8356315789473683,0.8356315789473683,0.835639596276561,0.8356315789473683,0.8355935446335246,0.9310564887052507,0.3183732600346429,0.835631537437439,0.0,0.3183732600346429,0.04759015678129728,0.04759015678129728,0.047587939272839413,0.04759015678129728,0.04760063696065445,0.024603643257531543,0.05515010061044638,0.047590156784938664,0.0,0.05515010061044638
37,0.8358157894736842,0.8358157894736842,0.8358360784887295,0.8358157894736842,0.8346849715526172,0.930176016815531,0.3025061907686588,0.8358157515525818,0.0,0.3025061907686588,0.07451613176692479,0.07451613176692479,0.07447419778432553,0.07451613176692479,0.0771339812174719,0.05251135548474875,0.09159248877126917,0.07451612324261427,0.0,0.09159248877126917
38,0.8381315789473683,0.8381315789473683,0.8381257209149261,0.8381315789473683,0.8380795101802144,0.9382170783568735,0.29007938039673814,0.8381315529346466,0.0,0.29007938039673814,0.06240936179388355,0.06240936179388355,0.062420620559419916,0.06240936179388355,0.06246630177421213,0.03487690539178721,0.0738704879853409,0.062409368272220954,0.0,0.0738704879853409
39,0.8555789473684211,0.8555789473684211,0.8555719175312106,0.8555789473684211,0.8555419141712335,0.9476681414605446,0.27276119717271874,0.8555788993835449,0.0,0.27276119717271874,0.0583635721650358,0.0583635721650358,0.05836520782378676,0.0583635721650358,0.058385222056571276,0.026706322696940503,0.06498051046636497,0.058363572939413876,0.0,0.06498051046636497
40,0.853078947368421,0.853078947368421,0.853085626687675,0.853078947368421,0.8529559492718753,0.9416427054212801,0.2795479645218251,0.8530789077281952,0.0,0.2795479645218251,0.06376560093115578,0.06376560093115578,0.06375731310845945,0.06376560093115578,0.06384679232064171,0.037470605398043616,0.08227068645100441,0.06376559855498178,0.0,0.08227068645100441
41,0.8672105263157895,0.8672105263157895,0.8672131492666473,0.8672105263157895,0.867167559169966,0.9546998113017299,0.24939550333676425,0.8672104775905609,0.0,0.24939550333676425,0.057767963273721926,0.057767963273721926,0.057769916652939936,0.057767963273721926,0.05780258959366276,0.024845223492001675,0.07344411291823247,0.057767957146231196,0.0,0.07344411291823247
42,0.8632105263157894,0.8632105263157894,0.8632158041172344,0.8632105263157894,0.8631787148394098,0.9505634909290759,0.25754933524007984,0.8632104873657227,0.0,0.25754933524007984,0.06525016376960753,0.06525016376960753,0.06524829013698724,0.06525016376960753,0.06528373768901266,0.030719371313072525,0.08555894022397968,0.06525015746009923,0.0,0.08555894022397968
43,0.8812368421052632,0.8812368421052632,0.8812432202140943,0.8812368421052632,0.8811926201109511,0.9575773214153145,0.24147105693741847,0.8812368035316467,0.0,0.24147105693741847,0.054342519432600385,0.054342519432600385,0.054346594083772105,0.054342519432600385,0.05436913848545002,0.025115995077706028,0.08274974361646076,0.05434250560642213,0.0,0.08274974361646076
44,0.8772894736842105,0.8772894736842105,0.8772874263572591,0.8772894736842105,0.8772326239333801,0.9569598692076113,0.24127448399598367,0.8772894322872162,0.0,0.24127448399598367,0.053366946067717254,0.053366946067717254,0.05337105564671189,0.053366946067717254,0.05341508982522081,0.02663597919967232,0.08811104737976985,0.05336694986988623,0.0,0.08811104737976985
45,0.8718684210526316,0.8718684210526316,0.8718673095482654,0.8718684210526316,0.8718095590584263,0.954763550984544,0.25190990471102287,0.8718683779239654,0.0,0.25190990471102287,0.04831931372436358,0.04831931372436358,0.04833024628795517,0.04831931372436358,0.04833919960937523,0.02282368255785745,0.07677790105848198,0.048319309687888924,0.0,0.07677790105848198
46,0.8747631578947368,0.8747631578947368,0.8747537947410468,0.8747631578947368,0.8747197043589388,0.9606110643889909,0.22730554168217276,0.8747631072998047,0.0,0.22730554168217276,0.05468458622365584,0.05468458622365584,0.05469002421274103,0.05468458622365584,0.054698735306525234,0.024271496719028854,0.07360930131200606,0.05468458068417457,0.0,0.07360930131200606
47,0.8781052631578948,0.8781052631578948,0.8781008621616202,0.8781052631578948,0.878025254044978,0.9626548062657132,0.22424623796274396,0.8781052231788635,0.0,0.22424623796274396,0.051900151550782134,0.051900151550782134,0.05189844082745515,0.051900151550782134,0.05193585812707851,0.019519578568306467,0.06539126933653536,0.05190013558829118,0.0,0.06539126933653536
48,0.8821052631578947,0.8821052631578947,0.8821059081505908,0.8821052631578947,0.8820511277381586,0.9659753085598985,0.2135081129765827,0.8821052193641663,0.0,0.2135081129765827,0.052043350304000244,0.052043350304000244,0.05203637540896914,0.052043350304000244,0.05207184941487095,0.020793572344998394,0.0743339497859697,0.05204335374296964,0.0,0.0743339497859697
49,0.8831842105263158,0.8831842105263158,0.8831862694584703,0.8831842105263158,0.8831394304712736,0.9667408495743486,0.2028377527322275,0.8831841766834259,0.0,0.2028377527322275,0.05622464203907644,0.05622464203907644,0.05621971103132757,0.05622464203907644,0.056251610630073196,0.022165663147330913,0.0792534856401226,0.05622464077768806,0.0,0.0792534856401226
50,0.8850789473684211,0.8850789473684211,0.8850806205879452,0.8850789473684211,0.8850436080884121,0.9684242032401145,0.19352806437030684,0.8850789129734039,0.0,0.19352806437030684,0.05999231124430335,0.05999231124430335,0.05999416474664115,0.05999231124430335,0.06001316637720332,0.022733782119139057,0.08032051106957461,0.05999231182809307,0.0,0.08032051106957461
51,0.8836578947368421,0.8836578947368421,0.88365906776628,0.8836578947368421,0.883624961585671,0.9663433422086894,0.20682749616696397,0.883657842874527,0.0,0.20682749616696397,0.05914524666564021,0.05914524666564021,0.05914896069696604,0.05914524666564021,0.0591528399989655,0.020222755719635725,0.07608935569685828,0.05914524166779177,0.0,0.07608935569685828
52,0.8929210526315791,0.8929210526315791,0.892910435357823,0.8929210526315791,0.8928651293356262,0.9687825138864421,0.19591341943015678,0.8929210126399993,0.0,0.19591341943015678,0.05196455245856681,0.05196455245856681,0.05197415713136403,0.05196455245856681,0.05200425990741292,0.020171445178261662,0.07509882678361325,0.05196454444398872,0.0,0.07509882678361325
53,0.8808157894736842,0.8808157894736842,0.8808262114417855,0.8808157894736842,0.8804053919220933,0.9616180738150403,0.22235206779019484,0.8808157444000244,0.0,0.22235206779019484,0.06652251844406962,0.06652251844406962,0.06649945775030461,0.06652251844406962,0.06727464576314382,0.03133459397013143,0.12022535992942351,0.06652251512535426,0.0,0.12022535992942351
54,0.8961315789473684,0.8961315789473684,0.8961307713360348,0.8961315789473684,0.8960547961287049,0.9687197991355114,0.1934678969324925,0.8961315453052521,0.0,0.1934678969324925,0.060279058909868594,0.060279058909868594,0.06027285067904136,0.060279058909868594,0.06040149539750698,0.02550847036399476,0.09230217308586675,0.060279059289466405,0.0,0.09230217308586675
55,0.9016315789473683,0.9016315789473683,0.9016266500018283,0.9016315789473683,0.9016017571150678,0.9744845146642822,0.17876333778783687,0.9016315281391144,0.0,0.17876333778783687,0.05367844826316151,0.05367844826316151,0.0536764000080454,0.05367844826316151,0.05370161293036628,0.016936326023018974,0.07291575365078315,0.05367845410415683,0.0,0.07291575365078315
56,0.9056052631578947,0.9056052631578947,0.9056001447093017,0.9056052631578947,0.9055851222459615,0.969941047026091,0.18517611415382781,0.9056052267551422,0.0,0.18517611415382781,0.0562705521429582,0.0562705521429582,0.05627275194025098,0.0562705521429582,0.056278335737783465,0.033635064336152626,0.10792282931924525,0.056270543760454726,0.0,0.10792282931924525
57,0.906578947368421,0.906578947368421,0.9065714754254575,0.906578947368421,0.9065467598019209,0.9747866479630447,0.17185133769904828,0.9065789043903351,0.0,0.17185133769904828,0.05255125449530649,0.05255125449530649,0.052553683270659804,0.05255125449530649,0.05256140208986018,0.018047110006168335,0.07748276846784856,0.052551267935301335,0.0,0.07748276846784856
58,0.9103684210526316,0.9103684210526316,0.9103617843343871,0.9103684210526316,0.9103451044185515,0.9778777871222019,0.15709147029871,0.9103683769702912,0.0,0.15709147029871,0.05813602033655627,0.05813602033655627,0.058143369963470644,0.05813602033655627,0.05815117472388835,0.019334387039961265,0.08482132800257337,0.05813602169052235,0.0,0.08482132800257337
59,0.9163421052631578,0.9163421052631578,0.9163428712940401,0.9163421052631578,0.9163248429260309,0.9779082026683688,0.15478600812995907,0.9163420617580413,0.0,0.15478600812995907,0.05880300958791034,0.05880300958791034,0.058808976778037744,0.05880300958791034,0.058821182850546265,0.022024523786312717,0.09307592417061968,0.05880300613162288,0.0,0.09307592417061968
60,0.912342105263158,0.912342105263158,0.9123430884687961,0.912342105263158,0.9123070473860035,0.9730919923456979,0.17321801335891626,0.9123420715332031,0.0,0.17321801335891626,0.06827948129126891,0.06827948129126891,0.0682803799796343,0.06827948129126891,0.06833307891736658,0.030457601424129625,0.11342252453599101,0.0682794753880487,0.0,0.11342252453599101
61,0.9131842105263157,0.9131842105263157,0.9131751115513701,0.9131842105263157,0.9131535925864466,0.9727954823218641,0.16857572776723476,0.9131841778755188,0.0,0.16857572776723476,0.06396817580765313,0.06396817580765313,0.06397433884625175,0.06396817580765313,0.06399306841924197,0.030158474590948683,0.11030903011768062,0.06396816993394414,0.0,0.11030903011768062
62,0.9182631578947369,0.9182631578947369,0.9182542030517485,0.9182631578947369,0.918229698558964,0.9760838239155945,0.15453021674321618,0.9182631194591522,0.0,0.15453021674321618,0.06316474134429766,0.06316474134429766,0.0631713757762296,0.06316474134429766,0.06318353309215767,0.02643195075238457,0.10418025354713747,0.06316473209729874,0.0,0.10418025354713747
63,0.9228421052631578,0.9228421052631578,0.922835814776526,0.9228421052631578,0.9228162295210817,0.9798009194470021,0.13768786445702869,0.9228420615196228,0.0,0.13768786445702869,0.06266238369678617,0.06266238369678617,0.06266995818107482,0.06266238369678617,0.0626765168902885,0.0225467926839288,0.09541711552283622,0.0626623790189308,0.0,0.09541711552283622
64,0.9221315789473685,0.9221315789473685,0.9221241519381185,0.9221315789473685,0.922104874602098,0.9775230775878976,0.13980659754656638,0.9221315383911133,0.0,0.13980659754656638,0.06635852725713026,0.06635852725713026,0.06636728032278588,0.06635852725713026,0.06638037334193156,0.03206054412215864,0.11239469613933656,0.06635851539387551,0.0,0.11239469613933656
65,0.9304736842105263,0.9304736842105263,0.9304698952575017,0.9304736842105263,0.9304403738071079,0.9822442185531507,0.1246282978911123,0.9304736375808715,0.0,0.1246282978911123,0.0700283326559814,0.0700283326559814,0.07004043894228942,0.0700283326559814,0.07006772205962301,0.0239932866601377,0.09813409963083815,0.0700283334477081,0.0,0.09813409963083815
66,0.9252368421052631,0.9252368421052631,0.9252311913919018,0.9252368421052631,0.9251912621618456,0.9773690053950197,0.13516292031654223,0.9252367973327636,0.0,0.13516292031654223,0.07669701615354732,0.07669701615354732,0.07670488475429052,0.07669701615354732,0.07671821645917554,0.032258910778875445,0.1089207945274559,0.07669701452645995,0.0,0.1089207945274559
67,0.9329473684210526,0.9329473684210526,0.9329404243107196,0.9329473684210526,0.9329121666946832,0.9808538569017806,0.12564612453223806,0.932947325706482,0.0,0.12564612453223806,0.06615986961280794,0.06615986961280794,0.06617099151470689,0.06615986961280794,0.06619616028049209,0.02447395012274083,0.10638175931652166,0.0661598628869392,0.0,0.10638175931652166
68,0.9301842105263157,0.9301842105263157,0.9301764046275952,0.9301842105263157,0.9301364429602907,0.9801193131515935,0.12789881594231117,0.9301841616630554,0.0,0.12789881594231117,0.06401225860784453,0.06401225860784453,0.06402703150623684,0.06401225860784453,0.06408571489395003,0.025633663912999517,0.11215048838139947,0.06401225380881578,0.0,0.11215048838139947
69,0.9296842105263158,0.9296842105263158,0.9296748805261835,0.9296842105263158,0.9296253291104192,0.9772716922678031,0.14080633077601926,0.929684168100357,0.0,0.14080633077601926,0.062305381816200676,0.062305381816200676,0.062320675963532496,0.062305381816200676,0.06238024358730513,0.02499749579657484,0.11823491305099124,0.06230537295962542,0.0,0.11823491305099124
70,0.9383684210526315,0.9383684210526315,0.9383566629990726,0.9383684210526315,0.9383100001496594,0.9833037211121564,0.12078711394054878,0.9383683800697327,0.0,0.12078711394054878,0.055467430875834944,0.055467430875834944,0.05548249830444366,0.055467430875834944,0.05554371206283788,0.020206589626202018,0.08941923208309752,0.05546742808804496,0.0,0.08941923208309752
71,0.9434736842105262,0.9434736842105262,0.9434675273878419,0.9434736842105262,0.9434112435804977,0.9829841362705111,0.11275088858887275,0.9434736430644989,0.0,0.11275088858887275,0.059429523531315004,0.059429523531315004,0.05944544667761417,0.059429523531315004,0.05951462584264557,0.02252771631014363,0.09748945321779176,0.05942951767149013,0.0,0.09748945321779176
72,0.9415526315789474,0.9415526315789474,0.9415470543457666,0.9415526315789474,0.9415009389531173,0.9829613661621786,0.12763974745571294,0.9415525972843171,0.0,0.12763974745571294,0.050952522877335545,0.050952522877335545,0.0509643422290423,0.050952522877335545,0.05102112630043933,0.018220191970255505,0.0864827826703934,0.050952511057830864,0.0,0.0864827826703934
73,0.9414736842105264,0.9414736842105264,0.94146763597522,0.9414736842105264,0.9414380310525295,0.9849633351394296,0.11649019680044356,0.9414736330509186,0.0,0.11649019680044356,0.0520074396269094,0.0520074396269094,0.05201604285906162,0.0520074396269094,0.052047065942857844,0.016551522659423078,0.08563926815562099,0.05200743427502961,0.0,0.08563926815562099
74,0.9440263157894737,0.9440263157894737,0.9440263922730109,0.9440263157894737,0.9440092401390994,0.9865709269483954,0.1107654436944305,0.9440262794494629,0.0,0.1107654436944305,0.051360986244149226,0.051360986244149226,0.051363653894573195,0.051360986244149226,0.051371427633903656,0.014211134858688418,0.08125181652095921,0.05136097782978395,0.0,0.08125181652095921
75,0.9343947368421052,0.9343947368421052,0.9343937500207756,0.9343947368421052,0.9343825956629523,0.9798978447621549,0.13114399955774578,0.9343946874141693,0.0,0.13114399955774578,0.0675649374722072,0.0675649374722072,0.06756955424422542,0.0675649374722072,0.06757676278372185,0.025951401442940343,0.11293988351686426,0.06756492850279326,0.0,0.11293988351686426
76,0.9331315789473684,0.9331315789473684,0.9331322527781195,0.9331315789473684,0.9331211103994022,0.9810270703901057,0.12646541246463971,0.9331315398216248,0.0,0.12646541246463971,0.06729350389420123,0.06729350389420123,0.0672986966467774,0.06729350389420123,0.06729975067438364,0.022925734931137844,0.10774176208849941,0.06729349178875252,0.0,0.10774176208849941
77,0.9408157894736842,0.9408157894736842,0.9408180784687851,0.9408157894736842,0.9407998695129342,0.9827655764715528,0.11760773693476183,0.9408157467842102,0.0,0.11760773693476183,0.05941782425615381,0.05941782425615381,0.05941840072347591,0.05941782425615381,0.059429886849960395,0.02157571976792388,0.10511747163779855,0.059417820007578837,0.0,0.10511747163779855
78,0.9413157894736843,0.9413157894736843,0.9413177189115999,0.9413157894736843,0.9412684363593193,0.9847304262941012,0.11175144562346492,0.941315746307373,0.0,0.11175144562346492,0.06091232112538067,0.06091232112538067,0.06090926247697426,0.06091232112538067,0.06097972142411713,0.017553769245146445,0.10068514515738251,0.060912310515795674,0.0,0.10068514515738251
79,0.9519736842105264,0.9519736842105264,0.9519716642345311,0.9519736842105264,0.9519551877850467,0.9881343912846441,0.1039408425951176,0.9519736349582673,0.0,0.1039408425951176,0.045086567327764546,0.045086567327764546,0.04509231777917198,0.045086567327764546,0.04510698180075178,0.011648934099110032,0.07825296445188704,0.04508656641204865,0.0,0.07825296445188704
80,0.9520263157894737,0.9520263157894737,0.9520252931028178,0.9520263157894737,0.9520150826314462,0.9888618436142311,0.09375775350315808,0.9520262718200684,0.0,0.09375775350315808,0.04709702139666891,0.04709702139666891,0.04710228380262075,0.04709702139666891,0.04711050676549199,0.012903735616776893,0.08154016791121585,0.04709701058877627,0.0,0.08154016791121585
81,0.9540526315789475,0.9540526315789475,0.9540514726332108,0.9540526315789475,0.9540405394816516,0.988828519477584,0.08982389627115,0.9540525734424591,0.0,0.08982389627115,0.04841933635402276,0.04841933635402276,0.048423988009771164,0.04841933635402276,0.04843509005525139,0.014650246979522469,0.0880631996907128,0.048419331955900084,0.0,0.0880631996907128
82,0.9576842105263157,0.9576842105263157,0.957681171945897,0.9576842105263157,0.9576746163465261,0.9912869432542308,0.07998650967438846,0.9576841652393341,0.0,0.07998650967438846,0.04528131010963232,0.04528131010963232,0.04528675611828544,0.04528131010963232,0.045289406878732355,0.010597017434669563,0.07661411148291905,0.04528130233900269,0.0,0.07661411148291905
83,0.9618157894736843,0.9618157894736843,0.9618147776341026,0.9618157894736843,0.9618078698315922,0.9924479971722959,0.07665032179505189,0.961815744638443,0.0,0.07665032179505189,0.040210750206045164,0.040210750206045164,0.04021429824492635,0.040210750206045164,0.040214631054978946,0.008980017352232044,0.07256183532302525,0.0402107381397093,0.0,0.07256183532302525
84,0.9611578947368422,0.9611578947368422,0.9611585719208554,0.9611578947368422,0.9611500649883566,0.9928472496922434,0.07021332384481689,0.9611578464508057,0.0,0.07021332384481689,0.044182530818724655,0.044182530818724655,0.04418117235563071,0.044182530818724655,0.04418613404142203,0.008924246833473008,0.07287626189511277,0.04418251927193419,0.0,0.07287626189511277
85,0.96,0.96,0.9600018393372182,0.96,0.9599923543824168,0.9930713496635454,0.07055491864458305,0.95999995470047,0.0,0.07055491864458305,0.043860175435438645,0.043860175435438645,0.04385716834494204,0.043860175435438645,0.043867690148888236,0.008438994016632029,0.07187170240590082,0.04386015922844154,0.0,0.07187170240590082
86,0.9522894736842105,0.9522894736842105,0.9522843515616083,0.9522894736842105,0.9522691323208676,0.989673922076368,0.08140182936743932,0.9522894263267517,0.0,0.08140182936743932,0.05552777775853148,0.05552777775853148,0.055535960842416854,0.05552777775853148,0.05556109575680689,0.013552578585375289,0.08981781695396937,0.055527771120096305,0.0,0.08981781695396937
87,0.9403421052631579,0.9403421052631579,0.94035131894883,0.9403421052631579,0.9401790907855654,0.9803441056444384,0.10460229569674244,0.9403420627117157,0.0,0.10460229569674244,0.08349486191831805,0.08349486191831805,0.0834737895665436,0.08349486191831805,0.08391255907769465,0.040301443741183184,0.1481880819357247,0.08349486091082604,0.0,0.1481880819357247
88,0.9417894736842106,0.9417894736842106,0.9417869161073863,0.9417894736842106,0.9417377246891835,0.9749716343176003,0.1074689220229977,0.941789424419403,0.0,0.1074689220229977,0.0839594026095333,0.0839594026095333,0.0839610755644426,0.0839594026095333,0.08399514855290145,0.0566132177061727,0.16276925717739,0.08395939929839091,0.0,0.16276925717739
89,0.9421578947368421,0.9421578947368421,0.94215112703726,0.9421578947368421,0.941950409155955,0.975930111833919,0.10559654456216068,0.9421578466892242,0.0,0.10559654456216068,0.08705616007896669,0.08705616007896669,0.08707935872320201,0.08705616007896669,0.08760198509240358,0.055869471627242984,0.1557772546883442,0.08705615815054953,0.0,0.1557772546883442
90,0.9423157894736842,0.9423157894736842,0.942307913914586,0.9423157894736842,0.9420277291889729,0.9749793628580198,0.10587385203006638,0.9423157453536988,0.0,0.10587385203006638,0.08464896827547025,0.08464896827547025,0.08467767676603948,0.08464896827547025,0.08541432487707683,0.059183575703289866,0.15715540031607528,0.08464895849584045,0.0,0.15715540031607528
91,0.9424736842105264,0.9424736842105264,0.9424687451177232,0.9424736842105264,0.9423035362975893,0.9785335219207999,0.10816464354470563,0.9424736380577088,0.0,0.10816464354470563,0.07947912533172763,0.07947912533172763,0.07950195130808962,0.07947912533172763,0.07992879421972546,0.049152443817999,0.14538954753226327,0.07947912235750346,0.0,0.14538954753226327
92,0.9498947368421053,0.9498947368421053,0.9498883101255513,0.9498947368421053,0.9498182287865937,0.983992946252572,0.09213166664882948,0.9498946905136109,0.0,0.09213166664882948,0.06993722727342702,0.06993722727342702,0.06995302684136821,0.06993722727342702,0.0701256355806606,0.03408044171799205,0.12833467004786192,0.06993721496827413,0.0,0.12833467004786192
93,0.955657894736842,0.955657894736842,0.9556590921430385,0.955657894736842,0.9556505891047792,0.9887227852884047,0.08886059218975409,0.9556578457355499,0.0,0.08886059218975409,0.05036818120653936,0.05036818120653936,0.0503729099996204,0.05036818120653936,0.050376474789249774,0.019209828718193052,0.0998911140757202,0.050368172902673015,0.0,0.0998911140757202
94,0.9539473684210528,0.9539473684210528,0.953948647034512,0.9539473684210528,0.9539406820921019,0.9903194906587155,0.08259300091894936,0.9539473235607148,0.0,0.08259300091894936,0.05051778680450807,0.05051778680450807,0.05051825638870565,0.05051778680450807,0.050524858827212596,0.012817738279831327,0.08980252618916594,0.05051777992260131,0.0,0.08980252618916594
95,0.9527631578947368,0.9527631578947368,0.9527637426745071,0.9527631578947368,0.9527527134675523,0.9918342291792014,0.08117249784860761,0.9527631103992462,0.0,0.08117249784860761,0.04437248425756033,0.04437248425756033,0.04437191463814904,0.04437248425756033,0.044381519094069746,0.009044592182420966,0.0765513833899299,0.04437248159510944,0.0,0.0765513833899299
96,0.9607105263157895,0.9607105263157895,0.9607134467739022,0.9607105263157895,0.9606954660726326,0.9926415707939842,0.06970368738051297,0.960710483789444,0.0,0.06970368738051297,0.042318547886586344,0.042318547886586344,0.04231876791187043,0.042318547886586344,0.042335021788631,0.008497774895287923,0.07420470319930587,0.04231853664195805,0.0,0.07420470319930587
97,0.9637105263157896,0.9637105263157896,0.9637125082687072,0.9637105263157896,0.9636921051660851,0.9931702140390183,0.06535861295996473,0.963710469007492,0.0,0.06535861295996473,0.04092506232588223,0.04092506232588223,0.04092894634853416,0.04092506232588223,0.04094489794608843,0.007942078553222714,0.07088310491732484,0.04092506165595908,0.0,0.07088310491732484
98,0.9676315789473684,0.9676315789473684,0.967634811783725,0.9676315789473684,0.9676131943377996,0.9938202701609642,0.06277920146910507,0.9676315307617187,0.0,0.06277920146910507,0.03713459501761386,0.03713459501761386,0.037138440305120805,0.03713459501761386,0.03715596995566138,0.007272469813582395,0.06763911873036015,0.037134583482156126,0.0,0.06763911873036015
99,0.967157894736842,0.967157894736842,0.9671583569621683,0.967157894736842,0.9671361913975615,0.9934140924255871,0.06387005744778254,0.9671578407287598,0.0,0.06387005744778254,0.04067599759745127,0.04067599759745127,0.04068413795967466,0.04067599759745127,0.04070428683869216,0.008712364134126016,0.07112733654876,0.04067599492408115,0.0,0.07112733654876
100,0.967842105263158,0.967842105263158,0.9678418480242084,0.967842105263158,0.9678279303712616,0.9943989965639851,0.05990607865933674,0.9678420543670654,0.0,0.05990607865933674,0.03769089097570285,0.03769089097570285,0.03769767821916358,0.03769089097570285,0.03770959334561032,0.0068454581850473034,0.06506503661827809,0.03769087895883998,0.0,0.06506503661827809
101,0.9668684210526315,0.9668684210526315,0.9668666945891353,0.9668684210526315,0.9668534723886066,0.9945082487626025,0.057688101753683586,0.9668683648109436,0.0,0.057688101753683586,0.037694698220445286,0.037694698220445286,0.037701946967063915,0.037694698220445286,0.037716019614396995,0.006765737981737672,0.06269340860276836,0.037694693351839365,0.0,0.06269340860276836
102,0.9642631578947368,0.9642631578947368,0.9642589077661029,0.9642631578947368,0.9642393565006463,0.992366058023333,0.06384413176005983,0.9642631053924561,0.0,0.06384413176005983,0.04318281266112647,0.04318281266112647,0.04319297731019914,0.04318281266112647,0.04321838369921713,0.012674428647595755,0.07869672425994195,0.043182805916273104,0.0,0.07869672425994195
103,0.9643157894736841,0.9643157894736841,0.9643169687722646,0.9643157894736841,0.9643076036170968,0.9926312937742867,0.06281966309017177,0.9643157422542572,0.0,0.06281966309017177,0.04719040624286441,0.04719040624286441,0.047193228067919785,0.04719040624286441,0.047195749440381476,0.0131578499539724,0.08088358386938319,0.047190396093638634,0.0,0.08088358386938319
104,0.9661315789473685,0.9661315789473685,0.9661327325570443,0.9661315789473685,0.966120118878964,0.99417678025128,0.05739823794256629,0.9661315262317658,0.0,0.05739823794256629,0.04382894539335424,0.04382894539335424,0.04383305829187977,0.04382894539335424,0.043852181298702615,0.009795232059061246,0.06850479899688991,0.04382893441693515,0.0,0.06850479899688991
105,0.9726842105263158,0.9726842105263158,0.9726874489611623,0.9726842105263158,0.9726781894210953,0.9954839008131865,0.05461598018530733,0.9726841568946838,0.0,0.05461598018530733,0.030930177824852665,0.030930177824852665,0.030928710984693034,0.030930177824852665,0.03093763700117682,0.0063812214505624305,0.06296067271224183,0.030930173680174734,0.0,0.06296067271224183
106,0.9741578947368421,0.9741578947368421,0.9741626860528377,0.9741578947368421,0.974152032740269,0.9953175017368441,0.05379671100841593,0.974157840013504,0.0,0.05379671100841593,0.03132519884193744,0.03132519884193744,0.03132031573244232,0.03132519884193744,0.031329968706242516,0.007504283514025476,0.06371836794432915,0.031325198963027365,0.0,0.06371836794432915
107,0.9734736842105264,0.9734736842105264,0.9734786963752867,0.9734736842105264,0.9734695407613504,0.995431712389709,0.05163801674056599,0.9734736263751984,0.0,0.05163801674056599,0.033395555960258214,0.033395555960258214,0.03339229780171418,0.033395555960258214,0.03339780481799573,0.008071898957105621,0.06598754280008949,0.03339555667668763,0.0,0.06598754280008949
108,0.9742631578947367,0.9742631578947367,0.9742684479428785,0.9742631578947367,0.9742585643087176,0.9955424050331357,0.051838321581520505,0.9742631077766418,0.0,0.051838321581520505,0.03185908879637105,0.03185908879637105,0.03185777700052943,0.03185908879637105,0.03186167961271571,0.00768404770912367,0.06464699948515466,0.03185907899232146,0.0,0.06464699948515466
109,0.9747105263157895,0.9747105263157895,0.974710692200213,0.9747105263157895,0.9746932681484898,0.9957232916601569,0.04863580092635509,0.974710476398468,0.0,0.04863580092635509,0.03298489399351798,0.03298489399351798,0.03299236057506885,0.03298489399351798,0.03301846447182225,0.007419039464460611,0.06093014863994926,0.03298489063321511,0.0,0.06093014863994926
110,0.9773947368421053,0.9773947368421053,0.9773942962817687,0.9773947368421053,0.9773731298872438,0.9959149539223866,0.047317048310191054,0.9773946821689605,0.0,0.047317048310191054,0.0283037023920579,0.0283037023920579,0.028312600827435874,0.0283037023920579,0.02834946124283495,0.0072077211311369835,0.05824991300618454,0.02830369758404358,0.0,0.05824991300618454
111,0.9783157894736842,0.9783157894736842,0.9783153776347675,0.9783157894736842,0.9782964892292348,0.9959265328825848,0.04600853125418835,0.9783157408237457,0.0,0.04600853125418835,0.027337533177329794,0.027337533177329794,0.02734589930530774,0.027337533177329794,0.027378009553955213,0.00709485554627744,0.05728610489571675,0.027337517318648506,0.0,0.05728610489571675
112,0.9792631578947368,0.9792631578947368,0.9792649631744744,0.9792631578947368,0.9792539984805855,0.9962423504070366,0.044910719684821375,0.9792630970478058,0.0,0.044910719684821375,0.027120673527673406,0.027120673527673406,0.027124267103023285,0.027120673527673406,0.027136314321358136,0.006566490792016005,0.05616869524096961,0.027120674394303376,0.0,0.05616869524096961
113,0.9802368421052632,0.9802368421052632,0.9802362938906304,0.9802368421052632,0.9802191942265758,0.9965848438613228,0.04160840648680119,0.9802367866039277,0.0,0.04160840648680119,0.024136503288849028,0.024136503288849028,0.02414412059140378,0.024136503288849028,0.024171934797860634,0.006242103216784353,0.05118128916447472,0.024136498395602234,0.0,0.05118128916447472
114,0.9799736842105263,0.9799736842105263,0.9799719168663898,0.9799736842105263,0.9799571305174937,0.9966858412031481,0.03924127609115162,0.9799736320972443,0.0,0.03924127609115162,0.023680132852355384,0.023680132852355384,0.023686861468560253,0.023680132852355384,0.0237112672113763,0.006151342890922225,0.047366289108991606,0.023680123390315586,0.0,0.047366289108991606
115,0.9803947368421053,0.9803947368421053,0.9803935793834675,0.9803947368421053,0.9803810928153911,0.9967225448449251,0.039334639873347094,0.9803946852684021,0.0,0.039334639873347094,0.02298354423565915,0.02298354423565915,0.022990014002783322,0.02298354423565915,0.023009265861885713,0.005942949124070587,0.0467893820906274,0.022983533866844805,0.0,0.0467893820906274
116,0.9820789473684212,0.9820789473684212,0.9820784565966278,0.9820789473684212,0.9820661206322743,0.9971447890800988,0.0368989646808619,0.9820788979530335,0.0,0.0368989646808619,0.020909767451709752,0.020909767451709752,0.02091562607223064,0.020909767451709752,0.02093322091841072,0.00507491300863672,0.04297505305828198,0.020909761573917923,0.0,0.04297505305828198
117,0.982,0.982,0.9819987058157406,0.982,0.9819867685730855,0.9974584182364745,0.035209273757433796,0.9819999456405639,0.0,0.035209273757433796,0.022214364569545657,0.022214364569545657,0.022219995841659554,0.022214364569545657,0.022233993584509046,0.004138814325720956,0.04070176286289724,0.022214357538371515,0.0,0.04070176286289724
118,0.9795,0.9795,0.9795018886447521,0.9795,0.979496213553152,0.9975255928261417,0.038695497052896065,0.9794999539852143,0.0,0.038695497052896065,0.02709729911956641,0.02709729911956641,0.02709854978782496,0.02709729911956641,0.0271014897418721,0.003540287607951006,0.044906452257136964,0.027097291533199362,0.0,0.044906452257136964
119,0.9808684210526316,0.9808684210526316,0.9808668763067881,0.9808684210526316,0.9808588312703914,0.9976358976575043,0.03671739257142764,0.9808683693408966,0.0,0.03671739257142764,0.02212893817122787,0.02212893817122787,0.022135090607444802,0.02212893817122787,0.022146235657440044,0.003152806401033594,0.04040456571287633,0.02212893396263173,0.0,0.04040456571287633
120,0.9813157894736841,0.9813157894736841,0.9813157133692115,0.9813157894736841,0.9813084080125869,0.9979167289936056,0.03487160570023827,0.9813157379627228,0.0,0.03487160570023827,0.022907336722447793,0.022907336722447793,0.02291254808707604,0.022907336722447793,0.022922004446140214,0.002912475680115193,0.03905589038084701,0.02290732733366629,0.0,0.03905589038084701
121,0.9831052631578947,0.9831052631578947,0.9831047458224331,0.9831052631578947,0.9830951218610167,0.9981117707609648,0.033428472082512053,0.983105206489563,0.0,0.033428472082512053,0.020398009546887513,0.020398009546887513,0.020403623780403203,0.020398009546887513,0.020417559482051508,0.0028346198126129197,0.03896489279570031,0.02039800767938319,0.0,0.03896489279570031
122,0.9815263157894737,0.9815263157894737,0.9815284005854854,0.9815263157894737,0.9815226306673601,0.998241604699839,0.03193505233614137,0.9815262615680694,0.0,0.03193505233614137,0.02538372788067868,0.02538372788067868,0.025386444090145094,0.02538372788067868,0.02539089471639587,0.002566741288171034,0.0364885087281986,0.0253837180884081,0.0,0.0364885087281986
123,0.9784210526315789,0.9784210526315789,0.9784257378678536,0.9784210526315789,0.9784192684042784,0.9969835146631741,0.0387898535193025,0.9784210026264191,0.0,0.0387898535193025,0.03172796225408361,0.03172796225408361,0.03172426661067008,0.03172796225408361,0.031730281318295195,0.006432097533837008,0.054359269100861196,0.0317279618462158,0.0,0.054359269100861196
124,0.9837894736842105,0.9837894736842105,0.9837936108516464,0.9837894736842105,0.9837881133067594,0.9968393039770682,0.039048776133784074,0.9837894201278686,0.0,0.039048776133784074,0.023244190621762223,0.023244190621762223,0.02324088526061842,0.023244190621762223,0.023245103200818365,0.007369755358609835,0.06257676218472617,0.023244182100552516,0.0,0.06257676218472617
125,0.9756052631578948,0.9756052631578948,0.9756120228388065,0.9756052631578948,0.9755994777545423,0.9946381935049236,0.052788553565667196,0.9756052076816559,0.0,0.052788553565667196,0.033846704643209755,0.033846704643209755,0.03383936327938773,0.033846704643209755,0.03385876341077249,0.011869521888748482,0.08076769507012845,0.03384670118440727,0.0,0.08076769507012845
126,0.9832894736842105,0.9832894736842105,0.9832924191605752,0.9832894736842105,0.9832888801084622,0.9982002473132935,0.032545604478815694,0.9832894206047058,0.0,0.032545604478815694,0.02143521163734631,0.02143521163734631,0.021433021411077734,0.02143521163734631,0.021435568356656682,0.003252658369041751,0.04319445581007247,0.02143521353308409,0.0,0.04319445581007247
127,0.976421052631579,0.976421052631579,0.9764208603001222,0.976421052631579,0.9764152582425819,0.9972935704083883,0.04058665865541451,0.9764210045337677,0.0,0.04058665865541451,0.028079000805618457,0.028079000805618457,0.028083243862381663,0.028079000805618457,0.02809059977788533,0.004176672330237435,0.047914793198951706,0.028078992693732135,0.0,0.047914793198951706
128,0.9821842105263159,0.9821842105263159,0.9821884844193732,0.9821842105263159,0.9821827089312773,0.9972605509812199,0.03492610190550139,0.9821841537952423,0.0,0.03492610190550139,0.026452583059275107,0.026452583059275107,0.026448448064391623,0.026452583059275107,0.0264548927199102,0.006435926914977863,0.054496336327596824,0.02645258274875843,0.0,0.054496336327596824


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5005263157894737,0.5005263157894737,0.5,0.5005263157894737,0.33356716941424064,0.5,0.7238780341042313,0.5005263090133667,0.0,0.7238780341042313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7518157894736841,0.7518157894736841,0.7516718855090144,0.7518157894736841,0.7436058076797504,0.8034327738867301,0.48096663415345187,0.7518157601356507,2.7296435594558717,0.48096663415345187,0.033197426077695505,0.033197426077695505,0.03320083475134376,0.033197426077695505,0.036518903057134566,0.06370679363443946,0.035697425882029996,0.033197423174258646,0.1937924531596545,0.035697425882029996
2,0.8537368421052631,0.8537368421052631,0.8536413336746079,0.8537368421052631,0.8508778550732972,0.9156816517248219,0.34949603877295526,0.853736811876297,0.4579573392868042,0.34949603877295526,0.06452549535362719,0.06452549535362719,0.06458731413896662,0.06452549535362719,0.06902508375506705,0.08347511382416657,0.09662174846669243,0.06452548585427066,0.04111322502365468,0.09662174846669243
3,0.9259999999999999,0.9259999999999999,0.9259626326455763,0.9259999999999999,0.9253586528820377,0.9725147063874864,0.2525365459409762,0.9259999573230744,0.46325044631958007,0.2525365459409762,0.064942003626514,0.064942003626514,0.06498683101275572,0.064942003626514,0.06618205641271432,0.04239328626314319,0.0845335385438297,0.06494199851014004,0.0335809860561253,0.0845335385438297
4,0.9606052631578947,0.9606052631578947,0.9605900671358084,0.9606052631578947,0.9602991605823747,0.9850608421726783,0.18389786994836627,0.9606052279472351,0.46187922954559324,0.18389786994836627,0.051985219683662334,0.051985219683662334,0.05202246434144517,0.051985219683662334,0.052740317737823166,0.03444535156387527,0.08340133944288977,0.051985213101446735,0.028198316828145917,0.08340133944288977
5,0.9802894736842106,0.9802894736842106,0.9802780113883782,0.9802894736842106,0.9802060258914823,0.9940647025647674,0.1410849749000814,0.9802894294261932,0.46578800678253174,0.1410849749000814,0.033496013461617576,0.033496013461617576,0.0335221676866217,0.033496013461617576,0.03373665965369394,0.01569695995750803,0.062909272487077,0.03349601724362808,0.024719468618159265,0.062909272487077


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5005263157894737,0.5005263157894737,0.5,0.5005263157894737,0.33356716941424064,0.5,0.7238780341042313,0.5005263090133667,0.0,0.7238780341042313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7577368421052632,0.7577368421052632,0.757579454381667,0.7577368421052632,0.7488558071389437,0.7992176999642104,0.47688542119080096,0.7577368080615997,3.2117385864257812,0.47688542119080096,0.03431724246197393,0.03431724246197393,0.03430989339703721,0.03431724246197393,0.03735022540444369,0.06198161942752014,0.032411643109978884,0.03431724768747528,0.2686229576703191,0.032411643109978884
2,0.8753157894736843,0.8753157894736843,0.8752594739717162,0.8753157894736843,0.8744256556960517,0.9415832316711708,0.3218456141019934,0.8753157496452332,0.4538185834884644,0.3218456141019934,0.044352459443239504,0.044352459443239504,0.04438954067544234,0.044352459443239504,0.04519229109168823,0.038405490845875266,0.06429520638415138,0.0443524654372313,0.04183112758919757,0.06429520638415138
3,0.9418684210526316,0.9418684210526316,0.9418342568800631,0.9418684210526316,0.941546716901061,0.9785489790016388,0.22248418025658778,0.9418683767318725,0.4614504098892212,0.22248418025658778,0.04668322651705296,0.04668322651705296,0.04672485831957107,0.04668322651705296,0.047191557601874316,0.02733956927954451,0.06828785222728179,0.046683217975276955,0.03918123540941622,0.06828785222728179
4,0.9814473684210526,0.9814473684210526,0.9814360182116545,0.9814473684210526,0.9814030858811931,0.9963417687997438,0.1544034042662461,0.9814473271369935,0.4615584135055542,0.1544034042662461,0.02499161139656633,0.02499161139656633,0.02501532502257184,0.02499161139656633,0.025101678637010755,0.007318541040135049,0.05137397483914467,0.024991614506670302,0.04538684011668909,0.05137397483914467
5,0.9854736842105263,0.9854736842105263,0.9854642498218835,0.9854736842105263,0.9854403048751503,0.9974209112697079,0.12106375998602892,0.9854736328125,0.47020902633666994,0.12106375998602892,0.023036898153090193,0.023036898153090193,0.02305854340762971,0.023036898153090193,0.02311979862389467,0.005908093553515854,0.044115915370582244,0.0230368946444835,0.04484288426568552,0.044115915370582244


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5005263157894737,0.5005263157894737,0.5,0.5005263157894737,0.33356716941424064,0.5,0.7238780341042313,0.5005263090133667,0.0,0.7238780341042313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7455526315789474,0.7455526315789474,0.745370327280141,0.7455526315789474,0.7360179375973936,0.7842167138135333,0.4975963057240051,0.7455525934696198,2.808740258216858,0.4975963057240051,0.03429756135181392,0.03429756135181392,0.034316623631006085,0.03429756135181392,0.03763798258638134,0.06118425664648562,0.04232132547237301,0.03429756388589674,0.008687187913520753,0.04232132547237301
2,0.8625263157894738,0.8625263157894738,0.8624338087909239,0.8625263157894738,0.860972618230117,0.9279804465157302,0.34590646985094786,0.8625262796878814,0.44247581958770754,0.34590646985094786,0.04929843291467196,0.04929843291467196,0.04933484234762974,0.04929843291467196,0.05027135413235338,0.044824221464214886,0.06662042959212582,0.049298427662191016,0.005483497953789411,0.06662042959212582
3,0.9327105263157895,0.9327105263157895,0.9326826123907063,0.9327105263157895,0.9325793381760716,0.9809741340433618,0.2564851626929057,0.932710486650467,0.44633333683013915,0.2564851626929057,0.03891990694572106,0.03891990694572106,0.03892629598952304,0.03891990694572106,0.039022854810661076,0.013770022906633999,0.045822246349835546,0.03891990097976249,0.0069221442408934075,0.045822246349835546
4,0.9653684210526317,0.9653684210526317,0.9653506541281486,0.9653684210526317,0.9653258078321514,0.9940534560149097,0.1866524585901917,0.9653683781623841,0.44873690605163574,0.1866524585901917,0.026512771535211123,0.026512771535211123,0.026528816550970447,0.026512771535211123,0.02656752538780853,0.0072628107658242284,0.044038973806419524,0.026512775882772645,0.00858342472710268,0.044038973806419524
5,0.9853947368421053,0.9853947368421053,0.9853863272978696,0.9853947368421053,0.9853704581148666,0.9973252324933324,0.13874545803178936,0.985394686460495,0.4609959125518799,0.13874545803178936,0.021567622902130597,0.021567622902130597,0.021584304411268938,0.021567622902130597,0.02163505938509392,0.00708266367267457,0.041391876644647045,0.02156762571041062,0.008571507371661206,0.041391876644647045


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5005263157894737,0.5005263157894737,0.5,0.5005263157894737,0.33356716941424064,0.5,0.7238780341042313,0.5005263090133667,0.0,0.7238780341042313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7460263157894736,0.7460263157894736,0.7458552585653835,0.7460263157894736,0.7372384392462349,0.8012209154802388,0.48426595380099935,0.7460262775421143,2.93560471534729,0.48426595380099935,0.037567309040250685,0.037567309040250685,0.037575369800257906,0.037567309040250685,0.04016973108089508,0.0693362906470778,0.050227318511770314,0.03756730699550701,0.3384694616215318,0.050227318511770314
2,0.8738684210526315,0.8738684210526315,0.8737817715033479,0.8738684210526315,0.8723658254561402,0.9203666153646708,0.33790160645676137,0.8738683819770813,0.45283825397491456,0.33790160645676137,0.06022951000164683,0.06022951000164683,0.06027250135377165,0.06022951000164683,0.06129392936232248,0.06141019552803099,0.08090363552408941,0.06022949841373168,0.055502518526479985,0.08090363552408941
3,0.9183684210526316,0.9183684210526316,0.9183183582474884,0.9183684210526316,0.9173662559907063,0.9590404532304191,0.2612097119410809,0.9183683812618255,0.4515597105026245,0.2612097119410809,0.06758426679251929,0.06758426679251929,0.06764986903782502,0.06758426679251929,0.06896131226410757,0.04775623632203853,0.086902442270785,0.06758426169642134,0.04526641133839365,0.086902442270785
4,0.9593947368421052,0.9593947368421052,0.9593798164873313,0.9593947368421052,0.9593664971158258,0.9908445050908643,0.19174400809636177,0.9593946933746338,0.45777645111083987,0.19174400809636177,0.03531135965454335,0.03531135965454335,0.03531981608388518,0.03531135965454335,0.035342300180749346,0.01144920498518109,0.0524121980348548,0.035311357110668955,0.038471889283236145,0.0524121980348548
5,0.970921052631579,0.970921052631579,0.9709059234414663,0.970921052631579,0.9708976245406354,0.9951161441730129,0.15712500672861246,0.9709210097789764,0.46698338985443116,0.15712500672861246,0.024693644626689153,0.024693644626689153,0.02470763881096481,0.024693644626689153,0.02472679765926129,0.005090704434669785,0.04441248680641453,0.02469364402410977,0.050195236990279044,0.04441248680641453


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5005263157894737,0.5005263157894737,0.5,0.5005263157894737,0.33356716941424064,0.5,0.7238780341042313,0.5005263090133667,0.0,0.7238780341042313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7538421052631579,0.7538421052631579,0.754063439405473,0.7538421052631579,0.7398110305568475,0.7773914430930117,0.4568956231039533,0.7538420736789704,2.647201943397522,0.4568956231039533,0.04221754036020889,0.04221754036020889,0.04214386966561077,0.04221754036020889,0.04798794796371636,0.06311375359261924,0.0359472836691668,0.04221754501849461,0.018444238219267384,0.0359472836691668
2,0.9451578947368422,0.9451578947368422,0.9451575569612819,0.9451578947368422,0.9451374104345229,0.9893573843295117,0.2444451977280823,0.9451578497886658,0.4211463451385498,0.2444451977280823,0.022477785620791935,0.022477785620791935,0.022475856471085024,0.022477785620791935,0.022482083702216014,0.007545533166782991,0.040663506683695796,0.022477779821992734,0.008434378380309592,0.040663506683695796
3,0.9729736842105263,0.9729736842105263,0.9729771168721516,0.9729736842105263,0.9729655197002754,0.9967487775609725,0.161819178205254,0.9729736387729645,0.4241132974624634,0.161819178205254,0.028267685067631478,0.028267685067631478,0.028259806792486703,0.028267685067631478,0.028285953075459707,0.006223883369950705,0.04292448984615994,0.028267675262686028,0.0058568176806107364,0.04292448984615994
4,0.9989473684210527,0.9989473684210527,0.9989484198874459,0.9989473684210527,0.9989473607011771,0.9999758448485816,0.10010771138592826,0.9989473104476929,0.4262832164764404,0.10010771138592826,0.001723410763542857,0.001723410763542857,0.0017216831575777801,0.001723410763542857,0.0017234278617274056,0.00007313596411788474,0.021883588474642092,0.0017234118344461096,0.006267259394984742,0.021883588474642092
5,0.9995526315789475,0.9995526315789475,0.9995531019978969,0.9995526315789475,0.999552631110584,0.9999997506922446,0.07383484638674605,0.9995525777339935,0.42967441082000735,0.07383484638674605,0.0008418310957200067,0.0008418310957200067,0.000840945889520513,0.0008418310957200067,0.0008418322022552119,5.608996998862433e-7,0.018632015293486473,0.0008418202574786268,0.0038959812173795147,0.018632015293486473


==> data/swiss_roll/ensemble_metrics_summary/train/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,target_metric_std,time_std
0,0.5005263157894737,0.5005263157894737,0.5,0.5005263157894737,0.33356716941424064,0.5,0.7238138262853703,0.5005263090133667,0.7238138262853703,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.500526,0.500526,0.5,0.500526,0.333567,0.767118,0.68968,0.500526,0.68968,0.504610252380371,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01243981281320618
2,0.500526,0.500526,0.5,0.500526,0.333567,0.768372,0.661899,0.500526,0.661899,0.4331944227218628,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0035846326098469866
3,0.500526,0.500526,0.5,0.500526,0.333567,0.807546,0.638675,0.500526,0.638675,0.3414957284927368,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004384227543734673
4,0.500526,0.500526,0.5,0.500526,0.333567,0.828762,0.619455,0.500526,0.619455,0.345445442199707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0033161407202586743
5,0.891316,0.891316,0.891201,0.891316,0.889991,0.973654,0.551449,0.891316,0.551449,0.3481618642807007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006352110016372178
6,0.9552630000000001,0.9552630000000001,0.9552189999999999,0.9552630000000001,0.95518,0.9892939999999999,0.49516600000000005,0.9552630000000001,0.49516600000000005,0.344461727142334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002528900484669739


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_full_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.5,0.5,0.4983793517406963,0.5,0.36677324633283,0.4759303721488595,0.6967303227595057,0.4999999850988388,0.0,0.6967303227595057,0.023094010767585025,0.023094010767585025,0.018209469248669667,0.023094010767585025,0.05573612462002104,0.0745635642439148,0.004586802607607345,0.02309400738366596,0.0,0.004586802607607345
1,0.5,0.5,0.5,0.5,0.33330370238677276,0.5179471788715486,0.7531333383158049,0.4999999850988388,0.0,0.7531333383158049,0.01054092553389461,0.01054092553389461,0.0,0.01054092553389461,0.0046850640179094995,0.10856240640513426,0.04322419229054629,0.0105409311884877,0.0,0.04322419229054629
2,0.483,0.483,0.4853141256502601,0.483,0.3620308506752727,0.5465186074429772,0.6966236472129056,0.48299998939037325,0.0,0.6966236472129056,0.028982753492378867,0.028982753492378867,0.02489582223236677,0.028982753492378867,0.050148690109813585,0.0553918636658072,0.007848074941364653,0.02898275064519301,0.0,0.007848074941364653
3,0.5,0.5,0.5,0.5,0.33330370238677276,0.5049819927971189,0.7034043423252964,0.4999999850988388,0.0,0.7034043423252964,0.010540925533894603,0.010540925533894603,0.0,0.010540925533894603,0.0046850640179094995,0.08529399222864438,0.011756021976202976,0.010540931188487687,0.0,0.011756021976202976
4,0.5189999999999999,0.5189999999999999,0.5182673069227691,0.5189999999999999,0.3875710766293147,0.5180672268907562,0.6961065925490499,0.518999981880188,0.0,0.6961065925490499,0.03580813067198873,0.03580813067198873,0.03126037341005659,0.03580813067198873,0.09080690709978889,0.06467779727394038,0.008285421110144795,0.035808129813818645,0.0,0.008285421110144795
5,0.4875,0.4875,0.4912464985994397,0.4875,0.37586208335793064,0.5386354541816727,0.6938602481428072,0.487499988079071,0.0,0.6938602481428072,0.039598681235055756,0.039598681235055756,0.03473027472994934,0.039598681235055756,0.06575304192712428,0.08139638890350463,0.007166607874122613,0.039598680683144455,0.0,0.007166607874122613
6,0.545,0.545,0.5456982793117247,0.545,0.48841015475837235,0.5370048019207683,0.6913213444258928,0.5449999898672104,0.0,0.6913213444258928,0.07011894655987543,0.07011894655987543,0.06562511182347265,0.07011894655987543,0.10928106408326002,0.08841151083295204,0.008746750881200182,0.07011894297077503,0.0,0.008746750881200182
7,0.5305,0.5305,0.5286414565826331,0.5305,0.471395734650058,0.5470088035214086,0.6886156792550133,0.530499991774559,0.0,0.6886156792550133,0.061030502392018876,0.061030502392018876,0.05824601352206718,0.061030502392018876,0.10313266021195451,0.06433575512134058,0.0070332379995946175,0.06103050965060401,0.0,0.0070332379995946175
8,0.532,0.532,0.5307723089235694,0.532,0.4745978919507241,0.5644157663065226,0.6878270214888909,0.5319999903440475,0.0,0.6878270214888909,0.060194130389377126,0.060194130389377126,0.05823047387703676,0.060194130389377126,0.10292979090284791,0.06328907478333562,0.007603294547121771,0.06019413162603656,0.0,0.007603294547121771
9,0.5685,0.5685,0.5649159663865546,0.5685,0.5076031317134293,0.6057923169267707,0.6854515807453443,0.5684999942779541,0.0,0.6854515807453443,0.05916314543512522,0.05916314543512522,0.0635504362442845,0.05916314543512522,0.12569332937953667,0.05949300959329329,0.0065995875268928805,0.0591631494604997,0.0,0.0065995875268928805
10,0.5469999999999999,0.5469999999999999,0.5455982392957183,0.5469999999999999,0.4937733015548873,0.609703881552621,0.6836725296009394,0.546999990940094,0.0,0.6836725296009394,0.05488371545569982,0.05488371545569982,0.053087227348968265,0.05488371545569982,0.10860651667255271,0.06714574452880383,0.007507794050098644,0.054883707520539275,0.0,0.007507794050098644
11,0.5700000000000001,0.5700000000000001,0.5683873549419768,0.5700000000000001,0.503057335866321,0.627781112444978,0.6814423834307698,0.5699999868869782,0.0,0.6814423834307698,0.0657013444814234,0.0657013444814234,0.06363677795197217,0.0657013444814234,0.12986635365271396,0.06612225562753934,0.011225936199163017,0.06570135036818295,0.0,0.011225936199163017
12,0.571,0.571,0.5708883553421369,0.571,0.5150628379619827,0.6346038415366146,0.6761066532682573,0.5709999859333038,0.0,0.6761066532682573,0.06699087831770661,0.06699087831770661,0.0657631577720157,0.06699087831770661,0.13534188057961713,0.06559064479385014,0.015451456522685342,0.06699088373129734,0.0,0.015451456522685342
13,0.603,0.603,0.6015806322529011,0.603,0.5808965720101391,0.6319327731092438,0.6715881141514206,0.6029999852180481,0.0,0.6715881141514206,0.056920997883030816,0.056920997883030816,0.06009342687618454,0.056920997883030816,0.09870806511870704,0.07369787732062437,0.01835368447631293,0.056920990487849814,0.0,0.01835368447631293
14,0.592,0.592,0.5890556222488995,0.592,0.5474998874465048,0.6227591036414566,0.6666014542060237,0.5919999837875366,0.0,0.6666014542060237,0.07934453702401666,0.07934453702401666,0.0833809218193922,0.07934453702401666,0.13442630929037414,0.10901208600620232,0.02207580950494815,0.07934453280387087,0.0,0.02207580950494815
15,0.5775,0.5775,0.5753201280512206,0.5775,0.546864815537018,0.6200680272108844,0.6622214800451907,0.5774999856948853,0.0,0.6622214800451907,0.08287373260301213,0.08287373260301213,0.08470127486377373,0.08287373260301213,0.11149743266058439,0.10000890761714647,0.027549000487657623,0.08287373667860694,0.0,0.027549000487657623
16,0.592,0.592,0.5921168467386955,0.592,0.5668886729066936,0.6361344537815127,0.658136537571996,0.5919999957084656,0.0,0.658136537571996,0.06541321646952462,0.06541321646952462,0.0638991118135744,0.06541321646952462,0.10362298913583198,0.08435746839525654,0.029752231098744544,0.06541320946744646,0.0,0.029752231098744544
17,0.593,0.593,0.5953781512605042,0.593,0.5656357740110306,0.649139655862345,0.653432538376178,0.5929999977350235,0.0,0.653432538376178,0.07941452428030195,0.07941452428030195,0.077724321236923,0.07941452428030195,0.12011957813373564,0.07129536878650383,0.03213284319310723,0.07941452810310848,0.0,0.03213284319310723
18,0.613,0.613,0.614905962384954,0.613,0.596566296095873,0.6524909963985595,0.6482460428434667,0.6129999905824661,0.0,0.6482460428434667,0.05255684752933935,0.05255684752933935,0.05100207945808538,0.05255684752933935,0.08338881457434598,0.058746559587044896,0.035963909632038854,0.05255685133991293,0.0,0.035963909632038854
19,0.643,0.643,0.6439575830332134,0.643,0.6335105399406263,0.6605042016806723,0.6440620252418188,0.6429999887943267,0.0,0.6440620252418188,0.05023279141490478,0.05023279141490478,0.05224705233726337,0.05023279141490478,0.057125622462776825,0.04846842588850692,0.039838982163252615,0.050232800464469415,0.0,0.039838982163252615
20,0.6105,0.6105,0.6101140456182473,0.6105,0.5951838075455312,0.6649459783913565,0.6358081258358945,0.6104999840259552,0.0,0.6358081258358945,0.06011331891611967,0.06011331891611967,0.06360895035141999,0.06011331891611967,0.074531823118205,0.03906638554527713,0.04230838760951572,0.06011332521128557,0.0,0.04230838760951572
21,0.62,0.62,0.6198479391756703,0.62,0.6034891470018491,0.6692577030812326,0.6318085508085378,0.6199999868869781,0.0,0.6318085508085378,0.054670731556189095,0.054670731556189095,0.058601479707806645,0.054670731556189095,0.0685487813353494,0.030053860887363077,0.041478561916452425,0.05467073271912334,0.0,0.041478561916452425
22,0.6395000000000001,0.6395000000000001,0.6404461784713885,0.6395000000000001,0.6294794025358784,0.6729891956782713,0.6272841098360613,0.6394999861717224,0.0,0.6272841098360613,0.05161018418017042,0.05161018418017042,0.05439453388557189,0.05161018418017042,0.05166919991158336,0.028013260784422914,0.04293867807625368,0.051610187573016206,0.0,0.04293867807625368
23,0.6515000000000001,0.6515000000000001,0.6534713885554222,0.6515000000000001,0.6468531272147278,0.6838935574229692,0.6193274532979289,0.6514999806880951,0.0,0.6193274532979289,0.036289729186705796,0.036289729186705796,0.03779157755578341,0.036289729186705796,0.03274499894935031,0.028094558298093764,0.043979301650906605,0.03628972350377781,0.0,0.043979301650906605
24,0.642,0.642,0.6433573429371748,0.642,0.6362221216398515,0.6897559023609444,0.610236808578923,0.6419999837875366,0.0,0.610236808578923,0.039242833740697175,0.039242833740697175,0.04146366014973586,0.039242833740697175,0.036515145482624654,0.022768076158485306,0.045611546229279994,0.03924282922460564,0.0,0.045611546229279994
25,0.649,0.649,0.650220088035214,0.649,0.6433448236509645,0.7024909963985595,0.6028539228966757,0.6489999890327454,0.0,0.6028539228966757,0.05337498373666157,0.05337498373666157,0.055403590333071843,0.05337498373666157,0.04971174919614651,0.025342744543558178,0.04649832878521951,0.05337497651027761,0.0,0.04649832878521951
26,0.662,0.662,0.6641256502601041,0.662,0.6545404028586572,0.6978591436574629,0.5996415093622767,0.6619999825954437,0.0,0.5996415093622767,0.03637764881535545,0.03637764881535545,0.03809133577429667,0.03637764881535545,0.03235225102579438,0.022433553189418087,0.048251327184437955,0.03637764033886963,0.0,0.048251327184437955
27,0.654,0.654,0.6561024409763906,0.654,0.6473838455676681,0.6993397358943577,0.5950139086132615,0.6539999842643738,0.0,0.5950139086132615,0.045570458267025,0.045570458267025,0.04770854649891624,0.045570458267025,0.04104277010985915,0.02895686445685496,0.04929441531274539,0.045570459423851364,0.0,0.04929441531274539
28,0.6555,0.6555,0.6579131652661064,0.6555,0.6488220839071697,0.6991396558623449,0.5893501069845157,0.6554999947547913,0.0,0.5893501069845157,0.0454880936802881,0.0454880936802881,0.04733139861697169,0.0454880936802881,0.04008277314002181,0.027335737842260344,0.05068907437919482,0.04548808931833059,0.0,0.05068907437919482
29,0.6735,0.6735,0.6764005602240897,0.6735,0.6661050098998154,0.7037414965986395,0.5826587998296346,0.673499983549118,0.0,0.5826587998296346,0.04690711862583099,0.04690711862583099,0.04831489856534244,0.04690711862583099,0.04203288143001766,0.029921431958140045,0.051669849674126175,0.04690711448336637,0.0,0.051669849674126175
30,0.675,0.675,0.6778711484593838,0.675,0.6665413838509042,0.7110344137655062,0.5747483184986412,0.6749999821186066,0.0,0.5747483184986412,0.05115336417740935,0.05115336417740935,0.05299057942201898,0.05115336417740935,0.046517042446390135,0.032161521051748354,0.0513665790511107,0.051153363944368486,0.0,0.0513665790511107
31,0.6729999999999999,0.6729999999999999,0.6757302921168467,0.6729999999999999,0.6645076523450384,0.7166666666666667,0.5682567187188976,0.6729999780654907,0.0,0.5682567187188976,0.05017746284715659,0.05017746284715659,0.05244003955402521,0.05017746284715659,0.045036688413435416,0.035005804536365044,0.050941910536296535,0.050177462905232846,0.0,0.050941910536296535
32,0.6799999999999999,0.6799999999999999,0.683313325330132,0.6799999999999999,0.671572199327086,0.7163165266106443,0.5641947637225021,0.679999977350235,0.0,0.5641947637225021,0.03597838857487147,0.03597838857487147,0.03716639411708912,0.03597838857487147,0.03107260552318625,0.039373059712393806,0.05193113402772919,0.035978383715281094,0.0,0.05193113402772919
33,0.6725,0.6725,0.6756802721088435,0.6725,0.6642569518836337,0.7178871548619448,0.5601048044610996,0.6724999725818634,0.0,0.5601048044610996,0.04090979236211192,0.04090979236211192,0.04235238578354473,0.04090979236211192,0.03551296859832236,0.04362254556030787,0.05346889258479082,0.04090979098608013,0.0,0.05346889258479082
34,0.6839999999999999,0.6839999999999999,0.6871548619447779,0.6839999999999999,0.6741679023890859,0.7194277711084434,0.5557095572133506,0.6839999854564667,0.0,0.5557095572133506,0.04647580015448898,0.04647580015448898,0.04856417707496106,0.04647580015448898,0.041745598675201154,0.04159404066701596,0.05511655637620718,0.04647578247895898,0.0,0.05511655637620718
35,0.7030000000000001,0.7030000000000001,0.7066426570628251,0.7030000000000001,0.6925208314692449,0.72296918767507,0.5507116915861382,0.7029999792575836,0.0,0.5507116915861382,0.036832956257496705,0.036832956257496705,0.03835079533188092,0.036832956257496705,0.032346269416446714,0.045492140555395154,0.05617175657657009,0.03683296122730279,0.0,0.05617175657657009
36,0.6865,0.6865,0.6898659463785515,0.6865,0.677372161177378,0.7270508203281313,0.5459069516652739,0.6864999830722809,0.0,0.5459069516652739,0.061961009245062044,0.061961009245062044,0.0634691063579877,0.061961009245062044,0.05674057133035626,0.04761867865584119,0.05760866352829031,0.061961017438912525,0.0,0.05760866352829031
37,0.697,0.697,0.7004801920768308,0.697,0.6877792362741697,0.7296318527410964,0.541286425558724,0.6969999849796296,0.0,0.541286425558724,0.04042826294122024,0.04042826294122024,0.0415493109981952,0.04042826294122024,0.036136510507351345,0.05275654716151648,0.058370736768152756,0.04042826320988146,0.0,0.058370736768152756
38,0.693,0.693,0.6964185674269707,0.693,0.6829229056446864,0.7365646258503402,0.5366498568028687,0.6929999768733979,0.0,0.5366498568028687,0.053861963491049145,0.053861963491049145,0.055525487375471486,0.053861963491049145,0.04916009968663154,0.05537437644472272,0.06026933692596739,0.05386195749563932,0.0,0.06026933692596739
39,0.683,0.683,0.6861944777911164,0.683,0.6742765131989554,0.7496298519407764,0.5323169854519441,0.682999986410141,0.0,0.5323169854519441,0.06416991333777676,0.06416991333777676,0.06578063277021681,0.06416991333777676,0.059015898879491234,0.05100857308106878,0.0609721179131979,0.06416991086495837,0.0,0.0609721179131979
40,0.6935,0.6935,0.6969287715086034,0.6935,0.6844716508215396,0.7489495798319328,0.5293390067095881,0.6934999883174896,0.0,0.5293390067095881,0.060829908579396845,0.060829908579396845,0.06211007666380553,0.060829908579396845,0.05609864200767481,0.047887034324826806,0.061750010571387424,0.06082990538506544,0.0,0.061750010571387424
41,0.6885,0.6885,0.691766706682673,0.6885,0.6796434151261421,0.756782713085234,0.5230775262938812,0.6884999871253967,0.0,0.5230775262938812,0.05816881562410491,0.05816881562410491,0.059572566302059315,0.05816881562410491,0.05368707886580489,0.04703476391782957,0.0608385781937913,0.05816880990409658,0.0,0.0608385781937913
42,0.689,0.689,0.6921368547418967,0.689,0.6807655586498,0.7592937174869948,0.518235534125382,0.688999992609024,0.0,0.518235534125382,0.0674866241891269,0.0674866241891269,0.0688026489927549,0.0674866241891269,0.0633690689130039,0.04950491645119649,0.059225915234668344,0.06748662891526691,0.0,0.059225915234668344
43,0.7064999999999999,0.7064999999999999,0.7096538615446178,0.7064999999999999,0.6986117339188042,0.7623849539815926,0.5121420529930775,0.7064999997615814,0.0,0.5121420529930775,0.057929554920897984,0.057929554920897984,0.0586343372520998,0.057929554920897984,0.05635301700730795,0.05824207577853586,0.05831673373223294,0.05792955575089066,0.0,0.05831673373223294
44,0.7135,0.7135,0.7168967587034814,0.7135,0.7051351349784827,0.7690976390556223,0.5061235420437857,0.7134999871253968,0.0,0.5061235420437857,0.05548022670786016,0.05548022670786016,0.056014080608677755,0.05548022670786016,0.054360065905090175,0.06079325033521561,0.0570153686006512,0.05548023324462643,0.0,0.0570153686006512
45,0.7035,0.7035,0.706172468987595,0.7035,0.6965596908958858,0.7710384153661465,0.4988816075815734,0.703499972820282,0.0,0.4988816075815734,0.04720228337226448,0.04720228337226448,0.04765003616327933,0.04720228337226448,0.046380182163900475,0.06408493028767291,0.05635296645698565,0.047202289147241866,0.0,0.05635296645698565
46,0.7110000000000001,0.7110000000000001,0.714045618247299,0.7110000000000001,0.7038363984522078,0.7720488195278111,0.4958112035219763,0.7109999835491181,0.0,0.4958112035219763,0.045874224183570074,0.045874224183570074,0.04622340011396629,0.045874224183570074,0.04597059981558198,0.06616968286069147,0.059351610085434756,0.04587420988543479,0.0,0.059351610085434756
47,0.721,0.721,0.72374949979992,0.721,0.7150011483138515,0.7756602641056423,0.49514513588606823,0.7209999799728394,0.0,0.49514513588606823,0.035808130671988785,0.035808130671988785,0.035832677222702926,0.035808130671988785,0.037309438979406126,0.0688346273159981,0.06502050791774786,0.03580812944392094,0.0,0.06502050791774786
48,0.7154999999999999,0.7154999999999999,0.7180572228891557,0.7154999999999999,0.7091087160446634,0.7805122048819528,0.4915812738784352,0.7154999792575836,0.0,0.4915812738784352,0.034193079221776265,0.034193079221776265,0.03416782907095545,0.034193079221776265,0.03523462955879638,0.06746373775642929,0.06683104427109143,0.034193075568853086,0.0,0.06683104427109143
49,0.716,0.716,0.7185274109643858,0.716,0.7103893024426513,0.7894157663065225,0.4859071775539367,0.715999984741211,0.0,0.4859071775539367,0.029795599973448703,0.029795599973448703,0.02964675554886151,0.029795599973448703,0.031629414412904726,0.06895577360702115,0.05599507369210634,0.029795605565825747,0.0,0.05599507369210634
50,0.7230000000000001,0.7230000000000001,0.7254901960784313,0.7230000000000001,0.7181038121284182,0.7910864345738295,0.4805177402841885,0.7229999840259552,0.0,0.4805177402841885,0.04643992535164832,0.04643992535164832,0.046468799814620716,0.04643992535164832,0.0478902612875076,0.0704362082736535,0.0603083511397384,0.046439926840486714,0.0,0.0603083511397384
51,0.741,0.741,0.7435574229691877,0.741,0.7348988423234687,0.7935874349739895,0.47011906487874294,0.7409999907016754,0.0,0.47011906487874294,0.04208457093889771,0.04208457093889771,0.04207808815101764,0.04208457093889771,0.04384655945610581,0.07437647658893803,0.05510210764096385,0.04208457769940244,0.0,0.05510210764096385
52,0.736,0.736,0.7381352541016406,0.736,0.7297051406222655,0.800750300120048,0.47009937907333194,0.735999983549118,0.0,0.47009937907333194,0.018826694995257277,0.018826694995257277,0.018002150769163255,0.018826694995257277,0.02236771139065216,0.07333161470828266,0.05191083678325961,0.018826703423765564,0.0,0.05191083678325961
53,0.7545,0.7545,0.7563525410164066,0.7545,0.7495568332408862,0.8098239295718287,0.4586856430441502,0.7544999837875366,0.0,0.4586856430441502,0.042521236524301086,0.042521236524301086,0.04122291396129383,0.042521236524301086,0.046542891513498684,0.07449616671437187,0.056451254433308146,0.04252123864875354,0.0,0.056451254433308146
54,0.7515,0.7515,0.7543717486994798,0.7515,0.7451301197131348,0.8174069627851142,0.4508233893721895,0.7514999806880951,0.0,0.4508233893721895,0.03697221178729298,0.03697221178729298,0.03713040894985968,0.03697221178729298,0.03946855845009229,0.0706137303078178,0.05243074752576982,0.03697222390705895,0.0,0.05243074752576982
55,0.76,0.76,0.7625450180072029,0.76,0.7538858737706013,0.8241996798719488,0.44095513143947357,0.7599999904632568,0.0,0.44095513143947357,0.04870546398734152,0.04870546398734152,0.048380084497694265,0.04870546398734152,0.052075796986495414,0.07555564181862062,0.05688393334900577,0.0487054630899078,0.0,0.05688393334900577
56,0.7575000000000001,0.7575000000000001,0.7595138055222088,0.7575000000000001,0.7515745152309221,0.8335534213685474,0.4323298209959875,0.7574999809265137,0.0,0.4323298209959875,0.042245972852121935,0.042245972852121935,0.04243281005107186,0.042245972852121935,0.04489032987483469,0.07832266248631825,0.054074576453215645,0.042245976457746616,0.0,0.054074576453215645
57,0.7689999999999999,0.7689999999999999,0.7711684673869548,0.7689999999999999,0.7632144158352218,0.8361344537815126,0.4290594376150668,0.7689999759197235,0.0,0.4290594376150668,0.05363456596884761,0.05363456596884761,0.05249681749674784,0.05363456596884761,0.05757685872306914,0.07646657291834918,0.05767423297667351,0.05363456285224354,0.0,0.05767423297667351
58,0.7755,0.7755,0.7780412164865946,0.7755,0.7697024489785953,0.8404661864745899,0.4270271672829967,0.7754999756813049,0.0,0.4270271672829967,0.05112348883938879,0.05112348883938879,0.04998126751075096,0.05112348883938879,0.055622596221485944,0.08019269431309561,0.06041003613342057,0.051123484129175244,0.0,0.06041003613342057
59,0.773,0.773,0.775530212084834,0.773,0.7673602747215298,0.8457282913165265,0.4128282560657657,0.7729999840259552,0.0,0.4128282560657657,0.04837354648979129,0.04837354648979129,0.04757846321069146,0.04837354648979129,0.05224133848431672,0.07540552585420375,0.06829352942743772,0.04837354923343639,0.0,0.06829352942743772
60,0.759,0.759,0.7611844737895158,0.759,0.7533371771469669,0.8450080032012804,0.40956141122027223,0.7589999854564666,0.0,0.40956141122027223,0.053944415837044714,0.053944415837044714,0.05345509590683514,0.053944415837044714,0.05649242437298891,0.07615864556650442,0.07341181158363329,0.05394442810910351,0.0,0.07341181158363329
61,0.7895,0.7895,0.7919267707082833,0.7895,0.7845008991910639,0.8564825930372149,0.3975050505473777,0.7894999742507934,0.0,0.3975050505473777,0.06550869323142458,0.06550869323142458,0.06469100439032335,0.06550869323142458,0.06941326543295658,0.07638002919827609,0.07518167156479591,0.06550868241808225,0.0,0.07518167156479591
62,0.791,0.791,0.7933773509403761,0.791,0.7856095632921929,0.862064825930372,0.3925789963546796,0.7909999847412109,0.0,0.3925789963546796,0.06328067986711622,0.06328067986711622,0.062262892842401225,0.06328067986711622,0.06769556588638323,0.0722623351755065,0.0782255441089949,0.06328066619478584,0.0,0.0782255441089949
63,0.8015000000000001,0.8015000000000001,0.8034113645458183,0.8015000000000001,0.7969832382886495,0.8682372949179673,0.3815465535369713,0.8014999866485596,0.0,0.3815465535369713,0.06753805511627418,0.06753805511627418,0.06630793417588454,0.06753805511627418,0.07210873824646197,0.07197144243714634,0.08045794563251006,0.06753805160182973,0.0,0.08045794563251006
64,0.7939999999999999,0.7939999999999999,0.7959183673469388,0.7939999999999999,0.7898766133457208,0.8759603841536615,0.3762111896065206,0.7939999878406525,0.0,0.3762111896065206,0.06270743354836189,0.06270743354836189,0.061682636404354944,0.06270743354836189,0.06597069054246403,0.06667529184125365,0.07695051815792522,0.06270742972093805,0.0,0.07695051815792522
65,0.798,0.798,0.8,0.798,0.7943510477696119,0.8784813925570228,0.37432657304022005,0.7979999899864196,0.0,0.37432657304022005,0.057936747118445195,0.057936747118445195,0.05667929435701496,0.057936747118445195,0.061383695228982516,0.062165496134823986,0.07636170698037549,0.05793674810608322,0.0,0.07636170698037549
66,0.796,0.796,0.7976990796318527,0.796,0.7925940255685394,0.8841936774709884,0.3629497684286454,0.7959999799728393,0.0,0.3629497684286454,0.06163512706962556,0.06163512706962556,0.0609147008185497,0.06163512706962556,0.06390953712948888,0.06074310633640412,0.08201076235807289,0.06163512319710433,0.0,0.08201076235807289
67,0.791,0.791,0.7925570228091237,0.791,0.7881717519015645,0.8852240896358543,0.3552915564845035,0.7909999787807465,0.0,0.3552915564845035,0.056999025332797465,0.056999025332797465,0.056205322530290855,0.056999025332797465,0.058576921700664496,0.0616755519843356,0.08414734757271158,0.05699902407329709,0.0,0.08414734757271158
68,0.795,0.795,0.7964185674269708,0.795,0.7925397887144834,0.8892156862745099,0.35087396194070963,0.7949999809265137,0.0,0.35087396194070963,0.06164414002968978,0.06164414002968978,0.06094870412569813,0.06164414002968978,0.06327480097403453,0.05898433773763738,0.0856561968457136,0.06164414301638517,0.0,0.0856561968457136
69,0.8009999999999999,0.8009999999999999,0.8025610244097638,0.8009999999999999,0.7981333590141788,0.8939175670268107,0.34468583439646105,0.8009999811649322,0.0,0.34468583439646105,0.05943250139630858,0.05943250139630858,0.05865309348745926,0.05943250139630858,0.06154248283595743,0.0578197867954682,0.08719908137830568,0.05943250154785844,0.0,0.08719908137830568
70,0.7945,0.7945,0.7956682673069227,0.7945,0.7918257356995155,0.8986394557823129,0.3403071747078542,0.7944999873638153,0.0,0.3403071747078542,0.05624598751120929,0.05624598751120929,0.05558021481068169,0.05624598751120929,0.05788013954407672,0.05435961277645529,0.0847247956995986,0.056245990683286826,0.0,0.0847247956995986
71,0.795,0.795,0.7964785914365746,0.795,0.7912133825960306,0.9054621848739496,0.331389257506001,0.7949999868869781,0.0,0.331389257506001,0.06182412330330468,0.06182412330330468,0.06125318373159845,0.06182412330330468,0.06421527116391221,0.04949511175433546,0.0837728676631735,0.06182412111801214,0.0,0.0837728676631735
72,0.8009999999999999,0.8009999999999999,0.8025410164065626,0.8009999999999999,0.7973198453273295,0.9103141256502602,0.327257914336354,0.8009999811649322,0.0,0.327257914336354,0.05966573556070521,0.05966573556070521,0.05938353778129769,0.05966573556070521,0.06209392528351884,0.045507108694856246,0.08480651257467753,0.059665735267673485,0.0,0.08480651257467753
73,0.8074999999999999,0.8074999999999999,0.8086534613845539,0.8074999999999999,0.8052041355600306,0.9159263705482192,0.31713960889304504,0.8074999809265136,0.0,0.31713960889304504,0.050730770850748085,0.050730770850748085,0.05035811323040597,0.050730770850748085,0.05218594710986382,0.04110718798079163,0.07778469880263157,0.050730778605227886,0.0,0.07778469880263157
74,0.8154999999999999,0.8154999999999999,0.8167166866746699,0.8154999999999999,0.813956413425007,0.9152160864345739,0.31417470855265206,0.8154999732971191,0.0,0.31417470855265206,0.05751569834015367,0.05751569834015367,0.05748853001028888,0.05751569834015367,0.05851482635329093,0.041767082746243155,0.0859870240736305,0.05751569898958268,0.0,0.0859870240736305
75,0.8210000000000001,0.8210000000000001,0.8220488195278112,0.8210000000000001,0.8195127284269177,0.9231292517006804,0.30476262743705435,0.8209999740123749,0.0,0.30476262743705435,0.05616444110328565,0.05616444110328565,0.05586798364888117,0.05616444110328565,0.05693114478088751,0.036505794558021554,0.07901059078300729,0.05616444154665585,0.0,0.07901059078300729
76,0.8240000000000001,0.8240000000000001,0.8251300520208084,0.8240000000000001,0.8223460712908018,0.925280112044818,0.29861036260694174,0.8239999771118164,0.0,0.29861036260694174,0.06284018530278924,0.06284018530278924,0.0623240289451782,0.06284018530278924,0.06468824971227964,0.039018326609062036,0.0792221026595077,0.06284017838497948,0.0,0.0792221026595077
77,0.828,0.828,0.8289315726290516,0.828,0.8273499160981214,0.9253101240496198,0.3033176153998263,0.8279999673366547,0.0,0.3033176153998263,0.06192289111826457,0.06192289111826457,0.061891944275517884,0.06192289111826457,0.062239719977154905,0.04409202342513086,0.0946797182371715,0.06192288650224511,0.0,0.0946797182371715
78,0.8370000000000001,0.8370000000000001,0.8377751100440175,0.8370000000000001,0.8359703976991982,0.9325430172068827,0.2864121875611957,0.8369999706745148,0.0,0.2864121875611957,0.041846279537267266,0.041846279537267266,0.04179523995696884,0.041846279537267266,0.04244805678071916,0.03447404208253619,0.07522482236244317,0.04184628109458256,0.0,0.07522482236244317
79,0.8285,0.8285,0.8291616646658664,0.8285,0.8269686552516038,0.9253801520608244,0.2999213704535055,0.8284999787807464,0.0,0.2999213704535055,0.06536436337944403,0.06536436337944403,0.06473631013768628,0.06536436337944403,0.0667621661543188,0.046587591076551006,0.09808529836436645,0.06536435763053135,0.0,0.09808529836436645
80,0.8414999999999999,0.8414999999999999,0.8418067226890755,0.8414999999999999,0.840511454909817,0.9327631052420969,0.2841532119450377,0.8414999842643738,0.0,0.2841532119450377,0.06831503820129535,0.06831503820129535,0.0682854524829161,0.06831503820129535,0.06872772404072414,0.04321014483633426,0.0913831011467602,0.0683150508001484,0.0,0.0913831011467602
81,0.8455,0.8455,0.8458483393357342,0.8455,0.8451822536920085,0.9341936774709885,0.2886949925906901,0.845499986410141,0.0,0.2886949925906901,0.07270373672194115,0.07270373672194115,0.07261115811545549,0.07270373672194115,0.07267173260991164,0.04942536587080941,0.10336954139459582,0.07270374057878341,0.0,0.10336954139459582
82,0.8480000000000001,0.8480000000000001,0.8485794317727091,0.8480000000000001,0.8470643512012102,0.938375350140056,0.2783654119004121,0.8479999899864197,0.0,0.2783654119004121,0.06382267099811269,0.06382267099811269,0.06351243251932358,0.06382267099811269,0.06439363806139917,0.03756330535376654,0.09550507662415549,0.06382267322289535,0.0,0.09550507662415549
83,0.849,0.849,0.8496798719487796,0.849,0.8485759255832381,0.9388055222088836,0.2725697525158851,0.8489999830722809,0.0,0.2725697525158851,0.06581961882465001,0.06581961882465001,0.06542994692928794,0.06581961882465001,0.06616234402628197,0.04304604725621935,0.10013113756390844,0.06581962880208347,0.0,0.10013113756390844
84,0.858,0.858,0.8590436174469789,0.858,0.8573897141447164,0.9442276910764307,0.26144544897485483,0.857999986410141,0.0,0.26144544897485483,0.06390965845976991,0.06390965845976991,0.06341293844052372,0.06390965845976991,0.06425071926431282,0.03403557609169461,0.08783030291628248,0.06390966020484296,0.0,0.08783030291628248
85,0.8564999999999999,0.8564999999999999,0.8579731892757103,0.8564999999999999,0.8542383787429533,0.9470488195278112,0.26502505524011066,0.8564999878406525,0.0,0.26502505524011066,0.06612488185244644,0.06612488185244644,0.06484985613942054,0.06612488185244644,0.06980191684885015,0.032250319724101466,0.09773288475098316,0.06612489315594251,0.0,0.09773288475098316
86,0.859,0.859,0.8596638655462184,0.859,0.8585226823140651,0.9469887955182074,0.24692033981922634,0.8589999794960022,0.0,0.24692033981922634,0.0578695851798584,0.0578695851798584,0.05746961621674975,0.0578695851798584,0.05813976200584389,0.03270550232139887,0.08534508660495643,0.057869585953491114,0.0,0.08534508660495643
87,0.8465,0.8465,0.8468887555022009,0.8465,0.8456262584368313,0.9442476990796319,0.27180544616305424,0.8464999914169311,0.0,0.27180544616305424,0.09006324938002672,0.09006324938002672,0.09045362384252276,0.09006324938002672,0.09137719296238143,0.03960630293218043,0.13044689816841923,0.09006323768513215,0.0,0.13044689816841923
88,0.8685,0.8685,0.8694177671068427,0.8685,0.867948818696474,0.956032412965186,0.23536968548588172,0.8684999823570252,0.0,0.23536968548588172,0.054418644680742354,0.054418644680742354,0.05398876762739341,0.054418644680742354,0.054697427202504735,0.03148654328036433,0.0814657429701152,0.05441864925178812,0.0,0.0814657429701152
89,0.8724999999999999,0.8724999999999999,0.8733793517406963,0.8724999999999999,0.871834972642241,0.9525210084033613,0.24503897500823105,0.8724999845027923,0.0,0.24503897500823105,0.07048443484596832,0.07048443484596832,0.06965395902159838,0.07048443484596832,0.07141351076173594,0.03458502304157582,0.10483528524296866,0.07048442282844763,0.0,0.10483528524296866
90,0.883,0.883,0.8839335734293717,0.883,0.882460954647844,0.9619247699079632,0.22249944964191287,0.8829999804496765,0.0,0.22249944964191287,0.04967673276069772,0.04967673276069772,0.04879359525272169,0.04967673276069772,0.050203201088711076,0.025129420125289268,0.0813394073809593,0.04967672084751864,0.0,0.0813394073809593
91,0.8789999999999999,0.8789999999999999,0.8798319327731093,0.8789999999999999,0.8787792354591792,0.9573529411764706,0.23694976729653408,0.8789999783039093,0.0,0.23694976729653408,0.05709640969448076,0.05709640969448076,0.05703005912629724,0.05709640969448076,0.05713680464676722,0.030174299596144226,0.08465517025387022,0.05709641057138303,0.0,0.08465517025387022
92,0.8865000000000001,0.8865000000000001,0.8869447779111643,0.8865000000000001,0.8861271057846908,0.9593537414965987,0.23635848795223158,0.8864999711513519,0.0,0.23635848795223158,0.055730003887792215,0.055730003887792215,0.05544366246854902,0.055730003887792215,0.05588578389899742,0.028991131377122097,0.07330925021081179,0.05573000593890525,0.0,0.07330925021081179
93,0.8865000000000001,0.8865000000000001,0.8867847138855541,0.8865000000000001,0.8859094037048744,0.9650360144057624,0.213409183431209,0.8864999830722808,0.0,0.213409183431209,0.0472610951112129,0.0472610951112129,0.04726921162253092,0.0472610951112129,0.04781172539295443,0.02367149866171141,0.07671252697460781,0.04726109158832506,0.0,0.07671252697460781
94,0.8795,0.8795,0.8795818327330933,0.8795,0.8787562729705123,0.9626950780312125,0.2254256671981428,0.8794999778270721,0.0,0.2254256671981428,0.05433691194758863,0.05433691194758863,0.05479573706093032,0.05433691194758863,0.055134247266043865,0.023792959136221186,0.07625660955515998,0.054336914792336544,0.0,0.07625660955515998
95,0.8915,0.8915,0.8916066426570628,0.8915,0.8910245027215773,0.9654161664665866,0.20682531368386617,0.8914999783039093,0.0,0.20682531368386617,0.050665021903128056,0.050665021903128056,0.050676612794941636,0.050665021903128056,0.05122879095348386,0.024776018521343465,0.07741804805151292,0.05066501626403299,0.0,0.07741804805151292
96,0.892,0.892,0.8922368947579031,0.892,0.8914601646786832,0.9659163665466186,0.21726902513302626,0.8919999837875366,0.0,0.21726902513302626,0.03683295625749673,0.03683295625749673,0.03664062760714181,0.03683295625749673,0.037281005030932686,0.02003755154379584,0.06416813679797152,0.03683296698105208,0.0,0.06416813679797152
97,0.8955,0.8955,0.8955882352941178,0.8955,0.8948199838657981,0.9699279711884754,0.1957425549862192,0.895499974489212,0.0,0.1957425549862192,0.05479507277118993,0.05479507277118993,0.05509831068196972,0.05479507277118993,0.05585448353808681,0.019722869351749123,0.06696676051228398,0.054795062272965815,0.0,0.06696676051228398
98,0.883,0.883,0.8827531012404963,0.883,0.8821883019887548,0.96765706282513,0.2047729513627016,0.8829999804496765,0.0,0.2047729513627016,0.05143496432929215,0.05143496432929215,0.05182055662219305,0.05143496432929215,0.052171853493610865,0.02173328511432793,0.08142071950158541,0.05143495918406681,0.0,0.08142071950158541
99,0.893,0.893,0.893297318927571,0.893,0.8927492801924929,0.9708983593437376,0.19259932993961235,0.8929999828338623,0.0,0.19259932993961235,0.04429697757434724,0.04429697757434724,0.04394183477481988,0.04429697757434724,0.044404693166077557,0.020802414678590297,0.06824654917464236,0.04429697121130371,0.0,0.06824654917464236
100,0.8985,0.8985,0.8994497799119647,0.8985,0.8982584877208678,0.9729391756702681,0.18331442672416814,0.8984999775886535,0.0,0.18331442672416814,0.04737849957757448,0.04737849957757448,0.0470357486009355,0.04737849957757448,0.047557024861945144,0.02152781443609965,0.07264748724740068,0.04737850122143171,0.0,0.07264748724740068
101,0.9,0.9,0.9009403761504602,0.9,0.8997536225687487,0.9726690676270507,0.18242234629740306,0.8999999821186065,0.0,0.18242234629740306,0.04236088342379613,0.04236088342379613,0.04188806069977496,0.04236088342379613,0.04251935515195085,0.021158866747478754,0.06674191513944962,0.04236088523735225,0.0,0.06674191513944962
102,0.9019999999999999,0.9019999999999999,0.9022609043617447,0.9019999999999999,0.9017897856730693,0.9739795918367348,0.17485434760719537,0.9019999742507935,0.0,0.17485434760719537,0.04667856991049417,0.04667856991049417,0.04643351352889624,0.04667856991049417,0.04681269849820487,0.022509001131316583,0.07017976377129709,0.0466785715052238,0.0,0.07017976377129709
103,0.908,0.908,0.9081632653061223,0.908,0.9078086239752616,0.9738395358143258,0.1771834947325238,0.907999986410141,0.0,0.1771834947325238,0.04649970131325816,0.04649970131325816,0.04627196511335369,0.04649970131325816,0.04664453192317697,0.020874071119288403,0.06845557259387287,0.0464997019741161,0.0,0.06845557259387287
104,0.9099999999999999,0.9099999999999999,0.9097839135654262,0.9099999999999999,0.9097627720653707,0.9761704681872748,0.17275130769737262,0.9099999845027924,0.0,0.17275130769737262,0.04136557881996951,0.04136557881996951,0.04164511519313523,0.04136557881996951,0.04169430157765105,0.019112897490925033,0.061482643807548795,0.04136557699480189,0.0,0.061482643807548795
105,0.9164999999999999,0.9164999999999999,0.9160564225690276,0.9164999999999999,0.9159854184205466,0.9787414965986395,0.15972826267615597,0.9164999842643737,0.0,0.15972826267615597,0.0441619494336219,0.0441619494336219,0.04490670044119819,0.0441619494336219,0.04480299542446405,0.018560006931662466,0.06655892799004114,0.044161944658746274,0.0,0.06655892799004114
106,0.9175000000000001,0.9175000000000001,0.9171168467386955,0.9175000000000001,0.9170218104200598,0.9793417366946778,0.15508555886993178,0.9174999833106995,0.0,0.15508555886993178,0.04056887148212697,0.04056887148212697,0.041361549692369624,0.04056887148212697,0.041128628549701625,0.018698252425696837,0.06809692308543078,0.040568870339403394,0.0,0.06809692308543078
107,0.917,0.917,0.9168467386954783,0.917,0.9167136181254556,0.9791216486594637,0.15566404945733664,0.9169999718666076,0.0,0.15566404945733664,0.04321779468896787,0.04321779468896787,0.043140304870074954,0.04321779468896787,0.04347495330891525,0.017821982146170118,0.0638195277442252,0.04321778810573685,0.0,0.0638195277442252
108,0.9115,0.9115,0.9114345738295319,0.9115,0.9111401839123354,0.9770508203281313,0.16020900945511982,0.9114999830722809,0.0,0.16020900945511982,0.046251126112416586,0.046251126112416586,0.0461519639162752,0.046251126112416586,0.046558187556641414,0.01833795316199735,0.06491069217169625,0.046251130044438586,0.0,0.06491069217169625
109,0.9085000000000001,0.9085000000000001,0.9085734293717487,0.9085000000000001,0.9080926850159482,0.9745798319327731,0.1918894341406982,0.9084999799728394,0.0,0.1918894341406982,0.05411151037954457,0.05411151037954457,0.053605549523706546,0.05411151037954457,0.05445366482005435,0.022806025221167415,0.1418773219824253,0.05411151176990313,0.0,0.1418773219824253
110,0.922,0.922,0.9222088835534213,0.922,0.9216767873183633,0.9799719887955183,0.14395725647508972,0.921999990940094,0.0,0.14395725647508972,0.050232791414904825,0.050232791414904825,0.0498336799013683,0.050232791414904825,0.05063539034758114,0.020941540097303125,0.06937335145183136,0.05023279268585251,0.0,0.06937335145183136
111,0.914,0.914,0.9140656262505003,0.914,0.913575562080274,0.9778211284513805,0.1808641444437329,0.9139999747276306,0.0,0.1808641444437329,0.05699902533279748,0.05699902533279748,0.057014793658431574,0.05699902533279748,0.05762834031316709,0.021575685912279197,0.11907744788996955,0.05699902349234399,0.0,0.11907744788996955
112,0.9199999999999999,0.9199999999999999,0.9204881952781113,0.9199999999999999,0.9198057075671713,0.9806222488995597,0.1452372723675796,0.9199999809265137,0.0,0.1452372723675796,0.047492689495916666,0.047492689495916666,0.04694943310581612,0.047492689495916666,0.047784933962235404,0.02033748159633768,0.06253333466052073,0.04749269091828516,0.0,0.06253333466052073
113,0.9199999999999999,0.9199999999999999,0.9203481392557024,0.9199999999999999,0.9198169220241192,0.9805022008803522,0.1435061617567553,0.9199999868869781,0.0,0.1435061617567553,0.04527692569068711,0.04527692569068711,0.04471724806791602,0.04527692569068711,0.04553062329135779,0.02021107925920388,0.06108612723247393,0.04527693004959071,0.0,0.06108612723247393
114,0.9235,0.9235,0.9238195278111243,0.9235,0.923318736187594,0.9816626650660265,0.14239030417408358,0.923499983549118,0.0,0.14239030417408358,0.04842233185444733,0.04842233185444733,0.04787976549747393,0.04842233185444733,0.04865316218859418,0.02031412093164911,0.06360978383854328,0.04842233115145294,0.0,0.06360978383854328
115,0.9285,0.9285,0.9289615846338535,0.9285,0.9283391863901856,0.982092837134854,0.13759998913100435,0.9284999787807464,0.0,0.13759998913100435,0.05016915829914276,0.05016915829914276,0.04959607489686115,0.05016915829914276,0.05036664754434626,0.020606840315141563,0.06407170266749346,0.0501691576470258,0.0,0.06407170266749346
116,0.9254999999999999,0.9254999999999999,0.9257402961184473,0.9254999999999999,0.925383707800429,0.9833133253301319,0.12914045850079053,0.9254999816417694,0.0,0.12914045850079053,0.052570059074639734,0.052570059074639734,0.052220357063069586,0.052570059074639734,0.052644390216259274,0.020472944789019832,0.06489836454073993,0.05257005649710652,0.0,0.06489836454073993
117,0.9349999999999999,0.9349999999999999,0.9353541416566626,0.9349999999999999,0.9349235241717444,0.9846038415366147,0.12553341491818037,0.9349999785423279,0.0,0.12553341491818037,0.046666666666666655,0.046666666666666655,0.04627150369969548,0.046666666666666655,0.04673315627937636,0.019876264195795315,0.060009988913940604,0.04666666118871825,0.0,0.060009988913940604
118,0.9335000000000001,0.9335000000000001,0.9339835934373749,0.9335000000000001,0.9334042679722575,0.9836134453781513,0.12858272995047978,0.9334999799728394,0.0,0.12858272995047978,0.048076905982902964,0.048076905982902964,0.04770155935312125,0.048076905982902964,0.0481350919587363,0.019346864314835267,0.06518822541465878,0.048076906831465066,0.0,0.06518822541465878
119,0.9339999999999999,0.9339999999999999,0.9342537014805922,0.9339999999999999,0.933942403545158,0.9844537815126051,0.13149009033126868,0.9339999794960022,0.0,0.13149009033126868,0.044894939086221664,0.044894939086221664,0.04481482066191541,0.044894939086221664,0.04491009422439428,0.018546818214144282,0.055526618236556816,0.04489493551042715,0.0,0.055526618236556816
120,0.932,0.932,0.9320528211284514,0.932,0.9318398564484923,0.9848339335734293,0.12491640880370194,0.9319999754428864,0.0,0.12491640880370194,0.06138222688838989,0.06138222688838989,0.06163352362217785,0.06138222688838989,0.06168996848073697,0.018545978805486998,0.06332079451020947,0.06138223038845484,0.0,0.06332079451020947
121,0.9305,0.9305,0.9306022408963586,0.9305,0.9302431799856974,0.9853341336534613,0.12837312304891896,0.9304999828338623,0.0,0.12837312304891896,0.048674086192415214,0.048674086192415214,0.048916829777334365,0.048674086192415214,0.049133076027033394,0.01874315548091766,0.05622118310125242,0.04867407950356369,0.0,0.05622118310125242
122,0.9395,0.9395,0.9395258103241296,0.9395,0.9392714153855695,0.9878351340536214,0.1108681134459494,0.9394999861717224,0.0,0.1108681134459494,0.04985813206823272,0.04985813206823272,0.05017968932066322,0.04985813206823272,0.05035111104144395,0.017923034312073344,0.05968174800798558,0.049858129549746305,0.0,0.05968174800798558
123,0.9375,0.9375,0.9373049219687875,0.9375,0.9372863000827879,0.9873749499799919,0.11442868051725814,0.9374999761581421,0.0,0.11442868051725814,0.05073077085074808,0.05073077085074808,0.051200685866395985,0.05073077085074808,0.05117010852000629,0.018095036234411117,0.0578132815900026,0.050730762286881434,0.0,0.0578132815900026
124,0.9390000000000001,0.9390000000000001,0.9387154861944778,0.9390000000000001,0.9387392414051521,0.9886054421768706,0.10487804488376806,0.9389999687671662,0.0,0.10487804488376806,0.05541760650832106,0.05541760650832106,0.055813985663968974,0.05541760650832106,0.05586743890569213,0.01868345022498654,0.058725481234267775,0.05541760982581035,0.0,0.058725481234267775
125,0.9359999999999999,0.9359999999999999,0.9357543017206883,0.9359999999999999,0.9357569042705558,0.9883653461384554,0.10786872569711203,0.935999971628189,0.0,0.10786872569711203,0.053995884616844195,0.053995884616844195,0.05449396785172013,0.053995884616844195,0.054453802989228854,0.018478332474866483,0.05500304092835586,0.05399589015583884,0.0,0.05500304092835586
126,0.93,0.93,0.9300720288115245,0.93,0.9296352631948762,0.9847839135654262,0.1259030839734498,0.9299999713897705,0.0,0.1259030839734498,0.06433419688539592,0.06433419688539592,0.06450966920536869,0.06433419688539592,0.06488673298634895,0.020599362427654803,0.10003111176610127,0.06433420450315955,0.0,0.10003111176610127
127,0.9235,0.9235,0.9230192076830732,0.9235,0.9223045990944309,0.9717486994797919,0.21253609538576507,0.9234999775886535,0.0,0.21253609538576507,0.07242045444639399,0.07242045444639399,0.07353780088536586,0.07242045444639399,0.07445671618037665,0.04981060163668495,0.33886387798162126,0.07242045360141194,0.0,0.33886387798162126
128,0.9244999999999999,0.9244999999999999,0.9242997198879552,0.9244999999999999,0.9241193040953751,0.9812925170068028,0.12843331699490285,0.9244999825954437,0.0,0.12843331699490285,0.06597347952018295,0.06597347952018295,0.06644660657932501,0.06597347952018295,0.06651302848998247,0.025341496170701673,0.10730238587733328,0.0659734730694533,0.0,0.10730238587733328


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_full_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.561,0.561,0.5615446178471388,0.561,0.5608558440389778,0.7590536214485795,0.6162782050599064,0.5610000014305114,0.0,0.6162782050599064,0.006146362971528504,0.006146362971528504,0.006001252242874231,0.006146362971528504,0.0062609382804669576,0.015231090155456293,0.005190032908994799,0.006146357109900086,0.0,0.005190032908994799
1,0.5589999999999999,0.5589999999999999,0.5595838335334133,0.5589999999999999,0.5588334034079334,0.7663465386154462,0.6101634131529866,0.5590000033378602,0.0,0.6101634131529866,0.005163977794943186,0.005163977794943186,0.005050716487926074,0.005163977794943186,0.005274057156023073,0.004566473344564365,0.0029875200747191554,0.0051639728701902326,0.0,0.0029875200747191554
2,0.5535,0.5535,0.5540916366546618,0.5535,0.5532927088029387,0.7664365746298519,0.6111628492308507,0.5535000085830688,0.0,0.6111628492308507,0.004743416490252535,0.004743416490252535,0.004693252365892647,0.004743416490252535,0.0048137004952524135,0.00473711747463189,0.0041033139865834225,0.0047434119665780905,0.0,0.0041033139865834225
3,0.563,0.563,0.5634053621448579,0.563,0.5628587057798462,0.7569827931172469,0.6091251570561633,0.5629999995231628,0.0,0.6091251570561633,0.01135292424395089,0.01135292424395089,0.011080813603739074,0.01135292424395089,0.011326974010760545,0.02534100470300519,0.0037602645698477273,0.011352913416958668,0.0,0.0037602645698477273
4,0.5660000000000001,0.5660000000000001,0.5663065226090437,0.5660000000000001,0.5656577294921392,0.7503201280512204,0.6075984055310577,0.5660000026226044,0.0,0.6075984055310577,0.02492210085669163,0.02492210085669163,0.024353930931551474,0.02492210085669163,0.024431438470529098,0.02361244855476753,0.006359723645620699,0.024922092767642488,0.0,0.006359723645620699
5,0.5885,0.5885,0.5883853541416567,0.5885,0.5878016526362398,0.7351740696278511,0.6040205766539721,0.5884999930858612,0.0,0.6040205766539721,0.04409900477587021,0.04409900477587021,0.04327573914677012,0.04409900477587021,0.043125051858713764,0.036284513652288714,0.006040609636545892,0.044098990427782495,0.0,0.006040609636545892
6,0.605,0.605,0.604421768707483,0.605,0.6041213359940935,0.7145058023209283,0.5957917611281353,0.6049999833106995,0.0,0.5957917611281353,0.02896357866163797,0.02896357866163797,0.02847726911686808,0.02896357866163797,0.028123492652604835,0.027596977237864796,0.017873158266999454,0.028963579622001533,0.0,0.017873158266999454
7,0.6345,0.6345,0.633343337334934,0.6345,0.6325341495395567,0.7032212885154061,0.5895511118898391,0.6344999849796296,0.0,0.5895511118898391,0.02722845733582586,0.02722845733582586,0.02680738319294137,0.02722845733582586,0.026400856270920814,0.026452517395959843,0.009777514002389487,0.027228447056989173,0.0,0.009777514002389487
8,0.6465,0.6465,0.6451480592236895,0.6465,0.6438143041243218,0.7162364945978392,0.5748322623022205,0.6464999914169312,0.0,0.5748322623022205,0.04183632127443538,0.04183632127443538,0.041088389831516615,0.04183632127443538,0.03969450758768237,0.05833228496158102,0.01960741531951699,0.04183631572756555,0.0,0.01960741531951699
9,0.6405000000000001,0.6405000000000001,0.6392456982793118,0.6405000000000001,0.6379759845428568,0.7334733893557422,0.5684921533832331,0.6404999911785125,0.0,0.5684921533832331,0.03904769163756323,0.03904769163756323,0.03837604934744653,0.03904769163756323,0.03726646691478549,0.04804189195645601,0.023163230493010445,0.03904769501951839,0.0,0.023163230493010445
10,0.6475,0.6475,0.6465486194477791,0.6475,0.6455658508253788,0.7620548219287715,0.5578691089152448,0.6474999845027923,0.0,0.5578691089152448,0.04750730937913076,0.04750730937913076,0.04731128823996793,0.04750730937913076,0.046914853771075744,0.03819841263966635,0.03176489799621065,0.04750730415146102,0.0,0.03176489799621065
11,0.6825,0.6825,0.6817026810724289,0.6825,0.6811775173094687,0.7744797919167667,0.5482586637910042,0.6824999809265136,0.0,0.5482586637910042,0.049791230820965496,0.049791230820965496,0.04972839834422576,0.049791230820965496,0.049697854724111284,0.03984825588630989,0.03425447887240837,0.04979122988989819,0.0,0.03425447887240837
12,0.6835,0.6835,0.6828031212484994,0.6835,0.681980124144544,0.7811924769907963,0.5385388002819822,0.6834999740123748,0.0,0.5385388002819822,0.05016915829914274,0.05016915829914274,0.05049644271452357,0.05016915829914274,0.05047140650432318,0.04743082738852516,0.04287446663591424,0.05016915962714633,0.0,0.04287446663591424
13,0.6890000000000001,0.6890000000000001,0.6887555022008803,0.6890000000000001,0.6882190228511055,0.7888855542216887,0.5364124626230986,0.6889999806880951,0.0,0.5364124626230986,0.047656176001764056,0.047656176001764056,0.0481466775135368,0.047656176001764056,0.04810823492916043,0.04515526159439102,0.041556219532947226,0.04765617391167356,0.0,0.041556219532947226
14,0.7005,0.7005,0.7000300120048019,0.7005,0.6989960265875108,0.8083333333333333,0.5126307621717038,0.7004999816417694,0.0,0.5126307621717038,0.04219333807341839,0.04219333807341839,0.043061936670814496,0.04219333807341839,0.043366427664231676,0.05206966070422156,0.04925548157341275,0.042193338723242955,0.0,0.04925548157341275
15,0.7105,0.7105,0.7097539015606242,0.7105,0.7088914657786268,0.8110644257703081,0.5005056182103007,0.7104999899864197,0.0,0.5005056182103007,0.04918502482124685,0.04918502482124685,0.04965168402203,0.04918502482124685,0.0499162703373455,0.06033601272658434,0.05796077139133759,0.049185028946911104,0.0,0.05796077139133759
16,0.7285,0.7285,0.7279411764705882,0.7285,0.7266836295023937,0.8163665466186474,0.4938046894474448,0.7284999847412109,0.0,0.4938046894474448,0.04116700404720051,0.04116700404720051,0.04132104121809011,0.04116700404720051,0.04159940214346466,0.06393036591543069,0.06697832113325124,0.04116701160189061,0.0,0.06697832113325124
17,0.7424999999999999,0.7424999999999999,0.7421068427370948,0.7424999999999999,0.7409358780090163,0.8401460584233693,0.47063737558811203,0.742499977350235,0.0,0.47063737558811203,0.044550221348745526,0.044550221348745526,0.04495904254733096,0.044550221348745526,0.04545871420398633,0.05545128337858322,0.0641115919111782,0.04455022754777837,0.0,0.0641115919111782
18,0.7505,0.7505,0.7501300520208083,0.7505,0.7499853772749284,0.8490496198479391,0.46236666550987743,0.7504999816417695,0.0,0.46236666550987743,0.04530452516029716,0.04530452516029716,0.045493393282613266,0.04530452516029716,0.04540086465031772,0.05123883968890125,0.060481231559571996,0.045304528221366096,0.0,0.060481231559571996
19,0.7455,0.7455,0.745328131252501,0.7455,0.745195001901567,0.8483393357342937,0.45772554419730194,0.7454999804496765,0.0,0.45772554419730194,0.05842611668689875,0.05842611668689875,0.058456479187506495,0.05842611668689875,0.05849885641553191,0.052274628485680125,0.0640721209072541,0.05842611673677557,0.0,0.0640721209072541
20,0.765,0.765,0.7648059223689476,0.765,0.7645332658629755,0.8608643457382954,0.4431080073729762,0.7649999916553497,0.0,0.4431080073729762,0.060369234254249435,0.060369234254249435,0.06070504961185496,0.060369234254249435,0.06047095217438892,0.04998969336158671,0.07177987956801112,0.06036923372767303,0.0,0.07177987956801112
21,0.755,0.755,0.7545818327330933,0.755,0.7542203659691861,0.8645758303321328,0.4358466441869682,0.7549999773502349,0.0,0.4358466441869682,0.05472151719794001,0.05472151719794001,0.055067802011647404,0.05472151719794001,0.05512647044731267,0.041654413065378426,0.05956561773796505,0.05472151886810454,0.0,0.05956561773796505
22,0.7595000000000001,0.7595000000000001,0.759313725490196,0.7595000000000001,0.7586889386457737,0.8625850340136054,0.43988364186573686,0.759499979019165,0.0,0.43988364186573686,0.047810389386966246,0.047810389386966246,0.048265467807620005,0.047810389386966246,0.048128618825695496,0.05039235385831698,0.05578678583449187,0.047810375512716934,0.0,0.05578678583449187
23,0.7725,0.7725,0.7722989195678271,0.7725,0.7720511213750607,0.8768507402961184,0.41373771350662486,0.7724999725818634,0.0,0.41373771350662486,0.05056623818759357,0.05056623818759357,0.05086642038140019,0.05056623818759357,0.050715363174028416,0.04151605755727822,0.06103258737830808,0.05056623285705261,0.0,0.06103258737830808
24,0.786,0.786,0.7857543017206883,0.786,0.7856411366707191,0.8891556622649059,0.39941860351858793,0.785999983549118,0.0,0.39941860351858793,0.07062420107709382,0.07062420107709382,0.07067506282801317,0.07062420107709382,0.07072021067389701,0.0375654959394826,0.05604269740359933,0.07062419439661152,0.0,0.05604269740359933
25,0.7979999999999999,0.7979999999999999,0.7978191276510604,0.7979999999999999,0.7977738559673692,0.8897158863545418,0.395817258218319,0.7979999840259552,0.0,0.395817258218319,0.060055529859178385,0.060055529859178385,0.05995562850129276,0.060055529859178385,0.060090196842058755,0.04566727079181407,0.06495700009877206,0.06005553489221877,0.0,0.06495700009877206
26,0.7995,0.7995,0.7994097639055623,0.7995,0.7993511285180458,0.90047018807523,0.3752558474882049,0.7994999885559082,0.0,0.3752558474882049,0.06317743971457603,0.06317743971457603,0.06323275486258072,0.06317743971457603,0.06323150262755164,0.04316281852260586,0.06728232199736092,0.06317744110249565,0.0,0.06728232199736092
27,0.791,0.791,0.7908363345338135,0.791,0.7908195066181929,0.8944877951180473,0.38277826086419714,0.7909999847412109,0.0,0.38277826086419714,0.05389289790356838,0.05389289790356838,0.05382053274746642,0.05389289790356838,0.05389138124937032,0.04191436711016795,0.061873860756112356,0.053892894556127634,0.0,0.061873860756112356
28,0.806,0.806,0.8059623849539816,0.806,0.8058136498101949,0.9058523409363746,0.3681959655841346,0.8059999883174896,0.0,0.3681959655841346,0.05496463509485999,0.05496463509485999,0.0549624820985466,0.05496463509485999,0.05493678281969252,0.03606677907747682,0.056971792205154116,0.054964637258878506,0.0,0.056971792205154116
29,0.821,0.821,0.8210684273709484,0.821,0.8208941129563094,0.9166466586634654,0.34602351090158356,0.8209999918937683,0.0,0.34602351090158356,0.05526702854726717,0.05526702854726717,0.05526215072075687,0.05526702854726717,0.05525371375620851,0.03546969364015656,0.06499330170762824,0.05526702257486022,0.0,0.06499330170762824
30,0.826,0.826,0.8260904361744699,0.826,0.8259297349183882,0.9242096838735494,0.3318631819833894,0.8259999811649322,0.0,0.3318631819833894,0.06149977416399367,0.06149977416399367,0.06139627113822564,0.06149977416399367,0.061457762988239115,0.03396263838858139,0.06958517746740864,0.061499779156374175,0.0,0.06958517746740864
31,0.8375,0.8375,0.8376650660264107,0.8375,0.8374283625242722,0.9287515006002401,0.32203331305528277,0.8374999821186065,0.0,0.32203331305528277,0.058464139055967944,0.058464139055967944,0.05830482366410221,0.058464139055967944,0.05846765722702151,0.03137465721838529,0.06693514171166688,0.058464139656347634,0.0,0.06693514171166688
32,0.841,0.841,0.8412164865946379,0.841,0.8409398788001713,0.937625050020008,0.304819154329774,0.8409999787807465,0.0,0.304819154329774,0.058963265400303846,0.058963265400303846,0.05879219334136229,0.058963265400303846,0.058982576275789456,0.03116257649820795,0.07084456186835934,0.058963266339298895,0.0,0.07084456186835934
33,0.8494999999999999,0.8494999999999999,0.849749899959984,0.8494999999999999,0.8494571270717837,0.9359043617446978,0.3169550844219601,0.8494999766349792,0.0,0.3169550844219601,0.05438800929943617,0.05438800929943617,0.05429052144899579,0.05438800929943617,0.0543686952914932,0.03020604980857022,0.07053439375482795,0.05438801661041072,0.0,0.07053439375482795
34,0.844,0.844,0.8441176470588235,0.844,0.8439337511923005,0.9451980792316927,0.2981855531152283,0.8439999878406524,0.0,0.2981855531152283,0.05274677451960663,0.05274677451960663,0.052593987969987335,0.05274677451960663,0.05271171665973474,0.024153342359798182,0.059663363003789334,0.05274676979363604,0.0,0.059663363003789334
35,0.8550000000000001,0.8550000000000001,0.8550820328131252,0.8550000000000001,0.8549276733895386,0.9446778711484594,0.28820507802254314,0.8549999833106995,0.0,0.28820507802254314,0.04143267631552019,0.04143267631552019,0.04133567699612077,0.04143267631552019,0.04143102757047629,0.024900252720233166,0.062150598544568406,0.04143267596386724,0.0,0.062150598544568406
36,0.8640000000000001,0.8640000000000001,0.8642857142857142,0.8640000000000001,0.8639452908485217,0.9465086034413766,0.2881004690170724,0.8639999806880951,0.0,0.2881004690170724,0.04817791102892604,0.04817791102892604,0.047942940708701434,0.04817791102892604,0.04822067212462624,0.026456504362534137,0.07086220528932088,0.0481779118207238,0.0,0.07086220528932088
37,0.868,0.868,0.868047218887555,0.868,0.8670961744020602,0.9506802721088435,0.25393215804031855,0.8679999887943268,0.0,0.25393215804031855,0.06473020933072905,0.06473020933072905,0.06564183754052645,0.06473020933072905,0.06703544814053486,0.0504436728744555,0.09876556480420402,0.06473020888464638,0.0,0.09876556480420402
38,0.8805,0.8805,0.8810424169667866,0.8805,0.8803831085327367,0.9590636254501801,0.24334325423372943,0.8804999828338623,0.0,0.24334325423372943,0.04621507690498128,0.04621507690498128,0.04594625553663555,0.04621507690498128,0.046341431245769865,0.021732914159240876,0.06831914320471182,0.046215086712608745,0.0,0.06831914320471182
39,0.8859999999999999,0.8859999999999999,0.8863945578231291,0.8859999999999999,0.8859743598280174,0.9644457783113245,0.23284465452984948,0.885999983549118,0.0,0.23284465452984948,0.03784471194529328,0.03784471194529328,0.03784540823017547,0.03784471194529328,0.037841765115137184,0.016949572462497994,0.055322623793210284,0.0378447066533648,0.0,0.055322623793210284
40,0.883,0.883,0.883093237294918,0.883,0.8828871094407049,0.9613745498199281,0.23968803145579246,0.882999986410141,0.0,0.23968803145579246,0.04638007234913623,0.04638007234913623,0.04645020723508414,0.04638007234913623,0.04638536895493052,0.02110896754048976,0.06750678808925156,0.046380067814042185,0.0,0.06750678808925156
41,0.8955,0.8955,0.8955882352941176,0.8955,0.8954582894493429,0.9718487394957984,0.2052979756723182,0.895499974489212,0.0,0.2052979756723182,0.04265169007983934,0.04265169007983934,0.04257708121884038,0.04265169007983934,0.04265203227941876,0.015375108657789849,0.06268966262619313,0.04265169140588926,0.0,0.06268966262619313
42,0.8905,0.8905,0.8908463385354141,0.8905,0.8904416403726702,0.961204481792717,0.23024056038898677,0.8904999732971192,0.0,0.23024056038898677,0.05187859759948111,0.05187859759948111,0.05184008999225968,0.05187859759948111,0.05194099299069575,0.024632597718662753,0.080191396845637,0.05187859229400088,0.0,0.080191396845637
43,0.9095000000000001,0.9095000000000001,0.9096338535414166,0.9095000000000001,0.9094517823378782,0.9739695878351341,0.19960299025553138,0.909499979019165,0.0,0.19960299025553138,0.04239038150859749,0.04239038150859749,0.042281924567083205,0.04239038150859749,0.0423915373941255,0.013840419615132453,0.06570760588129035,0.04239037326579645,0.0,0.06570760588129035
44,0.898,0.898,0.8980992396958782,0.898,0.8978828524901805,0.9722488995598239,0.20404229295413376,0.8979999721050262,0.0,0.20404229295413376,0.045227818381561986,0.045227818381561986,0.04537430084060265,0.045227818381561986,0.0453234401558997,0.01787513508001881,0.07683318316683747,0.04522781668882621,0.0,0.07683318316683747
45,0.8955,0.8955,0.8956482593037215,0.8955,0.8954239932411268,0.9675070028011203,0.21555527584317674,0.8954999804496765,0.0,0.21555527584317674,0.03531210053854687,0.03531210053854687,0.03505934201661878,0.03531210053854687,0.03529609669450205,0.015891066055496304,0.06555461306826176,0.03531208936815076,0.0,0.06555461306826176
46,0.9045,0.9045,0.9047919167667067,0.9045,0.904455985154013,0.9756702681072429,0.187806851941592,0.9044999778270721,0.0,0.187806851941592,0.043169562322440944,0.043169562322440944,0.04299520408470477,0.043169562322440944,0.04315939058616753,0.0167016433041136,0.06511263273536572,0.043169561883685155,0.0,0.06511263273536572
47,0.9025000000000001,0.9025000000000001,0.9029511804721888,0.9025000000000001,0.9024508705499616,0.97547018807523,0.1886471468915179,0.9024999797344208,0.0,0.1886471468915179,0.036912057650583446,0.036912057650583446,0.036801144584133305,0.036912057650583446,0.03691434061712779,0.013341569645885286,0.057243411712115166,0.03691205160415457,0.0,0.057243411712115166
48,0.908,0.908,0.9083033213285313,0.908,0.9079661475412382,0.9781312525010003,0.17819626550155776,0.907999974489212,0.0,0.17819626550155776,0.03765338999051453,0.03765338999051453,0.03760227869831918,0.03765338999051453,0.0376580413083343,0.01413357692370439,0.06171257310458198,0.03765339400777597,0.0,0.06171257310458198
49,0.9105000000000001,0.9105000000000001,0.9107543017206883,0.9105000000000001,0.9104746364917039,0.9789515806322528,0.16762775441519,0.9104999721050262,0.0,0.16762775441519,0.040650953248355645,0.040650953248355645,0.04054849597452655,0.040650953248355645,0.040646374216157695,0.013752031688176567,0.06620054025702983,0.04065094453880669,0.0,0.06620054025702983
50,0.9165000000000001,0.9165000000000001,0.9167567026810725,0.9165000000000001,0.9164805760188344,0.9823029211684673,0.1526021417877496,0.9164999842643737,0.0,0.1526021417877496,0.04262563130845625,0.04262563130845625,0.04245238153069355,0.04262563130845625,0.04262614552748289,0.013401085291116327,0.06173615563813933,0.042625637113078506,0.0,0.06173615563813933
51,0.9120000000000001,0.9120000000000001,0.9122448979591837,0.9120000000000001,0.9119714036776667,0.9800220088035214,0.17037675383010262,0.9119999825954437,0.0,0.17037675383010262,0.04565571644870385,0.04565571644870385,0.045483853354240315,0.04565571644870385,0.04566272809741462,0.013394163105277152,0.07690531195576175,0.04565571918160422,0.0,0.07690531195576175
52,0.9179999999999999,0.9179999999999999,0.9183873549419769,0.9179999999999999,0.917977237279414,0.9808223289315727,0.15974560646896413,0.9179999828338623,0.0,0.15974560646896413,0.04257020345525986,0.04257020345525986,0.04232255775288393,0.04257020345525986,0.04258687066748517,0.01262532041933909,0.06504219011996612,0.04257021155123672,0.0,0.06504219011996612
53,0.9029999999999999,0.9029999999999999,0.903061224489796,0.9029999999999999,0.902848440062255,0.972218887555022,0.18513751977766915,0.9029999792575836,0.0,0.18513751977766915,0.057018515511289065,0.057018515511289065,0.05729513353934458,0.057018515511289065,0.05725491379733489,0.026434723197566436,0.1119149834969702,0.0570185240878569,0.0,0.1119149834969702
54,0.9155,0.9155,0.9157362945178071,0.9155,0.9154641308797661,0.9788115246098439,0.16359467375084885,0.9154999852180481,0.0,0.16359467375084885,0.04833045968468885,0.04833045968468885,0.04834572974740814,0.04833045968468885,0.04837992977448123,0.015377538576596251,0.07812099479956443,0.048330459909422516,0.0,0.07812099479956443
55,0.9255000000000001,0.9255000000000001,0.9256802721088435,0.9255000000000001,0.925452753206204,0.9843537414965986,0.14754392973747474,0.9254999816417694,0.0,0.14754392973747474,0.04044543649576968,0.04044543649576968,0.04038705881252304,0.04044543649576968,0.040474823585209097,0.010261264606637285,0.06788628797124378,0.040445435175989676,0.0,0.06788628797124378
56,0.9255000000000001,0.9255000000000001,0.9257202881152461,0.9255000000000001,0.9254328314900965,0.9806722689075631,0.1559478563355528,0.9254999816417694,0.0,0.1559478563355528,0.045120209810386884,0.045120209810386884,0.04502727538858131,0.045120209810386884,0.045188793561218125,0.01975974206726336,0.09316956591414564,0.045120213383013155,0.0,0.09316956591414564
57,0.9255000000000001,0.9255000000000001,0.9257603041216488,0.9255000000000001,0.9254625157189189,0.9836934773909564,0.1423153731434456,0.9254999816417694,0.0,0.1423153731434456,0.04112649862179962,0.04112649862179962,0.0410302430976874,0.04112649862179962,0.04115782074561991,0.010563055123553095,0.06657226844411566,0.041126496840775226,0.0,0.06657226844411566
58,0.9315,0.9315,0.9316826730692277,0.9315,0.93148983449224,0.9864245698279313,0.12620748425720657,0.931499981880188,0.0,0.12620748425720657,0.04484851044225316,0.04484851044225316,0.044636994936110966,0.04484851044225316,0.04485272123310898,0.010846032622596369,0.06936160685066817,0.04484851433481398,0.0,0.06936160685066817
59,0.932,0.932,0.9319927971188475,0.932,0.9319530393393165,0.9862444977991196,0.12632752815628673,0.9319999814033508,0.0,0.12632752815628673,0.04553387017741114,0.04553387017741114,0.04539406410572143,0.04553387017741114,0.04554545252893502,0.013519700725685866,0.07591975998850742,0.04553387373212512,0.0,0.07591975998850742
60,0.9275,0.9275,0.9275410164065626,0.9275,0.9273779914996065,0.9782713085234093,0.1520325997884605,0.9274999797344208,0.0,0.1520325997884605,0.0587012208845211,0.0587012208845211,0.058854316930836356,0.0587012208845211,0.058943958075515876,0.03105772332409406,0.1108268275823964,0.05870122667224805,0.0,0.1108268275823964
61,0.9335000000000001,0.9335000000000001,0.9337635054021609,0.9335000000000001,0.93348830919166,0.9795718287314926,0.1408544510645022,0.9334999680519104,0.0,0.1408544510645022,0.05244309084882183,0.05244309084882183,0.052308407525092235,0.05244309084882183,0.052454779859407816,0.027155569098613563,0.10538001054947661,0.052443096526565355,0.0,0.10538001054947661
62,0.933,0.933,0.933233293317327,0.933,0.9329925980668182,0.9841136454581833,0.12667462943493316,0.932999974489212,0.0,0.12667462943493316,0.05132683941608368,0.05132683941608368,0.05124645120434439,0.05132683941608368,0.05132945835451159,0.017427827086332857,0.08817395309466249,0.05132684595020134,0.0,0.08817395309466249
63,0.9355,0.9355,0.9357042817126852,0.9355,0.9354776501213118,0.9863345338135254,0.11368529433701355,0.9354999721050262,0.0,0.11368529433701355,0.05079643469553524,0.05079643469553524,0.0505919910999376,0.05079643469553524,0.05081099344577905,0.014323721278175394,0.08031344643487966,0.05079643221053475,0.0,0.08031344643487966
64,0.931,0.931,0.9311324529811925,0.931,0.9309911707343488,0.9833933573429372,0.12344924676766451,0.9309999763965606,0.0,0.12344924676766451,0.06045200116161954,0.06045200116161954,0.06036129356803745,0.06045200116161954,0.06045565975904609,0.023326515494410824,0.09951168269808126,0.060452004860154354,0.0,0.09951168269808126
65,0.9404999999999999,0.9404999999999999,0.9405462184873951,0.9404999999999999,0.9404802427972244,0.989015606242497,0.1063084592423544,0.9404999852180481,0.0,0.1063084592423544,0.0545410141290224,0.0545410141290224,0.0543251379695269,0.0545410141290224,0.054547158088481706,0.013264415842054556,0.0781022818456949,0.05454102112806331,0.0,0.0781022818456949
66,0.943,0.943,0.9431972789115646,0.943,0.9429632071166096,0.9855442176870748,0.11663638650898303,0.9429999828338623,0.0,0.11663638650898303,0.055487736382816094,0.055487736382816094,0.05520605352413722,0.055487736382816094,0.05551196839089005,0.018681057450440165,0.09094511269440601,0.05548773490759154,0.0,0.09094511269440601
67,0.9465,0.9465,0.9466486594637855,0.9465,0.9464663649459091,0.9875550220088035,0.10023141495301133,0.9464999854564666,0.0,0.10023141495301133,0.04916242919592606,0.04916242919592606,0.04892030772213105,0.04916242919592606,0.0491886709103081,0.016599623641141162,0.08679620166679985,0.049162439091826445,0.0,0.08679620166679985
68,0.9414999999999999,0.9414999999999999,0.9415466186474589,0.9414999999999999,0.9414623984606021,0.9866546618647458,0.10892867883131645,0.9414999842643738,0.0,0.10892867883131645,0.0529701173618988,0.0529701173618988,0.05272034071373886,0.0529701173618988,0.053006719723254235,0.018558805621105037,0.09738101308697544,0.052970124733543185,0.0,0.09738101308697544
69,0.9359999999999999,0.9359999999999999,0.936014405762305,0.9359999999999999,0.9359422762760774,0.9822328931572629,0.12379518427488027,0.9359999895095825,0.0,0.12379518427488027,0.05829999047074443,0.05829999047074443,0.05814122464276335,0.05829999047074443,0.05832971486701698,0.020394002363099847,0.10924900504693331,0.05829999984936435,0.0,0.10924900504693331
70,0.9504999999999999,0.9504999999999999,0.9508103241296519,0.9504999999999999,0.9504841282777484,0.9873849539815927,0.10379055736835999,0.9504999816417694,0.0,0.10379055736835999,0.04980238726986667,0.04980238726986667,0.04954337066720122,0.04980238726986667,0.04982449514017385,0.01587732023266505,0.0805655152056947,0.049802379070302966,0.0,0.0805655152056947
71,0.954,0.954,0.9542016806722688,0.954,0.95397494541967,0.9890256102440975,0.09862709331585127,0.9539999842643738,0.0,0.09862709331585127,0.047128665492575855,0.047128665492575855,0.04683764861654088,0.047128665492575855,0.04715234255594988,0.013643643227807308,0.08429098351668052,0.04712867394654089,0.0,0.08429098351668052
72,0.9465,0.9465,0.9465686274509804,0.9465,0.9464541792391683,0.9863245298119248,0.12134772982194782,0.9464999854564666,0.0,0.12134772982194782,0.03958464910093868,0.03958464910093868,0.039405395594234796,0.03958464910093868,0.039612495649534785,0.012672705009832003,0.07765235005657455,0.03958465175441122,0.0,0.07765235005657455
73,0.9505000000000001,0.9505000000000001,0.9506102440976392,0.9505000000000001,0.950476796006931,0.9879851940776311,0.10688825210467653,0.9504999816417694,0.0,0.10688825210467653,0.03996178730292781,0.03996178730292781,0.03981992134720491,0.03996178730292781,0.03998094838776524,0.010622100684115572,0.07601958189805041,0.03996179982193075,0.0,0.07601958189805041
74,0.95,0.95,0.9500600240096038,0.95,0.9499735288882588,0.9907062825130053,0.0929236052111625,0.9499999821186066,0.0,0.0929236052111625,0.04371625682867999,0.04371625682867999,0.0436280717496489,0.04371625682867999,0.043740708360726285,0.009046288966780228,0.07224912188091477,0.04371627346269159,0.0,0.07224912188091477
75,0.9484999999999999,0.9484999999999999,0.9485894357743098,0.9484999999999999,0.9484804759350327,0.9867446978791516,0.10796856382092732,0.948499983549118,0.0,0.10796856382092732,0.0562756114533147,0.0562756114533147,0.05616479397762075,0.0562756114533147,0.056291448799133774,0.017560450563065034,0.0993470620409654,0.056275621157538806,0.0,0.0993470620409654
76,0.9480000000000001,0.9480000000000001,0.948079231692677,0.9480000000000001,0.9479850686163462,0.9881952781112446,0.10324160217155895,0.9479999840259552,0.0,0.10324160217155895,0.05488371545569976,0.05488371545569976,0.05473406980674251,0.05488371545569976,0.05489813731985555,0.014630944970287626,0.09167805080126998,0.05488372562082196,0.0,0.09167805080126998
77,0.9560000000000001,0.9560000000000001,0.9560824329731894,0.9560000000000001,0.9559848430401067,0.9890456182472989,0.09548625878705211,0.9559999883174897,0.0,0.09548625878705211,0.04641599341223287,0.04641599341223287,0.046325093046988605,0.04641599341223287,0.04643426309331022,0.013205639995258223,0.08958406031610971,0.04641600750353289,0.0,0.08958406031610971
78,0.958,0.958,0.9581432573029212,0.958,0.9579741808504642,0.9897158863545418,0.09234575273267202,0.9579999923706055,0.0,0.09234575273267202,0.045227818381561966,0.045227818381561966,0.04514957628828327,0.045227818381561966,0.045264090033670136,0.011656252759757695,0.08685318062077993,0.04522782928185957,0.0,0.08685318062077993
79,0.9635,0.9635,0.9637154861944778,0.9635,0.9634937856040159,0.992436974789916,0.0830635314818477,0.9634999930858612,0.0,0.0830635314818477,0.03944405320619743,0.03944405320619743,0.039219260387152934,0.03944405320619743,0.039449423052295075,0.007602046601563046,0.06783181934116725,0.03944406419706772,0.0,0.06783181934116725
80,0.9644999999999999,0.9644999999999999,0.9646158463385355,0.9644999999999999,0.9644906017787503,0.9928571428571429,0.07550406075373348,0.9644999921321868,0.0,0.07550406075373348,0.03926052583561365,0.03926052583561365,0.03904646251359325,0.03926052583561365,0.03926453460968714,0.007871396987342013,0.06750963966663003,0.039260536722670256,0.0,0.06750963966663003
81,0.9615,0.9615,0.9615146058423371,0.9615,0.961470225899195,0.9920868347338935,0.07669766615026963,0.9614999890327454,0.0,0.07669766615026963,0.04082823097373239,0.04082823097373239,0.040791528307755655,0.04082823097373239,0.04086437982878879,0.00980952878463452,0.07702952565470528,0.040828245890544894,0.0,0.07702952565470528
82,0.9635,0.9635,0.963515406162465,0.9635,0.9634854234472746,0.9938075230092037,0.06822012744011932,0.9634999930858612,0.0,0.06822012744011932,0.03937356699332404,0.03937356699332404,0.039345767829396625,0.03937356699332404,0.0393904039614292,0.007603253286662307,0.0681197342472417,0.039373577297419894,0.0,0.0681197342472417
83,0.967,0.967,0.9670868347338935,0.967,0.9669931221716178,0.9945778311324529,0.06511546472334469,0.966999989748001,0.0,0.06511546472334469,0.03457680661303986,0.03457680661303986,0.034423845581934495,0.03457680661303986,0.034582167235135845,0.006857879101341967,0.06552797712976413,0.03457680983852763,0.0,0.06552797712976413
84,0.9715,0.9715,0.9715586234493797,0.9715,0.9714940854614269,0.9948379351740696,0.05983466497053379,0.9714999914169311,0.0,0.05983466497053379,0.03214982287837851,0.03214982287837851,0.03207104109275453,0.03214982287837851,0.03215542656381773,0.006791956635375347,0.06461031978241458,0.032149832181164816,0.0,0.06461031978241458
85,0.9705,0.9705,0.9705182072829132,0.9705,0.9704860440402369,0.9951780712284914,0.06010675796182661,0.9704999923706055,0.0,0.06010675796182661,0.033287468446181905,0.033287468446181905,0.0332757365440661,0.033287468446181905,0.03330443114049832,0.006057319935998375,0.06329674894626912,0.03328747708882788,0.0,0.06329674894626912
86,0.96,0.96,0.9600640256102441,0.96,0.9599922960402963,0.9929771908763506,0.06956294454617803,0.9599999845027923,0.0,0.06956294454617803,0.04927248499698163,0.04927248499698163,0.04916375749560478,0.04927248499698163,0.049276754542640695,0.010603067157649531,0.07982689608353652,0.04927250319616099,0.0,0.07982689608353652
87,0.9495000000000001,0.9495000000000001,0.9493697478991597,0.9495000000000001,0.9493203478526768,0.9856542617046818,0.0903602899008916,0.9494999885559082,0.0,0.0903602899008916,0.07376577044191221,0.07376577044191221,0.07414073583788999,0.07376577044191221,0.07424311560547094,0.03159548163652458,0.13370207870282413,0.07376577820255245,0.0,0.13370207870282413
88,0.951,0.951,0.9510404161664667,0.951,0.9509544264522951,0.9796318527410964,0.0939244434381317,0.9509999930858613,0.0,0.0939244434381317,0.07306009702825324,0.07306009702825324,0.07313336783842479,0.07306009702825324,0.0731471863427107,0.05021652738783359,0.1516060042852397,0.0730601029529957,0.0,0.1516060042852397
89,0.9495000000000001,0.9495000000000001,0.9497098839535815,0.9495000000000001,0.949379157363181,0.9811624649859944,0.0913617743126057,0.9494999825954438,0.0,0.0913617743126057,0.08247726959593173,0.08247726959593173,0.08202638821706336,0.08247726959593173,0.08280412046599184,0.045853093942872236,0.14202467373677355,0.08247728484768568,0.0,0.14202467373677355
90,0.9484999999999999,0.9484999999999999,0.948609443777511,0.9484999999999999,0.9484224140944846,0.977060824329732,0.0970058143937201,0.9484999895095825,0.0,0.0970058143937201,0.0805898394478003,0.0805898394478003,0.08020646267136684,0.0805898394478003,0.08077827592485369,0.058917163008304185,0.15507366820593116,0.08058983983897126,0.0,0.15507366820593116
91,0.9475,0.9475,0.9476690676270507,0.9475,0.9474329130730595,0.9798519407763105,0.10494536063319622,0.9474999845027924,0.0,0.10494536063319622,0.07028710961319846,0.07028710961319846,0.06992059143657892,0.07028710961319846,0.07045066487378404,0.04904474070761996,0.14099480447992171,0.07028711772589354,0.0,0.14099480447992171
92,0.9545,0.9545,0.9546318527410964,0.9545,0.9544821278603675,0.9869447779111644,0.08189602445924497,0.9544999897480011,0.0,0.08189602445924497,0.0646980164559419,0.0646980164559419,0.06445210827757242,0.0646980164559419,0.06473450850149697,0.028773067290105564,0.11696324144716187,0.06469803055554024,0.0,0.11696324144716187
93,0.9615,0.9615,0.9614945978391356,0.9615,0.9614829272800351,0.9923269307723089,0.07424724702952969,0.9614999890327454,0.0,0.07424724702952969,0.04570740275564413,0.04570740275564413,0.04564711058423599,0.04570740275564413,0.045713744872212275,0.01299921967998972,0.08441376606295864,0.04570741016843663,0.0,0.08441376606295864
94,0.9630000000000001,0.9630000000000001,0.9630652260904362,0.9630000000000001,0.9629917441561261,0.9934273709483794,0.06968282762921454,0.9629999935626984,0.0,0.06968282762921454,0.03952495695408435,0.03952495695408435,0.03945551964218681,0.03952495695408435,0.03953312931899249,0.008695115150516153,0.0748068893024945,0.0395249655062682,0.0,0.0748068893024945
95,0.9664999999999999,0.9664999999999999,0.9665966386554622,0.9664999999999999,0.9664910562638294,0.9948179271708684,0.06621659674137809,0.9664999961853027,0.0,0.06621659674137809,0.030645826251981992,0.030645826251981992,0.03060190677374445,0.030645826251981992,0.03065629080848149,0.005770959294748411,0.06366601584208444,0.030645825984012644,0.0,0.06366601584208444
96,0.9734999999999999,0.9734999999999999,0.9734793917567026,0.9734999999999999,0.9734843724536436,0.9950280112044819,0.058808917009024075,0.973499995470047,0.0,0.058808917009024075,0.028775954468193664,0.028775954468193664,0.028787486838542098,0.028775954468193664,0.028793063375715588,0.005799071592740166,0.0633055259100396,0.02877595751996171,0.0,0.0633055259100396
97,0.975,0.975,0.9749699879951981,0.975,0.9749843551054148,0.995608243297319,0.054390744041514096,0.9749999940395355,0.0,0.054390744041514096,0.02905932629027115,0.02905932629027115,0.029029874398699404,0.02905932629027115,0.02907321367578567,0.00524560215841061,0.059797050668262505,0.029059327065147935,0.0,0.059797050668262505
98,0.9734999999999999,0.9734999999999999,0.9735394157663066,0.9734999999999999,0.9734922081777937,0.9958783513405361,0.052350514219029406,0.973499995470047,0.0,0.052350514219029406,0.028968373559222608,0.028968373559222608,0.028898782755682518,0.028968373559222608,0.028974892714383953,0.005032762994075421,0.05718036616257885,0.028968376224928448,0.0,0.05718036616257885
99,0.9744999999999999,0.9744999999999999,0.9745598239295719,0.9744999999999999,0.9744934578402846,0.9951980792316928,0.05495213045606767,0.9744999885559082,0.0,0.05495213045606767,0.030133960170471364,0.030133960170471364,0.03002974924873288,0.030133960170471364,0.03013748536510519,0.006523004554525185,0.06147009597613181,0.03013397253070628,0.0,0.06147009597613181
100,0.9730000000000001,0.9730000000000001,0.9730492196878752,0.9730000000000001,0.9729942223642182,0.9957883153261304,0.052484265640292384,0.9729999899864197,0.0,0.052484265640292384,0.030203016773531446,0.030203016773531446,0.0301203046491166,0.030203016773531446,0.03020687598767187,0.005429766012247489,0.057384810885679496,0.030203028096846322,0.0,0.057384810885679496
101,0.9730000000000001,0.9730000000000001,0.9730692276910764,0.9730000000000001,0.9729952233274973,0.9960184073629452,0.04975951212374167,0.9729999959468841,0.0,0.04975951212374167,0.029739610697593958,0.029739610697593958,0.02963803732918102,0.029739610697593958,0.029743020008985106,0.0050877012118779675,0.05420610545336725,0.02973961239895321,0.0,0.05420610545336725
102,0.9715,0.9715,0.9716386554621849,0.9715,0.971491208077899,0.9958883553421369,0.051461521795727896,0.9714999914169311,0.0,0.051461521795727896,0.031627168349028296,0.031627168349028296,0.03141990079129019,0.031627168349028296,0.03163736841629948,0.005447554225577559,0.059503211659088756,0.03162717776366816,0.0,0.059503211659088756
103,0.975,0.975,0.9750700280112046,0.975,0.9749905190351982,0.9957883153261304,0.052925593181344065,0.9749999880790711,0.0,0.052925593181344065,0.02981423969999719,0.02981423969999719,0.029629256495501074,0.02981423969999719,0.02982323515256983,0.0059061183140034675,0.06211760029561223,0.02981425125093609,0.0,0.06211760029561223
104,0.9730000000000001,0.9730000000000001,0.9730492196878752,0.9730000000000001,0.972984039844335,0.9957883153261304,0.051208372879718654,0.9729999899864197,0.0,0.051208372879718654,0.030294847380004694,0.030294847380004694,0.030173162672894376,0.030294847380004694,0.030312939816725164,0.0061873040309015715,0.05890032026418035,0.030294858494108682,0.0,0.05890032026418035
105,0.976,0.976,0.9760104041616646,0.976,0.9759909952197496,0.9965986394557824,0.048553782124976484,0.9759999930858612,0.0,0.048553782124976484,0.025690465157330273,0.025690465157330273,0.025674156958185573,0.025690465157330273,0.025699846301409025,0.004566668151669275,0.05574619569225494,0.025690471591762718,0.0,0.05574619569225494
106,0.975,0.975,0.9750300120048019,0.975,0.9749939725306612,0.9963785514205682,0.04733694289382814,0.9749999880790711,0.0,0.04733694289382814,0.029533408577782243,0.029533408577782243,0.029466278717449546,0.029533408577782243,0.02953713996537293,0.005781355138656848,0.05693999054828218,0.02953342189797394,0.0,0.05693999054828218
107,0.975,0.975,0.9750300120048019,0.975,0.9749939725306612,0.9961184473789515,0.04654811767728432,0.9749999880790711,0.0,0.04654811767728432,0.029533408577782246,0.029533408577782246,0.02946627871744954,0.029533408577782246,0.02953713996537293,0.007053085216535968,0.0591714732667394,0.02953342189797394,0.0,0.0591714732667394
108,0.9744999999999999,0.9744999999999999,0.9745198079231694,0.9744999999999999,0.974491080371094,0.9958483393357342,0.047971051464477575,0.9744999885559082,0.0,0.047971051464477575,0.030952472527337068,0.030952472527337068,0.030872465281709748,0.030952472527337068,0.030957785751626634,0.007107966533732671,0.05873171583422371,0.030952484089993407,0.0,0.05873171583422371
109,0.9775,0.9775,0.9776210484193678,0.9775,0.9774888045865424,0.996078431372549,0.044315703388749954,0.9774999916553497,0.0,0.044315703388749954,0.025630927498716177,0.025630927498716177,0.025415635919164025,0.025630927498716177,0.025647349867353165,0.007207480289829538,0.055267648812649776,0.02563093212387408,0.0,0.055267648812649776
110,0.9775,0.9775,0.9776010404161666,0.9775,0.9774827681203104,0.9962585034013605,0.04640036535645607,0.9774999916553497,0.0,0.04640036535645607,0.024523231615936943,0.024523231615936943,0.02433701487494979,0.024523231615936943,0.02454598638764598,0.00658395394893578,0.05402259948893061,0.02452323861048629,0.0,0.05402259948893061
111,0.9804999999999999,0.9804999999999999,0.9806022408963585,0.9804999999999999,0.9804920834749229,0.9971088435374149,0.040786448376743265,0.9804999887943268,0.0,0.040786448376743265,0.021009257218875924,0.021009257218875924,0.020881378738951552,0.021009257218875924,0.021018115449215086,0.004754082418903873,0.049864607987032815,0.021009267917767173,0.0,0.049864607987032815
112,0.9795,0.9795,0.9795618247298921,0.9795,0.9794955104216945,0.9973389355742297,0.03982035444025986,0.9794999897480011,0.0,0.03982035444025986,0.022906816064704908,0.022906816064704908,0.022818484635516632,0.022906816064704908,0.022910387264527123,0.004492825223224936,0.04872557675728806,0.022906823853505558,0.0,0.04872557675728806
113,0.9814999999999999,0.9814999999999999,0.9815426170468188,0.9814999999999999,0.9814930571085572,0.9972789115646258,0.03920144250263046,0.9814999878406525,0.0,0.03920144250263046,0.020419217527722414,0.020419217527722414,0.020312708583498408,0.020419217527722414,0.02042430187101895,0.004383229450945646,0.04557997789527267,0.020419228055752105,0.0,0.04557997789527267
114,0.9824999999999999,0.9824999999999999,0.9825430172068828,0.9824999999999999,0.9824924055586572,0.9973389355742297,0.03684069625952563,0.9824999868869781,0.0,0.03684069625952563,0.01947220240924655,0.01947220240924655,0.019351660179573946,0.01947220240924655,0.01947773708004353,0.004326645557835497,0.041548274159918096,0.019472213598948462,0.0,0.041548274159918096
115,0.9845,0.9845,0.9846038415366147,0.9845,0.9844949102491519,0.9976390556222489,0.03175255094802694,0.984499990940094,0.0,0.03175255094802694,0.019068589646618086,0.019068589646618086,0.018940759988850173,0.019068589646618086,0.019074759678819414,0.004354314400499683,0.039012735533939226,0.0190686020247963,0.0,0.039012735533939226
116,0.982,0.982,0.9820528211284515,0.982,0.9819913438304464,0.9977891156462585,0.03410764198256936,0.9819999873638153,0.0,0.03410764198256936,0.019607254893136992,0.019607254893136992,0.01951371342231065,0.019607254893136992,0.01961488535338616,0.0035257542122588874,0.03729180449545037,0.019607266593484034,0.0,0.03729180449545037
117,0.982,0.982,0.9820528211284515,0.982,0.9819915925956284,0.9977791116446578,0.03504991359785441,0.9819999873638153,0.0,0.03504991359785441,0.020027758514399748,0.020027758514399748,0.019914480638740677,0.020027758514399748,0.02003413965916949,0.003192515010290195,0.03747695761377023,0.020027769175459644,0.0,0.03747695761377023
118,0.983,0.983,0.983033213285314,0.983,0.982995398151543,0.9987094837935174,0.030145688495334073,0.9829999923706054,0.0,0.030145688495334073,0.02136976056643284,0.02136976056643284,0.021335783445780666,0.02136976056643284,0.02137480908049509,0.0016182243529921736,0.03392715927401619,0.021369770248074602,0.0,0.03392715927401619
119,0.9824999999999999,0.9824999999999999,0.982563025210084,0.9824999999999999,0.9824937848759099,0.9981492597038816,0.031042901939655716,0.9824999868869781,0.0,0.031042901939655716,0.020849993338661374,0.020849993338661374,0.02075133417015543,0.020849993338661374,0.020856762662260064,0.0028760417189805775,0.03468144698813263,0.02085000124783854,0.0,0.03468144698813263
120,0.9795,0.9795,0.9795218087234894,0.9795,0.9794934096113732,0.9979591836734694,0.03291887933741262,0.9794999837875367,0.0,0.03291887933741262,0.02733028438279492,0.02733028438279492,0.027315547317439508,0.02733028438279492,0.027339782594341177,0.0036854333961995217,0.041680594148486884,0.027330297574826384,0.0,0.041680594148486884
121,0.982,0.982,0.9820728291316527,0.982,0.9819968483902686,0.9977691076430573,0.0330340835897383,0.9819999933242798,0.0,0.0330340835897383,0.0227547308878347,0.0227547308878347,0.022614689222232108,0.0227547308878347,0.022757176754966652,0.00434430480705677,0.04391139029118937,0.022754739165265124,0.0,0.04391139029118937
122,0.976,0.976,0.9759303721488596,0.976,0.975977167594859,0.9976590636254501,0.037513237085698856,0.9759999871253967,0.0,0.037513237085698856,0.032472210341220144,0.032472210341220144,0.03256989103216596,0.032472210341220144,0.03251522646301395,0.00358572098327572,0.04293512640813979,0.032472219347696445,0.0,0.04293512640813979
123,0.975,0.975,0.9749899959983994,0.975,0.9749901949819261,0.9970288115246099,0.03853687587249188,0.9749999880790711,0.0,0.03853687587249188,0.03511884584284246,0.03511884584284246,0.03511722813360427,0.03511884584284246,0.035131922182659175,0.006277160035260432,0.0538163915080461,0.03511885195286118,0.0,0.0538163915080461
124,0.9804999999999999,0.9804999999999999,0.9804821928771508,0.9804999999999999,0.9804920839479548,0.9965386154461784,0.04186776565152478,0.9804999947547912,0.0,0.04186776565152478,0.025760650440373428,0.025760650440373428,0.02576044765223189,0.025760650440373428,0.025770548992627988,0.008328821170391784,0.07168547438929435,0.02576065466689238,0.0,0.07168547438929435
125,0.974,0.974,0.9739695878351341,0.974,0.973976033866709,0.9939175670268107,0.055064926038890814,0.9739999890327453,0.0,0.055064926038890814,0.03195482922988499,0.03195482922988499,0.032064755988151755,0.03195482922988499,0.032003173488563796,0.015296187874018347,0.09167971600951672,0.031954839998758054,0.0,0.09167971600951672
126,0.985,0.985,0.985014005602241,0.985,0.9849951207783463,0.9979591836734695,0.03324281093772195,0.9849999904632568,0.0,0.03324281093772195,0.019002923751652294,0.019002923751652294,0.018940897955422708,0.019002923751652294,0.019006999298428758,0.00399247547883423,0.048381558500322656,0.01900293525253514,0.0,0.048381558500322656
127,0.9795,0.9795,0.9796018407362945,0.9795,0.9794918083554942,0.9979091636654662,0.0366090160263175,0.9794999897480011,0.0,0.0366090160263175,0.022041627284148838,0.022041627284148838,0.021921091199913548,0.022041627284148838,0.02205064814175078,0.002965211125580043,0.04099469193325826,0.022041637061281927,0.0,0.04099469193325826
128,0.984,0.984,0.9839735894357743,0.984,0.9839928419350239,0.9983793517406963,0.030320492306664292,0.9839999854564667,0.0,0.030320492306664292,0.019119507199599994,0.019119507199599994,0.019057195635201175,0.019119507199599994,0.019123128289492523,0.0026888255185806274,0.04158370900061637,0.019119516676739085,0.0,0.04158370900061637


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_gb_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.3288590604026846,0.5,0.7291467321651729,0.4899999797344208,0.0,0.7291467321651729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7464999999999999,0.7464999999999999,0.7490696278511405,0.7464999999999999,0.7399235453504461,0.8044017607042818,0.48471316117979385,0.7464999914169311,2.7296435594558717,0.48471316117979385,0.036442496560410854,0.036442496560410854,0.03604221633825499,0.036442496560410854,0.03857054507672219,0.048069682836872844,0.03062144506251211,0.03644249597160526,0.1937924531596545,0.03062144506251211
2,0.8545,0.8545,0.856172468987595,0.8545,0.8523397469977582,0.9176770708283314,0.34321989274249953,0.8544999837875367,0.4579573392868042,0.34321989274249953,0.0695001998398406,0.0695001998398406,0.06844912814299534,0.0695001998398406,0.07296436320946861,0.08205909924019428,0.10429093777113946,0.06950019473606128,0.04111322502365468,0.10429093777113946
3,0.9254999999999999,0.9254999999999999,0.9262404961984794,0.9254999999999999,0.925048477252678,0.9713785514205682,0.2505927693414234,0.9254999756813049,0.46325044631958007,0.2505927693414234,0.05875797818169035,0.05875797818169035,0.058009122437744615,0.05875797818169035,0.059490916325148094,0.0409357924186191,0.08544033032758167,0.05875796306022825,0.0335809860561253,0.08544033032758167
4,0.9570000000000001,0.9570000000000001,0.9572428971588636,0.9570000000000001,0.9567425519876369,0.9842036814725891,0.18650571744823155,0.9569999814033509,0.46187922954559324,0.18650571744823155,0.051918739926500077,0.051918739926500077,0.05139944000254291,0.051918739926500077,0.052446886121765145,0.03488445867099638,0.08555854982929978,0.05191875100378615,0.028198316828145917,0.08555854982929978
5,0.976,0.976,0.9763305322128852,0.976,0.975914744992392,0.992296918767507,0.1443847219319638,0.9759999871253967,0.46578800678253174,0.1443847219319638,0.03619392214170773,0.03619392214170773,0.03563700658354508,0.03619392214170773,0.0364289629487622,0.021071983415825803,0.06603989369438854,0.03619392440333713,0.024719468618159265,0.06603989369438854


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_vp_at_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.3288590604026846,0.5,0.7291467321651729,0.4899999797344208,0.0,0.7291467321651729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.75,0.75,0.7528611444577831,0.75,0.742676863007107,0.7965586234493798,0.4812509211197408,0.7499999880790711,3.2117385864257812,0.4812509211197408,0.03915780041490247,0.03915780041490247,0.03896544568451024,0.03915780041490247,0.040714627599985106,0.042231955918119575,0.030205726653843554,0.039157806199135024,0.2686229576703191,0.030205726653843554
2,0.8785000000000001,0.8785000000000001,0.8793417366946779,0.8785000000000001,0.8780027617409543,0.9443877551020409,0.3161621177015807,0.8784999907016754,0.4538185834884644,0.3161621177015807,0.041769872183455646,0.041769872183455646,0.041223890455643133,0.041769872183455646,0.04231060623773819,0.03210584780760481,0.05720667141913778,0.04176986382137257,0.04183112758919757,0.05720667141913778
3,0.952,0.952,0.9526610644257703,0.952,0.9518715244929037,0.9799519807923168,0.21148768094277207,0.9519999742507934,0.4614504098892212,0.21148768094277207,0.04626013402488151,0.04626013402488151,0.045632256600335125,0.04626013402488151,0.04647658771126205,0.028443878516167025,0.06409580329473828,0.04626013342932695,0.03918123540941622,0.06409580329473828
4,0.9814999999999999,0.9814999999999999,0.981702681072429,0.9814999999999999,0.9814852101515974,0.9961384553821528,0.15132307780718118,0.981499993801117,0.4615584135055542,0.15132307780718118,0.024949949899749285,0.024949949899749285,0.024615105190839176,0.024949949899749285,0.024978812584571387,0.006944471466004844,0.0487161907440721,0.024949955569569505,0.04538684011668909,0.0487161907440721
5,0.9865,0.9865,0.9866246498599439,0.9865,0.986485691659133,0.9972789115646258,0.11846913544479484,0.9864999949932098,0.47020902633666994,0.11846913544479484,0.02173706511928418,0.02173706511928418,0.021436025650822445,0.02173706511928418,0.021764603560258094,0.005207592938552371,0.04016205573652311,0.02173707165760965,0.04484288426568552,0.04016205573652311


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.3288590604026846,0.5,0.7291467321651729,0.4899999797344208,0.0,0.7291467321651729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.737,0.737,0.7402561024409764,0.737,0.7293581139229914,0.7792116846738695,0.4990875493884913,0.7369999766349793,2.808740258216858,0.4990875493884913,0.037800646672892915,0.037800646672892915,0.03790189839786389,0.037800646672892915,0.03913360226145899,0.06025672581840383,0.04370584242538135,0.037800648642164085,0.008687187913520753,0.04370584242538135
2,0.8625,0.8625,0.8640956382553021,0.8625,0.8616271389064923,0.9324129651860744,0.3372191637627939,0.8624999821186066,0.44247581958770754,0.3372191637627939,0.06115781043969593,0.06115781043969593,0.060797032902444335,0.06115781043969593,0.06153291063511284,0.049119437319622795,0.07658298500071938,0.06115781411070666,0.005483497953789411,0.07658298500071938
3,0.9369999999999999,0.9369999999999999,0.9375750300120048,0.9369999999999999,0.9369362488672378,0.9854941976790716,0.24322077277811976,0.9369999766349792,0.44633333683013915,0.24322077277811976,0.030386400466875452,0.030386400466875452,0.030292950869149675,0.030386400466875452,0.030461463834656012,0.008248432617708577,0.03691896216168459,0.030386398296089974,0.0069221442408934075,0.03691896216168459
4,0.9644999999999999,0.9644999999999999,0.9648959583833534,0.9644999999999999,0.9644918589496532,0.9939775910364146,0.1811479331214617,0.9644999742507935,0.44873690605163574,0.1811479331214617,0.026817282984423804,0.026817282984423804,0.026746835328635928,0.026817282984423804,0.026824924703317574,0.005753591146891842,0.038607931924711916,0.026817279635680986,0.00858342472710268,0.038607931924711916
5,0.9835,0.9835,0.9837034813925569,0.9835,0.9834876724737823,0.9976690676270508,0.13664806669932772,0.9834999859333038,0.4609959125518799,0.13664806669932772,0.021479964825131547,0.021479964825131547,0.021206566921765195,0.021479964825131547,0.021504104836042166,0.004827338229557846,0.034096846251640583,0.021479969776785252,0.008571507371661206,0.034096846251640583


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_vp_at_start_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.3288590604026846,0.5,0.7291467321651729,0.4899999797344208,0.0,0.7291467321651729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.742,0.742,0.7450180072028811,0.742,0.7349815503761128,0.8047218887555022,0.48501501538816916,0.7419999837875366,2.93560471534729,0.48501501538816916,0.03537104905301948,0.03537104905301948,0.03522888642516073,0.03537104905301948,0.03743887683654004,0.061275614544252795,0.042248613673407084,0.035371051457137516,0.3384694616215318,0.042248613673407084
2,0.877,0.877,0.8784513805522209,0.877,0.8761998866027095,0.930172068827531,0.3314155735713175,0.8769999802112579,0.45283825397491456,0.3314155735713175,0.053965009239526886,0.053965009239526886,0.05328921304271458,0.053965009239526886,0.05446322765851666,0.04959101979324938,0.07508442974713278,0.05396501925862012,0.055502518526479985,0.07508442974713278
3,0.9225,0.9225,0.9234993997599039,0.9225,0.9218773518497873,0.9637054821928771,0.2521213978521128,0.9224999785423279,0.4515597105026245,0.2521213978521128,0.0640854464324346,0.0640854464324346,0.06301236501322321,0.0640854464324346,0.06491556134909417,0.043387770011356463,0.08021913066338705,0.06408544680446948,0.04526641133839365,0.08021913066338705
4,0.958,0.958,0.9581832733093236,0.958,0.9579833439068409,0.9903361344537815,0.19136814082302428,0.9579999804496765,0.45777645111083987,0.19136814082302428,0.03093002855909879,0.03093002855909879,0.030929716892792555,0.03093002855909879,0.030947613644076055,0.01048021762687791,0.050486033362746874,0.03093003546233231,0.038471889283236145,0.050486033362746874
5,0.9675,0.9675,0.9676770708283312,0.9675,0.9674928806088928,0.9943077230892357,0.15650865488396995,0.9674999833106994,0.46698338985443116,0.15650865488396995,0.023481671339342293,0.023481671339342293,0.023450865414783553,0.023481671339342293,0.02348627842863311,0.004949358398319501,0.04293271313357046,0.02348166727799237,0.050195236990279044,0.04293271313357046


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_vp_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,time_mean,target_metric_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,time_std,target_metric_std
0,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.3288590604026846,0.5,0.7291467321651729,0.4899999797344208,0.0,0.7291467321651729,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.7815000000000001,0.7815000000000001,0.778061224489796,0.7815000000000001,0.7715814829718217,0.7991696678671468,0.43799130798319935,0.781499981880188,2.647201943397522,0.43799130798319935,0.03283375634245273,0.03283375634245273,0.03398414462973536,0.03283375634245273,0.03696339982680168,0.058567280370712,0.02913741841599958,0.032833748629248295,0.018444238219267384,0.02913741841599958
2,0.951,0.951,0.9514005602240896,0.951,0.9509623070611255,0.9920068027210884,0.23463237038227094,0.9509999811649322,0.4211463451385498,0.23463237038227094,0.01852925614624971,0.01852925614624971,0.018596312138450758,0.01852925614624971,0.01857328871852797,0.0038766707381196097,0.034715240183808005,0.018529249555419677,0.008434378380309592,0.034715240183808005
3,0.982,0.982,0.9821528611444578,0.982,0.9819990246003805,0.9984393757503002,0.14745001353365317,0.9819999873638153,0.4241132974624634,0.14745001353365317,0.017669811040931443,0.017669811040931443,0.01749363997726032,0.017669811040931443,0.01766970544566279,0.0023922373515626377,0.03563946043012582,0.017669824174110598,0.0058568176806107364,0.03563946043012582
4,1.0,1.0,1.0,1.0,1.0,1.0,0.09456964633794215,1.0,0.4262832164764404,0.09456964633794215,0.0,0.0,0.0,0.0,0.0,0.0,0.024109861132799046,0.0,0.006267259394984742,0.024109861132799046
5,1.0,1.0,1.0,1.0,1.0,1.0,0.06613936832936965,1.0,0.42967441082000735,0.06613936832936965,0.0,0.0,0.0,0.0,0.0,0.0,0.02089567097550329,0.0,0.0038959812173795147,0.02089567097550329


==> data/swiss_roll/ensemble_metrics_summary/val/optimal_xgboost_em_summary.csv <==
learner,skl_accuracy_mean,skl_recall_micro_mean,skl_recall_macro_mean,skl_f1_micro_mean,skl_f1_macro_mean,skl_auc_mean,bce_mean,accuracy_mean,target_metric_mean,time_mean,skl_accuracy_std,skl_recall_micro_std,skl_recall_macro_std,skl_f1_micro_std,skl_f1_macro_std,skl_auc_std,bce_std,accuracy_std,target_metric_std,time_std
0,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.3288590604026846,0.5,0.729076984180107,0.4899999797344208,0.729076984180107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.328859,0.747199,0.694954,0.49000000000000005,0.694954,0.504610252380371,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01243981281320618
2,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.328859,0.748699,0.665518,0.49000000000000005,0.665518,0.4331944227218628,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0035846326098469866
3,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.328859,0.8175269999999999,0.638815,0.49000000000000005,0.638815,0.3414957284927368,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004384227543734673
4,0.49000000000000005,0.49000000000000005,0.5,0.49000000000000005,0.328859,0.8371850000000001,0.619181,0.49000000000000005,0.619181,0.345445442199707,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0033161407202586743
5,0.9099999999999999,0.9099999999999999,0.9117650000000002,0.9099999999999999,0.9095569999999998,0.9720890000000001,0.549522,0.9099999999999999,0.549522,0.3481618642807007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006352110016372178
6,0.97,0.97,0.970588,0.97,0.969997,0.985444,0.49132800000000004,0.97,0.49132800000000004,0.344461727142334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002528900484669739


==> data/toy_regression/ensemble_metrics/test/optimal_full_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,training_time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,training_time_std,target_metric_std
1,2.8948052522992565e-6,2.894805252299257e-6,3.105918266608249e-7,0.00092826532443448,1.2544194380920793e-6,0.9994509259191554,0.0,2.894805252299257e-6,9.307129828119405e-7,9.307129828119407e-7,9.985882304134433e-8,0.00028293033584821364,3.8234037572193116e-7,0.00017653359415515093,0.0,9.307129828119407e-7


==> data/toy_regression/ensemble_metrics/test/optimal_full_gb_em_summary.csv <==
learner,target_metric_mean,target_metric_std,n_seeds
1,0.0019696997799187464,0.0017526724611044307,10


==> data/toy_regression/ensemble_metrics/test/optimal_full_vp_em_summary.csv <==
learner,target_metric_mean,target_metric_std,n_seeds
1,0.0018193611214575277,0.0019013069961670273,10


==> data/toy_regression/ensemble_metrics/test/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
10,0.0019457128032627756,0.0019457128032627756,0.00020876101880869008,0.031782331079881466,0.00004294933015920856,0.6309456505958325,0.0,0.0019457128032627756,0.0004761510107932646,0.00047615101079326446,0.00005108758597533108,0.006506932495290834,8.793199950045047e-6,0.09031425460724203,0.0,0.00047615101079326446


==> data/toy_regression/ensemble_metrics/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
10,0.002147379737189143,0.002147379737189143,0.00023039843339315246,0.03479208607364189,0.000047016588806802555,0.5926943429148,0.0,0.002147379737189143,0.00018757751859553137,0.0001875775185955311,0.000020125721443546753,0.002190538117388076,2.960202780392864e-6,0.03557888860680574,0.0,0.0001875775185955311


==> data/toy_regression/ensemble_metrics/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
10,0.0011454001560767808,0.001145400156076781,0.00012289321585654797,0.02377993506290733,0.000032135222542812815,0.7827454757457034,0.0,0.001145400156076781,0.00022491027159871128,0.00022491027159871125,0.000024131257892095526,0.003555619210435558,4.804917015230803e-6,0.04266000296651538,0.0,0.00022491027159871125


==> data/toy_regression/ensemble_metrics/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
10,0.0014173323874523865,0.0014173323874523862,0.00015206959254158384,0.02777816953067833,0.000037538271544430115,0.7311665517832063,0.0,0.0014173323874523862,0.00014817240194249967,0.0001481724019424999,0.00001589783524936254,0.002358711004851964,3.1874646778716834e-6,0.02810469731547363,0.0,0.0001481724019424999


==> data/toy_regression/ensemble_metrics/test/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
10,0.00022618253837173143,0.00022618253837173146,0.000024267762985389224,0.009503454246308366,0.000012842575739700992,0.957098679000629,0.0,0.00022618253837173146,0.00014229418883372598,0.00014229418883372598,0.000015267145172541134,0.0029757872392342536,4.0213560264097646e-6,0.026989743396848138,0.0,0.00014229418883372598


==> data/toy_regression/ensemble_metrics/test/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std
20,0.0007955291075631976,0.0007955291075631976,0.00008535456436220556,0.018106205388903618,0.00002446797770971898,0.8491075038909912,0.0007955291075631976,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/toy_regression/ensemble_metrics/train/optimal_full_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,training_time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,training_time_std,target_metric_std
0,0.005167595408728423,0.005167595408728422,0.002060890569965463,0.04678808792913967,0.0008700826080828094,0.010617102216417392,0.0,0.005167595408728422,4.543048228080907e-6,4.543048228080759e-6,1.811814685866578e-6,0.0001277718462347578,2.376076179472553e-6,0.0008698076890998796,0.0,4.543048228080759e-6
1,0.0051564388335471,0.005156438833547101,0.0020564412122341157,0.047473689221264694,0.0008828322156594331,0.012753129480392755,0.0,0.005156438833547101,3.3469164708518097e-6,3.346916470850673e-6,1.3347849527054018e-6,0.00004180262027877013,7.773716449351838e-7,0.0006407974414903704,0.0,3.346916470850673e-6
2,0.00515168995788341,0.00515168995788341,0.0020545473114351666,0.04761259389583458,0.0008854153206093019,0.01366234469438173,0.0,0.00515168995788341,4.385953030903948e-6,4.3859530309033345e-6,1.7491634941916809e-6,0.000014184765170190677,2.637833264956398e-7,0.0008397303921915213,0.0,4.3859530309033345e-6
3,0.005141335715465884,0.005141335715465884,0.00205041793231981,0.047655377936131664,0.000886210942978448,0.015644758091162503,0.0,0.005141335715465884,6.017676155603348e-6,6.01767615560438e-6,2.3999115761348482e-6,0.000040119212695619045,7.460665900538963e-7,0.0011521385483658356,0.0,6.01767615560438e-6
4,0.005107983759393655,0.005107983759393655,0.002037116826810841,0.04760704653848391,0.0008853121606092832,0.022030291852137007,0.0,0.005107983759393655,0.000020690950644111618,0.0000206909506441114,8.251765413763713e-6,0.0000822358051625304,1.5292769377959664e-6,0.003961469714055151,0.0,0.0000206909506441114
5,0.004986050999067332,0.004986050999067332,0.001988488779130883,0.047232595658795624,0.0008783487814155982,0.04537542207317602,0.0,0.004986050999067332,0.00011866376931647275,0.00011866376931647275,0.00004732434020817661,0.0006236250083601759,0.000011597081602510869,0.02271925231413258,0.0,0.00011866376931647275
6,0.004639617656204601,0.004639617656204601,0.0018503275739750991,0.0460523943029064,0.0008564014713363711,0.1117032201185582,0.0,0.004639617656204601,0.0003276178972618473,0.0003276178972618466,0.00013065741057793009,0.0016390321318819235,0.000030479838248555052,0.06272541074156017,0.0,0.0003276178972618466
7,0.004214591823196637,0.004214591823196638,0.001680822869764255,0.04576138700078197,0.0008509898291083956,0.1930782615128639,0.0,0.004214591823196638,0.0005196282482685279,0.0005196282482685273,0.00020723312721724737,0.001311855553860734,0.000024395583411310764,0.09948752976553729,0.0,0.0005196282482685273
8,0.0038030622261402865,0.0038030622261402865,0.0015167006042318973,0.0453439722074718,0.0008432274825776781,0.27186932641929995,0.0,0.0038030622261402865,0.0005682790164152248,0.0005682790164152247,0.00022663555743184037,0.0011748338573910229,0.000021847494777963367,0.10880215952294334,0.0,0.0005682790164152247
9,0.0033858426963722424,0.0033858426963722424,0.0013503091346032858,0.04428248033313197,0.0008234877227507095,0.3517497804263187,0.0,0.0033858426963722424,0.0005014731506761036,0.0005014731506761036,0.00019999268626441437,0.0010357373674743566,0.000019260822783477254,0.09601157206281224,0.0,0.0005014731506761036
10,0.0028623282388162605,0.0028623282388162605,0.0011415261468725975,0.04164714700736588,0.0007744804263481982,0.4519813601226459,0.0,0.0028623282388162605,0.0005140240989332702,0.0005140240989332699,0.00020499813441997802,0.0025685827157152395,0.00004776598590116905,0.09841456466854773,0.0,0.0005140240989332699
11,0.002439108919973766,0.002439108919973766,0.0009727418992210723,0.03811810305066913,0.0007088534707322317,0.5330105280344998,0.0,0.002439108919973766,0.0005778659171204142,0.0005778659171204142,0.00023045891272493237,0.004305565665444601,0.00008006734126719252,0.11063765840593297,0.0,0.0005778659171204142
12,0.0022163575168829236,0.0022163575168829236,0.00088390633262445,0.036331449780295975,0.0006756284340609257,0.5756582996272853,0.0,0.0022163575168829236,0.0002975854608362435,0.0002975854608362435,0.00011868016388441518,0.0031815902627224326,0.000059165622622426855,0.05697542905218923,0.0,0.0002975854608362435
13,0.002078461534336481,0.0020784615343364815,0.000828911986591463,0.03486534301345687,0.0006483643577569065,0.6020597331787725,0.0,0.0020784615343364815,0.00011072156459719893,0.00011072156459719983,0.00004415690670844104,0.0014288051604824997,0.000026570406603440992,0.02119864535897648,0.0,0.00011072156459719983
14,0.0020023589671051404,0.0020023589671051404,0.0007985614945826808,0.03405585374786426,0.0006333108994388717,0.6166302582568264,0.0,0.0020023589671051404,0.000035513361656544966,0.00003551336165654473,0.000014163096441746504,0.0006242402038981238,0.000011608521927641258,0.0067993544166483075,0.0,0.00003551336165654473
15,0.0019601660180166834,0.0019601660180166834,0.0007817345094923695,0.03344504345501607,0.000621952123387795,0.6247084801247116,0.0,0.0019601660180166834,8.475815827335839e-6,8.475815827335305e-6,3.380243136259449e-6,0.0002845670419172159,5.291877590311581e-6,0.0016227716299470664,0.0,8.475815827335305e-6
16,0.0019446945841527597,0.0019446945841527597,0.0007755643414292605,0.03325726405200805,0.0006184601321578714,0.6276706261246289,0.0,0.0019446945841527597,0.000012226312194558155,0.000012226312194558155,4.87597993152853e-6,0.0003151560830344275,5.86071880293659e-6,0.0023408380942181624,0.0,0.000012226312194558155
17,0.0019109504375173685,0.0019109504375173683,0.0007621068262617715,0.032902976764263576,0.0006118717200005259,0.6341312483174899,0.0,0.0019109504375173683,0.000010078740215498973,0.000010078740215499236,4.019505983802422e-6,0.0002517193106876596,4.681033229646538e-6,0.0019296660074384724,0.0,0.000010078740215499236
18,0.0018733619543080376,0.0018733619543080376,0.0007471161498526683,0.032480668509865133,0.0006040183734829595,0.6413279035312711,0.0,0.0018733619543080376,0.000015784450049966844,0.00001578445004996662,6.295002160022363e-6,0.0002792206295123875,5.192454411144169e-6,0.0030220757809287114,0.0,0.00001578445004996662
19,0.001842246485830647,0.001842246485830647,0.0007347069787599006,0.03212433327714851,0.0005973918772452113,0.64728524150631,0.0,0.001842246485830647,0.000024205778825415034,0.000024205778825415034,9.653515295664832e-6,0.000394609186402579,7.338247944617357e-6,0.00463441537178904,0.0,0.000024205778825415034
20,0.0018114545912711973,0.0018114545912711973,0.0007224268522968738,0.03173520071592471,0.0005901554739480233,0.6531806283270386,0.0,0.0018114545912711973,0.0000237536036473572,0.00002375360364735744,9.473183151461552e-6,0.0004393402804741736,8.170078197034547e-6,0.004547842342635763,0.0,0.00002375360364735744
21,0.0017755963888463286,0.0017755963888463283,0.0007081262297851922,0.031259108858025256,0.0005813019545215508,0.6600460056289269,0.0,0.0017755963888463283,0.00001859803035862411,0.000018598030358624052,7.417087127463689e-6,0.00040314601011123743,7.497000784622863e-6,0.0035607611885022316,0.0,0.000018598030358624052
22,0.0017396908514878669,0.0017396908514878673,0.0006938067296117442,0.03079901602455805,0.0005727459568259484,0.6669204456321416,0.0,0.0017396908514878673,0.000019529909729901523,0.000019529909729901456,7.788730272236031e-6,0.0003615093147049339,6.722714718777855e-6,0.0037391779258462736,0.0,0.000019529909729901456
23,0.0017187198980512864,0.0017187198980512864,0.0006854432961843449,0.030535004980647706,0.0005678363435501064,0.6709355244143008,0.0,0.0017187198980512864,0.000020657746987968787,0.0000206577469879685,8.238523451802792e-6,0.0003195862571294752,5.9431033927217995e-6,0.003955112573657601,0.0,0.0000206577469879685
24,0.0017008166839835486,0.0017008166839835486,0.0006783033089899233,0.030258269171236755,0.0005626900974550136,0.6743632567371641,0.0,0.0017008166839835486,0.000027717080589880962,0.000027717080589880695,0.00001105385880600788,0.00035753326330623597,6.648775104573321e-6,0.005306685865112171,0.0,0.000027717080589880695
25,0.0016816665032405628,0.0016816665032405628,0.0006706660185705353,0.029939200383794193,0.000556756617053842,0.6780297321126496,0.0,0.0016816665032405628,0.000034679876779637084,0.000034679876779636786,0.000013830694040403875,0.00039346561224961663,7.316981762869433e-6,0.006639776195531942,0.0,0.000034679876779636786
26,0.0016683084362409042,0.0016683084362409042,0.0006653386831011092,0.029728432452990367,0.0005528371255967057,0.6805872549045048,0.0,0.0016683084362409042,0.000037827341353114126,0.0000378273413531141,0.000015085935510706022,0.0003672405228845262,6.829293653311657e-6,0.00724238676661453,0.0,0.0000378273413531141
27,0.001656705784870455,0.001656705784870455,0.0006607114255655121,0.029592918387738292,0.0005503170732384002,0.6828086874910184,0.0,0.001656705784870455,0.00003914638114055394,0.00003914638114055394,0.000015611982239277727,0.0003265358296603759,6.072339325635023e-6,0.007494928868688771,0.0,0.00003914638114055394
28,0.00164169015403714,0.0016416901540371395,0.0006547230364717776,0.02941450233372865,0.0005469992051128281,0.6856835658765865,0.0,0.0016416901540371395,0.00003904972186939307,0.00003904972186939324,0.000015573433520835402,0.0003320096254908786,6.174131357819105e-6,0.0074764225766448264,0.0,0.00003904972186939324
29,0.0016231839850772139,0.0016231839850772136,0.0006473425846215264,0.029175631633501186,0.000542557107753277,0.6892267393691393,0.0,0.0016231839850772136,0.000035713635771555555,0.000035713635771555595,0.000014242967833058556,0.0003174298580634989,5.903002473739246e-6,0.0068376987080619326,0.0,0.000035713635771555595
30,0.001603525308913982,0.001603525308913982,0.0006395025009620399,0.028923334429326278,0.0005378653278764639,0.6929905707937348,0.0,0.001603525308913982,0.00003100596236347036,0.00003100596236347036,0.00001236549892037779,0.0002669026346337934,4.963385996838577e-6,0.005936372038709567,0.0,0.00003100596236347036
31,0.0015845311422916307,0.0015845311422916309,0.0006319274305898048,0.028686414930131954,0.0005334595155236088,0.6966271758541976,0.0,0.0015845311422916309,0.000026882665276167663,0.000026882665276167707,0.000010721085336830685,0.0002192951179720382,4.07806509370313e-6,0.005146929503450702,0.0,0.000026882665276167707
32,0.0015657840333790048,0.0015657840333790048,0.0006244508893909935,0.0284640467238077,0.0005293243025350737,0.7002164794807372,0.0,0.0015657840333790048,0.00002483654163985457,0.00002483654163985457,9.905070038895677e-6,0.0002039017401431645,3.7918061136646345e-6,0.0047551806198017485,0.0,0.00002483654163985457
33,0.0015462168898594034,0.0015462168898594034,0.0006166473098977936,0.028227172911261523,0.0005249193397821859,0.7039627861525156,0.0,0.0015462168898594034,0.000026148236936826148,0.000026148236936826148,0.00001042818770860151,0.00023904443062466193,4.44532809206847e-6,0.005006316552722246,0.0,0.000026148236936826148
34,0.0015255789716672955,0.0015255789716672955,0.0006084166943751476,0.02796250946429893,0.0005199975942612713,0.7079141023237931,0.0,0.0015255789716672955,0.00003005188054464954,0.000030051880544649278,0.00001198500120957356,0.00031630090089410844,5.8820081129558025e-6,0.005753704441894028,0.0,0.000030051880544649278
35,0.001502599594791906,0.001502599594791906,0.0005992522808790403,0.027628691618915346,0.000513789836808652,0.7123137119456748,0.0,0.001502599594791906,0.00003925419719652372,0.00003925419719652374,0.000015654980399053105,0.00047502293154555567,8.833641413264285e-6,0.007515571228131705,0.0,0.00003925419719652374
36,0.001474659194916667,0.001474659194916667,0.0005881093600291062,0.027184028743332752,0.0005055207783446588,0.7176631543085782,0.0,0.001474659194916667,0.00005792319494380088,0.00005792319494380104,0.000023100370056123235,0.0007926990413424803,0.000014741223243843086,0.011089919765309712,0.0,0.00005792319494380104
37,0.0014414501554512182,0.001441450155451218,0.0005748652511431136,0.026700969890948226,0.0004965376990023963,0.7240213253920648,0.0,0.001441450155451218,0.0000837523404325495,0.00008375234043254939,0.0000334013007903904,0.0011307315709935188,0.00002102735798525517,0.016035143373134792,0.0,0.00008375234043254939
38,0.0014030819316117073,0.0014030819316117073,0.0005595636060948939,0.026210387991439214,0.00048741471925487005,0.7313672690046443,0.0,0.0014030819316117073,0.00011223662422286944,0.00011223662422286905,0.000044761128178683414,0.001369895761430656,0.000025474913159784005,0.021488717232681757,0.0,0.00011223662422286905
39,0.0013675985766971998,0.0013675985766971998,0.000545412476652653,0.025749726785351437,0.0004788481519644422,0.7381608783590262,0.0,0.0013675985766971998,0.00012956824848950712,0.0001295682484895072,0.000051673159440451074,0.0014525069141873921,0.000027011170152293923,0.024807013516337885,0.0,0.0001295682484895072
40,0.001326908579733935,0.001326908579733935,0.0005291848844359956,0.024986712276265668,0.0004646589494675198,0.7459513464437223,0.0,0.001326908579733935,0.00015503262220112628,0.00015503262220112628,0.00006182861541204506,0.0017790453113288892,0.00003308355722342934,0.02968239826694972,0.0,0.00015503262220112628
41,0.0012756988785237084,0.0012756988785237087,0.0005087619252127088,0.024237298171313395,0.0004507226633778116,0.7557559070895552,0.0,0.0012756988785237087,0.00018371985707490732,0.00018371985707490743,0.00007326938179439378,0.0021951659180760434,0.00004082183674756591,0.035174828947741675,0.0,0.00018371985707490743
42,0.0012365706145338702,0.0012365706145338704,0.0004931571682807765,0.023897897275435318,0.0004444110821668316,0.763247367265814,0.0,0.0012365706145338704,0.00018453780628071125,0.000184537806280711,0.00007359558840919661,0.0021974152573787688,0.000040863666005687,0.035331432724057275,0.0,0.000184537806280711
43,0.0011967103246187548,0.0011967103246187548,0.0004772604718282256,0.023387294401820607,0.00043491578753880345,0.7708789804288916,0.0,0.0011967103246187548,0.0001896360720742192,0.00018963607207421923,0.00007562882961056284,0.002562379684831523,0.0000476506328374256,0.03630754183970736,0.0,0.00018963607207421923
44,0.0011548062591987703,0.00115480625919877,0.0004605486965368793,0.022755535869104827,0.0004231674529486744,0.778901892904607,0.0,0.00115480625919877,0.00019362895040584313,0.00019362895040584286,0.00007722123084359368,0.002620906453275578,0.00004873901078968524,0.03707201452415309,0.0,0.00019362895040584286
45,0.0011161466799607309,0.0011161466799607309,0.0004451308559381486,0.022074416938374142,0.0004105012004494856,0.7863036191444399,0.0,0.0011161466799607309,0.00019138997661061714,0.00019138997661061744,0.00007632830490492847,0.002543339118398807,0.00004729654985531609,0.03664334273265779,0.0,0.00019138997661061744
46,0.0010739456219119056,0.0010739456219119056,0.00042830063691045775,0.02156184560757188,0.0004009692999151372,0.7943833935461581,0.0,0.0010739456219119056,0.00018736016141080922,0.0001873601614108091,0.0000747211728663095,0.002447786219561235,0.00004551962502016614,0.03587179815059082,0.0,0.0001873601614108091
47,0.0010305318733966867,0.0010305318733966867,0.0004109867843648919,0.02108917436376315,0.00039217939105624765,0.8026953485101794,0.0,0.0010305318733966867,0.00017318369963030964,0.00017318369963030964,0.00006906745308214077,0.002324604837675482,0.00004322891422683947,0.03315758627304767,0.0,0.00017318369963030964
48,0.0009929011881829111,0.0009929011881829111,0.00039597927735932856,0.020579892904896063,0.00038270866977671195,0.8099000836795586,0.0,0.0009929011881829111,0.0001631952909071083,0.00016319529090710826,0.00006508397223303304,0.0021360442428536366,0.000039722395764860124,0.031245215047135563,0.0,0.00016319529090710826
49,0.0009573289159150554,0.0009573289159150554,0.0003817926867556521,0.019882526371834464,0.00036974027293188143,0.8167107170657698,0.0,0.0009573289159150554,0.00015564698762987446,0.0001556469876298744,0.00006207363070803385,0.0018830096420529407,0.0000350169030819086,0.029800024087106983,0.0,0.0001556469876298744
50,0.0009266557601067429,0.0009266557601067428,0.0003695599145363605,0.01945899777748859,0.00036186423267727213,0.822583370278236,0.0,0.0009266557601067428,0.0001591170773612097,0.00015911707736120947,0.0000634575384327298,0.002130782474330532,0.00003962454664380512,0.030464404163797785,0.0,0.00015911707736120947
51,0.0009004693384172053,0.0009004693384172053,0.00035911649835289675,0.019003469356863215,0.0003533931159076825,0.8275969976473635,0.0,0.0009004693384172053,0.000160104453392614,0.000160104453392614,0.0000638513142203416,0.0020806415186028927,0.000038692113294587275,0.03065344623886083,0.0,0.000160104453392614
52,0.0008666309133307316,0.0008666309133307316,0.00034562138396267085,0.018612740278262357,0.0003461270233869173,0.8340756703027226,0.0,0.0008666309133307316,0.00015150333449690998,0.00015150333449690998,0.00006042109892264861,0.0020939398961064798,0.0000389394131414866,0.029006684202723346,0.0,0.00015150333449690998
53,0.0008353416538447188,0.0008353416538447188,0.0003331429032157051,0.018179825199767265,0.0003380764298010915,0.8400662821388359,0.0,0.0008353416538447188,0.00014959110207844417,0.00014959110207844417,0.000059658480829107104,0.0020828246980932005,0.00003873271222882272,0.02864057000418874,0.0,0.00014959110207844417
54,0.0008078568502482621,0.0008078568502482623,0.00032218167888037574,0.017606197111601565,0.00032740910302816035,0.8453284964718977,0.0,0.0008078568502482623,0.00014712996512857238,0.00014712996512857238,0.000058676953923417625,0.0019493406548567779,0.000036250410651282734,0.028169363066588016,0.0,0.00014712996512857238
55,0.0007721328666849522,0.0007721328666849522,0.00030793458424079306,0.017237318635742984,0.0003205493496048803,0.8521681763583185,0.0,0.0007721328666849522,0.00013577718914673895,0.00013577718914673905,0.000054149349280768546,0.0018199842028062312,0.00003384486675850951,0.02599577138411576,0.0,0.00013577718914673905
56,0.0007481858227659111,0.0007481858227659111,0.00029838425510551647,0.016957041519459943,0.00031533724851002875,0.85675305459123,0.0,0.0007481858227659111,0.0001365596778030127,0.0001365596778030127,0.0000544614138611526,0.002019717088292261,0.000037559147841908004,0.02614558591737417,0.0,0.0001365596778030127
57,0.000728558904681158,0.000728558904681158,0.00029055683689664674,0.01661577520905154,0.00030899097759892334,0.8605108056443512,0.0,0.000728558904681158,0.00013663618871826021,0.00013663618871826005,0.00005449192720657951,0.00227017500286493,0.00004221672384408203,0.02616023462437468,0.0,0.00013663618871826005
58,0.000702451653981656,0.0007024516539816559,0.000280144994923986,0.01610071494862797,0.0002994127923268972,0.8655092750110914,0.0,0.0007024516539816559,0.00012890674090861249,0.00012890674090861235,0.00005140934336593343,0.0021209169763817606,0.000039441085456028,0.02468036190460651,0.0,0.00012890674090861235
59,0.0006808075633694876,0.0006808075633694877,0.0002715131074192574,0.015649098637071795,0.00029101442608447573,0.8696532319961113,0.0,0.0006808075633694877,0.00012043450361179321,0.00012043450361179332,0.000048030527384706895,0.001974548649955389,0.00003671918462967556,0.023058275416705534,0.0,0.00012043450361179332
60,0.000662501923169689,0.000662501923169689,0.00026421262851542834,0.015350564920031383,0.0002854628208229706,0.8731580124431387,0.0,0.000662501923169689,0.00011517057911577366,0.00011517057911577366,0.000045931219777046054,0.001925473013297856,0.000035806562211743485,0.02205044944356749,0.0,0.00011517057911577366
61,0.0006444210098582082,0.0006444210098582083,0.00025700177302216454,0.015157027431515277,0.0002818637508412068,0.8766197668940525,0.0,0.0006444210098582083,0.00011031951712040768,0.00011031951712040769,0.00004399656601067702,0.0017215540384061055,0.00003201443559652259,0.021121669731789694,0.0,0.00011031951712040769
62,0.0006176781863539376,0.0006176781863539376,0.0002463364580323125,0.01456470090694264,0.0002708487034189374,0.881739922424975,0.0,0.0006176781863539376,0.00011891216064551061,0.00011891216064551061,0.00004742340124279454,0.002034047596013984,0.00003782564143216866,0.022766809081539892,0.0,0.00011891216064551061
63,0.0006001891447217884,0.0006001891447217884,0.00023936164709480165,0.014331021412845658,0.00026650314298510853,0.8850883576875823,0.0,0.0006001891447217884,0.00011091353179694852,0.00011091353179694852,0.00004423346521591208,0.0017941094000369692,0.00003336369266327391,0.02123539921630179,0.0,0.00011091353179694852
64,0.0005751257770567607,0.0005751257770567607,0.00022936611648782196,0.013794380353671866,0.00025652363595593894,0.8898869662022418,0.0,0.0005751257770567607,0.00011261582192553304,0.00011261582192553304,0.0000449123561498694,0.0019096958203571493,0.000035513165712983703,0.021561318063865343,0.0,0.00011261582192553304
65,0.0005699220482680232,0.0005699220482680232,0.00022729081555167415,0.013946904876156333,0.0002593600188942812,0.8908832671625656,0.0,0.0005699220482680232,0.00010116462746710349,0.00010116462746710342,0.0000403455011994302,0.0016464974230387427,0.00003061866460986447,0.019368883273551143,0.0,0.00010116462746710342
66,0.0005516335907344364,0.0005516335907344365,0.00021999718927309187,0.013638935389324985,0.00025363294377383675,0.8943847578326768,0.0,0.0005516335907344365,0.0000984436331008509,0.0000984436331008509,0.00003926034046473584,0.0015626848709507275,0.000029060066104594044,0.018847924282375403,0.0,0.0000984436331008509
67,0.0005315584158264705,0.0005315584158264705,0.00021199100160051347,0.013285514028258671,0.00024706063459859384,0.8982283317104628,0.0,0.0005315584158264705,0.00009194202898762367,0.00009194202898762367,0.00003666743340704189,0.001785532484879986,0.000033204194272991434,0.01760313334790677,0.0,0.00009194202898762367
68,0.0005117672239179131,0.0005117672239179131,0.00020409806928932094,0.012810184888857495,0.00023822129886992959,0.9020175344735132,0.0,0.0005117672239179131,0.00008223252340525,0.00008223252340524991,0.00003279518201910576,0.00162421437007923,0.00003020428356346595,0.015744160651842243,0.0,0.00008223252340524991
69,0.0004996414948000177,0.0004996414948000177,0.00019926220293050795,0.012606978924082171,0.00023444243156341623,0.9043391150276213,0.0,0.0004996414948000177,0.00007514733480545687,0.00007514733480545687,0.00002996953542396463,0.0015712815825351927,0.00002921993263403367,0.014387637187105382,0.0,0.00007514733480545687
70,0.0004857951185902974,0.0004857951185902974,0.0001937401246906737,0.012199545869648292,0.00022686570786489997,0.9069901290360004,0.0,0.0004857951185902974,0.00006336342355233758,0.00006336342355233755,0.000025269989569843814,0.0015445117326928937,0.00002872211402678371,0.012131500756001796,0.0,0.00006336342355233755
71,0.00047830634087912805,0.00047830634087912805,0.0001907535225779293,0.012121290213626375,0.0002254104467439091,0.9084239232878142,0.0,0.00047830634087912805,0.00005773937854946351,0.00005773937854946351,0.00002302706217426882,0.0013835993741972098,0.000025729748859719827,0.011054726453429553,0.0,0.00005773937854946351
72,0.00047195028866722213,0.0004719502886672221,0.0001882186631259684,0.012072186047327444,0.00022449729378186,0.9096408469938103,0.0,0.0004719502886672221,0.00005663063475028129,0.00005663063475028135,0.00002258488366385704,0.0015605816221143352,0.000029020953580145795,0.010842447421080913,0.0,0.00005663063475028135
73,0.00046668509687361096,0.00046668509687361096,0.00018611885010690258,0.011932785821942798,0.00022190497344909288,0.9106489156025391,0.0,0.00046668509687361096,0.000055125300368007374,0.000055125300368007313,0.000021984540721405898,0.001431988111534516,0.000026629597531630497,0.010554237533218538,0.0,0.000055125300368007313
74,0.0004470763606220048,0.0004470763606220048,0.00017829868300140177,0.011306014850590908,0.00021024938875731478,0.9144031855791939,0.0,0.0004470763606220048,0.00003355492018444105,0.00003355492018444105,0.000013382049699025225,0.00089308026992542,0.000016607936867624375,0.0064243930766917775,0.0,0.00003355492018444105
75,0.00043934377695609606,0.000439343776956096,0.0001752148485488006,0.011168979275166172,0.0002077010420275604,0.9158836586870165,0.0,0.000439343776956096,0.000025324859304258158,0.00002532485930425824,0.000010099816180982795,0.0007925486737722049,0.000014738426972110122,0.00484867345498594,0.0,0.00002532485930425824
76,0.00043325272709477465,0.0004332527270947746,0.00017278567477889133,0.01098875745169297,0.00020434959337596158,0.9170498452952328,0.0,0.0004332527270947746,0.000025764165671731453,0.000025764165671731494,0.000010275016110242407,0.0008855548136779543,0.000016467991661726524,0.004932782633914908,0.0,0.000025764165671731494
77,0.00042931357334513197,0.0004293135733451318,0.00017121469946558204,0.010912653463815557,0.00020293434519659233,0.917804031922354,0.0,0.0004293135733451318,0.000024676044633232876,0.000024676044633232737,9.841062170381913e-6,0.0008153664656213617,0.000015162752152332776,0.004724452015695292,0.0,0.000024676044633232737
78,0.0004217831061713937,0.0004217831061713936,0.00016821147116338598,0.010696014319892214,0.00019890567123917132,0.9192458079989859,0.0,0.0004217831061713936,0.000022537580912485614,0.0000225375809124856,8.988220690405106e-6,0.0008344556783422981,0.00001551773977259275,0.004315023787381617,0.0,0.0000225375809124856
79,0.0004168860750361032,0.00041688607503610325,0.00016625848442791108,0.010585732530644239,0.00019685484439285438,0.9201833889185345,0.0,0.00041688607503610325,0.000021217050626047805,0.00002121705062604785,8.461579535395809e-6,0.0008325409994905873,0.000015482133941222563,0.0040621963157880595,0.0,0.00002121705062604785
80,0.0004105413368951667,0.0004105413368951668,0.00016372813714463303,0.010304526558969507,0.00019162547007831163,0.921398146443273,0.0,0.0004105413368951668,0.000018125238493944818,0.000018125238493944872,7.228532835107848e-6,0.0006370781790704523,0.000011847260021349174,0.0034702409081539803,0.0,0.000018125238493944872
81,0.00040462897370098115,0.00040462897370098115,0.00016137022546824152,0.010211561909435873,0.0001898966769536977,0.922530121872296,0.0,0.00040462897370098115,0.000014168795148147328,0.000014168795148147252,5.650662251783059e-6,0.0005441143221130928,0.000010118481635675494,0.002712744031411225,0.0,0.000014168795148147252
82,0.00040032750926786813,0.00040032750926786813,0.00015965475690189998,0.010103525156725085,0.00018788759935023237,0.9233536761579814,0.0,0.00040032750926786813,0.00001390599715763222,0.000013905997157632203,5.545855691357763e-6,0.0005833442785411567,0.000010848011400935399,0.0026624289783115976,0.0,0.000013905997157632203
83,0.00039590208472271415,0.00039590208472271415,0.00015788985175901735,0.0099142982582548,0.00018436869014432946,0.9242009637287172,0.0,0.00039590208472271415,0.000013385488251532927,0.000013385488251532927,5.338271348676618e-6,0.0004927959454002971,9.1641526808255e-6,0.002562772838636074,0.0,0.000013385488251532927
84,0.00039270963373007746,0.00039270963373007746,0.00015661666923882836,0.009954087542342902,0.00018510862130213945,0.9248121873567884,0.0,0.00039270963373007746,0.000011590961327146887,0.000011590961327146887,4.622595425253961e-6,0.00045536166249705797,8.468015695072023e-6,0.002219194421951067,0.0,0.000011590961327146887
85,0.0003867408067632848,0.0003867408067632848,0.0001542362392251239,0.009792396543543368,0.00018210177635151698,0.9259549732859652,0.0,0.0003867408067632848,9.384136164348618e-6,9.384136164348673e-6,3.7424906941654015e-6,0.00038542232163597676,7.167406783757585e-6,0.0017966777770173268,0.0,9.384136164348673e-6
86,0.0003818190986303949,0.00038181909863039485,0.00015227341104742586,0.0096337486227022,0.00017915152121517853,0.9268972788399834,0.0,0.00038181909863039485,0.000010023819621858351,0.000010023819621858356,3.997603082243973e-6,0.000501853331370568,9.332586022648774e-6,0.0019191509628604115,0.0,0.000010023819621858356
87,0.0003775962821795868,0.0003775962821795868,0.0001505893081109874,0.009585337607990388,0.00017825125826781936,0.9277057752578438,0.0,0.0003775962821795868,9.52606792181817e-6,9.526067921818167e-6,3.7990945490363832e-6,0.00042848371572957875,7.968186891236772e-6,0.001823851896193845,0.0,9.526067921818167e-6
88,0.0003733624303775669,0.0003733624303775669,0.00014890080416219215,0.009529223166846748,0.00017720774053793664,0.9285163844935423,0.0,0.0003733624303775669,0.000010084485354134237,0.000010084485354134225,4.021797204592708e-6,0.0003858279403881331,7.174949768251789e-6,0.0019307659662126855,0.0,0.000010084485354134225
89,0.0003684578535668136,0.0003684578535668136,0.00014694480813319194,0.009387480272954758,0.00017457185537456924,0.9294554101009321,0.0,0.0003684578535668136,0.00001078505808853543,0.000010785058088535475,4.301192866927981e-6,0.00047510822768698886,8.83522760095613e-6,0.002064896955047293,0.0,0.000010785058088535475
90,0.00036642319737885913,0.0003664231973788592,0.00014613336617243106,0.009391106340488925,0.0001746392866041162,0.9298449634378345,0.0,0.0003664231973788592,0.000014783536642762182,0.00001478353664276222,5.895827526734429e-6,0.000683779644796669,0.000012715731781979715,0.002830441852781339,0.0,0.00001478353664276222
91,0.0003627543232144604,0.0003627543232144604,0.00014467018115701212,0.009338339721629724,0.00017365802578776787,0.9305474025928513,0.0,0.0003627543232144604,0.00001671753921219216,0.000016717539212192186,6.667127781954662e-6,0.0006837596279752327,0.00001271535954432326,0.003200724143695919,0.0,0.000016717539212192186
92,0.00036023513933424746,0.00036023513933424746,0.00014366550453430853,0.009258586038286963,0.00017217490698812437,0.9310297231404787,0.0,0.00036023513933424746,0.000018732254560061537,0.000018732254560061537,7.470617129161599e-6,0.000660196588180166,0.000012277175552912855,0.003586459626337866,0.0,0.000018732254560061537
93,0.00035520160784453743,0.00035520160784453743,0.00014165808004375224,0.009197745890697988,0.0001710435088773375,0.9319934382879461,0.0,0.00035520160784453743,9.947072476311687e-6,9.947072476311715e-6,3.966995525727146e-6,0.0005327474833893733,9.907101151451188e-6,0.0019044570274316395,0.0,9.947072476311715e-6
94,0.00036356555554993016,0.00036356555554993016,0.00014499370901435886,0.009655832057006583,0.00017956219010474897,0.9303920848221359,0.0,0.00036356555554993016,0.00001899759925958767,0.00001899759925958772,7.576439343516854e-6,0.0011599122795792156,0.000021570009505240292,0.0036372622699205087,0.0,0.00001899759925958772
95,0.00035304273483362974,0.00035304273483362974,0.00014079709912747976,0.00940637527014263,0.00017492323131576698,0.9324067740595258,0.0,0.00035304273483362974,0.000013871581591507846,0.000013871581591507872,5.532130407144166e-6,0.0008812589625684779,0.000016388104974693553,0.002655839806782522,0.0,0.000013871581591507872
96,0.0003405087187870962,0.0003405087187870962,0.000135798403712884,0.008823411285650696,0.0001640822919550202,0.9348065248403318,0.0,0.0003405087187870962,0.000014729276697267453,0.000014729276697267506,5.874188098498985e-6,0.0004983478616400968,9.267397459049765e-6,0.0028200532952684606,0.0,0.000014729276697267506
97,0.00033981252493011814,0.00033981252493011814,0.0001355207543922173,0.008898453347517236,0.0001654777923012544,0.9349398174534632,0.0,0.00033981252493011814,0.000016470021741649303,0.00001647002174164932,6.568415251155147e-6,0.0006324747719499623,0.000011761653948292073,0.00315333468440422,0.0,0.00001647002174164932
98,0.0003313759242556576,0.00033137592425565754,0.00013215615066507712,0.008624225094075184,0.00016037817732390773,0.9365550809875708,0.0,0.00033137592425565754,0.00001687271229204711,0.00001687271229204715,6.729012413333785e-6,0.000507502158980287,9.437632988165242e-6,0.0032304334338515883,0.0,0.00001687271229204715
99,0.0003290801688376368,0.0003290801688376368,0.00013124057962715207,0.008558679472491946,0.00015915927507977403,0.9369946241345145,0.0,0.0003290801688376368,0.000018640455578185038,0.000018640455578185038,7.434006744424014e-6,0.0005026969483745854,9.348274128651085e-6,0.0035688838806536534,0.0,0.000018640455578185038
100,0.0003241124622280268,0.00032411246222802684,0.00012925940678053024,0.008486192964477871,0.0001578112984315464,0.9379457365130982,0.0,0.00032411246222802684,0.000021273366035069863,0.00002127336603506982,8.484038703774432e-6,0.00046926923851340615,8.726644344969856e-6,0.0040729784103913595,0.0,0.00002127336603506982
101,0.00032095990471919973,0.00032095990471919973,0.0001280021341948627,0.008524637242342141,0.00015852621752806225,0.9385493221727349,0.0,0.00032095990471919973,0.000018445061825612898,0.000018445061825612847,7.356081692198382e-6,0.00022713661778548132,4.223887522251522e-6,0.0035314739787867372,0.0,0.000018445061825612847
102,0.0003194060842577602,0.0003194060842577602,0.00012738245450186835,0.008718550171013693,0.00016213226928583113,0.9388468151591591,0.0,0.0003194060842577602,0.000022999409252483035,0.000022999409252483035,9.172402615568168e-6,0.00034445203082503017,6.4055133390695475e-6,0.004403445001730777,0.0,0.000022999409252483035
103,0.0003250536308617426,0.0003250536308617426,0.00012963475457937227,0.00904003418264402,0.00016811066378059807,0.9377655412624105,0.0,0.0003250536308617426,0.00003077755561490167,0.00003077755561490167,0.000012274407943431913,0.0009574282483244171,0.00001780456744921704,0.005892641500055004,0.0,0.00003077755561490167
104,0.0003093195451837652,0.00030931954518376517,0.0001233598382525247,0.008424837261638044,0.0001566703129305257,0.9407779743286212,0.0,0.00030931954518376517,0.000028231321768211117,0.000028231321768211083,0.0000112589435139396,0.00016013755395826096,2.9779567143462785e-6,0.005405141991595336,0.0,0.000028231321768211083
105,0.0003118622137999732,0.0003118622137999732,0.00012437388083117536,0.008712473572747173,0.00016201926739363987,0.940291157415796,0.0,0.0003118622137999732,0.000036863539179047515,0.000036863539179047495,0.000014701561221555765,0.0008301458681725977,0.000015437593499497033,0.007057858119836652,0.0,0.000036863539179047495
106,0.000304054772028846,0.00030405477202884596,0.00012126019219090509,0.008518366026919006,0.0001584095964881199,0.9417859627851844,0.0,0.00030405477202884596,0.000038709917285406694,0.00003870991728540673,0.00001543791593337378,0.0006618035707296172,0.000012307059389369007,0.007411363914463805,0.0,0.00003870991728540673
107,0.00030316864830727113,0.00030316864830727113,0.00012090679687312698,0.008539017914385163,0.00015879364398618394,0.9419556191893924,0.0,0.00030316864830727113,0.00004718328048193276,0.0000471832804819328,0.000018817180935064386,0.0007900613713448772,0.000014692172494125524,0.009033665966050777,0.0,0.0000471832804819328
108,0.0002924074552767762,0.0002924074552767762,0.00011661512163851678,0.00825385431952365,0.00015349067275292593,0.9440159469631451,0.0,0.0002924074552767762,0.00004576060703685881,0.00004576060703685877,0.000018249804030490767,0.00044775026409606166,8.32647228808505e-6,0.008761282262537605,0.0,0.00004576060703685877
109,0.0002871203320181183,0.0002871203320181183,0.00011450656212404538,0.008180218429896722,0.0001521213219260204,0.9450282145492944,0.0,0.0002871203320181183,0.000052283505502394454,0.00005228350550239446,0.000020851203496431627,0.0004934228263171448,9.175810310090319e-6,0.010010150193428442,0.0,0.00005228350550239446
110,0.00027836540855633843,0.0002783654085563385,0.00011101500797244212,0.008090881861552818,0.00015045999747737967,0.9467044238612422,0.0,0.0002783654085563385,0.00005937658866852933,0.00005937658866852932,0.000023679998526394156,0.000553171900088644,0.000010286918548075414,0.011368185144322085,0.0,0.00005937658866852932
111,0.0002709272573182297,0.0002709272573182297,0.00010804859622149444,0.008080830738564854,0.00015027308436144353,0.9481285252167164,0.0,0.0002709272573182297,0.000061014556085894545,0.00006101455608589456,0.000024333236896924653,0.00019576762030083656,3.640542052231059e-6,0.011681788826826056,0.0,0.00006101455608589456
112,0.000285473539379714,0.000285473539379714,0.00011384980416396136,0.008453059592791941,0.00015719514223181598,0.9453435079002176,0.0,0.000285473539379714,0.00003180970145338155,0.000031809701453381586,0.000012686038393787868,0.0004688737303725392,8.719289379850414e-6,0.0060902551597633225,0.0,0.000031809701453381586
113,0.00030414569840207464,0.00030414569840207464,0.00012129645457027625,0.009049447238901066,0.0001682857112531634,0.9417685541083213,0.0,0.00030414569840207464,0.000016416688200622402,0.0000164166882006224,6.547145282616299e-6,0.0018342953235711986,0.00003411099982422975,0.003143123495408892,0.0,0.0000164166882006224
114,0.0002789915024985113,0.0002789915024985113,0.00011126470072105731,0.00833048164216854,0.00015491565299230315,0.9465845525110693,0.0,0.0002789915024985113,0.00003364276413650381,0.00003364276413650384,0.000013417082776910715,0.00043381917236045924,8.067406334180049e-6,0.006441211596132719,0.0,0.00003364276413650384
115,0.0002579884892376693,0.0002579884892376693,0.000102888481503698,0.007810190671432055,0.00014524019616521624,0.9506057694366629,0.0,0.0002579884892376693,0.00005774838646616637,0.000057748386466166364,0.00002303065462474523,0.00021727131873859815,4.040430033302019e-6,0.01105645110058664,0.0,0.000057748386466166364
116,0.0002750658858230159,0.0002750658858230159,0.00010969912413312192,0.008525249737039888,0.00015853760762771457,0.9473361473428605,0.0,0.0002750658858230159,0.00002830637281869572,0.00002830637281869572,0.000011288874650179189,0.0011812456211458696,0.000021966729488701612,0.005419511194278017,0.0,0.00002830637281869572
117,0.0002477078549630161,0.000247707854963016,0.00009878845807808115,0.007899265348659437,0.00014689665042326398,0.9525740898884787,0.0,0.000247707854963016,0.00006611137639729569,0.00006611137639729565,0.00002636590162505586,0.0004223253834997019,7.853665054479387e-6,0.012657621191848089,0.0,0.00006611137639729565
118,0.00025350839086132903,0.0002535083908613291,0.0001011017718706795,0.007920114292783213,0.00014728436243463024,0.9514635248070723,0.0,0.0002535083908613291,0.0000595942897932515,0.0000595942897932515,0.000023766819989671442,0.000554098858478642,0.000010304156490664036,0.011409865994425911,0.0,0.0000595942897932515
119,0.00024641113432834314,0.0002464111343283431,0.00009827131245879305,0.00811931758162371,0.00015098879501062072,0.9528223587868103,0.0,0.0002464111343283431,0.00007198967837718685,0.00007198967837718684,0.000028710229336413597,0.0008546767209431486,0.00001589377517525649,0.013783075293205962,0.0,0.00007198967837718684
120,0.00023298908467201342,0.00023298908467201342,0.00009291846004321577,0.007853545937754327,0.0001460464411917909,0.955392131637205,0.0,0.00023298908467201342,0.00009160615935970241,0.00009160615935970244,0.00003653348512081353,0.0011416036791488165,0.000021229538340080612,0.017538828068668254,0.0,0.00009160615935970244
121,0.00022322056980654566,0.00022322056980654566,0.00008902267514202054,0.007559626135433009,0.00014058063740518984,0.9572624021944383,0.0,0.00022322056980654566,0.0000835502722242449,0.00008355027222424491,0.000033320713896091086,0.0005127477733379792,9.535181702450169e-6,0.015996455586326796,0.0,0.00008355027222424491
122,0.00021255958250589635,0.00021255958250589635,0.00008477096299030702,0.007300592214417774,0.00013576357991140658,0.9593035446745432,0.0,0.00021255958250589635,0.0000986385765851106,0.00009863857658511058,0.000039338085945295,0.0011393979406035474,0.000021188519892198666,0.018885247976299795,0.0,0.00009863857658511058
123,0.00021661112224065433,0.00021661112224065433,0.0000863867589984658,0.0075102947894751535,0.00013966325975521508,0.9585278407336948,0.0,0.00021661112224065433,0.00008901233122425237,0.00008901233122425231,0.00003549903959602824,0.0010002895104034722,0.00001860162585331222,0.017042216202988916,0.0,0.00008901233122425231
124,0.00023625193752707554,0.00023625193752707554,0.00009421971955529453,0.008101740218525201,0.00015066192211187924,0.9547674289355713,0.0,0.00023625193752707554,0.0000480404998545199,0.0000480404998545199,0.00001915904889910286,0.0013824535069693943,0.000025708440035396733,0.009197788371116377,0.0,0.0000480404998545199
125,0.00023430873923704137,0.00023430873923704137,0.00009344475195145692,0.008509255445547382,0.00015824017391173725,0.955139471830399,0.0,0.00023430873923704137,0.00005292586862749344,0.00005292586862749344,0.000021107384563698224,0.0015151881783158955,0.000028176806111887995,0.010133136425877355,0.0,0.00005292586862749344
126,0.00020309791399702442,0.00020309791399702442,0.00008099755159414055,0.0073866222950160695,0.00013736341611360198,0.9611150667204377,0.0,0.00020309791399702442,0.00007966589116158221,0.00007966589116158224,0.00003177158249763204,0.0002566590016004219,4.772892917501444e-6,0.015252755685715071,0.0,0.00007966589116158224
127,0.00021069041166740882,0.00021069041166740877,0.00008402551830085107,0.008350693560757646,0.0001552915187226361,0.9596614143439665,0.0,0.00021069041166740877,0.00006554931913630093,0.00006554931913630093,0.000026141747368124645,0.0007047844563727368,0.000013106342342216158,0.012550010243695255,0.0,0.00006554931913630093
128,0.00019837992908731817,0.00019837992908731817,0.00007911597034781661,0.007669873759593544,0.00014263082890927115,0.9620183676200748,0.0,0.00019837992908731817,0.0000909750542673906,0.0000909750542673906,0.000036281793873622284,0.0008351234408883292,0.000015530157646529154,0.017417997288459944,0.0,0.0000909750542673906
129,0.00017843748801393792,0.00017843748801393798,0.00007116271830319991,0.007440689349095452,0.00013836886013807225,0.9658365284042439,0.0,0.00017843748801393798,0.00008196025011917867,0.00008196025011917869,0.000032686596612676666,0.00030724394402665244,5.713582750832314e-6,0.015692031467675203,0.0,0.00008196025011917869
130,0.00017389925717069482,0.00017389925717069482,0.0000693528248403006,0.007586180565643685,0.00014107445001682823,0.9667054137614285,0.0,0.00017389925717069482,0.00008456389067084029,0.00008456389067084029,0.000033724955430674685,0.00010311938938221702,1.9176331247703468e-6,0.016190522009221605,0.0,0.00008456389067084029
131,0.00016325915224411975,0.00016325915224411975,0.00006510944079564733,0.0069967148745735145,0.00013011260334682906,0.9687425581220716,0.0,0.00016325915224411975,0.00009409429594877072,0.00009409429594877072,0.00003752577976225076,0.0008660465108204783,0.000016105210539847654,0.018015204331487834,0.0,0.00009409429594877072
132,0.00016024815360454267,0.00016024815360454262,0.00006390862335316683,0.007137467473440905,0.0001327300727442203,0.9693190410553553,0.0,0.00016024815360454262,0.00009173424714261911,0.00009173424714261909,0.000036584567855250304,0.0006815787542866056,0.000012674803489333931,0.017563351633655293,0.0,0.00009173424714261909
133,0.00016646562273274265,0.00016646562273274262,0.00006638821443603601,0.0074325804984981475,0.00013821806598963553,0.9681286503346445,0.0,0.00016646562273274262,0.00010214518541735429,0.00010214518541735431,0.00004073655786566287,0.0012708349646313258,0.00002363275460505831,0.019556619965286924,0.0,0.00010214518541735431
134,0.00020435241416570454,0.00020435241416570454,0.00008149785925431185,0.008996045439237649,0.0001672926384608358,0.9608748813123343,0.0,0.00020435241416570454,0.00011657868971877957,0.00011657868971877953,0.00004649278886937506,0.0029182912937716276,0.00005426925126488843,0.02232004495920105,0.0,0.00011657868971877953
135,0.0001820770703635479,0.000182077070363548,0.00007261422143950479,0.008394672159770281,0.00015610935539479704,0.9651396974322028,0.0,0.000182077070363548,0.0001108785973034591,0.00011087859730345913,0.00004421953297809074,0.0018089278800733548,0.000033639260704810625,0.021228710691433433,0.0,0.00011087859730345913
136,0.0001603622374775044,0.0001603622374775044,0.00006395412118327459,0.007772453334247332,0.00014453842350869067,0.9692971986656375,0.0,0.0001603622374775044,0.00009491935282213982,0.00009491935282213982,0.00003785482098849297,0.0012489723906612769,0.000023226192887723918,0.018173168935069508,0.0,0.00009491935282213982
137,0.00017033650930268945,0.00017033650930268953,0.00006793196409103704,0.0079937228645566,0.0001486532052521191,0.9673875340767624,0.0,0.00017033650930268953,0.0000798685736140794,0.00007986857361407941,0.000031852414358877104,0.00044852909484787806,8.340955613260082e-6,0.015291561075131414,0.0,0.00007986857361407941
138,0.0001771119641303992,0.0001771119641303992,0.00007063408564994791,0.00833227602556455,0.00015494902178026188,0.9660903119451847,0.0,0.0001771119641303992,0.00007561990346841447,0.00007561990346841447,0.00003015800070116214,0.0005868858510905564,0.00001091387134129377,0.014478114733464567,0.0,0.00007561990346841447
139,0.00013320462325176754,0.00013320462325176754,0.000053123383357699913,0.006665567788766706,0.0001239545119857507,0.9744967696332415,0.0,0.00013320462325176754,0.00009677491118823456,0.00009677491118823456,0.00003859483688297379,0.0014392838294013468,0.000026765270466994357,0.018528432373486545,0.0,0.00009677491118823456
140,0.0001411432261910715,0.00014114322619107153,0.00005628938043027983,0.007188981911951335,0.00013368804771171544,0.9729768522714498,0.0,0.00014114322619107153,0.00008209077108974084,0.0000820907710897409,0.00003273864972754707,0.0009392633983308573,0.00001746676950197528,0.01571702088845262,0.0,0.0000820907710897409
141,0.0001231447046920205,0.00012314470469202047,0.00004911138364514795,0.006434943281746423,0.00011966576283105298,0.9764228320643866,0.0,0.00012314470469202047,0.00008940929766954706,0.00008940929766954705,0.000035657353925806984,0.00119103237448879,0.000022148726322728418,0.0171182190207222,0.0,0.00008940929766954705
142,0.0001350838540923456,0.0001350838540923456,0.00005387284008018132,0.007197740640160428,0.00013385092714152236,0.9741369738853943,0.0,0.0001350838540923456,0.00007745646043530933,0.00007745646043530932,0.00003089043864084389,0.001438466766924286,0.000026750076175402777,0.01482974018207882,0.0,0.00007745646043530932
143,0.00014197998129004323,0.00014197998129004323,0.000056623087030051294,0.007400934942434074,0.00013762957756933164,0.9728166479367301,0.0,0.00014197998129004323,0.0000657236703829168,0.0000657236703829168,0.000026211280451036953,0.0016705676443102876,0.00003106628027077356,0.012583391367402745,0.0,0.0000657236703829168
144,0.00010832068828474003,0.00010832068828474,0.00004319941236907331,0.006328339772496791,0.00011768333816990474,0.9792610241343489,0.0,0.00010832068828474,0.00007796155515813654,0.00007796155515813651,0.00003109187564759092,0.0014892424308889912,0.000027694312712626867,0.014926445136898184,0.0,0.00007796155515813651
145,0.00010785405506788396,0.00010785405506788396,0.00004301331420925472,0.006460820347688539,0.00012014697901279879,0.9793503652858476,0.0,0.00010785405506788396,0.00006418112066640269,0.00006418112066640272,0.000025596095647850304,0.001394213747398296,0.00002592713631295261,0.012288056267073076,0.0,0.00006418112066640272
146,0.0001010376016068558,0.0001010376016068558,0.0000402948419707522,0.006386814367901942,0.00011877074589970455,0.9806554369767326,0.0,0.0001010376016068558,0.00004825473855162103,0.00004825473855162103,0.00001924448951038439,0.000983721129994884,0.00001829351624089452,0.009238806308123857,0.0,0.00004825473855162103
147,0.00008812308895084571,0.00008812308895084567,0.00003514440056748064,0.005947840537695109,0.00011060748230053991,0.9831280372761841,0.0,0.00008812308895084567,0.00005598530394538828,0.00005598530394538825,0.000022327519055152204,0.0015148022911625231,0.00002816963006098075,0.010718892999483677,0.0,0.00005598530394538825
148,0.00011023778144520955,0.00011023778144520956,0.000043963968976868794,0.006636332128481461,0.00012341083857065978,0.9788939793027774,0.0,0.00011023778144520956,0.00007610437359000232,0.00007610437359000235,0.000030351212403325185,0.001806888885787334,0.00003360134307353375,0.014570870921763741,0.0,0.00007610437359000235
149,0.00011444481771808963,0.0001144448177180896,0.00004564177861491371,0.006513985498795398,0.00012113565103128842,0.9780885041427615,0.0,0.0001144448177180896,0.00012039568517310517,0.00012039568517310516,0.000048015046189314194,0.003084915837859915,0.0000573678416178542,0.02305084327538665,0.0,0.00012039568517310516
150,0.00010142352990124378,0.00010142352990124378,0.00004044875417162684,0.0068285420749609185,0.00012698522125938145,0.9805815475128646,0.0,0.00010142352990124378,0.00009143489975971284,0.00009143489975971284,0.000036465185018596077,0.003239207992808686,0.00006023709587735418,0.017506038868680764,0.0,0.00009143489975971284
151,0.00009389214039772177,0.00009389214039772177,0.000037445158034760406,0.005916023938272275,0.00011001581311653582,0.9820235001778789,0.0,0.00009389214039772177,0.0000839934377766328,0.0000839934377766328,0.00003349745290826434,0.002132020645117527,0.00003964757196745659,0.016081303641125946,0.0,0.0000839934377766328
152,0.00008728989967691349,0.00008728989967691348,0.00003481211605566632,0.006078141022138018,0.00011303058164818244,0.983287558901436,0.0,0.00008728989967691348,0.0000845463232757625,0.00008454632327576251,0.00003371794937157153,0.003006095508944533,0.0000559020797030586,0.016187158572482898,0.0,0.00008454632327576251
153,0.00007663559991104204,0.00007663559991104205,0.000030563070962085226,0.0056781320390141546,0.00010559191777672716,0.9853274209924985,0.0,0.00007663559991104205,0.00006896984625904603,0.00006896984625904606,0.000027505889011193232,0.002642791208207626,0.00004914598498955784,0.013204901110525254,0.0,0.00006896984625904606
154,0.00007829372373041355,0.00007829372373041356,0.000031224347914496384,0.0055680301140979055,0.00010354443573105877,0.9850099581844538,0.0,0.00007829372373041356,0.00007862443333399314,0.00007862443333399317,0.00003135623832957474,0.0026279549027616966,0.00004887008546239064,0.015053359161436321,0.0,0.00007862443333399317
155,0.00006682813313646232,0.00006682813313646232,0.000026651751636109882,0.005355710408384545,0.00009959608709210099,0.9872051492451709,0.0,0.00006682813313646232,0.00005625784696692943,0.00005625784696692943,0.00002243621203488033,0.0021981508926173865,0.00004087734605664317,0.010771073826946977,0.0,0.00005625784696692943
156,0.00006380942572028515,0.00006380942572028517,0.000025447859853681202,0.005000171739294776,0.00009298440394436425,0.9877831080934844,0.0,0.00006380942572028517,0.00005849589592689106,0.00005849589592689108,0.000023328769139663595,0.00215620384035254,0.00004009728851953546,0.01119956855036289,0.0,0.00005849589592689108
157,0.00005385794787979259,0.00005385794787979259,0.000021479107423092217,0.004677610211252252,0.00008698597169358567,0.9896884085677485,0.0,0.00005385794787979259,0.00004369480393340282,0.00004369480393340282,0.000017425940357238244,0.0016659034911198005,0.000030979544549095374,0.008365765566842903,0.0,0.00004369480393340282
158,0.000059120539166338166,0.000059120539166338146,0.000023577883333006755,0.004666198828840432,0.00008677376286415576,0.9886808378496271,0.0,0.000059120539166338146,0.00005785712916480444,0.000057857129164804434,0.00002307402233921398,0.002056015588905803,0.000038234163545288715,0.011077270874152823,0.0,0.000057857129164804434
159,0.00006540349491288407,0.00006540349491288408,0.000026083591157519472,0.004873767080829806,0.00009063375231958349,0.9874779091233061,0.0,0.00006540349491288408,0.00006721440023864465,0.00006721440023864466,0.000026805798957041945,0.002320473258187767,0.000043152082374646244,0.01286880508651494,0.0,0.00006721440023864466
160,0.00008649102162038415,0.00008649102162038414,0.000034493515212714725,0.005324100680523192,0.000099008264941727,0.983440511333666,0.0,0.00008649102162038414,0.00010932275631306428,0.0001093227563130643,0.000043599047477222295,0.0035712006289964167,0.00006641091129797975,0.02093083085645893,0.0,0.0001093227563130643
161,0.000053314716142762406,0.00005331471614276239,0.000021262460980094673,0.004557386637694995,0.00008475026501986658,0.9897924151990035,0.0,0.00005331471614276239,0.00005061226889391837,0.000050612268893918365,0.000020184697027915948,0.00204998107638965,0.000038121944289897994,0.009690176823264254,0.0,0.000050612268893918365
162,0.00007315630091622851,0.0000731563009162285,0.00002917549048773344,0.005029071988775486,0.00009352183997894861,0.9859935642660081,0.0,0.0000731563009162285,0.00008706212060979136,0.00008706212060979135,0.000034721275404582334,0.003031982098642083,0.000056383472990865664,0.016668830735201607,0.0,0.00008706212060979135
163,0.000052851189694580416,0.000052851189694580416,0.00002107760183180022,0.0046564068423448615,0.00008659166871315561,0.9898811615315294,0.0,0.000052851189694580416,0.000054051573193252636,0.000054051573193252636,0.000021556327203484158,0.0024970055752734453,0.000046434920072425904,0.010348662750449511,0.0,0.000054051573193252636
164,0.00004804247232544702,0.00004804247232544702,0.00001915983554093754,0.0044261906868698075,0.00008231051336263355,0.9908018339814776,0.0,0.00004804247232544702,0.000049112664454151144,0.000049112664454151144,0.000019586639245881677,0.0025099746256313283,0.000046676095672010866,0.009403063984739763,0.0,0.000049112664454151144
165,0.000038791462712976165,0.000038791462712976165,0.000015470437094457304,0.004056456152876679,0.00007543484047507644,0.9925730234755991,0.0,0.000038791462712976165,0.00003295241105877618,0.00003295241105877618,0.000013141762819502199,0.0018728350749754217,0.000034827694369803725,0.006309037253036442,0.0,0.00003295241105877618
166,0.000040689624243276444,0.00004068962424327644,0.000016227443572065745,0.004222079630226509,0.00007851481474866788,0.9922096032759183,0.0,0.00004068962424327644,0.00003684356025818389,0.00003684356025818388,0.000014693593420992976,0.0022021166774608405,0.00004095109475150144,0.007054032974666641,0.0,0.00003684356025818388
167,0.00003676284699956759,0.00003676284699956759,0.000014661404137506784,0.003912705034866337,0.000072761609889918,0.9929614203089949,0.0,0.00003676284699956759,0.00003192948765717709,0.00003192948765717709,0.000012733810372491396,0.0019127505003438548,0.00003556997128139495,0.006113189312314261,0.0,0.00003192948765717709
168,0.00003147852901548957,0.000031478529015489556,0.000012553963395592145,0.0036196429020679565,0.00006731175553336247,0.9939731507999436,0.0,0.000031478529015489556,0.000025427504460968643,0.000025427504460968633,0.000010140752132578383,0.0015739825940595887,0.00002927016129811515,0.004868325798979013,0.0,0.000025427504460968633
169,0.00003063823772797613,0.000030638237727976126,0.000012218846527205829,0.0035708579494356813,0.0000664045387459235,0.9941340321699554,0.0,0.000030638237727976126,0.000024423519423411092,0.000024423519423411075,9.740352501292634e-6,0.0015244428557110938,0.000028348908332803156,0.004676103779408331,0.0,0.000024423519423411075
170,0.000031927155025542894,0.00003192715502554289,0.000012732880094836531,0.0036535772639764656,0.00006794280714114986,0.9938872572911178,0.0,0.00003192715502554289,0.000027427060345990334,0.000027427060345990324,0.000010938195728994565,0.0017285309875758018,0.000032144180632037264,0.00525115886529485,0.0,0.000027427060345990324
171,0.00003050347075900197,0.00003050347075900197,0.000012165100064192768,0.00352570490331808,0.00006556486177112629,0.9941598345255468,0.0,0.00003050347075900197,0.000025391188146547978,0.000025391188146547985,0.000010126268810258094,0.0015378068760310021,0.000028597428889403536,0.004861372711990503,0.0,0.000025391188146547985
172,0.000029348345848785958,0.00002934834584878596,0.000011704424286329935,0.003555853843008983,0.00006612551875110206,0.9943809936412628,0.0,0.00002934834584878596,0.00002476917923219577,0.00002476917923219578,9.878205213046574e-6,0.0016701763796194513,0.00003105900421787803,0.004742283477355504,0.0,0.00002476917923219578
173,0.000030883821191493456,0.00003088382119149344,0.00001231678775597297,0.003663992010413189,0.00006813648228675337,0.9940870129938078,0.0,0.00003088382119149344,0.00002752332451218169,0.00002752332451218168,0.000010976586875482979,0.0018199307223544048,0.0000338438722230825,0.005269589510917411,0.0,0.00002752332451218168
174,0.000028735474607160686,0.00002873547460716069,0.000011460004887641107,0.003397622960354814,0.00006318301895783222,0.9944983333857759,0.0,0.00002873547460716069,0.000024937519620407614,0.000024937519620407624,9.945341103372685e-6,0.0015671919175114172,0.000029143880233357217,0.004774513767834823,0.0,0.000024937519620407624
175,0.000024287854763885936,0.000024287854763885936,9.686248029990426e-6,0.0031312219252811677,0.00005822896082782519,0.9953498704471615,0.0,0.000024287854763885936,0.00001760258361308577,0.000017602583613085768,7.020092655466545e-6,0.001180296150539412,0.000021949072903486683,0.00337017390219371,0.0,0.000017602583613085768
176,0.00002166049973017759,0.000021660499730177587,8.638431630940487e-6,0.0030383761011641953,0.00005650237740942093,0.9958529013408661,0.0,0.000021660499730177587,0.000014539758791661488,0.000014539758791661483,5.798606394899822e-6,0.0011151842705647464,0.0000207382366232922,0.0027837683774682162,0.0,0.000014539758791661483
177,0.000024258324736598072,0.000024258324736598072,9.674471149264515e-6,0.003182586932601265,0.000059184156936735405,0.9953555242380757,0.0,0.000024258324736598072,0.00001943998828748462,0.00001943998828748462,7.752868669680637e-6,0.0013875582216462542,0.000025803368545112448,0.0037219616520797407,0.0,0.00001943998828748462
178,0.000024124927877587866,0.000024124927877587866,9.621271100295356e-6,0.003159006829334421,0.00005874565562887366,0.9953810642737176,0.0,0.000024124927877587866,0.000019932054232370315,0.000019932054232370315,7.94910966484508e-6,0.0013976582344548123,0.000025991190827986014,0.003816172129476853,0.0,0.000019932054232370315
179,0.000024602232643925506,0.000024602232643925506,9.811625184572797e-6,0.003276032038413666,0.00006092188474260264,0.9952896799575139,0.0,0.000024602232643925506,0.000020816221989049107,0.000020816221989049103,8.301724923564652e-6,0.0016237616195928207,0.000030195864105833448,0.0039854540465077805,0.0,0.000020816221989049103
180,0.00001873207181729362,0.00001873207181729362,7.470544249453075e-6,0.0028317272984623577,0.00005265948625549487,0.9964135753614185,0.0,0.00001873207181729362,0.000011281808586858273,0.000011281808586858273,4.499302110521227e-6,0.0009389682233887576,0.00001746128035730557,0.002160004332586154,0.0,0.000011281808586858273
181,0.000019905788681031544,0.000019905788681031544,7.938634690937955e-6,0.0028846093623775618,0.000053642893916047866,0.9961888566479796,0.0,0.000019905788681031544,0.000013665478120424271,0.000013665478120424271,5.449934208255237e-6,0.0010895054755860013,0.000020260707536372297,0.00261637943240427,0.0,0.000013665478120424271
182,0.00001984509326730463,0.00001984509326730463,7.914428731319161e-6,0.002787088978093313,0.00005182938124530605,0.9962004773341141,0.0,0.00001984509326730463,0.000014569586017983284,0.000014569586017983284,5.8105018016785706e-6,0.001068109787556613,0.00001986282814299913,0.002789479069826503,0.0,0.000014569586017983284
183,0.00001851311397892209,0.000018513113978922092,7.383221595756594e-6,0.0027896713152959413,0.0000518774030129751,0.9964554968207214,0.0,0.000018513113978922092,0.000012785811428647959,0.000012785811428647962,5.09911402083646e-6,0.0010681954005893031,0.000019864420223677485,0.002447959284974847,0.0,0.000012785811428647962
184,0.000017325608566764477,0.000017325608566764477,6.9096321383534704e-6,0.002705040549106276,0.000050303588800223526,0.9966828554765149,0.0,0.000017325608566764477,0.000011468068452092863,0.000011468068452092863,4.573584473876654e-6,0.0010307642476543482,0.000019168341443571825,0.0021956654690782644,0.0,0.000011468068452092863
185,0.00001601288579482822,0.00001601288579482822,6.386104700990091e-6,0.002571025965427919,0.00004781142116420914,0.9969341881288143,0.0,0.00001601288579482822,9.68936233866723e-6,9.68936233866723e-6,3.864218053721711e-6,0.0008622938974204324,0.000016035426032748682,0.001855116089799368,0.0,9.68936233866723e-6
186,0.000016674506923926,0.000016674506923925996,6.6499660597072264e-6,0.0026947006512816015,0.00005011130555752663,0.9968075147772519,0.0,0.000016674506923925996,0.000011314727266908942,0.000011314727266908939,4.512430421065344e-6,0.0011303082544012186,0.000021019485887441857,0.002166306911732435,0.0,0.000011314727266908939
187,0.000014414507704329073,0.000014414507704329075,5.748654964041807e-6,0.0024637627732789053,0.00004581672888018921,0.9972402120764826,0.0,0.000014414507704329075,7.768968605258592e-6,7.768968605258594e-6,3.0983451432539583e-6,0.0007763859144233969,0.000014437860387099764,0.0014874393336748726,0.0,7.768968605258594e-6
188,0.00001347952763210056,0.00001347952763210056,5.375775227616096e-6,0.0023377952499937017,0.00004347420632701897,0.9974192224710791,0.0,0.00001347952763210056,6.432980198291399e-6,6.432980198291399e-6,2.5655391296772556e-6,0.0006027749694018828,0.00001120934923133692,0.0012316522650398423,0.0,6.432980198291399e-6
189,0.000014481516914111095,0.000014481516914111091,5.775378930919582e-6,0.0024576996046177485,0.000045703976728189857,0.9972273825569656,0.0,0.000014481516914111091,8.47935361113111e-6,8.479353611131105e-6,3.3816540410780213e-6,0.0007970687614072496,0.000014822483615848556,0.0016234489706648178,0.0,8.479353611131105e-6
190,0.000013278261295910147,0.000013278261295910145,5.295508128220946e-6,0.002368103661999639,0.00004403782889276503,0.9974577567322153,0.0,0.000013278261295910145,6.685317276141885e-6,6.685317276141885e-6,2.6661737697878813e-6,0.0006756781661866128,0.00001256507472480225,0.001279964481758756,0.0,6.685317276141885e-6
191,0.000012465523418599421,0.000012465523418599426,4.971379845195094e-6,0.002266581972682312,0.00004214990698512113,0.9976133627525384,0.0,0.000012465523418599426,5.7484844835230545e-6,5.748484483523058e-6,2.2925551492818224e-6,0.0005471787921215623,0.000010175469261701125,0.001100599367080008,0.0,5.748484483523058e-6
192,0.000012710974386217965,0.000012710974386217969,5.06926823322554e-6,0.0022769093264225935,0.00004234195695498838,0.9975663689439295,0.0,0.000012710974386217969,6.500970490460822e-6,6.500970490460824e-6,2.5926543623722308e-6,0.0006196553973143392,0.000011523261754666957,0.001244669621656888,0.0,6.500970490460824e-6
193,0.000012835252621239008,0.000012835252621239008,5.118831680505915e-6,0.002257665320849983,0.00004198409076939141,0.997542574751356,0.0,0.000012835252621239008,7.142067527557861e-6,7.142067527557861e-6,2.84833050063074e-6,0.000619924265631367,0.000011528261694969384,0.0013674134501020444,0.0,7.142067527557861e-6
194,0.000012131061615585541,0.000012131061615585541,4.837993014120685e-6,0.0022195563199228735,0.000041275406563952033,0.9976773984909603,0.0,0.000012131061615585541,6.193469653985743e-6,6.19346965398574e-6,2.470019843989159e-6,0.0005862711877383629,0.000010902440912818492,0.0011857958042235661,0.0,6.19346965398574e-6
195,0.000011336037147112138,0.000011336037147112136,4.520929021997545e-6,0.0021438120383385,0.000039866847569874285,0.9978296131188893,0.0,0.000011336037147112136,4.9557684704195196e-6,4.95576847041952e-6,1.976411793068938e-6,0.0004646678794043148,8.641076357228448e-6,0.0009488267138186953,0.0,4.95576847041952e-6
196,0.000011605349544092111,0.000011605349544092111,4.628333595190979e-6,0.0021684848905760452,0.00004032566990209263,0.9977780508237291,0.0,0.000011605349544092111,5.296319540265995e-6,5.296319540265995e-6,2.1122270868229337e-6,0.0005023730070650189,9.342250037649119e-6,0.0010140282974718923,0.0,5.296319540265995e-6
197,0.000011951028953167576,0.000011951028953167576,4.7661941237438814e-6,0.002212914696049277,0.00004115189731880836,0.997711867373129,0.0,0.000011951028953167576,5.731119623880692e-6,5.731119623880694e-6,2.2856298634079956e-6,0.0005193619456009634,9.658180450798296e-6,0.0010972747075829326,0.0,5.731119623880694e-6
198,0.000011768095015079138,0.000011768095015079138,4.693238174581082e-6,0.0021870190762625116,0.000040670336105276554,0.9977468917307757,0.0,0.000011768095015079138,4.690400940017936e-6,4.6904009400179355e-6,1.8705804735240859e-6,0.0004113219083358386,7.649041766965521e-6,0.0008980196990583329,0.0,4.6904009400179355e-6
199,0.000011708927015600969,0.000011708927015600969,4.669641363584169e-6,0.002244384671910053,0.00004173712060715296,0.9977582199796323,0.0,0.000011708927015600969,3.674799770601347e-6,3.674799770601348e-6,1.4655482085442754e-6,0.00036672106710799475,6.819633727958205e-6,0.0007035736659397168,0.0,3.674799770601348e-6
200,0.00001262748183010312,0.00001262748183010312,5.035970537111645e-6,0.0023368578054461376,0.00004345677338130609,0.9975823543492442,0.0,0.00001262748183010312,3.7898042483686875e-6,3.7898042483686875e-6,1.5114131853832482e-6,0.00036202715584811345,6.732344618018684e-6,0.0007255923137771459,0.0,3.7898042483686875e-6
201,0.000013457894024214187,0.000013457894024214187,5.367147520730984e-6,0.002439179593585523,0.000045359574120307146,0.9974233644210514,0.0,0.000013457894024214187,3.840796823310123e-6,3.840796823310123e-6,1.5317495524017577e-6,0.0003520593684884542,6.546981231597715e-6,0.0007353553036342393,0.0,3.840796823310123e-6
202,0.000013697531404696447,0.000013697531404696447,5.462717389999956e-6,0.0024594695944401266,0.00004573689188734889,0.9973774836763014,0.0,0.000013697531404696447,2.256174627229768e-6,2.2561746272297688e-6,8.997858086179623e-7,0.00012620382885835996,2.3469169488058934e-6,0.0004319650464167095,0.0,2.2561746272297688e-6
203,0.000012655490418487673,0.000012655490418487673,5.0471406522453245e-6,0.0023207978870972905,0.000043158119252423456,0.9975769918515743,0.0,0.000012655490418487673,2.8682748696335683e-6,2.868274869633569e-6,1.1438977248320013e-6,0.0003277581562971963,6.09507000763477e-6,0.0005491571761528961,0.0,2.868274869633569e-6
204,0.000013273931217454206,0.000013273931217454206,5.293781248085946e-6,0.0023947017776895308,0.000044532453890148956,0.9974585857649144,0.0,0.000013273931217454206,5.439312805327505e-6,5.439312805327504e-6,2.1692542819156615e-6,0.0006386781099216299,0.000011877012722717375,0.0010414056518814549,0.0,5.439312805327504e-6
205,0.000012722909670081679,0.000012722909670081677,5.074028148044536e-6,0.0023254597397069712,0.000043244812191944126,0.9975640838258424,0.0,0.000012722909670081677,2.6261188600808675e-6,2.6261188600808675e-6,1.0473234002042091e-6,0.00031467303442098317,5.85173591400009e-6,0.0005027942170786212,0.0,2.6261188600808675e-6
206,0.000011083688164677109,0.000011083688164677109,4.4202896342153075e-6,0.002165094749586907,0.00004026262601968254,0.9978779276148485,0.0,0.000011083688164677109,1.461976054006167e-6,1.461976054006168e-6,5.830511920742688e-7,0.00011447592789293522,2.1288220637405384e-6,0.00027990854360610505,0.0,1.461976054006168e-6
207,9.506700427286014e-6,9.506700427286014e-6,3.7913705916271415e-6,0.001977821681067139,0.000036780050708459584,0.9981798561858729,0.0,9.506700427286014e-6,2.965194116309014e-6,2.965194116309014e-6,1.1825501242021624e-6,0.00028372236306276933,5.276169737881644e-6,0.0005677132428613175,0.0,2.965194116309014e-6
208,0.00001029518808895532,0.00001029518808895532,4.105827637494873e-6,0.002078019584644703,0.000038643355176067474,0.998028893088752,0.0,0.00001029518808895532,3.020288425084977e-6,3.020288425084975e-6,1.20452230515568e-6,0.00033074006500475374,6.150522303724873e-6,0.0005782615467738991,0.0,3.020288425084975e-6
209,0.000010398234887162176,0.000010398234887162176,4.146923767879024e-6,0.0020667575925376468,0.00003843392444490454,0.9980091638468603,0.0,0.000010398234887162176,2.3222785894183635e-6,2.3222785894183635e-6,9.261487533797992e-7,0.00025018253951232565,4.652455060897967e-6,0.00044462124809127395,0.0,2.3222785894183635e-6
210,9.46790108196874e-6,9.46790108196874e-6,3.77589701086845e-6,0.0019837442337013256,0.000036890187930785606,0.9981872846715932,0.0,9.46790108196874e-6,2.735751158809466e-6,2.735751158809466e-6,1.0910458964026874e-6,0.00024003335968565982,4.463718456254902e-6,0.0005237843126313764,0.0,2.735751158809466e-6
211,9.3489837756471e-6,9.348983775647101e-6,3.7284715574767207e-6,0.0019434854220279196,0.0000361415253243512,0.9982100524658609,0.0,9.348983775647101e-6,2.3401639362563237e-6,2.340163936256325e-6,9.33281614937934e-7,0.00022621218938379475,4.206696627937916e-6,0.00044804555957132894,0.0,2.340163936256325e-6
212,8.782294517172464e-6,8.782294517172464e-6,3.502470011976765e-6,0.0018812877746066155,0.00003498488281810253,0.998318550251842,0.0,8.782294517172464e-6,2.2795279822129572e-6,2.2795279822129572e-6,9.090993684567641e-7,0.0002278658742668545,4.23744895229404e-6,0.00043643625753118757,0.0,2.2795279822129572e-6
213,8.342929332421958e-6,8.342929332421962e-6,3.3272466257778335e-6,0.0018327382471293834,0.000034082044053830865,0.9984026706918709,0.0,8.342929332421962e-6,2.261093136644972e-6,2.261093136644972e-6,9.017473611139178e-7,0.0001841554852338202,3.424599977833372e-6,0.00043290673954737326,0.0,2.261093136644972e-6
214,8.902481871578217e-6,8.902481871578217e-6,3.550401973698371e-6,0.0018951860004841035,0.000035243337590554925,0.998295539295377,0.0,8.902481871578217e-6,1.509351351526607e-6,1.5093513515266086e-6,6.019449513930175e-7,0.0001136611205461375,2.113669709097181e-6,0.0002889789729715404,0.0,1.5093513515266086e-6
215,8.26623118650703e-6,8.266231186507031e-6,3.296658610821607e-6,0.0018229081957519425,0.000033899242039073925,0.9984173552458767,0.0,8.266231186507031e-6,2.0340415204038193e-6,2.0340415204038193e-6,8.111968249754951e-7,0.00016493492055769,3.0671697048211614e-6,0.0003894356532383116,0.0,2.0340415204038193e-6
216,7.758733235872163e-6,7.758733235872163e-6,3.0942631719345756e-6,0.0017611481507123158,0.00003275073729263561,0.9985145203204046,0.0,7.758733235872163e-6,2.5257592676240674e-6,2.525759267624068e-6,1.0072989553046633e-6,0.00024363203714282685,4.530640333300248e-6,0.00048357946504188297,0.0,2.525759267624068e-6
217,8.348136347540147e-6,8.348136347540147e-6,3.3293232373362026e-6,0.0018554964440295604,0.00003450526099195746,0.9984016737617131,0.0,8.348136347540147e-6,2.2019400101738714e-6,2.2019400101738714e-6,8.781564816262636e-7,0.00022962623525218126,4.270185051268632e-6,0.0004215813382626002,0.0,2.2019400101738714e-6
218,8.17465717263832e-6,8.174657172638322e-6,3.260137945655534e-6,0.00180842222198816,0.00003362985736466492,0.9984348879194003,0.0,8.174657172638322e-6,2.657552195044958e-6,2.657552195044959e-6,1.0598593397440263e-6,0.00024116743965328213,4.484808081834338e-6,0.0005088124134687342,0.0,2.657552195044959e-6
219,8.327587110731793e-6,8.327587110731791e-6,3.321127988867874e-6,0.0018207447669198326,0.00003385901039285888,0.998405608099031,0.0,8.327587110731791e-6,3.0156806277493242e-6,3.015680627749323e-6,1.202684667855105e-6,0.0002679654189487184,4.983149791203505e-6,0.0005773793422822624,0.0,3.015680627749323e-6
220,8.736995728561026e-6,8.736995728561026e-6,3.4844043859174025e-6,0.0018680092104177558,0.000034737951424399595,0.9983272231147883,0.0,8.736995728561026e-6,4.262847772051495e-6,4.262847772051496e-6,1.7000678419561051e-6,0.00041970934008180873,7.805016477872766e-6,0.0008161607765187764,0.0,4.262847772051496e-6
221,9.552116618705657e-6,9.552116618705655e-6,3.8094830391423618e-6,0.0019633239660190945,0.00003651044769028649,0.9981711608450965,0.0,9.552116618705655e-6,6.454165716640501e-6,6.4541657166405014e-6,2.573988133814025e-6,0.0006808509848134562,0.000012661269712056264,0.001235708424215941,0.0,6.4541657166405014e-6
222,0.000011944770204515684,0.000011944770204515682,4.763698069959431e-6,0.0020866766377370836,0.000038804343830793816,0.9977130656671879,0.0,0.000011944770204515682,9.896547179694146e-6,9.896547179694145e-6,3.946845514143818e-6,0.0008274259122659351,0.00001538701254109746,0.0018947835022376674,0.0,9.896547179694145e-6
223,0.000013292420663330574,0.000013292420663330574,5.301155030597272e-6,0.0022259742156109405,0.00004139475530560469,0.9974550457932075,0.0,0.000013292420663330574,0.000012494417792212475,0.000012494417792212475,4.9829032206520074e-6,0.0010748795183779245,0.000019988719695950516,0.0023921693367282776,0.0,0.000012494417792212475
224,0.000012346661631950296,0.000012346661631950296,4.923976533623783e-6,0.002100677688379874,0.00003906471075747029,0.9976361199170625,0.0,0.000012346661631950296,0.000011442959163895813,0.000011442959163895813,4.563570629685905e-6,0.000945223540595509,0.00001757760575016792,0.002190858068662189,0.0,0.000011442959163895813
225,8.655866697935763e-6,8.655866697935763e-6,3.452049288247868e-6,0.0018462475585936822,0.00003433326647971974,0.998342756001763,0.0,8.655866697935763e-6,5.166386205476558e-6,5.166386205476558e-6,2.0604083271848586e-6,0.0005324277788192552,9.901155847881496e-6,0.0009891513848800087,0.0,5.166386205476558e-6
226,6.826063812280501e-6,6.826063812280501e-6,2.722304946116709e-6,0.0016453032458931755,0.00003059645740261755,0.9986930883204126,0.0,6.826063812280501e-6,2.6124233861148027e-6,2.6124233861148027e-6,1.0418615033420443e-6,0.0002512235518530878,4.6718139783615005e-6,0.0005001720946702907,0.0,2.6124233861148027e-6
227,9.069693003310325e-6,9.069693003310325e-6,3.617087504844616e-6,0.0018527457324318544,0.0000344541080932829,0.9982635252112683,0.0,9.069693003310325e-6,6.098496008719182e-6,6.098496008719182e-6,2.4321433706115226e-6,0.000558845514335688,0.00001039242645189915,0.0011676122405087888,0.0,6.098496008719182e-6
228,9.316345404660006e-6,9.316345404660005e-6,3.71545503709033e-6,0.0019013922142040094,0.000035358749843090515,0.9982163013773008,0.0,9.316345404660005e-6,6.530991514074195e-6,6.530991514074196e-6,2.6046270575180257e-6,0.0006415565975338868,0.00001193054177508642,0.00125041741826009,0.0,6.530991514074196e-6
229,6.857225796531383e-6,6.857225796531383e-6,2.7347326681817103e-6,0.0016612823617504298,0.00003089360890880846,0.9986871220765718,0.0,6.857225796531383e-6,2.728204952279563e-6,2.728204952279563e-6,1.0880363910822399e-6,0.00028158952578772646,5.236506979666428e-6,0.0005223395231125961,0.0,2.728204952279563e-6
230,7.2902567066333475e-6,7.2902567066333475e-6,2.9074298800465032e-6,0.0017006962435111943,0.00003162655899407399,0.9986042143907373,0.0,7.2902567066333475e-6,3.396249783814871e-6,3.396249783814871e-6,1.3544595888619713e-6,0.0003424117978990433,6.367572673744048e-6,0.0006502427506287122,0.0,3.396249783814871e-6
231,8.243332806357431e-6,8.243332806357431e-6,3.287526499658631e-6,0.0017786425067818103,0.00003307606657257387,0.9984217393479428,0.0,8.243332806357431e-6,5.6589792598201e-6,5.658979259820101e-6,2.2568595390603827e-6,0.0005861611262855021,0.000010900394183400961,0.0010834627821522105,0.0,5.658979259820101e-6
232,6.737706853342673e-6,6.737706853342673e-6,2.6870672757762198e-6,0.0016306778598312085,0.00003032448018336707,0.9987100050596615,0.0,6.737706853342673e-6,3.1315009734830773e-6,3.1315009734830773e-6,1.248875021289057e-6,0.00033323780255845097,6.196970835845242e-6,0.0005995541954239514,0.0,3.1315009734830773e-6
233,6.564829485618522e-6,6.564829485618522e-6,2.6181219910309453e-6,0.0016175457978803178,0.000030080273180741944,0.9987431039959193,0.0,6.564829485618522e-6,2.6288236846251693e-6,2.6288236846251684e-6,1.0484021122464377e-6,0.0002637818797637242,4.905351683903007e-6,0.0005033120802110662,0.0,2.6288236846251684e-6
234,7.3260902112257065e-6,7.326090211225705e-6,2.9217206528067835e-6,0.0017021104683949382,0.00003165285826232208,0.9985973537420589,0.0,7.326090211225705e-6,4.215851830826113e-6,4.215851830826112e-6,1.6813253738568322e-6,0.000474283213680519,8.819885440798999e-6,0.0008071629783484465,0.0,4.215851830826112e-6
235,6.753363694664553e-6,6.753363694664554e-6,2.693311386253834e-6,0.0016447438560124492,0.00003058605485299649,0.9987070074157262,0.0,6.753363694664554e-6,2.9798303649466125e-6,2.979830364946613e-6,1.1883872117469704e-6,0.00034398870562497386,6.396897231502457e-6,0.0005705154850928492,0.0,2.979830364946613e-6
236,6.26534865069913e-6,6.265348650699129e-6,2.4986859323317156e-6,0.0015908085543170148,0.000029583060927748477,0.9988004423114892,0.0,6.265348650699129e-6,2.2443253106734687e-6,2.2443253106734687e-6,8.950601784515278e-7,0.00024439882788667854,4.544899759572909e-6,0.0004296963875485312,0.0,2.2443253106734687e-6
237,6.644445067445347e-6,6.644445067445347e-6,2.6498735096448205e-6,0.0016350291731675644,0.00003040539825939565,0.9987278608724109,0.0,6.644445067445347e-6,3.068368104430865e-6,3.0683681044308645e-6,1.2236969792417237e-6,0.0003460269578326021,6.434801062909921e-6,0.0005874668364130539,0.0,3.0683681044308645e-6
238,6.390669896999926e-6,6.390669896999926e-6,2.5486653433129605e-6,0.0016170652717791619,0.000030071337201054582,0.998776448424969,0.0,6.390669896999926e-6,2.7107816507820025e-6,2.7107816507820025e-6,1.081087797991276e-6,0.0003361612621982769,6.2513361989243425e-6,0.0005190036743934891,0.0,2.7107816507820025e-6
239,5.9504454110907565e-6,5.950445411090757e-6,2.373099258912141e-6,0.0015556446961479747,0.000028929145309903416,0.9988607333859799,0.0,5.950445411090757e-6,2.080215345644623e-6,2.0802153456446243e-6,8.296114247054347e-7,0.0002245714806965514,4.1761856120600545e-6,0.0003982760498647707,0.0,2.0802153456446243e-6
240,6.15471819549884e-6,6.15471819549884e-6,2.4545653609943856e-6,0.0015788516648074062,0.000029360707716289313,0.9988216235131299,0.0,6.15471819549884e-6,2.5988522736710104e-6,2.598852273671011e-6,1.0364492031429783e-6,0.000289284517118847,5.379604901015472e-6,0.0004975737824004372,0.0,2.598852273671011e-6
241,6.085550121793616e-6,6.085550121793616e-6,2.426980416824608e-6,0.001576062330562701,0.000029308836581522625,0.9988348663666784,0.0,6.085550121793616e-6,2.4045256547500757e-6,2.4045256547500757e-6,9.589497348697892e-7,0.00029848652027291355,5.550727578992874e-6,0.00046036819292654145,0.0,2.4045256547500757e-6
242,5.67496628242297e-6,5.67496628242297e-6,2.263235329252554e-6,0.0015065865856040636,0.000028016848811822398,0.9989134763577187,0.0,5.67496628242297e-6,1.8208900931112986e-6,1.8208900931112971e-6,7.261898281545255e-7,0.00019432789248087444,3.6137685252081216e-6,0.0003486258838734015,0.0,1.8208900931112971e-6
243,6.043927379998119e-6,6.043927379998118e-6,2.4103808363083854e-6,0.0015723420682109892,0.000029239653682348972,0.9988428354172009,0.0,6.043927379998118e-6,2.238111307258342e-6,2.2381113072583415e-6,8.92581969530927e-7,0.0002641360780434798,4.911938440846249e-6,0.00042850666036989667,0.0,2.2381113072583415e-6
244,6.011877060750419e-6,6.011877060750418e-6,2.3975988370461362e-6,0.0015631937795501326,0.000029069529892088777,0.9988489717408146,0.0,6.011877060750418e-6,1.9593211454094557e-6,1.959321145409456e-6,7.813975655462323e-7,0.00022333776301943994,4.15324309951787e-6,0.0003751297613701001,0.0,1.959321145409456e-6
245,6.073937523555825e-6,6.073937523555826e-6,2.4223491923752947e-6,0.0015702666456262008,0.00002920105862161083,0.9988370897036827,0.0,6.073937523555826e-6,1.7004542592988358e-6,1.7004542592988362e-6,6.781587702720149e-7,0.00018355584819040548,3.4134489822332223e-6,0.000325567353777749,0.0,1.7004542592988362e-6
246,6.771282202295522e-6,6.7712822022955225e-6,2.700457472679668e-6,0.001676633283379722,0.000031179078363083194,0.9987035767553122,0.0,6.7712822022955225e-6,2.2811059454772242e-6,2.2811059454772246e-6,9.097286765495739e-7,0.00027447179209234965,5.10414388103561e-6,0.00043673837287558354,0.0,2.2811059454772246e-6
247,7.60382908614403e-6,7.60382908614403e-6,3.0324857926753545e-6,0.001756160204956334,0.00003265798024603621,0.998544178121454,0.0,7.60382908614403e-6,3.5284637888909344e-6,3.5284637888909322e-6,1.4071879034313332e-6,0.00042696690575769246,7.939979925859113e-6,0.0006755563181824999,0.0,3.5284637888909322e-6
248,8.239925919466587e-6,8.239925919466587e-6,3.286167797881317e-6,0.0017993726447259673,0.00003346156923546716,0.9984223916272637,0.0,8.239925919466587e-6,4.7254868025656716e-6,4.7254868025656716e-6,1.8845730788936165e-6,0.0005195187811672265,9.66109700295022e-6,0.0009047372049026136,0.0,4.7254868025656716e-6
249,8.345844063416916e-6,8.345844063416916e-6,3.328409050686592e-6,0.0018162460890587715,0.00003377535189045963,0.9984021126402493,0.0,8.345844063416916e-6,4.949481607824453e-6,4.949481607824455e-6,1.973904527152772e-6,0.0005498249322101788,0.000010224677523281364,0.0009476230370908581,0.0,4.949481607824455e-6
250,6.687731168367762e-6,6.687731168367762e-6,2.667136455008326e-6,0.0016403913078862533,0.00003050511381451716,0.9987195733567336,0.0,6.687731168367762e-6,2.4499417658114277e-6,2.449941765811427e-6,9.77062150337291e-7,0.0002808433805957298,5.2226314830732765e-6,0.000469063518317492,0.0,2.449941765811427e-6
251,5.209421273307875e-6,5.209421273307875e-6,2.0775711579516764e-6,0.001441664247005309,0.000026809537288932424,0.9990026091619991,0.0,5.209421273307875e-6,1.6914653518390025e-6,1.6914653518390035e-6,6.745739008786075e-7,0.00017935766487665476,3.3353785491697868e-6,0.0003238463461122615,0.0,1.6914653518390035e-6
252,5.450531570366508e-6,5.450531570366508e-6,2.1737284416063534e-6,0.0014849094442569322,0.00002761373544442734,0.9989564464140437,0.0,5.450531570366508e-6,1.4806745375984442e-6,1.4806745375984442e-6,5.905083409917115e-7,0.00015058604461105427,2.8003345346040427e-6,0.0002834885374751838,0.0,1.4806745375984442e-6
253,6.5255101817174615e-6,6.5255101817174615e-6,2.6024410454038102e-6,0.0016345825438841214,0.00003039709263313512,0.9987506320324151,0.0,6.5255101817174615e-6,2.4255809750671335e-6,2.4255809750671323e-6,9.673468146829131e-7,0.00029847037088054606,5.5504272609834786e-6,0.00046439942451127227,0.0,2.4255809750671323e-6
254,6.264625290926168e-6,6.264625290926168e-6,2.4983974489623964e-6,0.001558247136766935,0.000028977540925568566,0.9988005808052628,0.0,6.264625290926168e-6,2.214651253087533e-6,2.2146512530875322e-6,8.83225856951015e-7,0.00022966226261322747,4.2708550247949925e-6,0.0004240150207307194,0.0,2.2146512530875322e-6
255,5.2056920440321935e-6,5.205692044032196e-6,2.076083902692778e-6,0.001451127725688149,0.000026985522429132466,0.9990033231566864,0.0,5.205692044032196e-6,1.4967428518107006e-6,1.496742851810701e-6,5.969165511196458e-7,0.0001627513312570816,3.0265631496541195e-6,0.00028656496161832127,0.0,1.496742851810701e-6
256,4.9462388108787435e-6,4.9462388108787435e-6,1.972611266145063e-6,0.001418788916239086,0.000026384142101080848,0.9990529978257255,0.0,4.9462388108787435e-6,1.4655086514930313e-6,1.4655086514930313e-6,5.844600285392652e-7,0.00015922744449016482,2.9610320983875877e-6,0.00028058489135810566,0.0,1.4655086514930313e-6
257,5.5867137813988595e-6,5.5867137813988595e-6,2.22803931780993e-6,0.0015046239352982025,0.000027980350891679465,0.9989303730975548,0.0,5.5867137813988595e-6,1.6177451621444336e-6,1.617745162144433e-6,6.451735257058562e-7,0.00018684144844219365,3.4745487997876983e-6,0.0003097319487695084,0.0,1.617745162144433e-6
258,5.579732581656218e-6,5.579732581656218e-6,2.2252551430480366e-6,0.0014990389096043038,0.000027876490402032695,0.998931709711412,0.0,5.579732581656218e-6,1.6579803276496234e-6,1.6579803276496238e-6,6.612197264263281e-7,0.00018950108175072732,3.5240079845515178e-6,0.00031743533525619116,0.0,1.6579803276496238e-6
259,4.836588515441742e-6,4.8365885154417424e-6,1.9288815926728796e-6,0.001404315725654752,0.000026114995145771015,0.9990739913669108,0.0,4.8365885154417424e-6,1.3899383073445454e-6,1.3899383073445465e-6,5.543217926081782e-7,0.00014022312837942737,2.607623236039904e-6,0.00026611626520491326,0.0,1.3899383073445465e-6
260,4.71166101814964e-6,4.71166101814964e-6,1.8790592128743752e-6,0.0013907255015871867,0.00002586226804952709,0.9990979098666205,0.0,4.71166101814964e-6,1.414966661222304e-6,1.414966661222304e-6,5.643033593541561e-7,0.0001605002437119946,2.9847013807949505e-6,0.000270908170013216,0.0,1.414966661222304e-6
261,5.0810492595889354e-6,5.0810492595889354e-6,2.026375069327172e-6,0.0014375078283273479,0.000026732243521145168,0.9990271871455452,0.0,5.0810492595889354e-6,1.351319555546578e-6,1.3513195555465783e-6,5.389202344153994e-7,0.0001491570977697503,2.7737614932697537e-6,0.00025872235574792056,0.0,1.3513195555465783e-6
262,5.036327923919057e-6,5.036327923919057e-6,2.0085397374816026e-6,0.0014326015883832331,0.000026641005895599955,0.999035749449901,0.0,5.036327923919057e-6,1.38143392789991e-6,1.381433927899911e-6,5.509301580055055e-7,0.0001503827848169038,2.796554666273444e-6,0.0002644880248120641,0.0,1.381433927899911e-6
263,4.527053684938671e-6,4.527053684938671e-6,1.8054358964052988e-6,0.0013514457613760433,0.000025131812492986984,0.9991332546109044,0.0,4.527053684938671e-6,1.4195251853276011e-6,1.4195251853276005e-6,5.661213459801406e-7,0.0001668853276375461,3.1034399469698575e-6,0.0002717809406990575,0.0,1.4195251853276005e-6
264,4.499053424160903e-6,4.4990534241609035e-6,1.7942691024074543e-6,0.0013451927151588935,0.000025015529331996956,0.9991386155141789,0.0,4.4990534241609035e-6,1.364749043452576e-6,1.3647490434525754e-6,5.442760532819824e-7,0.0001545243775335245,2.8735727268950155e-6,0.0002612935527184887,0.0,1.3647490434525754e-6
265,4.790229216072474e-6,4.790229216072474e-6,1.9103930239395473e-6,0.0013962011188173786,0.000025964093952900697,0.9990828672742375,0.0,4.790229216072474e-6,1.277721204732773e-6,1.2777212047327726e-6,5.095684498501861e-7,0.0001382629308815965,2.5711709289088003e-6,0.00024463128556131,0.0,1.2777212047327726e-6
266,4.641079152801139e-6,4.641079152801139e-6,1.85091043395457e-6,0.0013742158663864995,0.000025555250877214658,0.9991114234033714,0.0,4.641079152801139e-6,1.2501409470443503e-6,1.2501409470443497e-6,4.985691574343597e-7,0.0001382465457759501,2.5708662275182213e-6,0.0002393507956786743,0.0,1.2501409470443497e-6
267,4.355175503554581e-6,4.3551755035545804e-6,1.736889097521048e-6,0.0013300647669422796,0.000024734206345274615,0.9991661622438969,0.0,4.3551755035545804e-6,1.3698083661786662e-6,1.3698083661786654e-6,5.46293763584728e-7,0.0001554636085277372,2.8910388938021668e-6,0.00026226220583155626,0.0,1.3698083661786654e-6
268,4.351904693576608e-6,4.351904693576608e-6,1.7355846646259404e-6,0.0013343194157586027,0.000024813326824491235,0.9991667884700618,0.0,4.351904693576608e-6,1.335952700721759e-6,1.335952700721759e-6,5.327917735562142e-7,0.00015283003725491057,2.84206436496262e-6,0.00025578023235128545,0.0,1.335952700721759e-6
269,4.469234813337853e-6,4.469234813337852e-6,1.7823771315788371e-6,0.0013392473358495472,0.000024904967619294522,0.9991443245570218,0.0,4.469234813337852e-6,1.267828825302239e-6,1.2678288253022394e-6,5.05623266477573e-7,0.00013606919995247783,2.530375777563223e-6,0.0002427373000123384,0.0,1.2678288253022394e-6
270,4.377464095346018e-6,4.377464095346017e-6,1.7457780187711898e-6,0.001335033258786621,0.00002482660162222438,0.9991618948913296,0.0,4.377464095346017e-6,1.2445888028784656e-6,1.2445888028784656e-6,4.963549048372555e-7,0.00014032886929248587,2.609589619653493e-6,0.0002382877874418763,0.0,1.2445888028784656e-6
271,4.19588663347517e-6,4.19588663347517e-6,1.6733630463730366e-6,0.0013080712481464876,0.000024325209546265795,0.999196659539331,0.0,4.19588663347517e-6,1.2790508182606086e-6,1.2790508182606086e-6,5.100987134959406e-7,0.00014356535910512922,2.669776167594565e-6,0.00024488585210159406,0.0,1.2790508182606086e-6
272,4.197503446805892e-6,4.197503446805892e-6,1.67400784827472e-6,0.001313850413953299,0.00002443268031244348,0.9991963499857898,0.0,4.197503446805892e-6,1.2721185176373324e-6,1.2721185176373336e-6,5.073340402093005e-7,0.0001358789897842585,2.526838583235066e-6,0.0002435586004234245,0.0,1.2721185176373336e-6
273,4.19651773195888e-6,4.19651773195888e-6,1.6736147349846487e-6,0.0013104395577106017,0.00002436925120416412,0.999196538709816,0.0,4.19651773195888e-6,1.2375640567717123e-6,1.2375640567717132e-6,4.935533633343435e-7,0.00013909738459687597,2.586688632175801e-6,0.00023694283623941847,0.0,1.2375640567717132e-6
274,4.114864527036306e-6,4.114864527036306e-6,1.641050591176456e-6,0.0012836408573420148,0.000023870896085544108,0.9992121719547026,0.0,4.114864527036306e-6,1.2706333694150315e-6,1.2706333694150324e-6,5.067417477165152e-7,0.00014853630778152496,2.762217132387881e-6,0.00024327425535850466,0.0,1.2706333694150324e-6
275,4.088337892211723e-6,4.088337892211723e-6,1.6304714944711367e-6,0.0012910576855875396,0.00002400882121882466,0.9992172507189547,0.0,4.088337892211723e-6,1.2647589512185373e-6,1.2647589512185377e-6,5.043989688982008e-7,0.00014747888831241333,2.7425531039942537e-6,0.0002421495448426464,0.0,1.2647589512185377e-6
276,4.114963877664614e-6,4.114963877664614e-6,1.6410902132360029e-6,0.0013094810098165247,0.00002435142581551148,0.999212152933126,0.0,4.114963877664614e-6,1.2103728420732817e-6,1.2103728420732817e-6,4.827092252922572e-7,0.00012173227358197601,2.2637628245562597e-6,0.00023173683215725689,0.0,1.2103728420732817e-6
277,4.108449233707276e-6,4.108449233707276e-6,1.6384921057534232e-6,0.0013126656315803837,0.00002441064781266281,0.9992134002206566,0.0,4.108449233707276e-6,1.1813265562898092e-6,1.181326556289809e-6,4.711252656884211e-7,0.00012751539112001748,2.371307078084402e-6,0.00022617565793111777,0.0,1.181326556289809e-6
278,4.006644840358163e-6,4.0066448403581636e-6,1.5978914592941705e-6,0.0012850585018560144,0.000023897258946064144,0.9992328915928969,0.0,4.0066448403581636e-6,1.180191799950818e-6,1.1801917999508186e-6,4.7067271310772063e-7,0.00012353392331574637,2.297266739090756e-6,0.00022595839856262586,0.0,1.1801917999508186e-6
279,3.959533073039579e-6,3.959533073039579e-6,1.5791027985493142e-6,0.001264942584110067,0.000023523178470647398,0.9992419115670207,0.0,3.959533073039579e-6,1.1884563795684533e-6,1.1884563795684531e-6,4.739687130557706e-7,0.00015633170884939222,2.907182297505416e-6,0.00022754072710887878,0.0,1.1884563795684531e-6
280,4.083400531830027e-6,4.083400531830027e-6,1.6285024240145038e-6,0.0013061778628117454,0.000024289999694291226,0.9992181960212735,0.0,4.083400531830027e-6,1.0588881828367075e-6,1.0588881828367079e-6,4.2229557425685094e-7,0.00014140645113829424,2.629628592484434e-6,0.00020273372350211797,0.0,1.0588881828367079e-6
281,4.380776136170854e-6,4.380776136170854e-6,1.7470988949550555e-6,0.0013825185515966044,0.000025709649621028246,0.9991612607711461,0.0,4.380776136170854e-6,9.16100342894336e-7,9.16100342894336e-7,3.65350304829231e-7,0.00015378084697723456,2.859745852700332e-6,0.00017539569959025697,0.0,9.16100342894336e-7
282,5.018705529488194e-6,5.018705529488194e-6,2.001511744066825e-6,0.0014952949089379979,0.00002780686605941504,0.9990391234167634,0.0,5.018705529488194e-6,1.540557326109094e-6,1.540557326109094e-6,6.143902172578725e-7,0.00033914421841972186,6.306807974836247e-6,0.00029495363915938496,0.0,1.540557326109094e-6
283,6.243566925132385e-6,6.243566925132385e-6,2.489999154581612e-6,0.001650190659982265,0.00003068734493800595,0.9988046126199316,0.0,6.243566925132385e-6,3.6463736011796597e-6,3.6463736011796597e-6,1.4542115577680853e-6,0.0006402486264438774,0.000011906218428105116,0.0006981312186018385,0.0,3.6463736011796597e-6
284,7.904631223285375e-6,7.904631223285375e-6,3.1524488003854712e-6,0.001814226923613372,0.00003373780300110247,0.9984865868306185,0.0,7.904631223285375e-6,6.488431375203855e-6,6.488431375203855e-6,2.5876536333397018e-6,0.0009415915732951009,0.000017510064807139937,0.001242268894586074,0.0,6.488431375203855e-6
285,7.782917998025438e-6,7.782917998025438e-6,3.103908305563721e-6,0.0017932109329448873,0.00003334698455175758,0.9985098899288648,0.0,7.782917998025438e-6,6.242284716881892e-6,6.242284716881894e-6,2.48948779665144e-6,0.0009208144716856501,0.00001712368879655939,0.001195141889697263,0.0,6.242284716881894e-6
286,4.540946315476389e-6,4.540946315476389e-6,1.8109764213501958e-6,0.0013827691582301166,0.000025714309962643814,0.9991305947410866,0.0,4.540946315476389e-6,9.71405113242299e-7,9.71405113242299e-7,3.8740642003741994e-7,0.00020394506160967046,3.792611730141593e-6,0.0001859842982749792,0.0,9.71405113242299e-7
287,4.71040899646161e-6,4.710408996461608e-6,1.8785598936579565e-6,0.001424622403887083,0.0000264926230493657,0.9990981495775011,0.0,4.710408996461608e-6,1.215648828846071e-6,1.2156488288460717e-6,4.848133434608234e-7,0.00029517092233704944,5.489069917244442e-6,0.00023274696756245557,0.0,1.2156488288460717e-6
288,5.5218276657711796e-6,5.5218276657711796e-6,2.2021620628698652e-6,0.0015097668685285011,0.000028075990122865645,0.9989427961314862,0.0,5.5218276657711796e-6,2.36870597906421e-6,2.36870597906421e-6,9.446644772206446e-7,0.0003903211754700631,7.258507055412923e-6,0.00045351019191740304,0.0,2.36870597906421e-6
289,4.693361971606648e-6,4.693361971606648e-6,1.871761363589171e-6,0.0014195221375848555,0.000026397777262701374,0.9991014133846523,0.0,4.693361971606648e-6,1.0486058746328797e-6,1.0486058746328794e-6,4.181948832509422e-7,0.00019239598115264824,3.5778422345335926e-6,0.00020076508256133623,0.0,1.0486058746328794e-6
290,4.644619758720318e-6,4.644619758720319e-6,1.8523224642653163e-6,0.001449100403659999,0.000026947821857988208,0.9991107455223326,0.0,4.644619758720319e-6,7.522263851337368e-7,7.522263851337369e-7,2.999956732260495e-7,0.00011528981307561323,2.1439572695967123e-6,0.00014402054763343547,0.0,7.522263851337369e-7
291,5.660230846279354e-6,5.660230846279354e-6,2.257358684703057e-6,0.0015710015850657992,0.000029214725733320057,0.9989162975902958,0.0,5.660230846279354e-6,1.3952350051702602e-6,1.3952350051702594e-6,5.564341705591563e-7,0.00019794766679767095,3.681082724561589e-6,0.00026713036592853164,0.0,1.3952350051702594e-6
292,5.507872603708509e-6,5.507872603708508e-6,2.1965966395862112e-6,0.0015817315438272407,0.00002941426264361046,0.9989454679543844,0.0,5.507872603708508e-6,1.2267573117356554e-6,1.2267573117356541e-6,4.892435214881314e-7,0.0000886996346990712,1.6494798764130517e-6,0.00023487378712204723,0.0,1.2267573117356541e-6
293,6.6608087958537445e-6,6.660808795853746e-6,2.6563995340137917e-6,0.0017183296012407859,0.00003195447318252846,0.9987247278885469,0.0,6.660808795853746e-6,2.39415453687595e-6,2.3941545368759495e-6,9.548136256475608e-7,0.0002211612983313702,4.1127690353700935e-6,0.00045838254857091235,0.0,2.3941545368759495e-6
294,9.000547202606642e-6,9.000547202606642e-6,3.5895114433785354e-6,0.0019424673661099729,0.00003612259331008289,0.9982767638004493,0.0,9.000547202606642e-6,4.448855136106703e-6,4.448855136106703e-6,1.7742495052260326e-6,0.00041317593639694073,7.683519721553138e-6,0.000851773569375432,0.0,4.448855136106703e-6
295,0.000010894798440703557,0.000010894798440703557,4.3449584559572434e-6,0.0020731065919791926,0.0000385519919752807,0.9979140922615914,0.0,0.000010894798440703557,8.1374472996675e-6,8.1374472996675e-6,3.2452982629308277e-6,0.0007334841909960278,0.000013640049553977753,0.0015579879137417472,0.0,8.1374472996675e-6
296,0.000010731046537147441,0.000010731046537147441,4.27965250083493e-6,0.0020229858345578527,0.000037619934238655716,0.9979454440451665,0.0,0.000010731046537147441,7.984561243840897e-6,7.984561243840895e-6,3.184325720421004e-6,0.0007015705002966063,0.000013046574837093524,0.0015287164950295291,0.0,7.984561243840895e-6
297,7.1200329473857276e-6,7.1200329473857276e-6,2.839542881845183e-6,0.0017202471717587126,0.0000319901327880235,0.9986368052696424,0.0,7.1200329473857276e-6,3.453864552223152e-6,3.4538645522231528e-6,1.3774369552213448e-6,0.0003104562222384934,5.7733190539845105e-6,0.0006612736193430276,0.0,3.4538645522231528e-6
298,3.874516428484465e-6,3.874516428484465e-6,1.5451972801804033e-6,0.001256395096637195,0.00002336422732470156,0.9992581887728577,0.0,3.874516428484465e-6,1.2207147939096295e-6,1.2207147939096287e-6,4.868337027965459e-7,0.00014359446467146963,2.670317421751167e-6,0.00023371689241104545,0.0,1.2207147939096287e-6
299,6.0199192499046985e-6,6.0199192499046985e-6,2.4008061453740948e-6,0.0015740749702342794,0.000029271879147819154,0.9988474319909345,0.0,6.0199192499046985e-6,3.67439127004543e-6,3.674391270045429e-6,1.4653852942917211e-6,0.0004275067409280705,7.950018831353367e-6,0.0007034954548120949,0.0,3.674391270045429e-6
300,6.880032661622414e-6,6.880032661622414e-6,2.743828282191505e-6,0.0016423859682780549,0.000030542207001966214,0.998682755495892,0.0,6.880032661622414e-6,4.861326292923927e-6,4.861326292923928e-6,1.9387472745427935e-6,0.0005084623206067651,9.455488386176214e-6,0.0009307449044174365,0.0,4.861326292923928e-6
301,5.223221339710521e-6,5.223221339710521e-6,2.0830747673608166e-6,0.0014882452035671883,0.000027675768031973975,0.9989999670144224,0.0,5.223221339710521e-6,1.4573568340734984e-6,1.4573568340734984e-6,5.812089993237004e-7,0.00012839837389565248,2.387727239504128e-6,0.00027902415215499027,0.0,1.4573568340734984e-6
302,5.095106388833763e-6,5.095106388833763e-6,2.0319811980601838e-6,0.0014500136618025364,0.000026964805027458928,0.9990244957809612,0.0,5.095106388833763e-6,1.4573714361327599e-6,1.4573714361327599e-6,5.812148227761679e-7,0.0001781489962665946,3.3129018551415614e-6,0.0002790269478513982,0.0,1.4573714361327599e-6
303,5.577089918353244e-6,5.577089918353242e-6,2.2242012215526554e-6,0.0015047183864534497,0.000027982107328224136,0.9989322156732122,0.0,5.577089918353242e-6,3.809754886090682e-6,3.809754886090682e-6,1.5193697063362253e-6,0.00044005382281395785,8.183347403096568e-6,0.0007294120438838423,0.0,3.809754886090682e-6
304,4.214480853037541e-6,4.214480853037541e-6,1.6807786137154859e-6,0.0013128024533933978,0.000024413192184215043,0.9991930995077539,0.0,4.214480853037541e-6,1.8985478533340064e-6,1.898547853334007e-6,7.57160547235453e-7,0.0002709843149604145,5.0392899121540685e-6,0.0003634941647210903,0.0,1.898547853334007e-6
305,4.315666455690691e-6,4.315666455690691e-6,1.7211324800363517e-6,0.0013435084592767377,0.000024984208501941996,0.9991737266085913,0.0,4.315666455690691e-6,1.383595146788421e-6,1.383595146788421e-6,5.517920744820622e-7,0.0001898232578142312,3.529999248610432e-6,0.00026490180972306866,0.0,1.383595146788421e-6
306,5.27803768572971e-6,5.27803768572971e-6,2.104936093888063e-6,0.00146057716912945,0.000027161246566583644,0.9989894719289948,0.0,5.27803768572971e-6,2.5477444727513755e-6,2.547744472751375e-6,1.0160668828109642e-6,0.0003155199100843515,5.867484618820459e-6,0.00048778873148724384,0.0,2.547744472751375e-6
307,4.35548780156459e-6,4.35548780156459e-6,1.737013645201921e-6,0.0013559929251598516,0.000025216372651341558,0.9991661024516172,0.0,4.35548780156459e-6,1.232888667912327e-6,1.2328886679123266e-6,4.916887698340562e-7,0.00014640467995581387,2.722576865385189e-6,0.00023604769073887915,0.0,1.2328886679123266e-6
308,3.867797104508123e-6,3.867797104508123e-6,1.542517544186367e-6,0.0012873205818855068,0.000023939325133824024,0.9992594752482299,0.0,3.867797104508123e-6,1.581888926317822e-6,1.581888926317822e-6,6.308736874939276e-7,0.0002471488765409869,4.59604032999158e-6,0.0003028669479905747,0.0,1.581888926317822e-6
309,4.239271929422775e-6,4.239271929422775e-6,1.6906655517399534e-6,0.0013070757138458485,0.00002430669634944425,0.9991883530318685,0.0,4.239271929422775e-6,2.3464991370023912e-6,2.346499137002392e-6,9.358081586093592e-7,0.0003201406740201076,5.9534134634154034e-6,0.0004492584910755486,0.0,2.346499137002392e-6
310,3.748279083513205e-6,3.748279083513205e-6,1.4948525195613121e-6,0.0012438344614152154,0.00002313064671183983,0.9992823580547571,0.0,3.748279083513205e-6,1.123442597895696e-6,1.123442597895696e-6,4.480405435746874e-7,0.00013777528093733603,2.5621024725107504e-6,0.00021509325035827949,0.0,1.123442597895696e-6
311,4.004201178384044e-6,4.004201178384044e-6,1.5969169015898004e-6,0.0012922464421483773,0.000024030927623565877,0.9992333594540922,0.0,4.004201178384044e-6,1.3556668474655339e-6,1.3556668474655332e-6,5.406539794577318e-7,0.00020794633456662007,3.8670203705482425e-6,0.00025955468412040735,0.0,1.3556668474655332e-6
312,4.183321073723204e-6,4.183321073723204e-6,1.6683517710020147e-6,0.001321701979901814,0.000024578689933276126,0.9991990653294396,0.0,4.183321073723204e-6,1.7991841477968944e-6,1.7991841477968944e-6,7.175332723539139e-7,0.00024154988063936162,4.491920046980459e-6,0.0003444700842459196,0.0,1.7991841477968944e-6
313,3.4135334831263723e-6,3.4135334831263727e-6,1.3613525071552702e-6,0.0011928627822554328,0.000022182765028603037,0.9993464481287541,0.0,3.4135334831263727e-6,1.0902283135466072e-6,1.0902283135466067e-6,4.3479434297477755e-7,0.00014445949059151695,2.6864036531379688e-6,0.00020873407509431946,0.0,1.0902283135466067e-6
314,3.545410353912121e-6,3.5454103539121212e-6,1.4139463690779432e-6,0.0012210003530373353,0.00002270601810549967,0.9993211991086105,0.0,3.5454103539121212e-6,1.3929655485788403e-6,1.3929655485788403e-6,5.555290877656572e-7,0.0002053218192259881,3.8182142480157524e-6,0.0002666958579299161,0.0,1.3929655485788403e-6
315,3.624950529650944e-6,3.624950529650944e-6,1.44566781496294e-6,0.001207267422513829,0.000022450637205459282,0.99930597042228,0.0,3.624950529650944e-6,1.7045600730945901e-6,1.7045600730945897e-6,6.79796211337817e-7,0.00025204882464375025,4.687160950932096e-6,0.00032635344897861875,0.0,1.7045600730945897e-6
316,3.412318171887363e-6,3.412318171887363e-6,1.3608678284461326e-6,0.0011976369623114909,0.00002227154683650515,0.999346680811087,0.0,3.412318171887363e-6,9.252988005436437e-7,9.252988005436437e-7,3.6901874500851936e-7,0.0001262914196955745,2.3485458092159063e-6,0.00017715682753555298,0.0,9.252988005436437e-7
317,3.531043115254656e-6,3.5310431152546553e-6,1.408216565499358e-6,0.0012135168138303707,0.00002256685239903295,0.9993239498464472,0.0,3.5310431152546553e-6,1.2336028068443e-6,1.2336028068442997e-6,4.919735758364886e-7,0.00017089423902462645,3.1779906334720825e-6,0.00023618441909907016,0.0,1.2336028068442997e-6
318,3.576128878000229e-6,3.576128878000229e-6,1.4261972346370983e-6,0.0012174425381866723,0.000022639856119375575,0.9993153177692303,0.0,3.576128878000229e-6,1.4117113410336479e-6,1.411711341033648e-6,5.630051039474558e-7,0.00018454260583125048,3.4317989661648646e-6,0.0002702849095087185,0.0,1.411711341033648e-6
319,3.1709358518986174e-6,3.1709358518986174e-6,1.2646020592295752e-6,0.001146705385184007,0.000021324410900367592,0.9993928956402938,0.0,3.1709358518986174e-6,9.98755554509807e-7,9.98755554509807e-7,3.983140592843695e-7,0.00014269525769253672,2.653595551119883e-6,0.00019122078772449777,0.0,9.98755554509807e-7
320,3.1633782501804783e-6,3.1633782501804783e-6,1.2615880093900385e-6,0.0011342744787228392,0.000021093242754942483,0.9993943426115243,0.0,3.1633782501804783e-6,1.2567829703021178e-6,1.2567829703021178e-6,5.012180651012221e-7,0.00020221128748283828,3.760370046822853e-6,0.0002406224711289123,0.0,1.2567829703021178e-6
321,3.296221942288922e-6,3.2962219422889226e-6,1.3145674496696048e-6,0.001148842499091846,0.00002136415318788143,0.9993689084846907,0.0,3.2962219422889226e-6,1.3441299075647776e-6,1.344129907564778e-6,5.360529283368243e-7,0.00019604434325302196,3.645688059230065e-6,0.00025734583258932227,0.0,1.344129907564778e-6
322,3.128775702296853e-6,3.128775702296854e-6,1.2477881549142628e-6,0.0011388082817527874,0.000021177554453484326,0.9994009675824032,0.0,3.128775702296854e-6,1.0028902250973446e-6,1.0028902250973446e-6,3.9996300873760587e-7,0.00014315757893358752,2.662192988822292e-6,0.00019201240781919815,0.0,1.0028902250973446e-6
323,3.2640711643124038e-6,3.2640711643124038e-6,1.3017453864258484e-6,0.0011756473080586196,0.000021862621903471895,0.9993750640420368,0.0,3.2640711643124038e-6,1.044010311692792e-6,1.044010311692792e-6,4.1636212515403086e-7,0.0001585511546989178,2.9484556497351236e-6,0.0001998852204554977,0.0,1.044010311692792e-6
324,3.2667526476265978e-6,3.2667526476265978e-6,1.3028147897437648e-6,0.0011596031527822675,0.000021564260908500787,0.9993745506477941,0.0,3.2667526476265978e-6,1.1726305052557493e-6,1.1726305052557495e-6,4.6765719047073614e-7,0.0001684454403516774,3.132452180623655e-6,0.0002245107202780245,0.0,1.1726305052557495e-6
325,3.0626801413673935e-6,3.0626801413673935e-6,1.221428560661581e-6,0.0011209377020289287,0.000020845228827405413,0.9994136221755805,0.0,3.0626801413673935e-6,9.383169340635126e-7,9.383169340635129e-7,3.7421051148550273e-7,0.00013774840504139591,2.5616026818445927e-6,0.00017964926698697245,0.0,9.383169340635129e-7
326,3.027908798698248e-6,3.027908798698249e-6,1.207561389077126e-6,0.0011096142938630807,0.000020634655988347565,0.9994202794637482,0.0,3.027908798698249e-6,1.0312275584246352e-6,1.0312275584246354e-6,4.112642307592716e-7,0.0001683248188630267,3.130209074224543e-6,0.0001974378466830812,0.0,1.0312275584246354e-6
327,3.038432132631703e-6,3.038432132631703e-6,1.2117582036403216e-6,0.0011063440399264786,0.000020573841554584825,0.9994182646762507,0.0,3.038432132631703e-6,1.1695800161946168e-6,1.1695800161946155e-6,4.664406238391357e-7,0.0001891579138488145,3.5176263511845176e-6,0.00022392667654624003,0.0,1.1695800161946155e-6
328,2.891416311989668e-6,2.891416311989668e-6,1.1531267717203334e-6,0.001082201476094994,0.00002012488059392071,0.9994464121853226,0.0,2.891416311989668e-6,1.004642379109101e-6,1.0046423791091001e-6,4.00661785904614e-7,0.00016954386544468052,3.152878759524488e-6,0.00019234787355844956,0.0,1.0046423791091001e-6
329,2.904622000445813e-6,2.904622000445813e-6,1.1583933370484167e-6,0.0010863064497789571,0.000020201217678147428,0.9994438838367815,0.0,2.904622000445813e-6,1.0226993915238164e-6,1.0226993915238157e-6,4.078631094727053e-7,0.0001632861267107964,3.0365083353574495e-6,0.00019580505196645337,0.0,1.0226993915238157e-6
330,2.9333448240905515e-6,2.933344824090551e-6,1.1698482966012173e-6,0.0010849192766584836,0.000020175421471036937,0.9994383845923087,0.0,2.933344824090551e-6,1.1001186123810247e-6,1.1001186123810236e-6,4.387386965841108e-7,0.00017596113933429858,3.272215938062685e-6,0.00021062766229427735,0.0,1.1001186123810236e-6
331,2.9089790676922402e-6,2.9089790676922402e-6,1.1601309805925881e-6,0.001087915988796194,0.0000202311490552973,0.9994430496368342,0.0,2.9089790676922402e-6,9.712273926571597e-7,9.712273926571595e-7,3.873355432274083e-7,0.00015419767743971897,2.867497332873579e-6,0.0001859502720609523,0.0,9.712273926571595e-7
332,2.9044648793771517e-6,2.9044648793771517e-6,1.1583306755389262e-6,0.0010892795082763631,0.00002025650539358738,0.9994439139190319,0.0,2.9044648793771517e-6,9.152472869896846e-7,9.152472869896846e-7,3.6501009729932645e-7,0.0001494947147848088,2.780039901001228e-6,0.00017523237431884815,0.0,9.152472869896846e-7
333,3.0110066276509754e-6,3.011006627650976e-6,1.2008206282071028e-6,0.0011121245502257124,0.000020681337323269022,0.9994235155373272,0.0,3.011006627650976e-6,1.00119667549568e-6,1.0011966754956805e-6,3.992876036163102e-7,0.00016245750956244467,3.021099170301764e-6,0.00019168816242470964,0.0,1.0011966754956805e-6
334,3.034459004745078e-6,3.034459004745078e-6,1.2101736790893124e-6,0.00112494989743732,0.000020919840584362825,0.9994190253675338,0.0,3.034459004745078e-6,9.099245393218296e-7,9.099245393218301e-7,3.6288733040150414e-7,0.00014896489387606276,2.770187223140216e-6,0.00017421328611717498,0.0,9.099245393218301e-7
335,3.09141217398385e-6,3.09141217398385e-6,1.2328871928476805e-6,0.0011315066200524918,0.00002104177098515467,0.9994081211679665,0.0,3.09141217398385e-6,9.037223923470328e-7,9.037223923470326e-7,3.60413849952104e-7,0.00014376264754147492,2.673444991110076e-6,0.000173025828961384,0.0,9.037223923470326e-7
336,3.2661210231973977e-6,3.266121023197398e-6,1.3025628913796435e-6,0.0011682942208157074,0.000021725882113304303,0.9993746715780061,0.0,3.266121023197398e-6,9.88893392926726e-7,9.888933929267264e-7,3.9438092710228753e-7,0.00016217786665559769,3.015898863119095e-6,0.0001893325876557507,0.0,9.888933929267264e-7
337,3.4774543681726255e-6,3.4774543681726255e-6,1.3868448181425353e-6,0.0012257178130839425,0.000022793745134377076,0.999334209896951,0.0,3.4774543681726255e-6,1.147278962247857e-6,1.147278962247857e-6,4.575467325523801e-7,0.00021090144117513486,3.9219742483171584e-6,0.0002196569379865335,0.0,1.147278962247857e-6
338,3.746572940786515e-6,3.746572940786515e-6,1.4941720921713287e-6,0.001287032133196596,0.000023933961072186677,0.9992826847112194,0.0,3.746572940786515e-6,1.456835355499054e-6,1.4568353554990542e-6,5.810010282672402e-7,0.00028651935190161933,5.328183219333817e-6,0.00027892431036357534,0.0,1.4568353554990542e-6
339,4.104808018851244e-6,4.104808018851243e-6,1.6370399515566492e-6,0.0013644042142007512,0.000025372791018279914,0.9992140973641868,0.0,4.104808018851243e-6,1.7683233558118906e-6,1.7683233558118895e-6,7.052256688840034e-7,0.0003468003724609843,6.449183668542607e-6,0.00033856150638969095,0.0,1.7683233558118895e-6
340,4.349499551465089e-6,4.349499551465089e-6,1.7346254690417262e-6,0.0014052413503194323,0.000026132208286080803,0.9991672489562808,0.0,4.349499551465089e-6,2.088738962998761e-6,2.0887389629987612e-6,8.33010731585665e-7,0.00039485743381676114,7.342864413619353e-6,0.00039990797352956097,0.0,2.0887389629987612e-6
341,4.177450150160973e-6,4.177450150160973e-6,1.6660103858800387e-6,0.0013687757707133126,0.000025454085541313027,0.9992001893708761,0.0,4.177450150160973e-6,1.8258920384653714e-6,1.8258920384653714e-6,7.28184655767051e-7,0.00034624736991025845,6.438899899256272e-6,0.0003495835515694004,0.0,1.8258920384653714e-6
342,3.6034662071229263e-6,3.6034662071229263e-6,1.4370996446248945e-6,0.0012384033652001044,0.000023029648732038875,0.9993100837902196,0.0,3.6034662071229263e-6,1.3110213373688086e-6,1.3110213373688088e-6,5.228488876360641e-7,0.0002380401552767845,4.42665234461677e-6,0.0002510068972565346,0.0,1.3110213373688088e-6
343,3.069434002021298e-6,3.0694340020212983e-6,1.2241220702403266e-6,0.001123215188484539,0.00002088758151679447,0.9994123290878489,0.0,3.0694340020212983e-6,1.0032425846882933e-6,1.0032425846882933e-6,4.001035333918768e-7,0.00016382841989769743,3.0465929507219184e-6,0.0001920798702510727,0.0,1.0032425846882933e-6
344,2.829563948024445e-6,2.829563948024445e-6,1.1284594083639275e-6,0.001099109831812626,0.00002043931246947565,0.9994582543800484,0.0,2.829563948024445e-6,8.327309269331995e-7,8.327309269331995e-7,3.321017182840021e-7,0.00012877925435093862,2.394810184641892e-6,0.00015943387057191924,0.0,8.327309269331995e-7
345,2.8635332908865475e-6,2.8635332908865475e-6,1.142006734118994e-6,0.0011182607838767014,0.00002079544820950451,0.9994517506420003,0.0,2.8635332908865475e-6,8.454964097537885e-7,8.454964097537885e-7,3.371927250454006e-7,0.00014232199876356127,2.6466543377301617e-6,0.00016187793776090733,0.0,8.454964097537885e-7
346,2.91704343632521e-6,2.91704343632521e-6,1.1633471343263616e-6,0.0011124007371929308,0.000020686473362961863,0.9994415056404925,0.0,2.91704343632521e-6,9.88001857459669e-7,9.88001857459669e-7,3.9402537352436166e-7,0.00016038716120323347,2.982598471090658e-6,0.00018916189512399833,0.0,9.88001857459669e-7
347,2.928796573843104e-6,2.928796573843104e-6,1.16803440729615e-6,0.0010922641566882638,0.000020312008637882586,0.9994392553959713,0.0,2.928796573843104e-6,8.978904816156503e-7,8.978904816156498e-7,3.580880235511275e-7,0.00013652083658133697,2.5387745216311293e-6,0.00017190925688425983,0.0,8.978904816156498e-7
348,3.030174245033391e-6,3.030174245033391e-6,1.2084648725388868e-6,0.0011256178426020166,0.000020932261854320164,0.9994198457235495,0.0,3.030174245033391e-6,8.812251402278356e-7,8.812251402278353e-7,3.514417128021493e-7,0.00015434973194848508,2.870324975323048e-6,0.00016871852648635453,0.0,8.812251402278353e-7
349,3.10895336939839e-6,3.1089533693983896e-6,1.2398828032537672e-6,0.0011621425556236646,0.000021611484258396207,0.9994047627473904,0.0,3.1089533693983896e-6,9.58639923300444e-7,9.586399233004437e-7,3.823155300790939e-7,0.0002054892677121587,3.821328160595114e-6,0.00018354028716025938,0.0,9.586399233004437e-7
350,3.000984206413437e-6,3.0009842064134375e-6,1.1968235828150089e-6,0.0011184691597309925,0.000020799323217327823,0.9994254344205569,0.0,3.0009842064134375e-6,8.97244211594727e-7,8.972442115947262e-7,3.578302843733423e-7,0.00015375043944584204,2.8591803868864825e-6,0.00017178552264130383,0.0,8.972442115947262e-7
351,2.7957952760569894e-6,2.7957952760569886e-6,1.1149921122400014e-6,0.0010732492293218506,0.000019958402446055933,0.999464719697838,0.0,2.7957952760569886e-6,8.829551207411656e-7,8.829551207411657e-7,3.5213164694833343e-7,0.0001410818853632491,2.6235928887712686e-6,0.0001690497469085827,0.0,8.829551207411657e-7
352,2.6121721188636768e-6,2.6121721188636776e-6,1.0417612953599117e-6,0.0010371682363386019,0.000019287431567215406,0.9994998760127185,0.0,2.6121721188636776e-6,7.789539168625257e-7,7.789539168625259e-7,3.106548896974622e-7,0.00011622253329028849,2.1613023604716644e-6,0.00014913777541550823,0.0,7.789539168625259e-7
353,2.5995231675060265e-6,2.5995231675060265e-6,1.0367167625528533e-6,0.0010401266138207568,0.000019342446270942244,0.9995022977689046,0.0,2.5995231675060265e-6,7.784572251384753e-7,7.784572251384753e-7,3.104568038936574e-7,0.00011505254686593757,2.13954500973183e-6,0.00014904267929084796,0.0,7.784572251384753e-7
354,2.588381073168553e-6,2.588381073168553e-6,1.0322731799320122e-6,0.0010381288224131366,0.000019305294858365174,0.9995044310236799,0.0,2.588381073168553e-6,8.695228917267839e-7,8.69522891726784e-7,3.467747348993367e-7,0.00013517802381078897,2.513803250325178e-6,0.00016647802512803495,0.0,8.69522891726784e-7
355,2.5376586661755718e-6,2.5376586661755718e-6,1.012044558689486e-6,0.0010089649007938982,0.000018762955512871507,0.9995141422874388,0.0,2.5376586661755718e-6,8.67044861279465e-7,8.67044861279465e-7,3.457864706918989e-7,0.0001415111534001653,2.631575661089138e-6,0.00016600358377755816,0.0,8.67044861279465e-7
356,2.589027078573481e-6,2.589027078573481e-6,1.0325308135781977e-6,0.0010296271967252775,0.000019147196569274175,0.9995043073401,0.0,2.589027078573481e-6,7.968100635910775e-7,7.96810063591078e-7,3.177761059495387e-7,0.00012492238729143245,2.323086951257233e-6,0.00015255649627046193,0.0,7.96810063591078e-7
357,2.626967371211479e-6,2.626967371211479e-6,1.047661795231156e-6,0.0010461742930810666,0.000019454910378294265,0.999497043327788,0.0,2.626967371211479e-6,7.08475384866598e-7,7.08475384866598e-7,2.825473211888901e-7,0.00011109007162803632,2.0658578610995026e-6,0.00013564402276998406,0.0,7.08475384866598e-7
358,2.653610054749699e-6,2.653610054749698e-6,1.0582871733653938e-6,0.0010438221293067945,0.000019411168971411893,0.9994919423449596,0.0,2.653610054749698e-6,7.25215844072511e-7,7.252158440725107e-7,2.8922358970172385e-7,0.00011304941366717768,2.102294259913756e-6,0.0001388491351539,0.0,7.252158440725107e-7
359,2.6512818654169804e-6,2.6512818654169804e-6,1.0573586673463682e-6,0.0010380004747947028,0.000019302908074986525,0.999492388097873,0.0,2.6512818654169804e-6,7.848824503999634e-7,7.84882450399964e-7,3.1301925027421946e-7,0.00012444284581810165,2.314169281947227e-6,0.00015027284680311297,0.0,7.84882450399964e-7
360,2.633800753538525e-6,2.633800753538525e-6,1.0503870188767592e-6,0.0010372224194616345,0.000019288439169686222,0.9994957350149125,0.0,2.633800753538525e-6,7.303346749455665e-7,7.303346749455665e-7,2.912650324698069e-7,0.00011157666157236178,2.0749066054821912e-6,0.0001398291816401475,0.0,7.303346749455665e-7
361,2.6174386680916932e-6,2.6174386680916932e-6,1.0438616497378773e-6,0.001037004604387268,0.00001928438862784165,0.9994988676842166,0.0,2.6174386680916932e-6,7.049845586912957e-7,7.049845586912957e-7,2.8115514355557205e-7,0.00011159651186711588,2.0752757463681597e-6,0.00013497567251349386,0.0,7.049845586912957e-7
362,2.5708090042934496e-6,2.57080900429345e-6,1.0252652568700952e-6,0.0010326759522242565,0.00001920389196447767,0.9995077953552595,0.0,2.57080900429345e-6,6.916367282229481e-7,6.916367282229483e-7,2.758318905208526e-7,0.00010864947559118716,2.020471946457421e-6,0.00013242010959813648,0.0,6.916367282229483e-7
363,2.5025298745693433e-6,2.5025298745693437e-6,9.98034832766811e-7,0.0010059726353029372,0.0000187073106195304,0.9995208680124398,0.0,2.5025298745693437e-6,7.087790334249389e-7,7.087790334249394e-7,2.826684193788551e-7,0.0001107665320890108,2.059841241519762e-6,0.00013570215903396432,0.0,7.087790334249394e-7
364,2.5019889674714944e-6,2.5019889674714944e-6,9.978191134139954e-7,0.0010090260059615443,0.000018764091839359426,0.9995209715739978,0.0,2.5019889674714944e-6,7.438927064470889e-7,7.438927064470889e-7,2.9667211585361573e-7,0.00012079190762793586,2.2462755516614408e-6,0.00014242498944509136,0.0,7.438927064470889e-7
365,2.469726167189611e-6,2.4697261671896113e-6,9.849523745146406e-7,0.0010064140650754387,0.000018715519554426933,0.9995271485790279,0.0,2.4697261671896113e-6,7.183323511829643e-7,7.18332351182964e-7,2.864783814447984e-7,0.00011005731527540598,2.046652473989615e-6,0.0001375312281577529,0.0,7.18332351182964e-7
366,2.4437117285577815e-6,2.4437117285577815e-6,9.745775469558255e-7,0.0009996612685514033,0.000018589942915766603,0.9995321292786846,0.0,2.4437117285577815e-6,7.090110430034311e-7,7.090110430034312e-7,2.82760947201689e-7,0.00011350279828886947,2.110725510079476e-6,0.00013574657936696978,0.0,7.090110430034312e-7
367,2.396377125020993e-6,2.396377125020993e-6,9.557000168192264e-7,0.0009888114360903256,0.000018388176805142603,0.9995411919168187,0.0,2.396377125020993e-6,6.889131324742395e-7,6.889131324742394e-7,2.747456923278922e-7,0.00011229949257425767,2.088348545753084e-6,0.00013189865254877676,0.0,6.889131324742394e-7
368,2.387868822918236e-6,2.387868822918236e-6,9.523068178198675e-7,0.0009853703125366064,0.000018324184838621347,0.99954282090824,0.0,2.387868822918236e-6,6.867803333880428e-7,6.867803333880428e-7,2.738951099628429e-7,0.0001101823457390989,2.0489775707557913e-6,0.00013149030886599485,0.0,6.867803333880428e-7
369,2.3973996313690977e-6,2.3973996313690977e-6,9.561078029409843e-7,0.0009841619915420404,0.00001830171460893499,0.9995409961487266,0.0,2.3973996313690977e-6,7.085291585815614e-7,7.085291585815614e-7,2.825687667033538e-7,0.00011857018553220246,2.2049598698062954e-6,0.0001356543182342773,0.0,7.085291585815614e-7
370,2.416385755061942e-6,2.4163857550619418e-6,9.63679665709631e-7,0.000994233578693848,0.000018489008281415256,0.9995373610835577,0.0,2.4163857550619418e-6,6.823707210984783e-7,6.82370721098478e-7,2.721365109112575e-7,0.00010906294734769806,2.0281609673214125e-6,0.00013064604869466394,0.0,6.82370721098478e-7
371,2.4458766078697484e-6,2.4458766078697484e-6,9.754409232471677e-7,0.0010001497513542755,0.00001859902686020499,0.9995317147929522,0.0,2.4458766078697484e-6,6.809275323238394e-7,6.809275323238394e-7,2.715609522807754e-7,0.00010971388485556356,2.040265958775655e-6,0.00013036973714574052,0.0,6.809275323238394e-7
372,2.4922594502610788e-6,2.4922594502610788e-6,9.939388811815349e-7,0.0010125376207216737,0.00001882939467741733,0.9995228343781011,0.0,2.4922594502610788e-6,6.572263253692706e-7,6.572263253692702e-7,2.6210866547307233e-7,0.00010664586838637934,1.983212381908148e-6,0.00012583192662405502,0.0,6.572263253692702e-7
373,2.554547151626161e-6,2.554547151626161e-6,1.0187798616018095e-6,0.001018395701588979,0.00001893833296716117,0.999510908834091,0.0,2.554547151626161e-6,6.737384539147063e-7,6.737384539147063e-7,2.686938733536791e-7,0.00011102917110259475,2.0647253401875555e-6,0.0001289933230369236,0.0,6.737384539147063e-7
374,2.7121755659299844e-6,2.712175565929984e-6,1.0816437057891187e-6,0.0010493995787644725,0.000019514888571536097,0.9994807294479391,0.0,2.712175565929984e-6,8.092346437609548e-7,8.092346437609545e-7,3.2273115720309255e-7,0.00014220619146031437,2.6445007570880837e-6,0.00015493529456247563,0.0,8.092346437609545e-7
375,2.9593215269949598e-6,2.95932152699496e-6,1.180208074761107e-6,0.0010855493365527146,0.00002018713821733465,0.9994334111174984,0.0,2.95932152699496e-6,1.1375339507077928e-6,1.1375339507077937e-6,4.5366032102078047e-7,0.0001941290761147571,3.6100712879407462e-6,0.00021779116735366603,0.0,1.1375339507077937e-6
376,3.3447958580194933e-6,3.3447958580194938e-6,1.3339392303446834e-6,0.0011504347875086155,0.000021393763768689546,0.9993596085690237,0.0,3.3447958580194938e-6,1.7401706397171688e-6,1.740170639717169e-6,6.939980741267732e-7,0.000297269766890092,5.528100538573474e-6,0.00033317141416553975,0.0,1.740170639717169e-6
377,3.7038859205380827e-6,3.7038859205380827e-6,1.4771480663853078e-6,0.0012003046808480482,0.000022321156376126304,0.9992908575274813,0.0,3.7038859205380827e-6,2.3504773790508605e-6,2.3504773790508605e-6,9.373947227410793e-7,0.00038480927408472487,7.156006403107712e-6,0.00045002016151115615,0.0,2.3504773790508605e-6
378,3.926095526879865e-6,3.926095526879865e-6,1.5657675588269968e-6,0.0012349924057762092,0.000022966217704976984,0.9992483134877784,0.0,3.926095526879865e-6,2.7142613900053934e-6,2.7142613900053934e-6,1.0824755540333441e-6,0.0004401523844073643,8.185180278344167e-6,0.000519669901952782,0.0,2.7142613900053934e-6
379,3.553039742517923e-6,3.553039742517923e-6,1.4169890482717792e-6,0.0011905675424791272,0.000022140082194165182,0.9993197383931306,0.0,3.553039742517923e-6,2.1229753111841375e-6,2.122975311184138e-6,8.466645418290365e-7,0.00037305152699561794,6.9373564923021705e-6,0.0004064628321626604,0.0,2.122975311184138e-6
380,2.81563806534919e-6,2.8156380653491907e-6,1.1229056221221866e-6,0.001078883223420971,0.000020063173564018905,0.999460920616289,0.0,2.8156380653491907e-6,9.808812700591966e-7,9.808812700591975e-7,3.91185609520883e-7,0.00019390140049084102,3.6058373769300243e-6,0.00018779859423856095,0.0,9.808812700591975e-7
381,2.232999960946356e-6,2.232999960946356e-6,8.905435116833162e-7,0.0009551430984237281,0.00001776207224854838,0.9995724719531293,0.0,2.232999960946356e-6,6.714100095382931e-7,6.714100095382932e-7,2.6776526562058663e-7,0.0001086966821108124,2.021349810322604e-6,0.00012854752129318328,0.0,6.714100095382932e-7
382,2.302199128039044e-6,2.302199128039044e-6,9.181408562180497e-7,0.0009716210063161162,0.000018068499412156148,0.9995592231464703,0.0,2.302199128039044e-6,6.532181288662038e-7,6.532181288662038e-7,2.605101551946194e-7,0.00010824409648901088,2.0129334185522398e-6,0.00012506452113700324,0.0,6.532181288662038e-7
383,2.753972688849745e-6,2.7539726888497454e-6,1.0983128313037687e-6,0.0010546736262197483,0.000019612966034585853,0.9994727270105727,0.0,2.7539726888497454e-6,9.385871421327438e-7,9.385871421327439e-7,3.7431827326206634e-7,0.00017137370452623762,3.186906889993597e-6,0.00017970100076659988,0.0,9.385871421327439e-7
384,3.0149021281740282e-6,3.014902128174028e-6,1.20237419416153e-6,0.001103258358518837,0.000020516459476246006,0.9994227697085053,0.0,3.014902128174028e-6,1.2958656689412958e-6,1.2958656689412956e-6,5.168046500993894e-7,0.00023777683296618258,4.421755539192236e-6,0.00024810520740647983,0.0,1.2958656689412956e-6
385,2.7280027062377273e-6,2.7280027062377273e-6,1.0879557332660868e-6,0.0010555615343140062,0.00001962947778842285,0.9994776991987221,0.0,2.7280027062377273e-6,9.131070303292437e-7,9.131070303292437e-7,3.6415654077643036e-7,0.00017287876340688267,3.2148953292342264e-6,0.00017482260281597846,0.0,9.131070303292437e-7
386,2.344208373115161e-6,2.344208373115161e-6,9.34894578245611e-7,0.0009792323444142474,0.00001821004169773644,0.9995511800963977,0.0,2.344208373115161e-6,7.130846413055196e-7,7.130846413055196e-7,2.8438554039496055e-7,0.00012418255863584082,2.309328918503969e-6,0.00013652650662012006,0.0,7.130846413055196e-7
387,2.3327691102856287e-6,2.3327691102856287e-6,9.303324817523522e-7,0.0010032208725060598,0.000018656138172501607,0.9995533702467697,0.0,2.3327691102856287e-6,7.577856710008692e-7,7.577856710008691e-7,3.0221277400757836e-7,0.00012736899665765364,2.368584691227833e-6,0.00014508492321351263,0.0,7.577856710008691e-7
388,2.7259116268477204e-6,2.7259116268477204e-6,1.0871217891479702e-6,0.001090633344650748,0.000020281681662498523,0.9994780995547915,0.0,2.7259116268477204e-6,9.352897320006284e-7,9.352897320006284e-7,3.7300323194998783e-7,0.00019769806099029935,3.676440994551173e-6,0.0001790696817616921,0.0,9.352897320006284e-7
389,2.9567579136420674e-6,2.9567579136420674e-6,1.179185679204541e-6,0.0011343735659132697,0.000021095085404319562,0.9994339019444706,0.0,2.9567579136420674e-6,1.1435515571473665e-6,1.1435515571473665e-6,4.5606020479344077e-7,0.00023702535024619275,4.407780784636585e-6,0.0002189432925542872,0.0,1.1435515571473665e-6
390,3.100863637724407e-6,3.100863637724407e-6,1.2366565344765516e-6,0.001139067946250231,0.000021182383237330005,0.9994063115997158,0.0,3.100863637724407e-6,1.7115269700974897e-6,1.7115269700974902e-6,6.82574682018967e-7,0.00029631791991021933,5.510399761743321e-6,0.00032768732444677225,0.0,1.7115269700974902e-6
391,3.282899581725028e-6,3.2828995817250276e-6,1.309254354296574e-6,0.0011269215208772017,0.00002095650537107793,0.9993714591711624,0.0,3.2828995817250276e-6,2.6865641827314813e-6,2.686564182731481e-6,1.0714296209115732e-6,0.0004625980735525418,8.60258574661698e-6,0.0005143670210138524,0.0,2.686564182731481e-6
392,4.093125853908402e-6,4.093125853908402e-6,1.6323809831848573e-6,0.001236761157208736,0.0000229991098347386,0.9992163340203661,0.0,4.093125853908402e-6,4.025507866693268e-6,4.025507866693268e-6,1.605414229561627e-6,0.0006228040856525265,0.00001158181552513689,0.0007707199041690252,0.0,4.025507866693268e-6
393,4.494096893893974e-6,4.494096893893974e-6,1.7922923868020478e-6,0.0013219504733030143,0.000024583310976712122,0.9991395644867455,0.0,4.494096893893974e-6,4.244997317554436e-6,4.244997317554436e-6,1.6929488958249029e-6,0.0006231775914038184,0.00001158876132849415,0.0008127431454930899,0.0,4.244997317554436e-6
394,3.865849260141433e-6,3.865849260141432e-6,1.5417407236790396e-6,0.0012270250967832631,0.000022818055698474757,0.999259848180658,0.0,3.865849260141432e-6,3.1358688796867224e-6,3.1358688796867216e-6,1.2506169875216262e-6,0.00046707979016623346,8.68592883355472e-6,0.000600390470587804,0.0,3.1358688796867216e-6
395,2.5017259481215677e-6,2.5017259481215672e-6,9.977142185731441e-7,0.0010088278589529046,0.00001876040704962572,0.9995210219314322,0.0,2.5017259481215672e-6,1.2203931067647394e-6,1.2203931067647384e-6,4.867054106314389e-7,0.00021294221718973346,3.959925013049921e-6,0.00023365530249647986,0.0,1.2203931067647384e-6
396,2.171902028050322e-6,2.171902028050322e-6,8.661770232509714e-7,0.0009512418715012004,0.00001768952408841376,0.9995841697052009,0.0,2.171902028050322e-6,9.152116075640901e-7,9.152116075640901e-7,3.649958679748663e-7,0.00020017159689804628,3.7224394670054967e-6,0.00017522554316990038,0.0,9.152116075640901e-7
397,2.8672335188739577e-6,2.8672335188739577e-6,1.1434824233637623e-6,0.0010710234018354962,0.000019917010419363095,0.9994510421998722,0.0,2.8672335188739577e-6,1.911796010471204e-6,1.911796010471204e-6,7.624440495133895e-7,0.00032009558948161505,5.952575060424983e-6,0.00036603064427526854,0.0,1.911796010471204e-6
398,3.11044114850291e-6,3.1104411485029094e-6,1.2404761449696294e-6,0.0011337465985617728,0.000021083426167695075,0.9994044778986192,0.0,3.1104411485029094e-6,2.1135336578352594e-6,2.113533657835259e-6,8.428991126859731e-7,0.00037176373780687907,6.913408452841876e-6,0.0004046551422001835,0.0,2.113533657835259e-6
399,2.554363446094804e-6,2.554363446094805e-6,1.0187065979332598e-6,0.0010449885063093997,0.000019432859200471295,0.9995109440061771,0.0,2.554363446094805e-6,1.2888093527785273e-6,1.288809352778528e-6,5.139905181311663e-7,0.0002634528319185265,4.899232630528412e-6,0.00024675421183109733,0.0,1.288809352778528e-6
400,2.152265669755302e-6,2.152265669755302e-6,8.583458401884747e-7,0.0009441666876968958,0.00001755795225785642,0.9995879292636677,0.0,2.152265669755302e-6,8.72935653196401e-7,8.729356531964007e-7,3.4813577951950885e-7,0.00018481654572123247,3.4368932186655102e-6,0.0001671314291902347,0.0,8.729356531964007e-7
401,2.441497960724102e-6,2.441497960724102e-6,9.73694673415684e-7,0.000996299743644021,0.000018527431184939296,0.9995325531245666,0.0,2.441497960724102e-6,1.4132168092174253e-6,1.4132168092174253e-6,5.636055002513326e-7,0.0002712087203963652,5.043463009957843e-6,0.0002705731450141434,0.0,1.4132168092174253e-6
402,2.6800355105569225e-6,2.6800355105569225e-6,1.0688259188306755e-6,0.001072753118972445,0.00001994917665791598,0.9994868829523459,0.0,2.6800355105569225e-6,1.6322364432235603e-6,1.6322364432235608e-6,6.509527986869119e-7,0.0003215968798812121,5.980493420079888e-6,0.0003125064356502314,0.0,1.6322364432235608e-6
403,2.2538823874759058e-6,2.2538823874759058e-6,8.988716396633153e-7,0.0009883590627480187,0.000018379764360973104,0.9995684738236245,0.0,2.2538823874759058e-6,8.433864779495729e-7,8.433864779495729e-7,3.3635126238924265e-7,0.00016719022636920095,3.109109917583772e-6,0.00016147397222619726,0.0,8.433864779495729e-7
404,2.144418109524105e-6,2.144418109524105e-6,8.552161518908205e-7,0.0009567495076285059,0.000017791945422948197,0.9995894317500792,0.0,2.144418109524105e-6,7.816690041475073e-7,7.81669004147507e-7,3.1173769462696586e-7,0.00014954460068512058,2.780967591278197e-6,0.0001496576034425206,0.0,7.81669004147507e-7
405,2.3837870437809462e-6,2.3837870437809466e-6,9.506789620247885e-7,0.0009977727329159782,0.00001855482324997439,0.9995436024017881,0.0,2.3837870437809466e-6,1.347675608157277e-6,1.3476756081572767e-6,5.374669904560568e-7,0.00028949804682065706,5.383575751034719e-6,0.00025802468904953876,0.0,1.3476756081572767e-6
406,2.2197210155182954e-6,2.2197210155182954e-6,8.852477307161082e-7,0.0009450846062621907,0.000017575022093676793,0.9995750143273804,0.0,2.2197210155182954e-6,1.0129267368972127e-6,1.0129267368972127e-6,4.039656735918934e-7,0.00019816988653535478,3.6852151765913466e-6,0.00019393398881441547,0.0,1.0129267368972127e-6
407,2.1291152276638637e-6,2.1291152276638633e-6,8.491132041124789e-7,0.0009372267232538046,0.00001742889499926975,0.999592361625273,0.0,2.1291152276638633e-6,7.005741531943018e-7,7.005741531943018e-7,2.793962281646484e-7,0.00014924799476781413,2.7754518358471628e-6,0.00013413126047544499,0.0,7.005741531943018e-7
408,2.2688242378559856e-6,2.2688242378559856e-6,9.048306043481527e-7,0.0009718206968481296,0.00001807221290562412,0.9995656130711742,0.0,2.2688242378559856e-6,7.769181094182694e-7,7.769181094182694e-7,3.0984298860376457e-7,0.0001648245815364032,3.065117813673999e-6,0.00014874800166021668,0.0,7.769181094182694e-7
409,2.41073552493346e-6,2.41073552493346e-6,9.614262954147635e-7,0.0009975445482952588,0.00001855057987353591,0.9995384428712395,0.0,2.41073552493346e-6,8.457109090778169e-7,8.457109090778169e-7,3.3727826959740004e-7,0.00016608178089102212,3.0884969971747947e-6,0.00016191900559732887,0.0,8.457109090778169e-7
410,2.5573252783201336e-6,2.557325278320134e-6,1.01988780730052e-6,0.0010604196095955738,0.000019719819732245196,0.9995103769365988,0.0,2.557325278320134e-6,7.796033711533458e-7,7.79603371153346e-7,3.109138987950618e-7,0.0001739564951242108,3.234937089112224e-6,0.00014926211931581368,0.0,7.79603371153346e-7
411,2.940394651626111e-6,2.9403946516261107e-6,1.1726598408377063e-6,0.0011383435650071945,0.000021168912468399627,0.9994370348390396,0.0,2.9403946516261107e-6,1.2564487222446075e-6,1.2564487222446077e-6,5.010847635140682e-7,0.00028800902035943087,5.355885454546218e-6,0.00024055847631401054,0.0,1.2564487222446077e-6
412,4.081665396885398e-6,4.081665396885398e-6,1.6278104342277333e-6,0.0013606816116212663,0.00002530356459966415,0.9992185282285582,0.0,4.081665396885398e-6,2.4480677058824626e-6,2.4480677058824626e-6,9.763147558279164e-7,0.00047513054752752423,8.835642666113182e-6,0.00046870471258744805,0.0,2.4480677058824626e-6
413,5.8136103496304245e-6,5.8136103496304245e-6,2.3185280191962914e-6,0.0016230239982985596,0.000030182147121705786,0.9988869316965902,0.0,5.8136103496304245e-6,3.96279699651924e-6,3.96279699651924e-6,1.5804044850375714e-6,0.0006415884932826986,0.000011931134916151621,0.0007587133406616703,0.0,3.96279699651924e-6
414,7.701918294449526e-6,7.701918294449526e-6,3.0716047848609124e-6,0.0018612586686459253,0.000034612416715657024,0.9985253980550057,0.0,7.701918294449526e-6,4.810751991784271e-6,4.810751991784271e-6,1.91857771944851e-6,0.0007592723538497051,0.000014119612472372149,0.000921061996864244,0.0,4.810751991784271e-6
415,8.367061592342505e-6,8.367061592342505e-6,3.336870820972799e-6,0.0019374725663991175,0.000036029708805679674,0.9983980503523586,0.0,8.367061592342505e-6,5.33017501690268e-6,5.330175016902678e-6,2.125729001547987e-6,0.0008127298028110549,0.000015113720132513922,0.0010205102348006829,0.0,5.330175016902678e-6
416,7.129969291675061e-6,7.12996929167506e-6,2.843505598858832e-6,0.0017441392684172188,0.00003243443600051389,0.9986349028666234,0.0,7.12996929167506e-6,6.724095208843219e-6,6.724095208843217e-6,2.6816388109735647e-6,0.0010066204770154573,0.000018719358040825064,0.0012873888678399984,0.0,6.724095208843217e-6
417,4.091866766084747e-6,4.091866766084747e-6,1.6318788459203678e-6,0.0014527978481326013,0.000027016580430358918,0.9992165750841222,0.0,4.091866766084747e-6,1.6694784824944334e-6,1.6694784824944334e-6,6.65805309665226e-7,0.00039502310214665733,7.345945221981752e-6,0.00031963676103743954,0.0,1.6694784824944334e-6
418,5.068220344696766e-6,5.068220344696767e-6,2.021258765198659e-6,0.0014917698602071542,0.000027741313399986075,0.9990296433573782,0.0,5.068220344696767e-6,2.525334378507196e-6,2.5253343785071963e-6,1.0071295051242636e-6,0.0004107792203125394,7.638949809127821e-6,0.00048349811617598925,0.0,2.5253343785071963e-6
419,4.7391274148354165e-6,4.7391274148354165e-6,1.890013096343084e-6,0.0014441192342944788,0.000026855190826786037,0.9990926511764572,0.0,4.7391274148354165e-6,3.293045052281452e-6,3.293045052281452e-6,1.313300473031466e-6,0.0006191469003737665,0.00001151380562247951,0.0006304832709726213,0.0,3.293045052281452e-6
420,3.40667565907518e-6,3.4066756590751804e-6,1.3586175358969333e-6,0.0012934075598278897,0.000024052520048980038,0.9993477611212187,0.0,3.4066756590751804e-6,8.270482239066763e-7,8.270482239066773e-7,3.298353974610728e-7,0.00024504192413084107,4.5568589329893676e-6,0.00015834586565997358,0.0,8.270482239066773e-7
421,5.301421335040484e-6,5.3014213350404845e-6,2.1142617354184652e-6,0.0015553939408485564,0.000028924482203660668,0.9989849949177572,0.0,5.3014213350404845e-6,2.4149599059308315e-6,2.4149599059308315e-6,9.631110223085753e-7,0.00045309287958713863,8.425824858925307e-6,0.0004623659247248759,0.0,2.4149599059308315e-6
422,3.2992563231200605e-6,3.2992563231200605e-6,1.31577759217225e-6,0.001251910532542154,0.000023280831285311417,0.9993683275250254,0.0,3.2992563231200605e-6,9.24525585014112e-7,9.245255850141123e-7,3.6871037864712223e-7,0.0002378562189391081,4.423231819959957e-6,0.0001770087884263663,0.0,9.245255850141123e-7
423,3.3458921270006263e-6,3.3458921270006267e-6,1.3343764337684552e-6,0.0012697726897229799,0.000023613000283741437,0.9993593986784082,0.0,3.3458921270006267e-6,1.043521525048797e-6,1.0435215250487972e-6,4.161671919780253e-7,0.0002720355644475966,5.058839202070303e-6,0.0001997916378299187,0.0,1.0435215250487972e-6
424,3.5775287673439546e-6,3.5775287673439546e-6,1.4267555250060785e-6,0.001320184720151652,0.000024550474603712766,0.9993150497477492,0.0,3.5775287673439546e-6,1.1420687642683682e-6,1.1420687642683682e-6,4.5546885163595906e-7,0.0002992355509095154,5.564656734012317e-6,0.00021865939844122149,0.0,1.1420687642683682e-6
425,2.6907768030100796e-6,2.6907768030100796e-6,1.0731096575089323e-6,0.001126260397525188,0.000020944210961200448,0.9994848264347178,0.0,2.6907768030100796e-6,1.0536283378858524e-6,1.0536283378858524e-6,4.201978936140535e-7,0.00029413396062935246,5.4697863263338355e-6,0.0002017266785947976,0.0,1.0536283378858524e-6
426,2.992143977586289e-6,2.992143977586289e-6,1.193298008000186e-6,0.0012187620279136486,0.000022664393669717974,0.9994271269623528,0.0,2.992143977586289e-6,4.6998254390681986e-7,4.699825439068203e-7,1.8743390613551943e-7,0.00019895621109837166,3.6998378584933196e-6,0.00008998241046758008,0.0,4.699825439068203e-7
427,3.2995589672156483e-6,3.2995589672156483e-6,1.3158982897720659e-6,0.0012608736744239752,0.000023447512041254308,0.9993682695810748,0.0,3.2995589672156483e-6,1.0282625829740582e-6,1.0282625829740584e-6,4.100817678412283e-7,0.00027975406272954704,5.202374264366781e-6,0.00019687017530572738,0.0,1.0282625829740584e-6
428,2.47750706568354e-6,2.47750706568354e-6,9.880554774210547e-7,0.0010751952650449998,0.000019994591397397225,0.9995256588556091,0.0,2.47750706568354e-6,7.133270430236516e-8,7.133270430236554e-8,2.844822127107145e-8,0.00008587405890615747,1.596934785043698e-6,0.000013657291662262289,0.0,7.133270430236554e-8
429,3.14467856704039e-6,3.1446785670403908e-6,1.254130382080506e-6,0.0012288895380158946,0.00002285272729892062,0.9993979228350577,0.0,3.1446785670403908e-6,6.903140211433535e-7,6.903140211433533e-7,2.7530438123818725e-7,0.00021234316746495676,3.948784939369325e-6,0.00013216686535975634,0.0,6.903140211433533e-7
430,2.199384173689057e-6,2.199384173689057e-6,8.771371875652328e-7,0.0009918334552937325,0.000018444375005722183,0.9995789079997578,0.0,2.199384173689057e-6,2.847906972365305e-7,2.847906972365305e-7,1.1357747964504005e-7,0.00007999949104108325,1.4876898990987031e-6,0.00005452575579310917,0.0,2.847906972365305e-7
431,2.6765119221088496e-6,2.6765119221088496e-6,1.0674206752636564e-6,0.0011157283876178387,0.000020748355155713827,0.999487557575236,0.0,2.6765119221088496e-6,6.727641625345694e-7,6.727641625345694e-7,2.68305315860511e-7,0.0001834613023096669,3.411690784150386e-6,0.00012880678613676238,0.0,6.727641625345694e-7
432,2.1426987955539212e-6,2.1426987955539212e-6,8.545304716725168e-7,0.0009897013185668107,0.000018404725275069394,0.9995897609282952,0.0,2.1426987955539212e-6,2.178042453486968e-7,2.178042453486968e-7,8.686258885117048e-8,0.000047421306448790117,8.818580929433623e-7,0.00004170059348076888,0.0,2.178042453486968e-7
433,2.401224039048829e-6,2.401224039048829e-6,9.576330163331839e-7,0.001032838561350357,0.00001920691588314581,0.9995402639312728,0.0,2.401224039048829e-6,6.072988688239619e-7,6.072988688239619e-7,2.421970787024071e-7,0.0001600451822490142,2.976238947682754e-6,0.00011627286332110414,0.0,6.072988688239619e-7
434,2.2918481211282236e-6,2.291848121128223e-6,9.140127674562775e-7,0.0010240159357475607,0.00001904284820193932,0.9995612049404,0.0,2.291848121128223e-6,1.194521026976218e-7,1.1945210269762163e-7,4.7638735725375027e-8,0.00004762154166455323,8.85581715482182e-7,0.000022870185872854417,0.0,1.1945210269762163e-7
435,2.2831382389545225e-6,2.2831382389545225e-6,9.105391762368543e-7,0.001005370285220582,0.000018696109171601428,0.9995628725261497,0.0,2.2831382389545225e-6,2.946831370981262e-7,2.9468313709812537e-7,1.1752268711818655e-7,0.00010896323487062487,2.0263066899625754e-6,0.000056419752912083485,0.0,2.9468313709812537e-7
436,2.2886103940480427e-6,2.2886103940480427e-6,9.127215283634499e-7,0.0010203270425546715,0.000018974248651235972,0.9995618248325447,0.0,2.2886103940480427e-6,2.153192280074385e-7,2.153192280074385e-7,8.587153819806592e-8,0.00006989805187747688,1.299841091381417e-6,0.000041224814426173396,0.0,2.153192280074385e-7
437,2.296025395196338e-6,2.2960253951963376e-6,9.156787076188137e-7,0.000999149920793822,0.000018580433769096032,0.9995604051634833,0.0,2.2960253951963376e-6,1.1249854532525631e-7,1.1249854532525622e-7,4.486558502704136e-8,0.00006049460562007897,1.1249723286956116e-6,0.000021538864397532403,0.0,1.1249854532525622e-7
438,2.180912120173932e-6,2.180912120173932e-6,8.697703413077033e-7,0.0009811616986608422,0.000018245920436302018,0.9995824446415398,0.0,2.180912120173932e-6,1.6908685252937333e-7,1.690868525293734e-7,6.743358802710003e-8,0.00003737313439956106,6.949998533782211e-7,0.00003237320782700055,0.0,1.690868525293734e-7
439,2.314950391238134e-6,2.314950391238134e-6,9.232261920471213e-7,0.0010300790077010706,0.000019155598555539865,0.9995567818017564,0.0,2.314950391238134e-6,7.193188753526595e-8,7.193188753526603e-8,2.868718175011382e-8,0.0000699175252075599,1.3002032221411166e-6,0.0000137720107136254,0.0,7.193188753526603e-8
440,2.1158515322488543e-6,2.115851532248854e-6,8.438235050084206e-7,0.0009589336817189459,0.000017832562853008492,0.999594901079771,0.0,2.115851532248854e-6,1.1228232985109055e-7,1.1228232985109029e-7,4.4779356056592813e-8,0.000014788494025179316,2.7501041441429254e-7,0.00002149746798879931,0.0,1.1228232985109029e-7
441,2.2210551103025146e-6,2.2210551103025146e-6,8.857797815333207e-7,0.0009879464795228918,0.000018372091863453798,0.9995747589028628,0.0,2.2210551103025146e-6,1.8812124271449492e-7,1.8812124271449492e-7,7.502469997276486e-8,0.000046923350695324015,8.725979872228247e-7,0.000036017514052450974,0.0,1.8812124271449492e-7
442,2.073752880562414e-6,2.073752880562414e-6,8.27034126698675e-7,0.0009455539523705354,0.00001758375016751175,0.9996029612475481,0.0,2.073752880562414e-6,1.2622230604397615e-7,1.2622230604397597e-7,5.033876293913156e-8,0.000029092819116648714,5.410171061453025e-7,0.00002416640256083459,0.0,1.2622230604397597e-7
443,2.0870233416334527e-6,2.0870233416334527e-6,8.3232652401643e-7,0.0009657987026051914,0.00001796022644307214,0.9996004204977039,0.0,2.0870233416334527e-6,2.1328242083681903e-7,2.1328242083681893e-7,8.505923840314067e-8,0.000042088473631801463,7.826874430783293e-7,0.00004083484926420806,0.0,2.1328242083681893e-7
444,2.0450532847761427e-6,2.045053284776143e-6,8.155884306564028e-7,0.0009449997885370622,0.00001757344480273036,0.9996084560448374,0.0,2.045053284776143e-6,1.2702446247705139e-7,1.2702446247705133e-7,5.065867123260396e-8,0.000024706838440594483,4.594543478765394e-7,0.0000243199826679136,0.0,1.2702446247705133e-7
445,1.9503945373987467e-6,1.9503945373987467e-6,7.778375418183733e-7,0.000909967690919874,0.00001692197943599988,0.9996265793185021,0.0,1.9503945373987467e-6,2.0927662308621272e-7,2.0927662308621277e-7,8.34616847720127e-8,0.000017658239593627523,3.283768976206799e-7,0.00004006790304009496,0.0,2.0927662308621277e-7
446,1.997603058031628e-6,1.997603058031628e-6,7.966647887870488e-7,0.0009329174931130242,0.000017348759512532237,0.9996175408200808,0.0,1.997603058031628e-6,1.7691840704125915e-7,1.7691840704125915e-7,7.055689307812142e-8,0.00002193999814991507,4.0800151612353244e-7,0.000033872629798780093,0.0,1.7691840704125915e-7
447,1.9045139670885055e-6,1.9045139670885055e-6,7.595398951919938e-7,0.0009011716184531756,0.0000167584055433394,0.9996353635688188,0.0,1.9045139670885055e-6,1.9959634727192595e-7,1.99596347271926e-7,7.960109051832342e-8,0.00001282869579851908,2.385655322265211e-7,0.00003821452664760257,0.0,1.99596347271926e-7
448,1.92156167076843e-6,1.92156167076843e-6,7.66338695983205e-7,0.000907862915602429,0.000016882838524740496,0.9996320996317003,0.0,1.92156167076843e-6,2.2178374926822144e-7,2.2178374926822136e-7,8.844965623013677e-8,0.00001575026132353879,2.9289567188822046e-7,0.000042462505513051084,0.0,2.2178374926822136e-7
449,1.8564341837909277e-6,1.856434183790928e-6,7.403651796489395e-7,0.0008961249441974216,0.00001666455636734313,0.9996445688783605,0.0,1.856434183790928e-6,2.3835962564398005e-7,2.383596256439801e-7,9.506028740571475e-8,0.0000243229029222788,4.5231459004720364e-7,0.000045636107024929014,0.0,2.383596256439801e-7
450,1.840435000290335e-6,1.8404350002903353e-6,7.339845395648057e-7,0.0008883279828778324,0.000016519562187406917,0.9996476320668034,0.0,1.8404350002903353e-6,3.051131457703084e-7,3.051131457703082e-7,1.2168228260061373e-7,0.000049017683816655036,9.115447128757669e-7,0.00005841667244386266,0.0,3.051131457703082e-7
451,1.8383983906505905e-6,1.8383983906505905e-6,7.331723185472391e-7,0.0008845259533580714,0.00001644885872618466,0.9996480219941463,0.0,1.8383983906505905e-6,3.258290115674605e-7,3.2582901156746063e-7,1.2994398443545737e-7,0.000053119634957066415,9.878255891509977e-7,0.00006238291238941268,0.0,3.2582901156746063e-7
452,1.8727851508163183e-6,1.8727851508163179e-6,7.468861146461967e-7,0.0008873263151806071,0.00001650093493245788,0.9996414383377786,0.0,1.8727851508163179e-6,4.903625763629849e-7,4.903625763629847e-7,1.9556167415573974e-7,0.00010602351817604971,1.971639006758375e-6,0.0000938843520812975,0.0,4.903625763629847e-7
453,1.9608819034169484e-6,1.9608819034169484e-6,7.82020012004445e-7,0.0009156348128527763,0.000017027366607178383,0.9996245714173875,0.0,1.9608819034169484e-6,6.43364084562596e-7,6.433640845625957e-7,2.5658026026766255e-7,0.00013020500377931542,2.4213237661114653e-6,0.0001231778751949515,0.0,6.433640845625957e-7
454,2.268563352456185e-6,2.2685633524561846e-6,9.047265605487133e-7,0.0009751756158882435,0.000018134601792144762,0.9995656630200446,0.0,2.2685633524561846e-6,1.199528544316522e-6,1.1995285443165217e-6,4.783844070320942e-7,0.00025639678307790107,4.768016638387226e-6,0.00022966059323175172,0.0,1.1995285443165217e-6
455,2.7658979636347233e-6,2.7658979636347233e-6,1.1030687543985017e-6,0.0010707506247307136,0.000019911937790297467,0.9994704438088143,0.0,2.7658979636347233e-6,2.092833844604483e-6,2.092833844604483e-6,8.346438127808573e-7,0.0004355302191483516,8.099225374402756e-6,0.00040069197566372646,0.0,2.092833844604483e-6
456,3.854563226176757e-6,3.854563226176757e-6,1.5372397364440822e-6,0.001223554192631464,0.000022753509924743276,0.9992620089939775,0.0,3.854563226176757e-6,3.909712631346708e-6,3.909712631346707e-6,1.5592338904101576e-6,0.0006707823333092611,0.000012474030631589568,0.0007485498586382078,0.0,3.909712631346707e-6
457,4.552727010157639e-6,4.55272701015764e-6,1.8156746844021417e-6,0.0013053632222925849,0.000024274850442014992,0.9991283392204972,0.0,4.55272701015764e-6,5.0779325154284695e-6,5.0779325154284695e-6,2.025132079475751e-6,0.0008097938423191021,0.000015059122300562872,0.0009722161255848631,0.0,5.0779325154284695e-6
458,3.6758665112286498e-6,3.6758665112286485e-6,1.4659736357547131e-6,0.0011616660947631904,0.000021602623876908536,0.9992962220969153,0.0,3.6758665112286485e-6,3.4299594458626395e-6,3.4299594458626386e-6,1.3679033512187582e-6,0.0005430612706829095,0.000010098898836391046,0.0006566967704351787,0.0,3.4299594458626386e-6
459,2.5460170405895157e-6,2.5460170405895157e-6,1.01537796497374e-6,0.001053487619224896,0.00001959091076143923,0.99951254200103,0.0,2.5460170405895157e-6,1.1837420944152524e-6,1.1837420944152524e-6,4.720886073106597e-7,0.00027456501393873157,5.105877457055065e-6,0.00022663813456119073,0.0,1.1837420944152524e-6
460,2.4049712518584326e-6,2.4049712518584326e-6,9.591274436116666e-7,0.0010215261223976272,0.000018996547030230178,0.9995395464934753,0.0,2.4049712518584326e-6,8.101834229922194e-7,8.101834229922194e-7,3.231095401870604e-7,0.000200750383435553,3.7332027215509633e-6,0.00015511694693094718,0.0,8.101834229922194e-7
461,3.3119712268763723e-6,3.3119712268763727e-6,1.3208484274789655e-6,0.0011668349459920653,0.000021698745085469632,0.9993658931416558,0.0,3.3119712268763727e-6,1.656991492643495e-6,1.6569914926434952e-6,6.608253687844856e-7,0.000329613020021243,6.129563502412779e-6,0.00031724601384726793,0.0,1.6569914926434952e-6
462,4.129269982989787e-6,4.129269982989787e-6,1.64679563620851e-6,0.0013023796252058346,0.000024219366748416754,0.9992094138998188,0.0,4.129269982989787e-6,2.3850539482738395e-6,2.3850539482738395e-6,9.511842166579281e-7,0.00047702889297796333,8.870944757599836e-6,0.00045664015854019076,0.0,2.3850539482738395e-6
463,3.7172866482686554e-6,3.7172866482686554e-6,1.4824924153960609e-6,0.0012147162485696536,0.000022589157377765164,0.9992882918369066,0.0,3.7172866482686554e-6,2.226468550131268e-6,2.2264685501312675e-6,8.879387174042111e-7,0.00038150007200170614,7.094467680186899e-6,0.000426277549173522,0.0,2.2264685501312675e-6
464,3.302054227700608e-6,3.302054227700608e-6,1.316893425496967e-6,0.001140235772774979,0.000021204100422054026,0.9993677918408777,0.0,3.302054227700608e-6,2.286841762149444e-6,2.286841762149444e-6,9.120161796445071e-7,0.00037599384824588697,6.99207261045448e-6,0.000437836546875573,0.0,2.286841762149444e-6
465,2.888133664036681e-6,2.8881336640366817e-6,1.1518176177181838e-6,0.0010887235590323133,0.000020246166826878753,0.9994470406779747,0.0,2.8881336640366817e-6,1.2749910118897355e-6,1.274991011889736e-6,5.084796206676811e-7,0.00025965262359788505,4.828563036765798e-6,0.00024410856543854813,0.0,1.274991011889736e-6
466,2.444804302211474e-6,2.444804302211474e-6,9.750132766447412e-7,0.0010061417605869186,0.000018710455714247716,0.9995319200955728,0.0,2.444804302211474e-6,1.4503917217650457e-6,1.4503917217650457e-6,5.784312403971801e-7,0.0002945690443481811,5.477877248480218e-6,0.00027769061838266737,0.0,1.4503917217650457e-6
467,1.9021696155224935e-6,1.9021696155224935e-6,7.586049435069379e-7,0.0009026419103286055,0.000016785747446935772,0.999635812416138,0.0,1.9021696155224935e-6,7.529611428723818e-7,7.529611428723822e-7,3.002887022221327e-7,0.0001883480546503809,3.5025660135058294e-6,0.0001441612236506095,0.0,7.529611428723822e-7
468,2.174827546219183e-6,2.174827546219183e-6,8.673437501964064e-7,0.0009630113999632499,0.000017908393088482194,0.9995836095882771,0.0,2.174827546219183e-6,6.7772260114922e-7,6.777226011492204e-7,2.7028279253475416e-7,0.0001680483610934586,3.1250679986256657e-6,0.00012975612407386918,0.0,6.777226011492204e-7
469,2.7091114152619623e-6,2.7091114152619623e-6,1.080421690767197e-6,0.001053871073741913,0.00001959804157445199,0.9994813161073092,0.0,2.7091114152619623e-6,1.161283491383252e-6,1.161283491383253e-6,4.6313188381696883e-7,0.000248416508930027,4.619613528725767e-6,0.00022233823180364554,0.0,1.161283491383253e-6
470,2.483286365773816e-6,2.483286365773816e-6,9.903603221534677e-7,0.0010345057853509627,0.000019237919984208933,0.9995245523563153,0.0,2.483286365773816e-6,9.463284082157258e-7,9.463284082157256e-7,3.7740557035252046e-7,0.00022565123826322135,4.1962650451227614e-6,0.00018118313620179422,0.0,9.463284082157256e-7
471,1.7723451436298572e-6,1.7723451436298576e-6,7.068295995196043e-7,0.0008808829784242676,0.00001638111308254167,0.9996606684859431,0.0,1.7723451436298576e-6,4.2154210070504973e-7,4.2154210070505016e-7,1.681153556873061e-7,0.00011621567622725004,2.1611748448676658e-6,0.00008070804932387044,0.0,4.2154210070505016e-7
472,1.85588239475445e-6,1.85588239475445e-6,7.40145120466294e-7,0.0009029312555821628,0.000016791128181306297,0.9996446745233641,0.0,1.85588239475445e-6,6.720289928125393e-7,6.720289928125393e-7,2.680121225611872e-7,0.00016612601403090627,3.0893195673506163e-6,0.00012866603124164522,0.0,6.720289928125393e-7
473,2.18890710668189e-6,2.18890710668189e-6,8.72958824731429e-7,0.0009700458194336483,0.000018039206855619298,0.9995809139290336,0.0,2.18890710668189e-6,7.647037988754582e-7,7.647037988754582e-7,3.0497179505525425e-7,0.00019025130766258132,3.5379593671988634e-6,0.0001464094613908547,0.0,7.647037988754582e-7
474,2.130873787582108e-6,2.130873787582108e-6,8.498145360213406e-7,0.0009420865745945386,0.000017519269971118238,0.9995920249330649,0.0,2.130873787582108e-6,6.791291741818052e-7,6.791291741818054e-7,2.708437484280746e-7,0.00015697664882051397,2.9191757573146795e-6,0.00013002542520769152,0.0,6.791291741818054e-7
475,1.8244318636454265e-6,1.8244318636454265e-6,7.276023229257759e-7,0.0008780515353498027,0.00001632845888178443,0.9996506960121118,0.0,1.8244318636454265e-6,4.190175786876013e-7,4.190175786876013e-7,1.6710855016018563e-7,0.00010884876270480805,2.024177937859316e-6,0.00008022470674158202,0.0,4.190175786876013e-7
476,1.7016099246229037e-6,1.701609924622904e-6,6.786196615725188e-7,0.0008423585474419051,0.000015664703439240903,0.9996742113836395,0.0,1.701609924622904e-6,6.466289967581646e-7,6.466289967581645e-7,2.5788234106606407e-7,0.0001553725414288053,2.889345387987841e-6,0.00012380297217599311,0.0,6.466289967581645e-7
477,1.8088173353917807e-6,1.8088173353917803e-6,7.213750873380121e-7,0.0008736629494180788,0.000016246847675550636,0.9996536855548271,0.0,1.8088173353917803e-6,6.751810571288725e-7,6.751810571288725e-7,2.6926919845658e-7,0.0001615668226042019,3.0045357400374853e-6,0.00012926952247508796,0.0,6.751810571288725e-7
478,1.7780814159032363e-6,1.7780814159032361e-6,7.091172843129983e-7,0.0008698125061357993,0.000016175243900282143,0.9996595702247143,0.0,1.7780814159032361e-6,3.8723570362899867e-7,3.872357036289986e-7,1.544336092208345e-7,0.00010470930117129391,1.9471995092346374e-6,0.00007413977919677963,0.0,3.872357036289986e-7
479,1.8173209234158402e-6,1.8173209234158402e-6,7.247664063139626e-7,0.0008646385636894622,0.000016079028014208808,0.999652057465959,0.0,1.8173209234158402e-6,4.2360563179989223e-7,4.2360563179989223e-7,1.6893831325999226e-7,0.00010106949664891533,1.8795128233299022e-6,0.00008110313102295454,0.0,4.2360563179989223e-7
480,1.7238849036604779e-6,1.7238849036604779e-6,6.875031539154325e-7,0.0008411413048571755,0.00001564206730150441,0.9996699466373572,0.0,1.7238849036604779e-6,5.607222898993193e-7,5.607222898993193e-7,2.2362185663201914e-7,0.00012713767001718536,2.364282885029585e-6,0.00010735535585764701,0.0,5.607222898993193e-7
481,1.555608769657438e-6,1.5556087696574379e-6,6.203928888332741e-7,0.0008063403720002449,0.000014994900730608602,0.9997021646257868,0.0,1.5556087696574379e-6,5.068484072663468e-7,5.068484072663466e-7,2.0213639426432198e-7,0.0001295660014947767,2.409440724959102e-6,0.00009704071357268451,0.0,5.068484072663466e-7
482,1.5636606499589726e-6,1.5636606499589726e-6,6.236040620911292e-7,0.0008115360902219204,0.000015091521564270907,0.9997006230204489,0.0,1.5636606499589726e-6,3.148255116496668e-7,3.1482551164966674e-7,1.2555567470461156e-7,0.00008060123096476836,1.49888000036936e-6,0.00006027619276966625,0.0,3.1482551164966674e-7
483,1.6792729448115925e-6,1.6792729448115925e-6,6.697114426788946e-7,0.000841045406081788,0.000015640283944665218,0.9996784880005309,0.0,1.6792729448115925e-6,3.6005903239690343e-7,3.6005903239690343e-7,1.4359527126375e-7,0.0000920731810891794,1.7122151616429003e-6,0.00006893655959290862,0.0,3.6005903239690343e-7
484,1.6782733285831217e-6,1.6782733285831222e-6,6.693127853739207e-7,0.0008352812452785815,0.000015533092215166498,0.9996786793861024,0.0,1.6782733285831222e-6,4.19770118367403e-7,4.197701183674029e-7,1.6740867077856998e-7,0.000108317516547785,2.0142987557363628e-6,0.00008036878727221374,0.0,4.197701183674029e-7
485,1.542141083845075e-6,1.5421410838450747e-6,6.150218362460154e-7,0.0008045917622452498,0.000014962383160357614,0.9997047431360921,0.0,1.5421410838450747e-6,3.9895046704954106e-7,3.9895046704954106e-7,1.591055782031572e-7,0.00009783686566717572,1.8193980351423404e-6,0.00007638267664979154,0.0,3.9895046704954106e-7
486,1.455547342304192e-6,1.455547342304192e-6,5.80487355265132e-7,0.0007820100003392465,0.000014542447250088377,0.9997213222914167,0.0,1.455547342304192e-6,3.2355154621314266e-7,3.2355154621314266e-7,1.2903570766436782e-7,0.00007292292863581887,1.35609243174423e-6,0.00006194687104059922,0.0,3.2355154621314266e-7
487,1.5079160362678614e-6,1.5079160362678614e-6,6.013725328022199e-7,0.0007920520379786355,0.000014729191412683312,0.9997112958311215,0.0,1.5079160362678614e-6,3.667050220271499e-7,3.6670502202715024e-7,1.462457607610371e-7,0.00008771810898974854,1.6312271867463765e-6,0.00007020899444099586,0.0,3.6670502202715024e-7
488,1.5616489977874416e-6,1.5616489977874418e-6,6.228017943703713e-7,0.0008076540374718908,0.000015019329971689132,0.9997010081694588,0.0,1.5616489977874418e-6,3.8658673460589345e-7,3.8658673460589324e-7,1.5417479365302556e-7,0.00009422441807683048,1.7522200853673828e-6,0.00007401552820543065,0.0,3.8658673460589324e-7
489,1.5252885440469025e-6,1.525288544046902e-6,6.083008688321661e-7,0.000795940096147315,0.000014801494683483898,0.9997079697073196,0.0,1.525288544046902e-6,2.8741999523589544e-7,2.8741999523589544e-7,1.1462607091891723e-7,0.00006395327379223257,1.1892905591879127e-6,0.000055029158685136725,0.0,2.8741999523589544e-7
490,1.4895387198842618e-6,1.489538719884262e-6,5.940434686939383e-7,0.0007931289544017044,0.000014749218011151923,0.9997148143346225,0.0,1.489538719884262e-6,2.6561125416987204e-7,2.656112541698722e-7,1.0592851910790077e-7,0.000060884048939774246,1.1322145109325522e-6,0.00005085367788099008,0.0,2.656112541698722e-7
491,1.4675104243093947e-6,1.4675104243093947e-6,5.852583562708614e-7,0.0007824678344266348,0.000014550961243595171,0.9997190318511239,0.0,1.4675104243093947e-6,3.415961451744736e-7,3.4159614517447373e-7,1.3623208061868287e-7,0.00007870453410120398,1.463608566403264e-6,0.00006540167278070936,0.0,3.4159614517447373e-7
492,1.4298813229537897e-6,1.4298813229537892e-6,5.702514809243404e-7,0.0007711201503769392,0.000014339936964325369,0.9997262362830494,0.0,1.4298813229537892e-6,3.737753988625327e-7,3.737753988625324e-7,1.4906550027112535e-7,0.00009178960900141596,1.7069417864608565e-6,0.0000715626820594384,0.0,3.737753988625324e-7
493,1.4078509974048416e-6,1.4078509974048416e-6,5.614655589265755e-7,0.0007658763095974335,0.000014242421231929693,0.9997304541882076,0.0,1.4078509974048416e-6,3.2536728957657027e-7,3.2536728957657027e-7,1.297598449234197e-7,0.00007687045867340388,1.4295016558140188e-6,0.00006229451153658624,0.0,3.2536728957657027e-7
494,1.4176437905149615e-6,1.4176437905149615e-6,5.653710262431886e-7,0.0007667208109008577,0.000014258125782577833,0.9997285792693608,0.0,1.4176437905149615e-6,2.868766660944949e-7,2.8687666609449485e-7,1.1440938563004794e-7,0.00007198883630468249,1.338721824659449e-6,0.00005492513340496542,0.0,2.8687666609449485e-7
495,1.4303285369281017e-6,1.4303285369281017e-6,5.704298344891067e-7,0.0007687889644619001,0.000014296585666790942,0.9997261506598876,0.0,1.4303285369281017e-6,2.712146788375698e-7,2.712146788375698e-7,1.081632229002419e-7,0.00005871663474557147,1.091908751959379e-6,0.000051926504233780744,0.0,2.712146788375698e-7
496,1.4584083468392494e-6,1.4584083468392494e-6,5.816283535052359e-7,0.0007760681817486583,0.000014431951753373837,0.9997207745262119,0.0,1.4584083468392494e-6,3.0209846785563757e-7,3.020984678556376e-7,1.204799978251195e-7,0.00007961253371915383,1.4804939470779472e-6,0.00005783948508005975,0.0,3.020984678556376e-7
497,1.4144553975602918e-6,1.4144553975602922e-6,5.640994621105702e-7,0.0007666536623234303,0.000014256877071378824,0.9997291897160409,0.0,1.4144553975602922e-6,2.6165180100799216e-7,2.6165180100799216e-7,1.0434944817874964e-7,0.00006074812864304183,1.1296869041953113e-6,0.000050095604747701075,0.0,2.6165180100799216e-7
498,1.3652582890911487e-6,1.365258289091149e-6,5.444791457169202e-7,0.0007477469924281019,0.00001390528406168794,0.9997386089475963,0.0,1.365258289091149e-6,2.6974828758107257e-7,2.6974828758107257e-7,1.0757841087968585e-7,0.00006742482421687303,1.2538483511655792e-6,0.00005164575035968802,0.0,2.6974828758107257e-7
499,1.3460024084727235e-6,1.3460024084727235e-6,5.367997010924698e-7,0.0007437479539505084,0.000013830916974200252,0.9997422956601693,0.0,1.3460024084727235e-6,3.092214946682455e-7,3.0922149466824545e-7,1.2332073469142292e-7,0.00008071202568118614,1.5009403657334813e-6,0.00005920325301296158,0.0,3.0922149466824545e-7
500,1.3435456204606741e-6,1.343545620460674e-6,5.35819908588226e-7,0.0007437122002816283,0.000013830252090319661,0.9997427660344634,0.0,1.343545620460674e-6,3.1020113398780913e-7,3.1020113398780913e-7,1.2371142499822324e-7,0.00008177065905614487,1.5206269682140646e-6,0.00005939081382459014,0.0,3.1020113398780913e-7
501,1.3512870372356102e-6,1.35128703723561e-6,5.38907265776192e-7,0.0007465263055615061,0.000013882583873252183,0.9997412838701769,0.0,1.35128703723561e-6,2.9745392049774444e-7,2.9745392049774455e-7,1.1862770423505399e-7,0.00007407406153519118,1.3774991777701137e-6,0.00005695024446420022,0.0,2.9745392049774455e-7
502,1.3388674137211455e-6,1.3388674137211455e-6,5.339541912881528e-7,0.0007425524380338656,0.000013808684870842393,0.9997436617194725,0.0,1.3388674137211455e-6,2.5404438969291737e-7,2.5404438969291737e-7,1.0131553375607529e-7,0.000059597825534122546,1.1082955891535423e-6,0.00004863909701904106,0.0,2.5404438969291737e-7
503,1.3392711141274972e-6,1.339271114127497e-6,5.34115191191345e-7,0.000742510348761017,0.000013807902168536884,0.9997435844273769,0.0,1.339271114127497e-6,2.428567113568885e-7,2.428567113568887e-7,9.685377176449518e-8,0.00006055840771630859,1.1261588079202546e-6,0.00004649711477460062,0.0,2.428567113568887e-7
504,1.352443679942817e-6,1.352443679942817e-6,5.393685468672148e-7,0.0007480841360461665,0.000013911553666014331,0.9997410624204653,0.0,1.352443679942817e-6,2.564672106754154e-7,2.5646721067541524e-7,1.0228177985713642e-7,0.00006133729906645313,1.140643259996459e-6,0.00004910296801789825,0.0,2.5646721067541524e-7
505,1.3493348763684335e-6,1.3493348763684337e-6,5.381287238037644e-7,0.0007434734828840494,0.00001382581284381327,0.9997416576290382,0.0,1.3493348763684337e-6,2.4461628355925344e-7,2.446162835592537e-7,9.75555073827485e-8,0.00005784278692925695,1.0756584664542742e-6,0.00004683400079349753,0.0,2.446162835592537e-7
506,1.3582644854480044e-6,1.3582644854480044e-6,5.416899443889676e-7,0.0007531553366091054,0.000014005858939155552,0.9997399479745842,0.0,1.3582644854480044e-6,2.337798148235141e-7,2.337798148235141e-7,9.32338114172538e-8,0.000052516654842323436,9.766124249872432e-7,0.00004475926080490201,0.0,2.337798148235141e-7
507,1.3714548568847243e-6,1.3714548568847243e-6,5.469504011310652e-7,0.0007590679901933638,0.000014115812076353058,0.9997374225586252,0.0,1.3714548568847243e-6,1.9790846740300086e-7,1.9790846740300086e-7,7.892794654516592e-8,0.000047158528239053923,8.769714057502264e-7,0.000037891366774614634,0.0,1.9790846740300086e-7
508,1.4028124160020226e-6,1.4028124160020226e-6,5.594561204783693e-7,0.0007731892572707064,0.000014378414576944582,0.9997314188702067,0.0,1.4028124160020226e-6,1.9458771549332707e-7,1.9458771549332707e-7,7.760359629044548e-8,0.00005699878263188661,1.0599631582510146e-6,0.00003725557877512842,0.0,1.9458771549332707e-7
509,1.4603526577793499e-6,1.4603526577793494e-6,5.824037648454437e-7,0.0007933563169530162,0.000014753446100188716,0.9997204022702902,0.0,1.4603526577793494e-6,2.3568547218513996e-7,2.3568547218514002e-7,9.399380731002948e-8,0.00008212013632642264,1.527125932122346e-6,0.000045124116149267976,0.0,2.3568547218514002e-7
510,1.5425748195565835e-6,1.5425748195565835e-6,6.151948145399807e-7,0.00081827285938792,0.000015216800154301818,0.9997046600934657,0.0,1.5425748195565835e-6,3.4056551332116606e-7,3.4056551332116627e-7,1.3582105396129405e-7,0.0001210271976609502,2.250651062066805e-6,0.00006520434898704359,0.0,3.4056551332116627e-7
511,1.67046910567149e-6,1.6704691056714898e-6,6.662003804481548e-7,0.0008482171614443936,0.000015773651643295655,0.9996801735751921,0.0,1.6704691056714898e-6,5.338354716451379e-7,5.338354716451377e-7,2.1289911504454398e-7,0.0001703916983761652,3.168645265934451e-6,0.00010220763122894393,0.0,5.338354716451377e-7
512,1.8406873730148015e-6,1.8406873730148015e-6,7.340851884211558e-7,0.0008802991339286473,0.000016370255768982857,0.999647583747762,0.0,1.8406873730148015e-6,8.430296422674874e-7,8.430296422674874e-7,3.362089526234674e-7,0.00023295161213597726,4.332024564699777e-6,0.00016140565280618762,0.0,8.430296422674874e-7
513,2.0252141099319475e-6,2.0252141099319475e-6,8.07676362253517e-7,0.0009003793805896897,0.000016743672896270607,0.9996122544343676,0.0,2.0252141099319475e-6,1.1625459809933105e-6,1.1625459809933098e-6,4.636353777491086e-7,0.00026602158879791263,4.947001855219361e-6,0.00022257994686253059,0.0,1.1625459809933098e-6
514,2.1489339794171883e-6,2.1489339794171883e-6,8.570171275752028e-7,0.0009103480720601656,0.000016929053095755155,0.9995885671459283,0.0,2.1489339794171883e-6,1.3950886290161099e-6,1.3950886290161103e-6,5.563757942328579e-7,0.00028992104846874644,5.391441992069196e-6,0.00026710234088946874,0.0,1.3950886290161103e-6
515,2.122961979672742e-6,2.122961979672742e-6,8.466592250842171e-7,0.0009034646964038418,0.0000168010481759444,0.9995935397202759,0.0,2.122961979672742e-6,1.3606160506011625e-6,1.3606160506011625e-6,5.426277729272888e-7,0.00028134724416611527,5.2320014519872215e-6,0.0002605022538414623,0.0,1.3606160506011625e-6
516,1.8625155404597561e-6,1.8625155404597561e-6,7.427904876732898e-7,0.0008788332895404783,0.000016342996571936096,0.9996434045476018,0.0,1.8625155404597561e-6,9.101020639460318e-7,9.101020639460318e-7,3.629581290602645e-7,0.0002362299511418307,4.392989350367286e-6,0.0001742472748127245,0.0,9.101020639460318e-7
517,1.5546739170324548e-6,1.554673917032455e-6,6.200200599241298e-7,0.0008197707851984841,0.000015244655945244674,0.9997023436117805,0.0,1.554673917032455e-6,4.1649373254677695e-7,4.1649373254677753e-7,1.6610201417966308e-7,0.00014261142612024595,2.6520365989103183e-6,0.00007974149356191685,0.0,4.1649373254677753e-7
518,1.3723659354995171e-6,1.3723659354995171e-6,5.473137487187173e-7,0.0007806032771133946,0.000014516287484486208,0.9997372481243808,0.0,1.3723659354995171e-6,1.9388981845384166e-7,1.9388981845384184e-7,7.732526772295484e-8,0.0000790614223581133,1.4702453468127583e-6,0.000037121960072286915,0.0,1.9388981845384184e-7
519,1.3648584307703305e-6,1.3648584307703305e-6,5.443196780772313e-7,0.0007645176445042673,0.00001421715516699531,0.9997386855040897,0.0,1.3648584307703305e-6,1.8704276525327652e-7,1.8704276525327684e-7,7.459459199140247e-8,0.0000617234027696646,1.1478233379169198e-6,0.0000358110297844884,0.0,1.8704276525327684e-7
520,1.5023685326728804e-6,1.5023685326728804e-6,5.991601309128546e-7,0.0007874200371144879,0.00001464305360344812,0.999712357950879,0.0,1.5023685326728804e-6,3.4370726569405666e-7,3.4370726569405666e-7,1.3707401734684086e-7,0.00009166902445766729,1.7046993670980863e-6,0.00006580586590564388,0.0,3.4370726569405666e-7
521,1.5797599005071139e-6,1.5797599005071139e-6,6.300246099502232e-7,0.0008179932603180895,0.000015211600662322919,0.9996975406732643,0.0,1.5797599005071139e-6,4.841183033663744e-7,4.841183033663744e-7,1.9307139341253984e-7,0.00014923847376976728,2.775274781062947e-6,0.00009268882951740243,0.0,4.841183033663744e-7
522,1.563839261071495e-6,1.5638392610714948e-6,6.236752940526845e-7,0.0008203457137310137,0.00001525534745539577,0.9997005888237354,0.0,1.5638392610714948e-6,4.4844768639158407e-7,4.484476863915838e-7,1.7884558192117845e-7,0.00014739717850037918,2.741033608551988e-6,0.00008585936714725682,0.0,4.484476863915838e-7
523,1.428728344056851e-6,1.428728344056851e-6,5.69791660998799e-7,0.000795670158296775,0.000014796474853877402,0.9997264570312914,0.0,1.428728344056851e-6,2.6634469578931625e-7,2.663446957893162e-7,1.0622102322201541e-7,0.00011587577040262204,2.1548538738794343e-6,0.00005099410191519788,0.0,2.663446957893162e-7
524,1.3287309791753647e-6,1.3287309791753647e-6,5.299116762078919e-7,0.0007606057796290807,0.000014144409180918163,0.9997456024315814,0.0,1.3287309791753647e-6,1.9242172308596127e-7,1.9242172308596127e-7,7.673977608512973e-8,0.00006100407281810684,1.1344465040255391e-6,0.00003684087993065677,0.0,1.9242172308596127e-7
525,1.2800401244103511e-6,1.280040124410351e-6,5.104932590347359e-7,0.0007297211229596307,0.000013570070629930671,0.9997549247362847,0.0,1.280040124410351e-6,1.9815995172733698e-7,1.9815995172733677e-7,7.902824109834299e-8,0.00004546653251612654,8.455066437428723e-7,0.00003793951572394493,0.0,1.9815995172733677e-7
526,1.3740506181219976e-6,1.3740506181219974e-6,5.479856175968787e-7,0.0007606412206364309,0.000014145068250469262,0.9997369255766496,0.0,1.3740506181219974e-6,2.3253281468855893e-7,2.3253281468855882e-7,9.27364948482101e-8,0.00006401293213400625,1.1903999801517049e-6,0.00004452051134607468,0.0,2.3253281468855882e-7
527,1.4903321117090278e-6,1.4903321117090278e-6,5.943598815708416e-7,0.0008029699841277264,0.000014932224181936365,0.999714662432579,0.0,1.4903321117090278e-6,3.187798297890116e-7,3.1877982978901163e-7,1.2713269773359217e-7,0.0001103096060720257,2.05134413470998e-6,0.00006103328275640002,0.0,3.1877982978901163e-7
528,1.5696903172308386e-6,1.5696903172308386e-6,6.26008755848622e-7,0.0008232636693547402,0.000015309610464459245,0.999699468586093,0.0,1.5696903172308386e-6,4.1114399372850296e-7,4.1114399372850296e-7,1.639684829315052e-7,0.000118634658005685,2.2061588155285947e-6,0.00007871723766036612,0.0,4.1114399372850296e-7
529,1.5683216157009022e-6,1.5683216157009022e-6,6.254629035027942e-7,0.0008050547370412036,0.000014970992751725187,0.999699730636385,0.0,1.5683216157009022e-6,6.321996198137431e-7,6.321996198137431e-7,2.5212775609507207e-7,0.00015268410066204732,2.8393504927581075e-6,0.00012104033740183995,0.0,6.321996198137431e-7
530,1.8705380219737068e-6,1.8705380219737068e-6,7.459899363901722e-7,0.0008565413027112048,0.00001592844938913314,0.999641868570928,0.0,1.8705380219737068e-6,1.3447428750006643e-6,1.3447428750006639e-6,5.362973860987809e-7,0.00030204010500240174,5.616810900759707e-6,0.00025746319075111416,0.0,1.3447428750006639e-6
531,2.3976322064822238e-6,2.3976322064822233e-6,9.562005563048873e-7,0.0009582350449327404,0.00001781957083422874,0.9995409516201169,0.0,2.3976322064822233e-6,2.1912690920452695e-6,2.1912690920452686e-6,8.739008089575088e-7,0.0004374617645187472,8.13514485963689e-6,0.00041953829443557836,0.0,2.1912690920452686e-6
532,3.13342092907096e-6,3.13342092907096e-6,1.2496407194625508e-6,0.0010614958808262442,0.000019739834332559796,0.9994000782117068,0.0,3.13342092907096e-6,3.391881879048072e-6,3.391881879048072e-6,1.3527176232024306e-6,0.0005926243307446018,0.00001102058549792663,0.0006494064757399568,0.0,3.391881879048072e-6
533,3.0783981805789388e-6,3.0783981805789388e-6,1.2276970774914216e-6,0.0010474760908354543,0.000019479118924432108,0.9994106128147555,0.0,3.0783981805789388e-6,3.309367118771407e-6,3.309367118771407e-6,1.3198098821958676e-6,0.0005963955233977019,0.000011090715509312468,0.0006336082782853665,0.0,3.309367118771407e-6
534,1.935705142108048e-6,1.935705142108048e-6,7.71979258837867e-7,0.0008691620632262906,0.00001616314810649866,0.9996293917361413,0.0,1.935705142108048e-6,1.2759454954866855e-6,1.2759454954866858e-6,5.088602786117645e-7,0.00027719729518933914,5.154827996329183e-6,0.0002442913099593664,0.0,1.2759454954866858e-6
535,1.3708898350213623e-6,1.3708898350213625e-6,5.467250645600054e-7,0.0007710655569697543,0.000014338921732111147,0.9997375307371733,0.0,1.3708898350213625e-6,2.830969227643424e-7,2.830969227643424e-7,1.129019848430506e-7,0.00009007471265335734,1.6750511588855146e-6,0.00005420146734493923,0.0,2.830969227643424e-7
536,1.8766003697560905e-6,1.8766003697560905e-6,7.484076634737327e-7,0.0008658294602619071,0.000016101174215123858,0.9996407078795922,0.0,1.8766003697560905e-6,1.2222543445167576e-6,1.2222543445167576e-6,4.874476915238476e-7,0.000283681277585946,5.275405702409989e-6,0.0002340116533047646,0.0,1.2222543445167576e-6
537,1.989168805733993e-6,1.989168805733993e-6,7.933011216169092e-7,0.0008723784412031855,0.000016222960649874127,0.9996191556339968,0.0,1.989168805733993e-6,1.5544218889017152e-6,1.5544218889017152e-6,6.199195484953265e-7,0.0003305020705523175,6.1460965012813405e-6,0.00029760813515354974,0.0,1.5544218889017152e-6
538,1.4344130879110599e-6,1.43441308791106e-6,5.720587957249464e-7,0.0007812602854041876,0.000014528505369689192,0.9997253686356445,0.0,1.43441308791106e-6,6.173389109708293e-7,6.173389109708296e-7,2.462011514956419e-7,0.00018205772910828837,3.3855895971657822e-6,0.00011819512023312257,0.0,6.173389109708296e-7
539,1.298053358956612e-6,1.298053358956612e-6,5.176771235354785e-7,0.000737129826559858,0.000013707844675340714,0.9997514759395457,0.0,1.298053358956612e-6,3.95855964839294e-7,3.9585596483929395e-7,1.5787145867184413e-7,0.00010604188691158468,1.9719805962104956e-6,0.0000757902062022896,0.0,3.9585596483929395e-7
540,1.7152507888355844e-6,1.7152507888355844e-6,6.840597794994387e-7,0.0008309814257430782,0.000015453131730322535,0.9996715997167623,0.0,1.7152507888355844e-6,1.165514853284757e-6,1.1655148532847567e-6,4.648193947676506e-7,0.0002946566737910611,5.479506826810529e-6,0.0002231483643253639,0.0,1.1655148532847567e-6
541,1.6138038615345352e-6,1.6138038615345352e-6,6.436016942024418e-7,0.0008084499098009315,0.000015034130206159098,0.9996910226488934,0.0,1.6138038615345352e-6,9.632356109304885e-7,9.632356109304885e-7,3.8414833790365166e-7,0.00025052935944690967,4.658904608348482e-6,0.00018442017313914319,0.0,9.632356109304885e-7
542,1.3060683654969299e-6,1.30606836549693e-6,5.208735911554575e-7,0.0007464491002658032,0.000013881148144885924,0.9997499413940232,0.0,1.30606836549693e-6,3.6168197565979696e-7,3.6168197565979744e-7,1.4424251784587156e-7,0.00010663112816718123,1.982938269224103e-6,0.00006924728676509563,0.0,3.6168197565979744e-7
543,1.4118865181437243e-6,1.4118865181437248e-6,5.6307496639327e-7,0.0007716609979915096,0.00001434999469747688,0.9997296815512485,0.0,1.4118865181437248e-6,5.246296989033998e-7,5.246296989034e-7,2.0922775753063183e-7,0.00015878131475999477,2.9527357619406383e-6,0.00010044510274310416,0.0,5.246296989034e-7
544,1.546254033741406e-6,1.546254033741406e-6,6.166621232626367e-7,0.0007895623775564404,0.000014682893084855409,0.9997039556746202,0.0,1.546254033741406e-6,7.489756924972393e-7,7.489756924972393e-7,2.986992633350782e-7,0.00017764356546965608,3.3035027417032935e-6,0.00014339817311565529,0.0,7.489756924972393e-7
545,1.4762110965653877e-6,1.4762110965653875e-6,5.88728274479715e-7,0.0007861886835627118,0.00001462015505475291,0.9997173660286962,0.0,1.4762110965653875e-6,5.785256819979646e-7,5.785256819979646e-7,2.307220337913072e-7,0.00016846729575919507,3.1328586090719057e-6,0.00011076397636132676,0.0,5.785256819979646e-7
546,1.2945039730689317e-6,1.2945039730689321e-6,5.162615916823592e-7,0.0007444389907316032,0.000013843767661445402,0.999752155501589,0.0,1.2945039730689321e-6,2.5751913659339887e-7,2.5751913659339855e-7,1.027012988080613e-7,0.00008319829240609998,1.5471755835453054e-6,0.000049304368752843955,0.0,2.5751913659339855e-7
547,1.3781551750406679e-6,1.378155175040668e-6,5.496225574070825e-7,0.0007502735158046143,0.00001395226790193692,0.9997361397220893,0.0,1.378155175040668e-6,3.7617060963366413e-7,3.7617060963366434e-7,1.5002073513393344e-7,0.00009916596973178546,1.8441143760345023e-6,0.00007202126683363065,0.0,3.7617060963366434e-7
548,1.5122637931845492e-6,1.5122637931845492e-6,6.031064632904638e-7,0.0007985208692164163,0.000014849487364147282,0.999710463413721,0.0,1.5122637931845492e-6,5.50751110938903e-7,5.507511109389032e-7,2.1964524719075942e-7,0.00015328909322246453,2.8506010808487266e-6,0.00010544628342576678,0.0,5.507511109389032e-7
549,1.3658637878687604e-6,1.3658637878687604e-6,5.447206249006035e-7,0.0007577467318865094,0.000014091241637071161,0.9997384930193767,0.0,1.3658637878687604e-6,2.725484403827776e-7,2.7254844038277773e-7,1.0869514081828527e-7,0.00008234092445606811,1.531231761622506e-6,0.00005218186494956171,0.0,2.7254844038277773e-7
550,1.3606657327401918e-6,1.3606657327401918e-6,5.426475866788932e-7,0.0007574588935908102,0.00001408588892645372,0.9997394882340634,0.0,1.3606657327401918e-6,2.7164867112162003e-7,2.7164867112162003e-7,1.0833630351799425e-7,0.0000845002047403976,1.5713862604388853e-6,0.00005200959598331285,0.0,2.7164867112162003e-7
551,1.5560409979402103e-6,1.5560409979402101e-6,6.205652659490469e-7,0.0008065322111084451,0.000014998468217098921,0.9997020818717712,0.0,1.5560409979402101e-6,4.4032539783665675e-7,4.4032539783665675e-7,1.7560632912264973e-7,0.000125944232991979,2.342089441240074e-6,0.00008430428151237024,0.0,4.4032539783665675e-7
552,1.5554535206576532e-6,1.5554535206576532e-6,6.203309739242406e-7,0.0008067724684126929,0.000015002936100082457,0.9997021943496125,0.0,1.5554535206576532e-6,4.658056955626849e-7,4.6580569556268453e-7,1.857681357561154e-7,0.00013571913167450124,2.523865823132722e-6,0.00008918271505960913,0.0,4.6580569556268453e-7
553,1.5501012042378487e-6,1.5501012042378487e-6,6.181964147018961e-7,0.0007965724252537986,0.000014813253628601921,0.9997032190990192,0.0,1.5501012042378487e-6,6.07700676125554e-7,6.077006761255538e-7,2.423573236158142e-7,0.00016329529315054723,3.036678796689771e-6,0.00011634979296456243,0.0,6.077006761255538e-7
554,1.6752566085083528e-6,1.6752566085083528e-6,6.681096861638286e-7,0.0008325676667575287,0.000015482629852173362,0.9996792569644564,0.0,1.6752566085083528e-6,6.907151097965776e-7,6.907151097965776e-7,2.754643395471821e-7,0.00018201003306800008,3.384702630055861e-6,0.00013224365741150649,0.0,6.907151097965776e-7
555,1.7037506532788605e-6,1.7037506532788605e-6,6.794734063321152e-7,0.0008312373207851544,0.00001545789041646381,0.9996738015217689,0.0,1.7037506532788605e-6,7.265655320456845e-7,7.265655320456847e-7,2.897618592441905e-7,0.00018608672907317975,3.460513855723377e-6,0.0001391075451284057,0.0,7.265655320456847e-7
556,1.5853580964459109e-6,1.5853580964459109e-6,6.322572284713245e-7,0.0008069991955881911,0.000015007152373516833,0.9996964688479991,0.0,1.5853580964459109e-6,6.314150238740191e-7,6.314150238740194e-7,2.518148511082228e-7,0.00016766275098971915,3.11789709980046e-6,0.00012089011941018106,0.0,6.314150238740194e-7
557,1.429619287965285e-6,1.429619287965285e-6,5.701469786570192e-7,0.0007691697544357018,0.000014303666929313122,0.9997262864520188,0.0,1.429619287965285e-6,3.924391958485159e-7,3.924391958485159e-7,1.5650881581072708e-7,0.00010718112874415457,1.9931662130799154e-6,0.00007513603486377126,0.0,3.924391958485159e-7
558,1.2539520157317688e-6,1.2539520157317688e-6,5.000890510982723e-7,0.0007235702682399349,0.000013455687846762517,0.9997599195407383,0.0,1.2539520157317688e-6,1.9565273847821774e-7,1.9565273847821764e-7,7.802833848729976e-8,0.000057411050365324083,1.0676297888105057e-6,0.000037459487061971025,0.0,1.9565273847821764e-7
559,1.1679489371075063e-6,1.1679489371075065e-6,4.6579013260605344e-7,0.0006985182664371617,0.000012989814757456876,0.999776385608303,0.0,1.1679489371075065e-6,2.2086741252347676e-7,2.208674125234766e-7,8.80842116458012e-8,0.0000605548780942774,1.1260931702146236e-6,0.00004228706455219395,0.0,2.208674125234766e-7
560,1.1807814492156134e-6,1.1807814492156134e-6,4.7090787134153875e-7,0.0007121064024632035,0.000013242503023975227,0.9997739287077505,0.0,1.1807814492156134e-6,2.5054431391475455e-7,2.5054431391475455e-7,9.991966728533805e-8,0.0000751176852118948,1.3969066562688818e-6,0.00004796897584233285,0.0,2.5054431391475455e-7
561,1.2038906957717381e-6,1.2038906957717381e-6,4.80124078211388e-7,0.000717867570471964,0.00001334963909874403,0.9997695042334032,0.0,1.2038906957717381e-6,1.6552003857031975e-7,1.655200385703196e-7,6.601110567861386e-8,0.000055074900907375564,1.0241861880307176e-6,0.00003169030902173284,0.0,1.655200385703196e-7
562,1.2583353349780174e-6,1.2583353349780176e-6,5.018371642118655e-7,0.0007217519999009797,0.000013421874888623502,0.999759080314608,0.0,1.2583353349780176e-6,1.8417622404064862e-7,1.8417622404064878e-7,7.345138566693988e-8,0.00004860664438353149,9.039009240862209e-7,0.00003526220453258367,0.0,1.8417622404064878e-7
563,1.365432487243613e-6,1.3654324872436127e-6,5.445486177442991e-7,0.0007590277522719523,0.000014115063802226988,0.9997385755957838,0.0,1.3654324872436127e-6,2.297136182209755e-7,2.2971361822097568e-7,9.161217009842238e-8,0.00007035003800406627,1.3082463347937088e-6,0.00004398075067407431,0.0,2.2971361822097568e-7
564,1.4203015635280046e-6,1.4203015635280046e-6,5.664309736474374e-7,0.0007756253557801014,0.00001442371685447751,0.9997280704146698,0.0,1.4203015635280046e-6,1.6844032373092733e-7,1.6844032373092741e-7,6.717574564615863e-8,0.00004061510230836127,7.552882733213857e-7,0.000032249424038743506,0.0,1.6844032373092741e-7
565,1.4575217257585444e-6,1.4575217257585442e-6,5.812747598354855e-7,0.0007846652872932177,0.00001459182560899072,0.99972094427784,0.0,1.4575217257585442e-6,1.8160176310035186e-7,1.8160176310035144e-7,7.242466398016842e-8,0.00005438260404973743,1.0113120680971669e-6,0.0000347693006915687,0.0,1.8160176310035144e-7
566,1.7004874803321438e-6,1.7004874803321438e-6,6.781720191641693e-7,0.0008371459168108595,0.000015567768098320335,0.9996744262857549,0.0,1.7004874803321438e-6,8.103884415410886e-7,8.103884415410886e-7,3.2319130370773355e-7,0.00020381805283096327,3.790249844150562e-6,0.00015515619958716607,0.0,8.103884415410886e-7
567,2.2921397739241598e-6,2.2921397739241598e-6,9.141290816119549e-7,0.0009264615615426607,0.00001722870344640589,0.9995611491008333,0.0,2.2921397739241598e-6,2.0371186236330536e-6,2.0371186236330536e-6,8.124240056129787e-7,0.0004216948216606277,7.841938973893879e-6,0.0003900247924932695,0.0,2.0371186236330536e-6
568,3.3605379620923623e-6,3.360537962092363e-6,1.3402173444904606e-6,0.0010788749479774737,0.000020063019671868573,0.9993565946007633,0.0,3.360537962092363e-6,3.910009937325406e-6,3.910009937325407e-6,1.5593524591136706e-6,0.0007016727919700007,0.000013048477077811437,0.00074860678055779,0.0,3.910009937325407e-6
569,3.00130173621153e-6,3.00130173621153e-6,1.1969502169871552e-6,0.0010322715954599266,0.000019196372448214533,0.9994253736266039,0.0,3.00130173621153e-6,3.1429476589575296e-6,3.1429476589575296e-6,1.253440078009986e-6,0.0005727674341757583,0.000010651321843014804,0.0006017457669285417,0.0,3.1429476589575296e-6
570,1.7296245242437396e-6,1.7296245242437396e-6,6.897921740494862e-7,0.000857264514661064,0.000015941898413604564,0.9996688477350638,0.0,1.7296245242437396e-6,8.728423428578105e-7,8.728423428578105e-7,3.480985663900605e-7,0.00023661176537222823,4.400089660213043e-6,0.00016711356408170394,0.0,8.728423428578105e-7
571,1.6531053104358013e-6,1.6531053104358015e-6,6.592755190707339e-7,0.0008532588194101482,0.000015867407535148913,0.9996834980308988,0.0,1.6531053104358015e-6,6.711392088561482e-7,6.711392088561484e-7,2.6765726750385515e-7,0.00021844644914988605,4.062283042868014e-6,0.00012849567405235534,0.0,6.711392088561484e-7
572,2.0408834920568114e-6,2.040883492056811e-6,8.139254741332458e-7,0.0009189433366097746,0.000017088892715784335,0.9996092543893821,0.0,2.040883492056811e-6,1.3260566414157022e-6,1.3260566414157018e-6,5.288451226111297e-7,0.00031830533726223817,5.919283096826885e-6,0.0002538855422569124,0.0,1.3260566414157018e-6
573,2.255810183948553e-6,2.2558101839485527e-6,8.996404648628618e-7,0.0009823417160262319,0.00001826786432484938,0.9995681047295469,0.0,2.2558101839485527e-6,1.738315630529104e-6,1.7383156305291037e-6,6.932582772501784e-7,0.0004547250547940129,8.456177184136715e-6,0.0003328162558721601,0.0,1.7383156305291037e-6
574,3.5220170298075156e-6,3.522017029807516e-6,1.404616869139559e-6,0.001206362794022309,0.00002243381451506766,0.9993256779721748,0.0,3.522017029807516e-6,3.979462889644591e-6,3.979462889644592e-6,1.5870510158251934e-6,0.0008357235313989469,0.000015541317074915185,0.0007619041766947772,0.0,3.979462889644592e-6
575,4.077769987803482e-6,4.077769987803482e-6,1.6262569047409782e-6,0.001286463913519885,0.00002392339432154225,0.999219274039873,0.0,4.077769987803482e-6,4.995849658913248e-6,4.995849658913248e-6,1.992396586162494e-6,0.0009924840779988284,0.000018456474143027924,0.0009565006200133036,0.0,4.995849658913248e-6
576,3.0461690911026527e-6,3.0461690911026527e-6,1.214843782810483e-6,0.0011394151455525314,0.000021188839839594398,0.9994167833655468,0.0,3.0461690911026527e-6,3.2926805617551946e-6,3.2926805617551946e-6,1.3131551104345535e-6,0.0007528144654679217,0.000013999520016906995,0.0006304134859633811,0.0,3.2926805617551946e-6
577,1.4601276924602784e-6,1.4601276924602784e-6,5.823140463462243e-7,0.000805816246714241,0.000014985153969926715,0.999720445341936,0.0,1.4601276924602784e-6,6.510665028244274e-7,6.510665028244277e-7,2.596520644446935e-7,0.00022739414462790239,4.228676553746975e-6,0.0001246525728632513,0.0,6.510665028244277e-7
578,2.432623123272485e-6,2.432623123272485e-6,9.701552963229803e-7,0.0010231569747780637,0.000019026874755840965,0.9995342522924969,0.0,2.432623123272485e-6,2.3781968545930173e-6,2.3781968545930173e-6,9.484495366788593e-7,0.0006152683837041373,0.000011441679787704762,0.0004553273059115429,0.0,2.3781968545930173e-6
579,1.4135417201482873e-6,1.4135417201482876e-6,5.637350780956741e-7,0.0007982707812359516,0.000014844836667529321,0.9997293646478483,0.0,1.4135417201482876e-6,6.560353049238944e-7,6.560353049238943e-7,2.6163367418401635e-7,0.00024372098143929182,4.53229436296608e-6,0.00012560389498330902,0.0,6.560353049238943e-7
580,2.1296236803328994e-6,2.129623680332899e-6,8.493159803029523e-7,0.0009547137458502178,0.000017754087904167543,0.999592264277409,0.0,2.129623680332899e-6,1.8896076895301407e-6,1.8896076895301403e-6,7.535951173168852e-7,0.0005216141695547464,9.700063352588641e-6,0.0003617824894695705,0.0,1.8896076895301403e-6
581,1.3889501267587968e-6,1.3889501267587968e-6,5.539276959559611e-7,0.0007971574056286436,0.000014824132065245735,0.9997340729309094,0.0,1.3889501267587968e-6,5.914981884885112e-7,5.914981884885112e-7,2.358956037364361e-7,0.00022978958459121533,4.273222735115652e-6,0.00011324768010517638,0.0,5.914981884885112e-7
582,2.043526840337861e-6,2.043526840337861e-6,8.14979668804978e-7,0.00094818297805909,0.000017632640165565926,0.9996087482964365,0.0,2.043526840337861e-6,1.6798555124341656e-6,1.6798555124341656e-6,6.699437766804496e-7,0.00048016768132070107,8.929314425358117e-6,0.0003216235373114835,0.0,1.6798555124341656e-6
583,1.345660203103207e-6,1.345660203103207e-6,5.366632260468737e-7,0.0007900326520343864,0.00001469163842287618,0.9997423611784836,0.0,1.345660203103207e-6,4.2219638186565556e-7,4.2219638186565556e-7,1.6837628979056826e-7,0.00017569926159021916,3.267345996146859e-6,0.00008083331737197918,0.0,4.2219638186565556e-7
584,1.8962088078158115e-6,1.8962088078158115e-6,7.562277116572213e-7,0.000914888639037416,0.00001701349057829823,0.9996369536667071,0.0,1.8962088078158115e-6,1.319591027667069e-6,1.319591027667069e-6,5.262665688835894e-7,0.00038875917768039435,7.229459766438155e-6,0.0002526476420032935,0.0,1.319591027667069e-6
585,1.354616585060904e-6,1.354616585060904e-6,5.402351239331614e-7,0.0007900732659402243,0.00001469239368889965,0.9997406463981197,0.0,1.354616585060904e-6,2.8101732168419333e-7,2.8101732168419333e-7,1.120726183937867e-7,0.00012389910267334263,2.3040577028154693e-6,0.00005380330890179814,0.0,2.8101732168419333e-7
586,1.808564698574835e-6,1.8085646985748353e-6,7.212743331588459e-7,0.0009107298229434341,0.000016936152227582365,0.9996537339244317,0.0,1.8085646985748353e-6,9.298064361527158e-7,9.29806436152716e-7,3.7081643677515534e-7,0.00031127242008322425,5.788497266663995e-6,0.0001780198551583219,0.0,9.29806436152716e-7
587,1.5637765877103373e-6,1.5637765877103373e-6,6.236502992671447e-7,0.0008586111432706038,0.00001596694064517602,0.9997006008231176,0.0,1.5637765877103373e-6,3.51128903738207e-7,3.5112890373820725e-7,1.4003384346501024e-7,0.00015982573582257783,2.9721580688202252e-6,0.000067226805660788,0.0,3.5112890373820725e-7
588,1.8382655681936267e-6,1.8382655681936267e-6,7.331193475757549e-7,0.0009048808607282004,0.000016827383510499596,0.9996480474242077,0.0,1.8382655681936267e-6,5.884989108827136e-7,5.884989108827137e-7,2.3469946076362207e-7,0.0001935510969163085,3.599323046867816e-6,0.00011267344126980874,0.0,5.884989108827137e-7
589,1.9525090690777086e-6,1.952509069077708e-6,7.78680838952221e-7,0.0009208560707124527,0.000017124462382130763,0.9996261744722797,0.0,1.952509069077708e-6,7.81355839706753e-7,7.813558397067533e-7,3.1161280140453803e-7,0.0001960321995900139,3.6454622327334233e-6,0.0001495976452767835,0.0,7.813558397067533e-7
590,2.1757212359181014e-6,2.1757212359181014e-6,8.6770016290431e-7,0.0009533757767399858,0.000017729206706741224,0.999583438483298,0.0,2.1757212359181014e-6,1.1963076661830738e-6,1.1963076661830738e-6,4.770998874737288e-7,0.0002589863305205485,4.816172489424891e-6,0.00022904392697033332,0.0,1.1963076661830738e-6
591,2.357854538203432e-6,2.357854538203432e-6,9.403368102166176e-7,0.0009982794745090082,0.00001856424673929405,0.9995485674146201,0.0,2.357854538203432e-6,1.3505254174801616e-6,1.3505254174801616e-6,5.38603523929597e-7,0.00027852264860215876,5.1794745891928204e-6,0.00025857031082964643,0.0,1.3505254174801616e-6
592,2.0349790394495897e-6,2.0349790394495897e-6,8.115707172808658e-7,0.0009157593000664668,0.000017029681601536025,0.9996103848502577,0.0,2.0349790394495897e-6,1.1713572928336145e-6,1.1713572928336147e-6,4.671494201700836e-7,0.00024069652227840706,4.476050788346661e-6,0.0002242669522397802,0.0,1.1713572928336147e-6
593,1.771726531037346e-6,1.7717265310373466e-6,7.065828904107188e-7,0.0008991816689825194,0.00001672139996132024,0.9996607869249212,0.0,1.7717265310373466e-6,3.7201343090172196e-7,3.720134309017219e-7,1.4836280919959083e-7,0.00011081913053943287,2.0608193750351446e-6,0.0000712253373509941,0.0,3.720134309017219e-7
594,1.4032490837805722e-6,1.4032490837805722e-6,5.596302681110382e-7,0.0008193347782036163,0.00001523654785363359,0.9997313352662095,0.0,1.4032490837805722e-6,1.3789111931384745e-7,1.3789111931384742e-7,5.499240652545934e-8,0.000041607484198723586,7.737428471583905e-7,0.000026400502441607957,0.0,1.3789111931384742e-7
595,1.6652091132696124e-6,1.6652091132696126e-6,6.641026410003627e-7,0.0009024147587095832,0.000016781523280446888,0.9996811806483302,0.0,1.6652091132696126e-6,2.6770890141451536e-7,2.6770890141451547e-7,1.0676508255446967e-7,0.0000466886218346447,8.682329125140337e-7,0.00005125529142557445,0.0,2.6770890141451547e-7
596,1.9551584091611795e-6,1.9551584091611795e-6,7.797374232168162e-7,0.0009719477492226,0.00001807457560233251,0.9996256672321492,0.0,1.9551584091611795e-6,4.908450438655811e-7,4.908450438655812e-7,1.957540871927077e-7,0.00010496042526965577,1.9518694737518053e-6,0.00009397672485000228,0.0,4.908450438655812e-7
597,2.2572785559732428e-6,2.2572785559732423e-6,9.002260668342879e-7,0.0009971764003547177,0.000018543733705324217,0.9995678235964368,0.0,2.2572785559732423e-6,1.093711414061301e-6,1.0937114140613005e-6,4.361834395346301e-7,0.00022916142838097132,4.261541390186147e-6,0.00020940094620318435,0.0,1.0937114140613005e-6
598,2.4965704390657962e-6,2.4965704390657954e-6,9.956581481659165e-7,0.0010688895545365536,0.000019877328878498968,0.9995220090002883,0.0,2.4965704390657954e-6,1.49852689175612e-6,1.4985268917561194e-6,5.976280447272427e-7,0.00029249564766603017,5.4393198619178895e-6,0.0002869065322079937,0.0,1.4985268917561194e-6
599,2.2337222997756996e-6,2.2337222997756996e-6,8.908315878897467e-7,0.0010063981784161073,0.000018715224122264675,0.9995723336548247,0.0,2.2337222997756996e-6,1.2410427673224081e-6,1.2410427673224081e-6,4.949407091310865e-7,0.00022822859856782798,4.244194261191553e-6,0.00023760886684990844,0.0,1.2410427673224081e-6
600,1.6968482587059788e-6,1.6968482587059788e-6,6.767206598881104e-7,0.000907662119295952,0.000016879104468022952,0.9996751230476632,0.0,1.6968482587059788e-6,3.857570385564611e-7,3.857570385564611e-7,1.538439022753212e-7,0.00006902867486605219,1.2836739460461921e-6,0.00007385667538965106,0.0,3.857570385564611e-7
601,1.3554039590347729e-6,1.3554039590347729e-6,5.405491368287998e-7,0.0008138395970877602,0.000015134358135506778,0.9997404956482483,0.0,1.3554039590347729e-6,2.223236499280789e-7,2.223236499280789e-7,8.866497420505776e-8,0.00005522530563409946,1.026983150734004e-6,0.000042565874379424696,0.0,2.223236499280789e-7
602,1.3413513808295229e-6,1.3413513808295229e-6,5.349448230975072e-7,0.0007800197574903007,0.000014505436212335529,0.9997431861414944,0.0,1.3413513808295229e-6,4.0535172406466283e-7,4.0535172406466283e-7,1.6165846579882835e-7,0.00012884580406566975,2.396047759245244e-6,0.00007760825522432887,0.0,4.0535172406466283e-7
603,1.4590837208129335e-6,1.4590837208129335e-6,5.818976996408126e-7,0.0008322222449166681,0.00001547620630401213,0.9997206452197537,0.0,1.4590837208129335e-6,2.142531311502971e-7,2.1425313115029708e-7,8.5446367729836e-8,0.000035969715696625954,6.68901539484069e-7,0.000041020700536788745,0.0,2.1425313115029708e-7
604,1.56727922543002e-6,1.56727922543002e-6,6.250471874666942e-7,0.0008762445747961303,0.000016294856205957557,0.9996999302114339,0.0,1.56727922543002e-6,3.9279502673648263e-7,3.9279502673648263e-7,1.56650724854201e-7,0.00011669830707103016,2.170149964858323e-6,0.00007520416190694584,0.0,3.9279502673648263e-7
605,1.6953100154962155e-6,1.695310015496215e-6,6.761071925644186e-7,0.0009059614314684111,0.000016847478065534296,0.9996754175582439,0.0,1.695310015496215e-6,7.573760340483313e-7,7.573760340483314e-7,3.020494065482821e-7,0.00021576714580179152,4.012458069287436e-6,0.00014500649451242153,0.0,7.573760340483314e-7
606,1.8454341774665192e-6,1.8454341774665188e-6,7.359782631993191e-7,0.0009303149679021355,0.00001730036232377512,0.9996466749291001,0.0,1.8454341774665188e-6,1.2083462614822382e-6,1.2083462614822378e-6,4.819010039631839e-7,0.00034898178658445783,6.48974977358915e-6,0.00023134882496646082,0.0,1.2083462614822378e-6
607,1.851904492815441e-6,1.8519044928154407e-6,7.38558691973749e-7,0.0009442874412433052,0.000017560197820033576,0.9996454361286827,0.0,1.8519044928154407e-6,9.291538196774704e-7,9.2915381967747e-7,3.7055616656565603e-7,0.0002303561471358853,4.28375866933154e-6,0.00017789490582922709,0.0,9.2915381967747e-7
608,1.997811741169703e-6,1.997811741169703e-6,7.967480137838518e-7,0.000977824560189539,0.00001818386220154272,0.9996175008658058,0.0,1.997811741169703e-6,9.461292406317081e-7,9.461292406317081e-7,3.7732614025722853e-7,0.00024569058413663534,4.568921571463829e-6,0.00018114500376576842,0.0,9.461292406317081e-7
609,2.291248406648345e-6,2.291248406648345e-6,9.137735951104384e-7,0.0010416299742911693,0.00001937040312613509,0.9995613197611634,0.0,2.291248406648345e-6,1.3534605766156633e-6,1.3534605766156633e-6,5.397740957923799e-7,0.0004104578928174979,7.632974325253428e-6,0.0002591322736037188,0.0,1.3534605766156633e-6
610,3.2092192106296057e-6,3.209219210629606e-6,1.2798698591935653e-6,0.0011812147339240952,0.00002196615510244932,0.9993855659448739,0.0,3.209219210629606e-6,3.483799812109561e-6,3.4837998121095605e-6,1.3893754469045677e-6,0.0007838409849985379,0.000014576496683998316,0.0006670049957047318,0.0,3.4837998121095605e-6
611,4.973545796841722e-6,4.97354579684172e-6,1.983501574966497e-6,0.0014236561436451439,0.000026474654240025458,0.9990477696561872,0.0,4.97354579684172e-6,6.376403340387082e-6,6.376403340387079e-6,2.542975692776537e-6,0.0011516547069241642,0.00002141644968541987,0.0012208201136825437,0.0,6.376403340387079e-6
612,4.208803059504524e-6,4.208803059504524e-6,1.678514250849414e-6,0.0013168653204081906,0.000024488746242630044,0.9991941865726989,0.0,4.208803059504524e-6,4.7337989752777765e-6,4.7337989752777765e-6,1.8878880594606643e-6,0.000918426481854297,0.00001707928115964793,0.0009063286455774768,0.0,4.7337989752777765e-6
613,1.533534829930749e-6,1.533534829930749e-6,6.115895730497123e-7,0.000848064062453061,0.000015770804577395563,0.9997063908812741,0.0,1.533534829930749e-6,4.1775353489477194e-7,4.1775353489477194e-7,1.6660443640385998e-7,0.00012854169889434347,2.3903925458712814e-6,0.00007998269412024763,0.0,4.1775353489477194e-7
614,2.4933447259230536e-6,2.4933447259230536e-6,9.94371700355768e-7,0.001065164797384466,0.000019808062392929565,0.999522626592256,0.0,2.4933447259230536e-6,2.3183043065172327e-6,2.318304306517233e-6,9.245637681970425e-7,0.0005750778922802028,0.000010694287681166295,0.000443860335670227,0.0,2.318304306517233e-6
615,1.9994222972475396e-6,1.9994222972475396e-6,7.973903202282782e-7,0.0009259253611809476,0.000017218732134693373,0.9996171925102723,0.0,1.9994222972475396e-6,1.6832995232468435e-6,1.6832995232468435e-6,6.71317283862285e-7,0.0004652687933621583,8.652251098638394e-6,0.00032228292434323283,0.0,1.6832995232468435e-6
616,1.7955008332535565e-6,1.7955008332535565e-6,7.160643283658146e-7,0.0009118933439574438,0.00001695778934598656,0.9996562351196503,0.0,1.7955008332535565e-6,9.764570775207632e-7,9.76457077520763e-7,3.894211957150405e-7,0.0003086928802701529,5.740527519928249e-6,0.00018695154254661124,0.0,9.76457077520763e-7
617,2.019827499359092e-6,2.019827499359092e-6,8.055281261677501e-7,0.0009494357220732437,0.00001765593649647703,0.9996132857497003,0.0,2.019827499359092e-6,1.410536965781743e-6,1.4105369657817433e-6,5.625367509339514e-7,0.00039700837384725086,7.382863815056586e-6,0.00027006006474095313,0.0,1.4105369657817433e-6
618,1.6606266680811934e-6,1.6606266680811934e-6,6.622751143986777e-7,0.0008495221184200982,0.000015797918939077787,0.9996820579989238,0.0,1.6606266680811934e-6,1.067683362888326e-6,1.0676833628883262e-6,4.2580318315342056e-7,0.00031169121527597457,5.796285283436823e-6,0.00020441764030238935,0.0,1.0676833628883262e-6
619,1.5630064907624463e-6,1.5630064907624463e-6,6.23343176628405e-7,0.0008412001976528838,0.00001564316248618827,0.9997007482651461,0.0,1.5630064907624463e-6,9.823091548301993e-7,9.823091548301989e-7,3.917550647562109e-7,0.0003237751080093991,6.021000277586922e-6,0.0001880719756975754,0.0,9.823091548301989e-7
620,1.6291360710338331e-6,1.6291360710338331e-6,6.497163381469864e-7,0.0008523648369572713,0.000015850782821068753,0.9996880871586579,0.0,1.6291360710338331e-6,8.678188311820796e-7,8.678188311820802e-7,3.460951379050947e-7,0.00028239171916676515,5.251424761912157e-6,0.00016615176731829936,0.0,8.678188311820802e-7
621,1.803948284378024e-6,1.803948284378024e-6,7.194332593647961e-7,0.000905543396207059,0.00001683970418062969,0.9996546177786994,0.0,1.803948284378024e-6,1.0605987015864796e-6,1.0605987015864792e-6,4.229777468501618e-7,0.0003260409821260641,6.063137021110209e-6,0.0002030612177936512,0.0,1.0605987015864792e-6
622,1.3869845261317248e-6,1.3869845261317248e-6,5.531437940680911e-7,0.0007778974899004363,0.000014465970010544269,0.9997344492629342,0.0,1.3869845261317248e-6,5.994544433972427e-7,5.994544433972427e-7,2.390686405972458e-7,0.00021498242038861946,3.997865125563049e-6,0.0001147709770961774,0.0,5.994544433972427e-7
623,1.454988490166752e-6,1.454988490166752e-6,5.8026447924467e-7,0.0008171907170174292,0.000015196676372850018,0.9997214292887149,0.0,1.454988490166752e-6,7.24981479946826e-7,7.249814799468259e-7,2.8913012286108323e-7,0.00024811228731296176,4.613956149898657e-6,0.0001388042640214531,0.0,7.249814799468259e-7
624,1.5695545727956546e-6,1.5695545727956546e-6,6.259546195619608e-7,0.000831291067131245,0.000015458889896524895,0.9996994945755932,0.0,1.5695545727956546e-6,8.150202194144254e-7,8.150202194144251e-7,3.25038504695104e-7,0.00024883439675887236,4.627384671939793e-6,0.00015604299536966647,0.0,8.150202194144251e-7
625,1.3289161109098263e-6,1.3289161109098263e-6,5.29985508661011e-7,0.0007741553071861458,0.000014396379475002322,0.9997455669864358,0.0,1.3289161109098263e-6,3.515217512227376e-7,3.515217512227376e-7,1.4019051511057597e-7,0.00014570296800206495,2.7095276600454544e-6,0.00006730201986619212,0.0,3.515217512227376e-7
626,1.4517094026740136e-6,1.4517094026740136e-6,5.789567451909431e-7,0.0007957903815269924,0.00001479871055416629,0.9997220570996849,0.0,1.4517094026740136e-6,5.093249881213191e-7,5.093249881213192e-7,2.0312408035931856e-7,0.0001643672013151039,3.056612260370854e-6,0.00009751487738571249,0.0,5.093249881213192e-7
627,1.3501545433298162e-6,1.3501545433298162e-6,5.384556154772829e-7,0.0007726766295941059,0.000014368881628590133,0.999741500696382,0.0,1.3501545433298162e-6,4.3340442362297183e-7,4.3340442362297183e-7,1.728461729254625e-7,0.0001628669593255981,3.0287133972037666e-6,0.00008297919837760629,0.0,4.3340442362297183e-7
628,1.4135881399510193e-6,1.4135881399510193e-6,5.63753590793775e-7,0.0007896070748339351,0.000014683724286246575,0.9997293557603572,0.0,1.4135881399510193e-6,4.790943870432936e-7,4.790943870432935e-7,1.9106780355002e-7,0.0001703273266519029,3.167448193769036e-6,0.00009172695528064436,0.0,4.790943870432935e-7
629,1.3085295786153847e-6,1.308529578615385e-6,5.218551484379668e-7,0.0007638748277125862,0.000014205201190344838,0.9997494701725024,0.0,1.308529578615385e-6,1.501501646705907e-7,1.5015016467059073e-7,5.98814407810858e-8,0.0000653485686821986,1.2152378006897416e-6,0.00002874760759589668,0.0,1.5015016467059073e-7
630,1.6006353969889256e-6,1.6006353969889258e-6,6.383499741554095e-7,0.0008401503362118035,0.00001562363900871332,0.99969354387058,0.0,1.6006353969889258e-6,4.0999717063594074e-7,4.0999717063594095e-7,1.63511118004505e-7,0.0001490484858137213,2.771741719046155e-6,0.00007849766800267259,0.0,4.0999717063594095e-7
631,1.4991042422088803e-6,1.4991042422088803e-6,5.978582980674421e-7,0.0007986397195634444,0.000014851697533968078,0.9997129829288239,0.0,1.4991042422088803e-6,4.486464215348671e-7,4.486464215348666e-7,1.7892483955462647e-7,0.00011962449015677136,2.224565973796868e-6,0.00008589741678859319,0.0,4.486464215348666e-7
632,1.6671318897709044e-6,1.6671318897709046e-6,6.648694641833408e-7,0.0008372104656916195,0.000015568968464930864,0.9996808125153717,0.0,1.6671318897709046e-6,7.215207582067302e-7,7.215207582067305e-7,2.877499511883183e-7,0.00017962174134858252,3.340289379160878e-6,0.00013814167753144787,0.0,7.215207582067305e-7
633,1.7189212820481687e-6,1.7189212820481687e-6,6.855236102080428e-7,0.0008350791653780439,0.00001552933428842311,0.999670896967626,0.0,1.7189212820481687e-6,9.226005278410351e-7,9.226005278410354e-7,3.679426459086152e-7,0.000211240990766372,3.928288594703025e-6,0.00017664021881248724,0.0,9.226005278410354e-7
634,1.832592720584041e-6,1.8325927205840408e-6,7.308569571951731e-7,0.0008534097916529693,0.00001587021505151891,0.9996491335422107,0.0,1.8325927205840408e-6,9.780476548308236e-7,9.780476548308236e-7,3.900555344199568e-7,0.0002138512732701017,3.976830039955452e-6,0.0001872560729643479,0.0,9.780476548308236e-7
635,1.6115559560513538e-6,1.6115559560513536e-6,6.427052062141142e-7,0.0008140226018498305,0.000015137761336358128,0.9996914530307374,0.0,1.6115559560513536e-6,7.718615828571695e-7,7.718615828571692e-7,3.078263934405773e-7,0.000183956944499706,3.420907866285442e-6,0.00014777988389824568,0.0,7.718615828571692e-7
636,1.3673652818374915e-6,1.3673652818374915e-6,5.453194362463585e-7,0.0007677275453640453,0.000014276847260333102,0.9997382055447708,0.0,1.3673652818374915e-6,3.454351845064399e-7,3.4543518450643994e-7,1.3776312926533421e-7,0.00009712818997993023,1.8062193305289498e-6,0.00006613669159665598,0.0,3.4543518450643994e-7
637,1.1365882239416614e-6,1.1365882239416614e-6,4.5328315539152235e-7,0.0006999736601454068,0.00001301687961113021,0.9997823899005928,0.0,1.1365882239416614e-6,2.0059318990457962e-7,2.0059318990457957e-7,7.99986416845594e-8,0.00007350248210159148,1.3668699482733645e-6,0.00003840538118906504,0.0,2.0059318990457957e-7
638,9.974010097600604e-7,9.974010097600604e-7,3.977738528091035e-7,0.0006569186686217416,0.000012216218567391279,0.999809038552124,0.0,9.974010097600604e-7,1.4826439860179054e-7,1.4826439860179054e-7,5.9129377741903775e-8,0.00005436075906031296,1.0109058333862979e-6,0.000028386560619459786,0.0,1.4826439860179054e-7
639,1.1325488198425734e-6,1.1325488198425734e-6,4.516721992005581e-7,0.000700177700541843,0.000013020673995729862,0.9997831632810564,0.0,1.1325488198425734e-6,1.314548060151293e-7,1.3145480601512946e-7,5.2425538120810854e-8,0.000053098516711068185,9.874328691367926e-7,0.00002516821202433974,0.0,1.3145480601512946e-7
640,1.2473731957434194e-6,1.2473731957434194e-6,4.974653495498523e-7,0.0007272136241257967,0.000013523440574682184,0.9997611791153508,0.0,1.2473731957434194e-6,3.4729008154927944e-7,3.4729008154927944e-7,1.3850288141725158e-7,0.00011133183045031943,2.0703536666758653e-6,0.00006649182841872257,0.0,3.4729008154927944e-7
641,1.355440407590923e-6,1.3554404075909233e-6,5.405636728904915e-7,0.000761780051197896,0.000014166246219241669,0.9997404886698424,0.0,1.3554404075909233e-6,4.0234903759934744e-7,4.0234903759934733e-7,1.6046096333753283e-7,0.00011299185313659813,2.1012238503546995e-6,0.00007703336373202659,0.0,4.0234903759934733e-7
642,1.1727328146443742e-6,1.1727328146443742e-6,4.6769799251454166e-7,0.0007022097966380338,0.000013058463346598964,0.9997754696916638,0.0,1.1727328146443742e-6,2.9051853459876866e-7,2.9051853459876877e-7,1.1586180050851051e-7,0.0000950939222482177,1.7683895954000483e-6,0.000055622402081957183,0.0,2.9051853459876877e-7
643,1.0669801180141787e-6,1.0669801180141787e-6,4.255227218140791e-7,0.0006791205232583489,0.00001262908963012312,0.9997957170022919,0.0,1.0669801180141787e-6,6.640340670756975e-8,6.640340670756975e-8,2.648236633736117e-8,0.00002479181785899707,4.610346457102329e-7,0.000012713533037096895,0.0,6.640340670756975e-8
644,9.736521802941356e-7,9.736521802941356e-7,3.883025736506437e-7,0.0006504167036137596,0.000012095306452316689,0.9998135854804063,0.0,9.736521802941356e-7,1.0677667634197143e-7,1.0677667634197159e-7,4.2583644414912066e-8,0.000031140320501153066,5.790929374846985e-7,0.000020443360808871516,0.0,1.0677667634197159e-7
645,9.9864561883038e-7,9.9864561883038e-7,3.982702157968062e-7,0.0006571449299179955,0.000012220426177222459,0.999808800260456,0.0,9.9864561883038e-7,7.214020822205324e-8,7.214020822205324e-8,2.8770262197589122e-8,0.00002762219514798224,5.136690268627231e-7,0.000013811895594027737,0.0,7.214020822205324e-8
646,1.0452629630327816e-6,1.0452629630327816e-6,4.16861695482172e-7,0.0006632356711161625,0.000012333691074793921,0.9997998749481113,0.0,1.0452629630327816e-6,1.2410691393363194e-7,1.2410691393363168e-7,4.9495122656337e-8,0.00003905640436590079,7.263023491040247e-7,0.000023761391601053754,0.0,1.2410691393363168e-7
647,1.1098440156680856e-6,1.1098440156680859e-6,4.426172881413294e-7,0.0006836086028333333,0.0000127125510442292,0.9997875103212502,0.0,1.1098440156680859e-6,1.9601484707813283e-7,1.96014847078133e-7,7.817275114731726e-8,0.00006379091614919302,1.1862713171596422e-6,0.00003752881602983148,0.0,1.96014847078133e-7
648,1.1068808551051075e-6,1.1068808551051075e-6,4.414355490192571e-7,0.0006832259593352028,0.000012705435313119959,0.9997880776451509,0.0,1.1068808551051075e-6,1.9593141205698337e-7,1.9593141205698347e-7,7.813947639674344e-8,0.00006442842350357691,1.1981265582290017e-6,0.00003751284164010866,0.0,1.9593141205698347e-7
649,1.0460018391423723e-6,1.0460018391423723e-6,4.171563669272422e-7,0.0006777473015503896,0.000012603552866856653,0.9997997334835947,0.0,1.0460018391423723e-6,1.0686661005743041e-7,1.0686661005743026e-7,4.2619510912083704e-8,0.00006368237193962522,1.1842528027656351e-6,0.000020460579432443745,0.0,1.0686661005743026e-7
650,9.796432252569732e-7,9.796432252569732e-7,3.9069186443128345e-7,0.0006542135437012098,0.000012165913409599602,0.9998124384406407,0.0,9.796432252569732e-7,9.962414911981632e-9,9.962414911981397e-9,3.97311424797445e-9,0.000022891588841077584,4.2569752694679853e-7,1.9073944755324154e-6,0.0,9.962414911981397e-9
651,9.468242539074051e-7,9.468242539074051e-7,3.776033187498531e-7,0.0006406071310351273,0.000011912885266259237,0.999818721929654,0.0,9.468242539074051e-7,7.486078208825788e-8,7.486078208825788e-8,2.985525523250928e-8,0.000013417649048950326,2.4951784942636405e-7,0.000014332774076627633,0.0,7.486078208825788e-8
652,9.538714694882912e-7,9.538714694882912e-7,3.8041382131176625e-7,0.0006370839133535926,0.000011847366657466421,0.9998173726764673,0.0,9.538714694882912e-7,5.9363160473367564e-8,5.936316047336765e-8,2.3674643223087356e-8,0.000012455190467147022,2.3161973667819202e-7,0.000011365614194891988,0.0,5.936316047336765e-8
653,9.74578966903673e-7,9.74578966903673e-7,3.8867218574928824e-7,0.0006386695750505785,0.000011876854006189455,0.9998134080387242,0.0,9.74578966903673e-7,8.511142068121615e-9,8.511142068121615e-9,3.3943316069599753e-9,3.588668285430555e-6,6.673574406503747e-8,1.6295351583351484e-6,0.0,8.511142068121615e-9
654,9.959340154831816e-7,9.959340154831816e-7,3.971888002977738e-7,0.0006512828603039608,0.000012111413711778966,0.9998093194214516,0.0,9.959340154831816e-7,5.000781579174188e-8,5.000781579174189e-8,1.9943634870426226e-8,0.000025407122241499013,4.72476994940296e-7,9.574448807713748e-6,0.0,5.000781579174189e-8
655,1.0126634955106259e-6,1.0126634955106259e-6,4.038606902005223e-7,0.000657661030886104,0.000012230023715746499,0.9998061164111309,0.0,1.0126634955106259e-6,4.312983296383396e-8,4.312983296383396e-8,1.72006240831503e-8,0.000019675691625178658,3.6589392391917966e-7,8.257596762755447e-6,0.0,4.312983296383396e-8
656,1.0318528691514428e-6,1.0318528691514428e-6,4.115136111534874e-7,0.000670745932222464,0.000012473353708168685,0.9998024424319204,0.0,1.0318528691514428e-6,1.0059911756774825e-7,1.0059911756774837e-7,4.0119969994561726e-8,0.000045090420093749735,8.38512366099178e-7,0.00001926061128651557,0.0,1.0059911756774837e-7
657,1.0254590438158741e-6,1.0254590438158741e-6,4.089636873885923e-7,0.0006680987668553798,0.000012424126380261904,0.9998036665876328,0.0,1.0254590438158741e-6,1.245712625736837e-7,1.2457126257368402e-7,4.968030970326463e-8,0.00004160521512417447,7.737006508988519e-7,0.00002385029534964815,0.0,1.2457126257368402e-7
658,1.065563956922179e-6,1.065563956922179e-6,4.2495794210336027e-7,0.0006741226531568023,0.000012536148027991425,0.9997959881391464,0.0,1.065563956922179e-6,2.935494062142256e-7,2.9354940621422537e-7,1.17070543499597e-7,0.00009086963797001335,1.689833782483955e-6,0.00005620268987626003,0.0,2.9354940621422537e-7
659,1.1115073366177144e-6,1.1115073366177144e-6,4.43280637763114e-7,0.0006779414176980438,0.000012607162697723812,0.9997871918634046,0.0,1.1115073366177144e-6,4.3723701152902404e-7,4.3723701152902404e-7,1.7437464867664178e-7,0.00013166416157564228,2.448458617677857e-6,0.00008371298200979207,0.0,4.3723701152902404e-7
660,1.2885914311288193e-6,1.2885914311288193e-6,5.139036087202407e-7,0.0007201465189972676,0.000013392018977134993,0.9997532875112406,0.0,1.2885914311288193e-6,7.554111473064904e-7,7.554111473064904e-7,3.0126578936523597e-7,0.00021090206100168616,3.921985774761733e-6,0.00014463029916725735,0.0,7.554111473064904e-7
661,1.4912277191901524e-6,1.4912277191901524e-6,5.947170591101517e-7,0.0007701987284624351,0.000014322801979375129,0.9997144909604231,0.0,1.4912277191901524e-6,1.060003702017623e-6,1.060003702017623e-6,4.227404548596707e-7,0.0002713525667641154,5.046138011830217e-6,0.00020294729974255115,0.0,1.060003702017623e-6
662,1.7512577122598356e-6,1.7512577122598356e-6,6.984197134859828e-7,0.0008179793788729499,0.000015211342519609127,0.9996647058654795,0.0,1.7512577122598356e-6,1.4689843429741199e-6,1.4689843429741199e-6,5.858461702997804e-7,0.00034580495996904605,6.430672736905144e-6,0.000281250343940554,0.0,1.4689843429741199e-6
663,1.8172186305836556e-6,1.8172186305836556e-6,7.247256108730369e-7,0.0008365439613730705,0.00001555657398929724,0.9996520770508472,0.0,1.8172186305836556e-6,1.5583969286598171e-6,1.5583969286598171e-6,6.215048355204821e-7,0.00035283005951317937,6.561313188437552e-6,0.0002983691924817353,0.0,1.5583969286598171e-6
664,1.5462306185212247e-6,1.5462306185212247e-6,6.166527850303162e-7,0.0007736767417987498,0.000014387479957222618,0.9997039601576759,0.0,1.5462306185212247e-6,1.1070094589077306e-6,1.1070094589077306e-6,4.414868375476973e-7,0.00026579549353192365,4.9427973329271745e-6,0.0002119469772106559,0.0,1.1070094589077306e-6
665,1.089525977047667e-6,1.089525977047667e-6,4.3451424390487696e-7,0.0006741725030601818,0.000012537075048860729,0.9997914003935833,0.0,1.089525977047667e-6,3.386161324997371e-7,3.386161324997371e-7,1.3504362069990348e-7,0.0000967241910284079,1.7987064682393954e-6,0.00006483112239069624,0.0,3.386161324997371e-7
666,8.978760309231872e-7,8.978760309231874e-7,3.5808226046530684e-7,0.0006163837057086356,0.000011462420585661623,0.9998280935098315,0.0,8.978760309231874e-7,3.530540167818655e-8,3.530540167818655e-8,1.4080159848528404e-8,0.000019599630699608282,3.64479476536895e-7,6.759538597086359e-6,0.0,3.530540167818655e-8
667,1.0883746386904347e-6,1.0883746386904347e-6,4.3405507824356146e-7,0.0006693556619913208,0.000012447499906438534,0.9997916208277292,0.0,1.0883746386904347e-6,3.7481859049495606e-7,3.74818590494956e-7,1.4948153589850774e-7,0.00010743320022324194,1.9978537953183647e-6,0.00007176241053636625,0.0,3.74818590494956e-7
668,1.2663168784115344e-6,1.2663168784115344e-6,5.050202863982738e-7,0.000706511389581485,0.000013138456810166376,0.9997575521759,0.0,1.2663168784115344e-6,7.074370315523516e-7,7.074370315523516e-7,2.8213321513290753e-7,0.00018146748935792985,3.3746133559018975e-6,0.00013544522063289516,0.0,7.074370315523516e-7
669,1.1764388643706572e-6,1.1764388643706572e-6,4.6917600352906867e-7,0.0006987381325429092,0.00001299390344077746,0.999774760134911,0.0,1.1764388643706572e-6,5.598522955877271e-7,5.598522955877271e-7,2.2327489388999488e-7,0.00015967170303449844,2.9692936378098077e-6,0.00010718878757497485,0.0,5.598522955877271e-7
670,9.243264793061929e-7,9.243264793061929e-7,3.686309732286592e-7,0.0006248120995505853,0.000011619157037620483,0.999823029332163,0.0,9.243264793061929e-7,1.594121519636939e-7,1.594121519636939e-7,6.35752172402984e-8,0.000057266681574999995,1.0649450718414945e-6,0.00003052089886622174,0.0,1.594121519636939e-7
671,8.996194046708245e-7,8.996194046708245e-7,3.587775359720468e-7,0.000622379019776581,0.000011573910897221557,0.9998277597251534,0.0,8.996194046708245e-7,1.395704202787099e-7,1.3957042027870996e-7,5.5662129142824714e-8,0.000055078302382197715,1.0242494426798304e-6,0.000026722019805738,0.0,1.3957042027870996e-7
672,1.0091172927923075e-6,1.0091172927923075e-6,4.024464278283128e-7,0.0006453322108259282,0.000012000753993744019,0.9998067953637276,0.0,1.0091172927923075e-6,3.4240739005619774e-7,3.424073900561977e-7,1.365556134796058e-7,0.00010813970081735676,2.0109920513734182e-6,0.00006555699295347048,0.0,3.424073900561977e-7
673,1.0206200153078627e-6,1.0206200153078627e-6,4.070338327016115e-7,0.0006461207219337922,0.000012015417337163213,0.9998045930634244,0.0,1.0206200153078627e-6,3.650692001708914e-7,3.650692001708914e-7,1.4559337806249763e-7,0.0001031167524330067,1.9175840874245715e-6,0.00006989580154565061,0.0,3.650692001708914e-7
674,9.880483801436344e-7,9.880483801436344e-7,3.9404392725256416e-7,0.0006521115473757253,0.000012126824177147364,0.9998108291976872,0.0,9.880483801436344e-7,3.0424771823057843e-7,3.0424771823057843e-7,1.2133714113450643e-7,0.00011077839949849768,2.0600619307390576e-6,0.00005825097851093722,0.0,3.0424771823057843e-7
675,9.23710295716973e-7,9.23710295716973e-7,3.683852328314435e-7,0.0006379284610647959,0.00001186307207112485,0.9998231473060865,0.0,9.23710295716973e-7,1.970830205759863e-7,1.970830205759863e-7,7.859874980137111e-8,0.00008651893294533161,1.6089270187665063e-6,0.00003773332751088857,0.0,1.970830205759863e-7
676,9.185525386004735e-7,9.185525386004736e-7,3.663282658743145e-7,0.0006349639645246459,0.000011807943575914435,0.9998241348053541,0.0,9.185525386004736e-7,1.884072486050808e-7,1.8840724860508082e-7,7.513876208410334e-8,0.00008285706175758467,1.5408299758113942e-6,0.00003607227246803445,0.0,1.8840724860508082e-7
677,8.999903370770078e-7,8.999903370770078e-7,3.589254676573925e-7,0.0006185842039412785,0.000011503341583421548,0.999827688706788,0.0,8.999903370770078e-7,1.6455377290254696e-7,1.6455377290254704e-7,6.562574892265907e-8,0.0000541284313316775,1.0065854107101834e-6,0.00003150530871676752,0.0,1.6455377290254704e-7
678,8.810915982638572e-7,8.810915982638572e-7,3.513884548838158e-7,0.0006073194043058459,0.000011293858642781368,0.9998313070413309,0.0,8.810915982638572e-7,1.2972656988811675e-7,1.297265698881166e-7,5.173629965395684e-8,0.00004052907216211412,7.536884358983686e-7,0.000024837325580649,0.0,1.297265698881166e-7
679,9.351179773520121e-7,9.351179773520121e-7,3.729347344172508e-7,0.0006411330831590952,0.000011922665999262086,0.9998209632022199,0.0,9.351179773520121e-7,2.0674846302661934e-7,2.0674846302661934e-7,8.24534283560057e-8,0.00008975776379293119,1.6691571011602662e-6,0.00003958386392176455,0.0,2.0674846302661934e-7
680,9.431086132775062e-7,9.431086132775063e-7,3.7612148278363077e-7,0.0006427163154975267,0.000011952108171045421,0.9998194333226721,0.0,9.431086132775063e-7,1.715223706223966e-7,1.7152237062239656e-7,6.840489786734294e-8,0.000084102840485601,1.5639967785755533e-6,0.00003283950980271365,0.0,1.7152237062239656e-7
681,9.442990621643351e-7,9.442990621643352e-7,3.765962461292185e-7,0.0006399879867020657,0.000011901371508379116,0.9998192054004614,0.0,9.442990621643352e-7,1.046565054582432e-7,1.0465650545824306e-7,4.1738098307798006e-8,0.000048363305492988454,8.993757351780461e-7,0.000020037434909743034,0.0,1.0465650545824306e-7
682,1.002847900951981e-6,1.002847900951981e-6,3.9994612943008216e-7,0.0006431827341656528,0.000011960781805493495,0.9998079956955213,0.0,1.002847900951981e-6,2.5726756529322733e-7,2.5726756529322733e-7,1.0260096956802024e-7,0.00007924238663460351,1.4736106023003705e-6,0.00004925620315118287,0.0,2.5726756529322733e-7
683,1.2420822392787314e-6,1.2420822392787314e-6,4.953552613131153e-7,0.0007095718835953218,0.000013195370497633448,0.9997621921168388,0.0,1.2420822392787314e-6,6.433857048122867e-7,6.433857048122867e-7,2.565888826471608e-7,0.00017996356444549555,3.3466460042085923e-6,0.00012318201458736775,0.0,6.433857048122867e-7
684,1.8011735013758236e-6,1.8011735013758236e-6,7.183266471649949e-7,0.0008324854227993993,0.000015481100423621018,0.9996551490360116,0.0,1.8011735013758236e-6,1.478568816077207e-6,1.478568816077207e-6,5.896685574400113e-7,0.00032762740672845076,6.092638557006738e-6,0.0002830853780371798,0.0,1.478568816077207e-6
685,2.7158148686110513e-6,2.7158148686110513e-6,1.0830950973907121e-6,0.000968086232695,0.000018002765906313785,0.9994800326705121,0.0,2.7158148686110513e-6,3.1263104661464936e-6,3.1263104661464936e-6,1.2468049932049628e-6,0.0005861518184607658,0.000010900221092839226,0.0005985604258302958,0.0,3.1263104661464936e-6
686,3.6259609755235304e-6,3.6259609755235304e-6,1.44607079124215e-6,0.0010596810320837192,0.000019706084966063703,0.999305776963275,0.0,3.6259609755235304e-6,4.802886241517201e-6,4.8028862415172e-6,1.915440776776155e-6,0.0008010576840870395,0.000014896662587511787,0.0009195560278056988,0.0,4.8028862415172e-6
687,3.1289342939122435e-6,3.1289342939122435e-6,1.247851402893019e-6,0.0010101274314013918,0.000018784574213436408,0.9994009372186033,0.0,3.1289342939122435e-6,3.982411267234136e-6,3.982411267234136e-6,1.5882268593443526e-6,0.0007330616831227975,0.00001363219249530007,0.000762468670261425,0.0,3.982411267234136e-6
688,1.3941649807648982e-6,1.3941649807648982e-6,5.560074337440178e-7,0.0007628990977049934,0.000014187056278950369,0.9997330744999254,0.0,1.3941649807648982e-6,9.213818154063974e-7,9.213818154063975e-7,3.6745661076743474e-7,0.0002690471058541329,5.0032651027165e-6,0.00017640688528986623,0.0,9.213818154063975e-7
689,1.508550793617328e-6,1.5085507936173284e-6,6.016256806073911e-7,0.0008116698497763589,0.00001509400898932145,0.9997111743010837,0.0,1.5085507936173284e-6,1.0755854579510333e-6,1.0755854579510333e-6,4.289546205067005e-7,0.00033469746481713493,6.22411506851573e-6,0.00020593056790089726,0.0,1.0755854579510333e-6
690,2.333448944147174e-6,2.333448944147174e-6,9.306036065373994e-7,0.0009164009088163347,0.000017041613113148537,0.9995532400864257,0.0,2.333448944147174e-6,2.5806989456973097e-6,2.5806989456973097e-6,1.0292094679324202e-6,0.0005535559705707469,0.000010294060815724012,0.000494098163507223,0.0,2.5806989456973097e-6
691,1.9178142961553173e-6,1.9178142961553173e-6,7.64844204175807e-7,0.0008584628575987068,0.00001596418308892921,0.9996328171004766,0.0,1.9178142961553173e-6,1.8897077776476552e-6,1.8897077776476548e-6,7.536350334947661e-7,0.0004698015722414026,8.736543751825859e-6,0.0003618016522452949,0.0,1.8897077776476548e-6
692,2.179973319899589e-6,2.179973319899589e-6,8.693959380351081e-7,0.0009694069693607143,0.00001802732664503078,0.9995826243833467,0.0,2.179973319899589e-6,2.332300514636267e-6,2.3323005146362675e-6,9.301456009541255e-7,0.0006549215553560341,0.000012179079765705363,0.0004465400363533515,0.0,2.3323005146362675e-6
693,1.8202832135178261e-6,1.8202832135178255e-6,7.259477982871759e-7,0.000900379442860999,0.000016743674054282946,0.9996514903087159,0.0,1.8202832135178255e-6,1.6885562843057283e-6,1.6885562843057275e-6,6.734137346170244e-7,0.0005198337863801883,9.666954916136773e-6,0.00032328937881151486,0.0,1.6885562843057275e-6
694,1.3216842484376696e-6,1.3216842484376698e-6,5.271013670064649e-7,0.0007644087337452492,0.000014215129836159006,0.9997469515919405,0.0,1.3216842484376698e-6,8.502968726700791e-7,8.502968726700792e-7,3.391071993749779e-7,0.0002975677108049662,5.533641175731135e-6,0.00016279702982116003,0.0,8.502968726700792e-7
695,1.861470622067891e-6,1.861470622067891e-6,7.42373763396358e-7,0.0008995628675510632,0.000016728488822169147,0.9996436046066823,0.0,1.861470622067891e-6,1.830417915605391e-6,1.830417915605391e-6,7.29989622445157e-7,0.0005533345507129391,0.000010289943238454037,0.0003504500716983124,0.0,1.830417915605391e-6
696,1.3608332253584865e-6,1.3608332253584865e-6,5.427143844697961e-7,0.0007533456400915028,0.000014009397868776746,0.9997394561660862,0.0,1.3608332253584865e-6,9.492338237455278e-7,9.492338237455275e-7,3.785642801572947e-7,0.0002937484521997524,5.462617318265537e-6,0.0001817394042933941,0.0,9.492338237455275e-7
697,1.735393449672562e-6,1.7353934496725624e-6,6.920928812594611e-7,0.0008179404587206297,0.000015210618751036043,0.999667743222093,0.0,1.7353934496725624e-6,1.579390819629275e-6,1.5793908196292757e-6,6.298774166735577e-7,0.0003965198986219691,7.373780011532906e-6,0.0003023886628620897,0.0,1.5793908196292757e-6
698,1.0789054946613404e-6,1.07890549466134e-6,4.3027868553250606e-7,0.0006982484027142402,0.000012984796306345512,0.999793433781031,0.0,1.07890549466134e-6,4.469730066608483e-7,4.469730066608483e-7,1.7825746437125205e-7,0.0001878005027020493,3.492383604940925e-6,0.00008557702636979495,0.0,4.469730066608483e-7
699,1.1983557460593667e-6,1.1983557460593667e-6,4.779166829404285e-7,0.0007345560969898242,0.000013659982977290852,0.9997705639496063,0.0,1.1983557460593667e-6,6.910112805765271e-7,6.910112805765271e-7,2.755824555216771e-7,0.000274116999825738,5.09754607816902e-6,0.0001323003619871927,0.0,6.910112805765271e-7
700,1.2390174330577636e-6,1.2390174330577636e-6,4.941329848498892e-7,0.0007305348240893373,0.000013585202413093242,0.9997627789017205,0.0,1.2390174330577636e-6,7.736951143060197e-7,7.7369511430602e-7,3.0855762477232746e-7,0.0002677059465300758,4.978324579301708e-6,0.00014813093008406302,0.0,7.7369511430602e-7
701,1.2917149827013784e-6,1.2917149827013784e-6,5.151493134381092e-7,0.0007528397632882785,0.000013999990461297634,0.9997526894790298,0.0,1.2917149827013784e-6,8.625120455057625e-7,8.625120455057625e-7,3.439787368148165e-7,0.00030258261184061173,5.6268994892356315e-6,0.0001651357351843712,0.0,8.625120455057625e-7
702,1.2392585535461042e-6,1.2392585535461042e-6,4.942291461979328e-7,0.0007310287599000594,0.000013594387762985498,0.9997627327370212,0.0,1.2392585535461042e-6,7.601634615076344e-7,7.601634615076344e-7,3.031610614885349e-7,0.00026019081423031017,4.838571360034221e-6,0.00014554017272045566,0.0,7.601634615076344e-7
703,1.2138016856547035e-6,1.2138016856547035e-6,4.8407668362518e-7,0.0007261673173295812,0.000013503983200243529,0.9997676066847146,0.0,1.2138016856547035e-6,7.320678644687645e-7,7.320678644687645e-7,2.9195624640236227e-7,0.0002585270168090226,4.807630980469496e-6,0.00014016101645631139,0.0,7.320678644687645e-7
704,1.0774645786784083e-6,1.0774645786784083e-6,4.29704033314896e-7,0.0006841231312010569,0.000012722119338295833,0.9997937096574335,0.0,1.0774645786784083e-6,5.137624124540137e-7,5.137624124540134e-7,2.0489377114175464e-7,0.0001957419241373371,3.6400642001549166e-6,0.00009836446242430651,0.0,5.137624124540134e-7
705,9.386118970526685e-7,9.386118970526683e-7,3.7432814578051983e-7,0.0006410719430635953,0.000011921529023247346,0.99982029425968,0.0,9.386118970526683e-7,2.6501519531162756e-7,2.650151953116274e-7,1.0569080466183058e-7,0.00011727968841846122,2.18096147311721e-6,0.00005073955701934841,0.0,2.650151953116274e-7
706,1.040624214402367e-6,1.0406242144023671e-6,4.1501171448468245e-7,0.0006814637118780233,0.000012672664132858175,0.9998007630785084,0.0,1.0406242144023671e-6,4.454927619716491e-7,4.4549276197164903e-7,1.7766712745825386e-7,0.00018504604852813853,3.4411611084133793e-6,0.00008529362013070826,0.0,4.4549276197164903e-7
707,9.893961218050625e-7,9.893961218050625e-7,3.9458142058574863e-7,0.0006617609171666425,0.000012306266193387735,0.9998105711603517,0.0,9.893961218050625e-7,3.448874514843133e-7,3.4488745148431325e-7,1.3754468766322032e-7,0.00014657213488846,2.725690897844768e-6,0.00006603182315361373,0.0,3.4488745148431325e-7
708,1.0151936379882422e-6,1.015193637988242e-6,4.0486973722536894e-7,0.000665431676435858,0.000012374528521257177,0.9998056319924605,0.0,1.015193637988242e-6,4.1429598082929033e-7,4.1429598082929023e-7,1.6522552803253875e-7,0.0001647338927364124,3.063431342798348e-6,0.00007932071411020342,0.0,4.1429598082929023e-7
709,9.458337090587934e-7,9.458337090587934e-7,3.772082792051195e-7,0.0006390810457577805,0.000011884505815056152,0.9998189115784278,0.0,9.458337090587934e-7,2.9307295415562725e-7,2.9307295415562725e-7,1.168805294839975e-7,0.00011881227111260062,2.209461751855656e-6,0.000056111468818681574,0.0,2.9307295415562725e-7
710,8.809202426503696e-7,8.809202426503696e-7,3.5132011649042096e-7,0.000624455331008523,0.000011612522483457261,0.9998313398489135,0.0,8.809202426503696e-7,1.896123304130751e-7,1.896123304130752e-7,7.561936119020544e-8,0.00009730628713657147,1.8095312683618708e-6,0.000036302996283824685,0.0,1.896123304130752e-7
711,8.744773419551564e-7,8.744773419551564e-7,3.4875062096382436e-7,0.0006212177453957376,0.000011552315557751515,0.9998325734005475,0.0,8.744773419551564e-7,1.6610575801651753e-7,1.6610575801651745e-7,6.62446966600741e-8,0.0000834758662555355,1.5523374140355397e-6,0.00003180245030937899,0.0,1.6610575801651745e-7
712,9.129651340600189e-7,9.129651340600187e-7,3.6409995107463887e-7,0.0006318235720560102,0.000011749544077442678,0.9998252045645087,0.0,9.129651340600187e-7,2.3543871059732975e-7,2.3543871059732967e-7,9.389539623309243e-8,0.00010356235048338687,1.925870536625456e-6,0.000045076871410579186,0.0,2.3543871059732967e-7
713,9.461920713712062e-7,9.46192071371206e-7,3.7735119780688054e-7,0.0006388984696876126,0.00001188111058626318,0.9998188429667207,0.0,9.46192071371206e-7,2.8093713066319195e-7,2.8093713066319195e-7,1.120406373840702e-7,0.00011029690355663408,2.0511079156591413e-6,0.00005378795560526819,0.0,2.8093713066319195e-7
714,8.565888941320546e-7,8.565888941320546e-7,3.416165227006979e-7,0.0006129619011164298,0.00001139878787922478,0.9998359983057391,0.0,8.565888941320546e-7,1.312904771063674e-7,1.3129047710636732e-7,5.2360002050036434e-8,0.00006949532041743473,1.2923517996702202e-6,0.000025136749767875716,0.0,1.3129047710636732e-7
715,9.102698888677679e-7,9.102698888677678e-7,3.630250593772214e-7,0.0006347294984651391,0.000011803583388319858,0.9998257205935875,0.0,9.102698888677678e-7,1.7744158073950243e-7,1.7744158073950243e-7,7.076554016750889e-8,0.000088331466574331,1.6426333328511084e-6,0.00003397279613697422,0.0,1.7744158073950243e-7
716,8.391106673370504e-7,8.391106673370502e-7,3.3464602483225013e-7,0.0006023638801843488,0.000011201704516744426,0.9998393446704034,0.0,8.391106673370502e-7,1.0348249284420693e-7,1.0348249284420697e-7,4.1269889918031056e-8,0.00003891048500043026,7.235887972642773e-7,0.000019812659572159384,0.0,1.0348249284420697e-7
717,9.928798020452445e-7,9.928798020452443e-7,3.959707483461301e-7,0.000659291718741391,0.00001226034838180778,0.9998099041782491,0.0,9.928798020452443e-7,2.2973840457688812e-7,2.2973840457688807e-7,9.162205515387351e-8,0.00008996403354300184,1.6729929433597123e-6,0.000043985496246190604,0.0,2.2973840457688807e-7
718,1.0811360779874092e-6,1.0811360779874092e-6,4.3116826526517104e-7,0.0006784815308358942,0.000012617206772368458,0.9997930067156707,0.0,1.0811360779874092e-6,4.126207844893611e-7,4.1262078448936115e-7,1.6455744238210845e-7,0.00012918750685466117,2.402402147017729e-6,0.00007899998261358984,0.0,4.1262078448936115e-7
719,1.4048601924347681e-6,1.4048601924347681e-6,5.602727949286396e-7,0.0007599742504538036,0.000014132665111514473,0.9997310268048802,0.0,1.4048601924347681e-6,9.091865978611113e-7,9.091865978611113e-7,3.625930317040844e-7,0.00024425063560285946,4.542143939993396e-6,0.00017407200054757741,0.0,9.091865978611113e-7
720,1.879026333854446e-6,1.879026333854446e-6,7.493751630819511e-7,0.0008383552300293798,0.00001559025677964351,0.9996402434068153,0.0,1.879026333854446e-6,1.8315902254859917e-6,1.8315902254859921e-6,7.304571517671946e-7,0.00041427069962338267,7.703878203497059e-6,0.0003506745210320786,0.0,1.8315902254859921e-6
721,2.6295854322011257e-6,2.6295854322011257e-6,1.0487059050691752e-6,0.0009531527296665717,0.000017725058869375968,0.9994965420763231,0.0,2.6295854322011257e-6,3.0132437316247996e-6,3.0132437316247996e-6,1.2017128084416273e-6,0.0005701905633583998,0.000010603401729569363,0.0005769127764700287,0.0,3.0132437316247996e-6
722,3.2726526409438075e-6,3.272652640943808e-6,1.305167768185103e-6,0.0010398561580275167,0.000019337416809547927,0.99937342104069,0.0,3.272652640943808e-6,4.040802419121385e-6,4.040802419121386e-6,1.6115138554761692e-6,0.0006895553793105281,0.000012823138739003124,0.000773648184617607,0.0,4.040802419121386e-6
723,2.457737182039699e-6,2.4577371820396985e-6,9.801710430665214e-7,0.0009361839195856604,0.000017409502769848634,0.999529443978712,0.0,2.4577371820396985e-6,2.252966720573702e-6,2.252966720573701e-6,8.985064622191227e-7,0.00041688721419520986,7.752535541796285e-6,0.00043135086366208564,0.0,2.252966720573701e-6
724,1.9818038494346424e-6,1.9818038494346424e-6,7.903639007656207e-7,0.0009206947037679135,0.000017121461563371607,0.999620565721519,0.0,1.9818038494346424e-6,1.0333137530441215e-6,1.0333137530441215e-6,4.120962267803128e-7,0.0002455470948352404,4.566253209683823e-6,0.00019783726751896162,0.0,1.0333137530441215e-6
725,2.7876113017445327e-6,2.7876113017445322e-6,1.1117282585224884e-6,0.0010606366694769945,0.00001972385623033895,0.9994662865937695,0.0,2.7876113017445322e-6,2.3726839113158255e-6,2.372683911315825e-6,9.462509178021709e-7,0.00042796309039287256,7.958505216459197e-6,0.0004542718030396104,0.0,2.372683911315825e-6
726,4.572393373145617e-6,4.572393373145617e-6,1.8235178336469494e-6,0.0012632389988057777,0.000023491498185979807,0.9991245739173604,0.0,4.572393373145617e-6,4.993139508758639e-6,4.993139508758639e-6,1.991315750211717e-6,0.0007342223372051531,0.000013653776299549296,0.0009559817372445783,0.0,4.993139508758639e-6
727,2.847205644178266e-6,2.8472056441782655e-6,1.135495099505729e-6,0.0010521155886313949,0.000019565396148425532,0.9994548767176964,0.0,2.8472056441782655e-6,2.2638218053737686e-6,2.263821805373768e-6,9.028355824638782e-7,0.00045229385056468345,8.410965921820531e-6,0.0004334291678646027,0.0,2.263821805373768e-6
728,1.5171831211053763e-6,1.5171831211053763e-6,6.050683422149393e-7,0.00084027727870684,0.000015625999662077167,0.9997095215638802,0.0,1.5171831211053763e-6,8.139293666560736e-7,8.139293666560737e-7,3.2460346131707354e-7,0.00026980100831746603,5.017284855405056e-6,0.00015583414173895265,0.0,8.139293666560737e-7
729,2.4476641595377956e-6,2.4476641595377956e-6,9.761538173661196e-7,0.001043125229106847,0.00001939820924661053,0.9995313725500116,0.0,2.4476641595377956e-6,1.4348793746694836e-6,1.4348793746694838e-6,5.722447557135539e-7,0.0003910166770504711,7.271440771146798e-6,0.0002747206391743835,0.0,1.4348793746694838e-6
730,2.1893891885222677e-6,2.1893891885222677e-6,8.7315108396231e-7,0.0010138965801883863,0.000018854666216593427,0.9995808216301034,0.0,2.1893891885222677e-6,1.4639066130905068e-6,1.4639066130905068e-6,5.838211190319712e-7,0.00042166461947674364,7.841377326772e-6,0.00028027816661065985,0.0,1.4639066130905068e-6
731,1.5072000030087268e-6,1.5072000030087268e-6,6.010869713224957e-7,0.0008286804700807391,0.00001541034260188448,0.9997114329221678,0.0,1.5072000030087268e-6,7.252124272921961e-7,7.252124272921961e-7,2.8922222705434656e-7,0.000241680656395597,4.494351984597395e-6,0.00013884848098039213,0.0,7.252124272921961e-7
732,1.4856040064380587e-6,1.4856040064380587e-6,5.92474264219629e-7,0.0008295390785313877,0.000015426309492457007,0.9997155676711134,0.0,1.4856040064380587e-6,6.426754242087455e-7,6.426754242087457e-7,2.563056153860678e-7,0.0002133885531603453,3.968225184794049e-6,0.00012304602493915545,0.0,6.426754242087457e-7
733,1.683420964641708e-6,1.6834209646417086e-6,6.713657159483296e-7,0.000884096439175122,0.000016440871376475582,0.9996776938246029,0.0,1.6834209646417086e-6,8.731935347942829e-7,8.731935347942829e-7,3.482386253716328e-7,0.0002627389919732813,4.885957890123263e-6,0.00016718080295555215,0.0,8.731935347942829e-7
734,1.1450113419411796e-6,1.1450113419411796e-6,4.566423820882551e-7,0.0007454359914219919,0.00001386230812760567,0.9997807772184387,0.0,1.1450113419411796e-6,3.8062530203430604e-7,3.80625302034306e-7,1.5179731260071295e-7,0.00016443012416751955,3.0577823889647106e-6,0.00007287415800010317,0.0,3.80625302034306e-7
735,1.2286586714968057e-6,1.2286586714968055e-6,4.900018034533271e-7,0.0007491608184943625,0.000013931575913429574,0.999764762180348,0.0,1.2286586714968055e-6,4.4532069327886256e-7,4.4532069327886267e-7,1.775985046814492e-7,0.0001569551208598099,2.918775418146631e-6,0.00008526067602253265,0.0,4.4532069327886267e-7
736,1.3300537699853122e-6,1.3300537699853118e-6,5.304392188830891e-7,0.0007796425344916549,0.000014498421282146723,0.9997453491713122,0.0,1.3300537699853118e-6,4.795499798091453e-7,4.795499798091454e-7,1.9124949866363168e-7,0.00017435996113600164,3.242440040725536e-6,0.00009181418263784983,0.0,4.795499798091454e-7
737,1.2962316740858551e-6,1.2962316740858551e-6,5.169506167417675e-7,0.0007725906066024901,0.000014367281924216368,0.9997518247175968,0.0,1.2962316740858551e-6,5.269581433257194e-7,5.269581433257194e-7,2.1015636528203237e-7,0.00016967490597941364,3.155315621026454e-6,0.00010089090449574225,0.0,5.269581433257194e-7
738,1.1181128845881258e-6,1.1181128845881258e-6,4.459149987076031e-7,0.0007210145827576776,0.000013408161700936479,0.9997859271714781,0.0,1.1181128845881258e-6,3.5476228906049226e-7,3.5476228906049216e-7,1.4148287516263516e-7,0.0001358513698233678,2.5263249557569936e-6,0.00006792245015590453,0.0,3.5476228906049216e-7
739,1.1004378201661627e-6,1.1004378201661627e-6,4.388659999548701e-7,0.0007170699879658323,0.000013334807061406935,0.999789311222487,0.0,1.1004378201661627e-6,2.1841280097186776e-7,2.1841280097186776e-7,8.710528713652274e-8,0.00008766468644340732,1.6302337281438057e-6,0.000041817106961080566,0.0,2.1841280097186776e-7
740,1.1560920232379072e-6,1.1560920232379072e-6,4.6106147255238986e-7,0.0007234331601439357,0.000013453138151422603,0.9997786557217457,0.0,1.1560920232379072e-6,2.3145584307760478e-7,2.314558430776047e-7,9.230698741552934e-8,0.00009224922041559428,1.715488831566837e-6,0.000044314315386639164,0.0,2.314558430776047e-7
741,1.2205211303526363e-6,1.2205211303526363e-6,4.86756467764237e-7,0.000759642002450817,0.000014126486547231046,0.9997663201862292,0.0,1.2205211303526363e-6,2.527760152087241e-7,2.527760152087243e-7,1.008096928751807e-7,0.0001004966332789463,1.8688597174416554e-6,0.00004839625524762245,0.0,2.527760152087243e-7
742,1.081443690527812e-6,1.081443690527812e-6,4.312909443322375e-7,0.0006953127153921575,0.000012930203554327487,0.9997929478204665,0.0,1.081443690527812e-6,1.2056412603151481e-7,1.205641260315148e-7,4.8082222148195744e-8,0.00004059784872737215,7.549674215531211e-7,0.000023083092801782005,0.0,1.205641260315148e-7
743,1.0894232354481971e-6,1.0894232354481973e-6,4.3447326949091e-7,0.0007022872902389368,0.000013059904436358509,0.9997914200643919,0.0,1.0894232354481973e-6,2.2861582828124072e-7,2.2861582828124077e-7,9.117436010060776e-8,0.00005805142197034845,1.0795382941780599e-6,0.00004377056885720943,0.0,2.2861582828124077e-7
744,1.313727736684098e-6,1.3137277366840975e-6,5.239282277132728e-7,0.0007679425585919702,0.000014280845698363065,0.9997484749381069,0.0,1.3137277366840975e-6,2.8357824105922187e-7,2.835782410592216e-7,1.1309393956407876e-7,0.000059749327837794374,1.1111129626634198e-6,0.00005429362008750394,0.0,2.835782410592216e-7
745,1.4417118237689968e-6,1.4417118237689968e-6,5.749696071783515e-7,0.0007938823790163254,0.000014763228877650166,0.9997239712266252,0.0,1.4417118237689968e-6,5.6845670204874e-7,5.684567020487401e-7,2.267064203027825e-7,0.00013608751087030695,2.5307162918232894e-6,0.00010883617904522552,0.0,5.684567020487401e-7
746,1.4886086017716089e-6,1.4886086017716087e-6,5.936725279573467e-7,0.0007903293903996741,0.00001469715664134193,0.9997149924141508,0.0,1.4886086017716087e-6,9.041230052461726e-7,9.041230052461723e-7,3.605736185254428e-7,0.00022537823044556872,4.19118812566476e-6,0.0001731025299256589,0.0,9.041230052461723e-7
747,1.5333979668954488e-6,1.5333979668954488e-6,6.115349906537395e-7,0.000793943192971801,0.000014764359788686072,0.9997064170849406,0.0,1.5333979668954488e-6,1.0801397287824585e-6,1.0801397287824585e-6,4.3077091088301353e-7,0.00025595382519662274,4.7597792864100065e-6,0.00020680252425890738,0.0,1.0801397287824585e-6
748,1.4219626732932408e-6,1.4219626732932408e-6,5.670934414259849e-7,0.0007659230689028313,0.000014243290779290854,0.9997277523801754,0.0,1.4219626732932408e-6,8.326661056449727e-7,8.326661056449727e-7,3.32075866882901e-7,0.00021080775093871188,3.920231962003122e-6,0.00015942145994978418,0.0,8.326661056449727e-7
749,1.1116379004606605e-6,1.1116379004606607e-6,4.4333270797593507e-7,0.0006950496248662457,0.000012925311059227152,0.9997871668657755,0.0,1.1116379004606607e-6,3.237493185416284e-7,3.237493185416284e-7,1.2911458131730285e-7,0.0000903151667521725,1.6795227015084614e-6,0.00006198473634245143,0.0,3.237493185416284e-7
750,8.86265303971557e-7,8.86265303971557e-7,3.534517823042956e-7,0.0006214213437888114,0.000011556101722749653,0.9998303164885612,0.0,8.86265303971557e-7,6.520088258596001e-8,6.520088258596e-8,2.6002787263079274e-8,0.000022015076860817815,4.093976980041142e-7,0.000012483298913439638,0.0,6.520088258596e-8
751,8.962325388839501e-7,8.962325388839501e-7,3.5742681881835515e-7,0.0006379576818633471,0.00001186361546816754,0.9998284081712528,0.0,8.962325388839501e-7,3.944488676092245e-8,3.944488676092245e-8,1.5731029372313765e-8,0.000014147644156773795,2.6309301514513966e-7,7.552080470580704e-6,0.0,3.944488676092245e-8
752,1.0075954219651334e-6,1.0075954219651334e-6,4.0183948998036684e-7,0.0006678800311120019,0.000012420058717433549,0.9998070867396674,0.0,1.0075954219651334e-6,2.648433194031638e-7,2.6484331940316397e-7,1.0562225876941057e-7,0.000073020915706655,1.3579146230310513e-6,0.00005070664982152638,0.0,2.6484331940316397e-7
753,1.0669007954873837e-6,1.0669007954873837e-6,4.2549108716884713e-7,0.0006770404371317152,0.000012590407845032025,0.9997957321893072,0.0,1.0669007954873837e-6,4.6773495342023384e-7,4.6773495342023384e-7,1.8653754377109637e-7,0.0001339027390858808,2.4900877469009537e-6,0.00008955208893252642,0.0,4.6773495342023384e-7
754,1.009445703013188e-6,1.009445703013188e-6,4.025774012257559e-7,0.0006721838004222039,0.000012500092653243848,0.9998067324866193,0.0,1.009445703013188e-6,3.0885096445516726e-7,3.0885096445516715e-7,1.2317296340485304e-7,0.00009618078907127333,1.7886012339152856e-6,0.000059132311651107606,0.0,3.0885096445516715e-7
755,8.508812235585932e-7,8.508812235585932e-7,3.3934024456145976e-7,0.0006140318497966803,0.000011418684903861413,0.9998370910909139,0.0,8.508812235585932e-7,6.764938478306175e-8,6.764938478306183e-8,2.697927529850546e-8,0.000025010995693220486,4.6511052976695887e-7,0.000012952086813316917,0.0,6.764938478306183e-8
756,7.957193237278543e-7,7.957193237278543e-7,3.1734110759525463e-7,0.0005979121318290538,0.00001111891872679358,0.9998476523357455,0.0,7.957193237278543e-7,3.0971121091614464e-8,3.0971121091614464e-8,1.2351603860309325e-8,9.803515244695258e-6,1.8230854240939384e-7,5.929701361997504e-6,0.0,3.0971121091614464e-8
757,8.769198577299806e-7,8.769198577299805e-7,3.497247215520447e-7,0.0006213073940313812,0.000011553982685479196,0.9998321057588023,0.0,8.769198577299805e-7,8.033768346904931e-8,8.033768346904926e-8,3.2039500227626116e-8,0.00002531870608736316,4.7083278673705195e-7,0.000015381376401402635,0.0,8.033768346904926e-8
758,9.128585158145362e-7,9.128585158145362e-7,3.640574306140915e-7,0.0006245701993016546,0.000011614658602039952,0.9998252249775366,0.0,9.128585158145362e-7,2.446145140330598e-7,2.4461451403305994e-7,9.755480167737546e-8,0.00008261246922861901,1.5362814739396715e-6,0.0000468336620016952,0.0,2.4461451403305994e-7
759,8.881501548275507e-7,8.881501548275508e-7,3.542034803471315e-7,0.000626424222627043,0.000011649136468561093,0.9998299556168105,0.0,8.881501548275508e-7,2.2837874704520458e-7,2.2837874704520455e-7,9.107980964821796e-8,0.00008304224621324456,1.5442737107723311e-6,0.00004372517750948677,0.0,2.2837874704520455e-7
760,8.023473901768878e-7,8.023473901768878e-7,3.1998444914224285e-7,0.0005914440303408917,0.000010998636345930151,0.9998463833324526,0.0,8.023473901768878e-7,7.397970506461316e-8,7.397970506461314e-8,2.9503872590134498e-8,0.00002723976707495007,5.065573018507537e-7,0.00001416408390839565,0.0,7.397970506461314e-8
761,7.191762888956627e-7,7.191762888956625e-7,2.8681495254531465e-7,0.0005598132670397695,0.000010410423015426639,0.999862307192331,0.0,7.191762888956625e-7,1.8687977227754435e-8,1.8687977227754326e-8,7.45295887045569e-9,2.086662593156979e-6,3.880408265438297e-8,3.577982330421246e-6,0.0,1.8687977227754326e-8
762,7.716145937918193e-7,7.71614593791819e-7,3.077278916432413e-7,0.0005798825989474916,0.000010783637169319754,0.999852267404393,0.0,7.71614593791819e-7,3.071067180052176e-8,3.071067180052188e-8,1.2247733985539231e-8,0.00001926860295813318,3.583236045318977e-7,5.879835988604445e-6,0.0,3.071067180052188e-8
763,8.359112723779493e-7,8.359112723779495e-7,3.3337007298631626e-7,0.0005966294437698686,0.000011095065549173182,0.9998399572235167,0.0,8.359112723779495e-7,1.350711617456817e-7,1.3507116174568178e-7,5.386777824087668e-8,0.000042858851627425544,7.970135787532334e-7,0.000025860596049993006,0.0,1.3507116174568178e-7
764,8.22691617478802e-7,8.226916174788017e-7,3.2809793769611276e-7,0.0005993796783158011,0.000011146209576477493,0.9998424882460596,0.0,8.226916174788017e-7,1.3740841915410557e-7,1.3740841915410551e-7,5.4799900702412026e-8,0.000057798034746391106,1.074826244029535e-6,0.00002630808512851676,0.0,1.3740841915410551e-7
765,7.578373481408304e-7,7.578373481408304e-7,3.022333833862167e-7,0.0005701916087835226,0.000010603421170547988,0.9998549051827306,0.0,7.578373481408304e-7,3.178465995518022e-8,3.1784659955180265e-8,1.267605158494953e-8,0.00001694337966222114,3.1508318930599427e-7,6.085460738305101e-6,0.0,3.1784659955180265e-8
766,7.210260817121026e-7,7.210260817121026e-7,2.875526690788792e-7,0.0005574755023497153,0.000010366949377399653,0.9998619530327594,0.0,7.210260817121026e-7,4.540299262214422e-8,4.540299262214416e-8,1.81071836980777e-8,0.000019011367229022386,3.5353998665001735e-7,8.692813747096422e-6,0.0,4.540299262214416e-8
767,7.233856328634033e-7,7.233856328634033e-7,2.8849368251597083e-7,0.0005618990122107845,0.00001044921003747681,0.9998615012753419,0.0,7.233856328634033e-7,1.3671404352951387e-8,1.3671404352951464e-8,5.452297651165253e-9,0.000010641608299329983,1.9789392371194027e-7,2.6175140631864004e-6,0.0,1.3671404352951464e-8
768,7.583849805583175e-7,7.583849805583175e-7,3.0245178486615845e-7,0.0005676866577581965,0.000010556838494963204,0.9998548003335491,0.0,7.583849805583175e-7,7.745519640934213e-8,7.745519640934213e-8,3.0889934534196614e-8,0.000026501040029601818,4.928197549082199e-7,0.000014829498172868878,0.0,7.745519640934213e-8
769,7.589818532007734e-7,7.589818532007732e-7,3.026898238578005e-7,0.0005722818987893765,0.000010642292709446888,0.9998546860568812,0.0,7.589818532007732e-7,9.009387941301399e-8,9.009387941301387e-8,3.5930372215338404e-8,0.00003783145709282182,7.03522933118088e-7,0.000017249288389623153,0.0,9.009387941301387e-8
770,7.236127899885988e-7,7.236127899885988e-7,2.8858427513017303e-7,0.0005564419128741157,0.00001034772849733337,0.9998614577840551,0.0,7.236127899885988e-7,4.418301203794426e-8,4.418301203794422e-8,1.7620642805717593e-8,0.000021764323864664477,4.047346345934429e-7,8.459237425800012e-6,0.0,4.418301203794422e-8
771,6.893332678313357e-7,6.893332678313356e-7,2.749132466596586e-7,0.0005434880767426408,0.000010106835825185264,0.9998680209087357,0.0,6.893332678313356e-7,1.1540142727507995e-9,1.1540142727507995e-9,4.6023284413880585e-10,3.65181954611603e-6,6.79101201943649e-8,2.2094647415299723e-7,0.0,1.1540142727507995e-9
772,6.897470590142006e-7,6.897470590142006e-7,2.7507827086903476e-7,0.0005470752468083462,0.000010173543707993652,0.9998679416846697,0.0,6.897470590142006e-7,7.91051331191268e-9,7.910513311912656e-9,3.15479463825105e-9,4.84748026999264e-6,9.014491642259148e-8,1.5145393484532025e-6,0.0,7.910513311912656e-9
773,6.955035573427707e-7,6.955035573427709e-7,2.7737402202272106e-7,0.0005446201980721625,0.000010127889027456497,0.9998668395509794,0.0,6.955035573427709e-7,3.078195872635516e-8,3.078195872635513e-8,1.2276163949882738e-8,0.000016176184796953797,3.0081624789367403e-7,5.893484515562591e-6,0.0,3.078195872635513e-8
774,7.130407471317462e-7,7.130407471317462e-7,2.8436803494384634e-7,0.000555671161139334,0.00001033339541151463,0.9998634818973167,0.0,7.130407471317462e-7,5.057129145552056e-8,5.057129145552056e-8,2.0168354801078167e-8,0.00002332716744358401,4.337976520698396e-7,9.682331321942583e-6,0.0,5.057129145552056e-8
775,7.050358764814068e-7,7.050358764814068e-7,2.8117560962176844e-7,0.0005484296508468149,0.000010198730533323499,0.9998650145022312,0.0,7.050358764814068e-7,4.6226541477712954e-8,4.622654147771302e-8,1.843562351120253e-8,0.000017717360072528797,3.294763163563095e-7,8.85048962705549e-6,0.0,4.622654147771302e-8
776,6.924578245126045e-7,6.924578245126045e-7,2.7615935222529037e-7,0.0005463722192873562,0.000010160470038047075,0.9998674226840878,0.0,6.924578245126045e-7,3.146782641967079e-8,3.1467826419670936e-8,1.2549695089532428e-8,0.000020775324055719362,3.863429547610971e-7,6.024800091253077e-6,0.0,3.1467826419670936e-8
777,6.85915606475593e-7,6.85915606475593e-7,2.735502479141515e-7,0.0005446531963868361,0.000010128502672103337,0.9998686752509255,0.0,6.85915606475593e-7,2.4942771324426913e-8,2.4942771324426877e-8,9.94743553732767e-9,0.000017981879448978596,3.3439538270709686e-7,4.775519254015849e-6,0.0,2.4942771324426877e-8
778,6.821923400324016e-7,6.821923400324014e-7,2.7206537069460726e-7,0.0005452180375270305,0.00001013900659466493,0.9998693881039745,0.0,6.821923400324014e-7,1.7924807340417844e-8,1.7924807340417825e-8,7.1485988152088715e-9,0.00001956249923911653,3.6378897091000357e-7,3.431866550293783e-6,0.0,1.7924807340417825e-8
779,6.734921813636685e-7,6.734921813636687e-7,2.68595657309672e-7,0.0005395971812799331,0.000010034479791378167,0.9998710538280712,0.0,6.734921813636687e-7,9.230691406916245e-9,9.23069140691623e-9,3.681295335668685e-9,0.000013569524542456215,2.5234216286472466e-7,1.76729938981021e-6,0.0,9.23069140691623e-9
780,6.6358652535069e-7,6.6358652535069e-7,2.6464517909847384e-7,0.0005312639308840557,9.879512649971723e-6,0.999872950355542,0.0,6.6358652535069e-7,2.415379248283907e-9,2.4153792482839875e-9,9.632782603821114e-10,1.6763461916995392e-6,3.1173739536708925e-8,4.624462116050557e-7,0.0,2.4153792482839875e-9
781,6.662397589272403e-7,6.662397589272403e-7,2.657033161284341e-7,0.0005350882696754885,9.950630979809898e-6,0.9998724423699672,0.0,6.662397589272403e-7,5.942730628844661e-9,5.94273062884468e-9,2.370022523850147e-9,3.7289815376287484e-6,6.93450432654242e-8,1.1377895491587374e-6,0.0,5.94273062884468e-9
782,6.709926315036446e-7,6.709926315036446e-7,2.6759881093756993e-7,0.0005357230881280077,9.96243621740934e-6,0.9998715323895081,0.0,6.709926315036446e-7,1.1166503091268277e-8,1.1166503091268196e-8,4.453317084656935e-9,9.412024659970191e-6,1.7502828873642255e-7,2.137928052122622e-6,0.0,1.1166503091268196e-8
783,6.906014349622915e-7,6.906014349622914e-7,2.7541900484593466e-7,0.0005479329553645274,0.000010189493863910842,0.999867778106664,0.0,6.906014349622914e-7,3.284378531712007e-8,3.284378531712002e-8,1.3098441748689142e-8,0.000021072554440829857,3.91870322946565e-7,6.28823987197804e-6,0.0,3.284378531712002e-8
784,7.111703604052338e-7,7.111703604052338e-7,2.836221053456531e-7,0.0005585258530607058,0.000010386481953456284,0.9998638399997789,0.0,7.111703604052338e-7,6.073912692608253e-8,6.073912692608238e-8,2.422339289536229e-8,0.000030199075821324673,5.615893235924291e-7,0.000011629055422054409,0.0,6.073912692608238e-8
785,7.961409047037647e-7,7.961409047037649e-7,3.1750923845477647e-7,0.0005859774860629346,0.000010896979165372387,0.9998475716202532,0.0,7.961409047037649e-7,1.9677939291583893e-7,1.9677939291583906e-7,7.847765994582215e-8,0.00006806237842025259,1.2657044634501997e-6,0.000037675195248196145,0.0,1.9677939291583906e-7
786,9.780372577444136e-7,9.780372577444136e-7,3.9005138795421356e-7,0.0006342528777000981,0.000011794720033208163,0.9998127459176519,0.0,9.780372577444136e-7,5.280724142856895e-7,5.280724142856895e-7,2.1060074808141136e-7,0.00015795631770689872,2.9373939170525625e-6,0.0001011042417529705,0.0,5.280724142856895e-7
787,1.5427179766637878e-6,1.5427179766637882e-6,6.15251907077017e-7,0.0007455950376494881,0.000013865265789748973,0.9997046326847423,0.0,1.5427179766637882e-6,1.5170181369921839e-6,1.5170181369921843e-6,6.05002544841852e-7,0.00036114010930187265,6.715848885737145e-6,0.00029044684841855983,0.0,1.5170181369921843e-6
788,2.850602617714338e-6,2.8506026177143384e-6,1.136849847734487e-6,0.0009184996174754381,0.000017080641207360983,0.9994542263363769,0.0,2.8506026177143384e-6,3.7843055436130314e-6,3.7843055436130323e-6,1.5092202449764173e-6,0.0006699560151017382,0.00001245866421819399,0.0007245395369989681,0.0,3.7843055436130323e-6
789,4.345005185334958e-6,4.345005185334957e-6,1.7328330692807245e-6,0.0010718407833160103,0.0000199322106432201,0.9991681094433419,0.0,4.345005185334957e-6,6.3653619071617435e-6,6.365361907161743e-6,2.5385722548497664e-6,0.0009251770453337647,0.000017204816272070973,0.001218706131387789,0.0,6.365361907161743e-6
790,4.745378392318241e-6,4.74537839231824e-6,1.892506050904825e-6,0.0010941386991534434,0.0000203468680832939,0.9990914543702587,0.0,4.74537839231824e-6,7.060258891349867e-6,7.060258891349866e-6,2.815704369216115e-6,0.0009754165743549343,0.0000181390827141148,0.0013517504464895939,0.0,7.060258891349866e-6
791,1.449236489095714e-6,1.449236489095714e-6,5.779705216438657e-7,0.0007382345630947996,0.000013728388623343504,0.9997225305613645,0.0,1.449236489095714e-6,1.3545644031503573e-6,1.354564403150358e-6,5.402143132467856e-7,0.00035223337588568377,6.550217115274701e-6,0.0002593436111813113,0.0,1.354564403150358e-6
792,1.5424388769087317e-6,1.5424388769087317e-6,6.151405992040547e-7,0.0007427785288237395,0.00001381288930989566,0.9997046861209157,0.0,1.5424388769087317e-6,1.5188194783158466e-6,1.5188194783158466e-6,6.057209384182832e-7,0.00036322706317496866,6.754658385103778e-6,0.000290791731513732,0.0,1.5188194783158466e-6
793,3.4950294008865758e-6,3.4950294008865758e-6,1.393853923214081e-6,0.0010234239422969732,0.0000190318393484415,0.9993308449979178,0.0,3.4950294008865758e-6,4.8908250472583965e-6,4.8908250472583965e-6,1.9505116832909998e-6,0.0008393956979890185,0.000015609605573663906,0.0009363927078416113,0.0,4.8908250472583965e-6
794,2.9852990115925185e-6,2.9852990115925194e-6,1.1905681646683207e-6,0.0010005381550135216,0.000018606249708664568,0.9994284374930261,0.0,2.9852990115925194e-6,3.993561252487987e-6,3.993561252487988e-6,1.592673588944372e-6,0.0007923094547221877,0.000014733978396753554,0.0007646034358240957,0.0,3.993561252487988e-6
795,2.177846267249509e-6,2.177846267249509e-6,8.685476474082985e-7,0.0009378526604678335,0.000017440535079208544,0.9995830316268223,0.0,2.177846267249509e-6,2.5551841499680868e-6,2.5551841499680868e-6,1.0190339031379833e-6,0.0006625165995463863,0.000012320319045832692,0.000489213125005098,0.0,2.5551841499680868e-6
796,1.518632133662962e-6,1.5186321336629616e-6,6.056462234303777e-7,0.000796813429893438,0.00001481773540921529,0.9997092441373153,0.0,1.5186321336629616e-6,1.3662422009615892e-6,1.3662422009615888e-6,5.44871539961261e-7,0.0004036612691963192,7.506582667286371e-6,0.0002615794312337913,0.0,1.3662422009615888e-6
797,1.915709100839316e-6,1.9157091008393157e-6,7.64004630480205e-7,0.0008840503932022325,0.000016440015094418406,0.9996332201591679,0.0,1.9157091008393157e-6,1.954989022910539e-6,1.9549890229105385e-6,7.796698702257214e-7,0.000512281291587441,9.52650689490629e-6,0.00037430033732038494,0.0,1.9549890229105385e-6
798,1.8126898551361326e-6,1.812689855136133e-6,7.229194883198807e-7,0.0008745009285601304,0.000016262430938507214,0.9996529441258833,0.0,1.812689855136133e-6,1.6467885730624716e-6,1.6467885730624725e-6,6.567563387835824e-7,0.0004660612265496791,8.666987378000221e-6,0.00031529257257671456,0.0,1.6467885730624725e-6
799,1.445295151549202e-6,1.4452951515492022e-6,5.763986754097474e-7,0.0007961517314558856,0.00001480543030490793,0.9997232851660992,0.0,1.4452951515492022e-6,8.389984749304244e-7,8.389984749304243e-7,3.34601281338507e-7,0.0002829533998929539,5.2618699126499314e-6,0.00016063384934522862,0.0,8.389984749304243e-7
800,1.9956556582794574e-6,1.995655658279458e-6,7.958881455965967e-7,0.0009300695408197349,0.000017295798302345716,0.9996179136673836,0.0,1.995655658279458e-6,1.4881904697032472e-6,1.4881904697032479e-6,5.93505772557876e-7,0.0004458353481045008,8.290862046804828e-6,0.00028492753068122865,0.0,1.4881904697032479e-6
801,1.6437691694712e-6,1.6437691694711999e-6,6.555521693593157e-7,0.0008516021154825734,0.000015836599067910234,0.9996852855195607,0.0,1.6437691694711999e-6,9.020547732704109e-7,9.020547732704112e-7,3.597487861927588e-7,0.0003016438918648447,5.609442825351189e-6,0.00017270654820039573,0.0,9.020547732704112e-7
802,1.773862975208882e-6,1.773862975208882e-6,7.074349264735536e-7,0.0008810886331580891,0.00001638493748775009,0.9996603778833538,0.0,1.773862975208882e-6,1.0145029363828678e-6,1.014502936382868e-6,4.0459427827152536e-7,0.00032974428905321873,6.132004613104776e-6,0.0001942357664675603,0.0,1.014502936382868e-6
803,1.5722282984711808e-6,1.5722282984711806e-6,6.270209290532301e-7,0.0008279919980019899,0.000015397539608464925,0.9996989826666206,0.0,1.5722282984711806e-6,8.430294695384949e-7,8.430294695384949e-7,3.3620888373735636e-7,0.00028240468249750056,5.251665831148258e-6,0.00016140561973564607,0.0,8.430294695384949e-7
804,1.556936468562893e-6,1.5569364685628926e-6,6.20922388907793e-7,0.0008473334762487227,0.000015757218419502925,0.9997019104258182,0.0,1.5569364685628926e-6,1.012259649723689e-6,1.0122596497236885e-6,4.036996323180471e-7,0.0003677505952567979,6.838779082608345e-6,0.00019380626893915684,0.0,1.0122596497236885e-6
805,1.052100513979453e-6,1.052100513979453e-6,4.1958858161645634e-7,0.0007048938412984581,0.00001310837649077125,0.999798565837116,0.0,1.052100513979453e-6,5.672042558377453e-7,5.672042558377453e-7,2.2620693178220906e-7,0.0002300534053852492,4.2781288104587444e-6,0.00010859638688583026,0.0,5.672042558377453e-7
806,1.0522730324339721e-6,1.0522730324339721e-6,4.1965738376289825e-7,0.0006989561534751708,0.000012997957810805278,0.9997985328068969,0.0,1.0522730324339721e-6,6.383436888884812e-7,6.383436888884815e-7,2.5457807447641373e-7,0.00024931167290851715,4.636260214742218e-6,0.00012221667501823266,0.0,6.383436888884815e-7
807,1.018417117575409e-6,1.0184171175754088e-6,4.0615529427042083e-7,0.000682413312602045,0.000012690323137770824,0.9998050148281274,0.0,1.0184171175754088e-6,4.058295584761401e-7,4.0582955847614005e-7,1.61849031111073e-7,0.00018303832649558768,3.4038250235314142e-6,0.00007769974094584793,0.0,4.0582955847614005e-7
808,1.3332837048646004e-6,1.3332837048646004e-6,5.317273503654967e-7,0.0007672692651325431,0.000014268324970222377,0.9997447307710549,0.0,1.3332837048646004e-6,7.017996492486922e-7,7.01799649248692e-7,2.798849686836444e-7,0.0002543939809617877,4.730772045462191e-6,0.00013436589278338444,0.0,7.01799649248692e-7
809,1.2848238624856346e-6,1.2848238624856342e-6,5.124010633244997e-7,0.0007618325297791896,0.000014167222123641729,0.9997540088463465,0.0,1.2848238624856342e-6,6.050774722863038e-7,6.050774722863039e-7,2.413111627561083e-7,0.0002276453674780766,4.2333483546767485e-6,0.00011584755685452426,0.0,6.050774722863039e-7
810,1.1872691083666746e-6,1.1872691083666746e-6,4.7349521700389245e-7,0.0007643868084063519,0.000014214722107249892,0.9997726865867053,0.0,1.1872691083666746e-6,5.707702853534656e-7,5.707702853534655e-7,2.2762910128656946e-7,0.0002517756679086658,4.682081262169489e-6,0.00010927913550240217,0.0,5.707702853534655e-7
811,8.36606747391364e-7,8.36606747391364e-7,3.336474356247248e-7,0.0006209625144512268,0.000011547569221329309,0.9998398240685327,0.0,8.36606747391364e-7,2.8800971753984933e-7,2.880097175398492e-7,1.1486125828150835e-7,0.00013658069834732663,2.539887725520878e-6,0.000055142066356108035,0.0,2.880097175398492e-7
812,8.146766523602945e-7,8.146766523602945e-7,3.249014865955808e-7,0.0006153520052391783,0.00001144323483401079,0.9998440227836515,0.0,8.146766523602945e-7,3.4717853266916533e-7,3.4717853266916554e-7,1.3845839456854647e-7,0.0001762494220933104,3.2775769140274685e-6,0.00006647047137638848,0.0,3.4717853266916554e-7
813,8.918726090422111e-7,8.918726090422111e-7,3.556880336415253e-7,0.0006450238522373351,0.00001199501968279303,0.99982924291927,0.0,8.918726090422111e-7,2.9772185491024934e-7,2.9772185491024924e-7,1.1873455925376686e-7,0.00014197632721108455,2.640226145871274e-6,0.00005700154293175842,0.0,2.9772185491024924e-7
814,1.0264787146785262e-6,1.0264787146785262e-6,4.0937034268938433e-7,0.000679661799830329,0.000012639155340270451,0.9998034713624201,0.0,1.0264787146785262e-6,3.94738301550255e-7,3.94738301550255e-7,1.5742572297649804e-7,0.00015979899296396128,2.971660752148342e-6,0.00007557621945287466,0.0,3.94738301550255e-7
815,9.839143912084934e-7,9.839143912084932e-7,3.9239524964936327e-7,0.0006530546921721357,0.00001214436312606751,0.9998116206872735,0.0,9.839143912084932e-7,3.557638386473551e-7,3.55763838647355e-7,1.4188230351095983e-7,0.00013796203421675404,2.5655753816980233e-6,0.00006811420588630694,0.0,3.55763838647355e-7
816,8.44877555047626e-7,8.448775550476262e-7,3.369459193790834e-7,0.0006073861201805895,0.000011295099307336529,0.999838240547572,0.0,8.448775550476262e-7,2.3913917348255464e-7,2.3913917348255464e-7,9.537117915754233e-8,0.00010688178625510427,1.9875995676983516e-6,0.00004578535851207465,0.0,2.3913917348255464e-7
817,7.555761754964892e-7,7.555761754964892e-7,3.013316043166101e-7,0.0005909747474412281,0.000010989909447539127,0.9998553381046925,0.0,7.555761754964892e-7,1.7964374572149024e-7,1.7964374572149016e-7,7.164378637022465e-8,0.00009293102011106889,1.7281677437319822e-6,0.00003439442054814324,0.0,1.7964374572149016e-7
818,7.296237050648996e-7,7.296237050648994e-7,2.9098149031785735e-7,0.0005769918154803307,0.000010729879460256726,0.9998603069399765,0.0,7.296237050648994e-7,1.8275562532896117e-7,1.8275562532896122e-7,7.288483618752887e-8,0.00008525680936737579,1.5854562632166358e-6,0.00003499021805558206,0.0,1.8275562532896122e-7
819,7.790487574153976e-7,7.790487574153976e-7,3.106927130922144e-7,0.0005896433553523686,0.000010965150557994206,0.9998508440665025,0.0,7.790487574153976e-7,2.3715067240856656e-7,2.3715067240856637e-7,9.457814433426142e-8,0.0001123900152524368,2.0900319273873153e-6,0.00004540464198936629,0.0,2.3715067240856637e-7
820,8.124658042745039e-7,8.124658042745039e-7,3.2401977748113737e-7,0.0006023450395989924,0.000011201354152658815,0.9998444460705214,0.0,8.124658042745039e-7,2.2086450772348633e-7,2.2086450772348612e-7,8.808305318147988e-8,0.00010328994641940302,1.920804844716815e-6,0.0000422865084019232,0.0,2.2086450772348612e-7
821,8.076004046137231e-7,8.07600404613723e-7,3.220794057053051e-7,0.0005989411551741093,0.000011138054693991043,0.999845377595309,0.0,8.07600404613723e-7,2.0426502286478576e-7,2.0426502286478592e-7,8.146300669839068e-8,0.00009333411446802893,1.735663783962102e-6,0.00003910838683243999,0.0,2.0426502286478592e-7
822,7.481182480099644e-7,7.481182480099643e-7,2.9835730559297076e-7,0.0005834376365553387,0.000010849747509164216,0.9998567659923897,0.0,7.481182480099643e-7,1.5542126257721044e-7,1.5542126257721041e-7,6.198360921918924e-8,0.00007926058703818381,1.473949061410716e-6,0.000029756806983415985,0.0,1.5542126257721041e-7
823,6.861247656437718e-7,6.861247656437716e-7,2.736336627566899e-7,0.0005533210677858792,0.000010289692506678918,0.9998686352055103,0.0,6.861247656437716e-7,1.049415253384583e-7,1.0494152533845819e-7,4.185176718798854e-8,0.000056598718895339704,1.052523476171652e-6,0.00002009200454467735,0.0,1.0494152533845819e-7
824,6.620362199714463e-7,6.620362199714464e-7,2.6402690125666496e-7,0.0005456107989190616,0.000010146310480578165,0.9998732471755342,0.0,6.620362199714464e-7,1.1845916763967513e-7,1.1845916763967513e-7,4.724274294040314e-8,0.00006409839580664388,1.1919892832943653e-6,0.000022680079471805235,0.0,1.1845916763967513e-7
825,6.766008694008172e-7,6.766008694008172e-7,2.698354342956765e-7,0.0005464126217151331,0.000010161221371373331,0.9998704586416189,0.0,6.766008694008172e-7,1.4846613134576782e-7,1.4846613134576782e-7,5.920983084955497e-8,0.00006894969900810153,1.282205291875811e-6,0.000028425184178607336,0.0,1.4846613134576782e-7
826,7.03281608460427e-7,7.03281608460427e-7,2.804759893659871e-7,0.0005624136305728593,0.000010458780005100183,0.9998653503727167,0.0,7.03281608460427e-7,1.4812194634018974e-7,1.4812194634018966e-7,5.907256630459436e-8,0.00007446517789181928,1.3847724722068124e-6,0.00002835928684508696,0.0,1.4812194634018966e-7
827,7.100247882362324e-7,7.100247882362324e-7,2.831652392999247e-7,0.0005608885874148395,0.000010430419933400343,0.9998640593299358,0.0,7.100247882362324e-7,1.3221626749419646e-7,1.322162674941966e-7,5.272921684514575e-8,0.0000654573481202168,1.2172606894489484e-6,0.00002531400071416359,0.0,1.322162674941966e-7
828,6.879629769721796e-7,6.879629769721796e-7,2.743667604728773e-7,0.0005491554879075217,0.000010212228374991649,0.9998682832633192,0.0,6.879629769721796e-7,1.1042628815011774e-7,1.1042628815011777e-7,4.403914740315665e-8,0.00005366373433583497,9.979437928966223e-7,0.000021142112011537376,0.0,1.1042628815011777e-7
829,6.641893817050805e-7,6.641893817050805e-7,2.6488560445640896e-7,0.0005418004514197468,0.000010075452336194775,0.9998728349332383,0.0,6.641893817050805e-7,9.392083907036668e-8,9.392083907036668e-8,3.745660336264432e-8,0.0000478405953195429,8.896552902718178e-7,0.000017981994442654856,0.0,9.392083907036668e-8
830,6.477126853561566e-7,6.477126853561566e-7,2.583145273027435e-7,0.0005328823506997397,9.909609176599096e-6,0.9998759895458367,0.0,6.477126853561566e-7,7.80850387444793e-8,7.808503874447929e-8,3.1141122180748175e-8,0.000042828459094956845,7.964483918630011e-7,0.000014950087186720282,0.0,7.808503874447929e-8
831,6.274533545231e-7,6.274533545231e-7,2.5023489633992963e-7,0.0005254068780129958,9.770593477094884e-6,0.9998798683780326,0.0,6.274533545231e-7,7.220603205377902e-8,7.220603205377906e-8,2.8796513423421073e-8,0.00003589141077744674,6.674453622534819e-7,0.000013824498162149612,0.0,7.220603205377906e-8
832,6.22304578734515e-7,6.223045787345149e-7,2.481815112293928e-7,0.0005255173221923583,9.772647323787076e-6,0.9998808541577437,0.0,6.223045787345149e-7,8.914732754621657e-8,8.914732754621655e-8,3.555287752738915e-8,0.00005077559584664764,9.442352704842021e-7,0.000017068062470265946,0.0,8.914732754621655e-8
833,6.278900498533173e-7,6.278900498533173e-7,2.504090549604889e-7,0.0005268204086142573,9.79687983429788e-6,0.9998797847687603,0.0,6.278900498533173e-7,8.938824496483911e-8,8.938824496483911e-8,3.564895788912585e-8,0.000051435289687385304,9.565030968239848e-7,0.00001711418828997809,0.0,8.938824496483911e-8
834,6.412614504840206e-7,6.412614504840206e-7,2.5574170802007266e-7,0.0005309679101640494,9.87400777701133e-6,0.9998772246931242,0.0,6.412614504840206e-7,8.991270696793084e-8,8.991270696793084e-8,3.585811876782995e-8,0.0000449927470491087,8.366960145194906e-7,0.000017214601285817216,0.0,8.991270696793084e-8
835,6.426623588081027e-7,6.426623588081027e-7,2.563004047689727e-7,0.0005252401709885811,9.767493352917802e-6,0.99987695647655,0.0,6.426623588081027e-7,8.282205586488066e-8,8.282205586488066e-8,3.303029366981455e-8,0.00003760008622336248,6.992203044268166e-7,0.00001585703197538862,0.0,8.282205586488066e-8
836,6.379917426583395e-7,6.379917426583395e-7,2.5443771467471395e-7,0.0005283953555109173,9.82616792800056e-6,0.999877850708272,0.0,6.379917426583395e-7,7.761365440518993e-8,7.761365440518983e-8,3.095312922409567e-8,0.00004009953669475507,7.457006903792569e-7,0.000014859836389923165,0.0,7.761365440518983e-8
837,6.334642322376247e-7,6.334642322376247e-7,2.5263209662735065e-7,0.0005282431080609965,9.823336697570675e-6,0.9998787175411072,0.0,6.334642322376247e-7,7.695674532816364e-8,7.695674532816361e-8,3.069114708054754e-8,0.000039711023658331885,7.384758079152157e-7,0.000014734065203321962,0.0,7.695674532816361e-8
838,6.290397957262332e-7,6.290397957262332e-7,2.508675855225656e-7,0.000524781587088393,9.758965415710694e-6,0.9998795646395099,0.0,6.290397957262332e-7,7.96839573153779e-8,7.968395731537782e-8,3.177878746687756e-8,0.000042308090002267746,7.867714822611731e-7,0.00001525621461433075,0.0,7.968395731537782e-8
839,6.264721180485632e-7,6.264721180485632e-7,2.4984356907118417e-7,0.0005256949747895361,9.775950994484611e-6,0.9998800562446339,0.0,6.264721180485632e-7,7.988335581006654e-8,7.988335581006663e-8,3.18583096517365e-8,0.00004336927516429344,8.065055383917099e-7,0.000015294391260296615,0.0,7.988335581006663e-8
840,6.240715146379034e-7,6.240715146379034e-7,2.488861835678804e-7,0.0005241801822016152,9.74778154486746e-6,0.9998805158618778,0.0,6.240715146379034e-7,8.02429844148522e-8,8.024298441485222e-8,3.200173326401092e-8,0.000044886953714892565,8.347286560693661e-7,0.000015363245410635585,0.0,8.024298441485222e-8
841,6.224352630428786e-7,6.224352630428786e-7,2.482336294850701e-7,0.0005236772075342989,9.738428106210149e-6,0.9998808291370506,0.0,6.224352630428786e-7,7.216659329555096e-8,7.216659329555086e-8,2.8780784838171122e-8,0.00003811207464574937,7.08741365055182e-7,0.000013816947255088981,0.0,7.216659329555086e-8
842,6.20627102944661e-7,6.20627102944661e-7,2.475125165107242e-7,0.0005215484724837963,9.698841633955421e-6,0.9998811753256617,0.0,6.20627102944661e-7,6.469796670944811e-8,6.469796670944811e-8,2.58022192028092e-8,0.00003424126060991549,6.367587703228933e-7,0.000012387011118551357,0.0,6.469796670944811e-8
843,6.252441787230578e-7,6.252441787230578e-7,2.493538541503626e-7,0.0005215946570253957,9.699700492869869e-6,0.9998802913447283,0.0,6.252441787230578e-7,5.4964309070750813e-8,5.496430907075093e-8,2.1920335724667502e-8,0.000024415545437566236,4.5403739268540315e-7,0.000010523414292703783,0.0,5.496430907075093e-8
844,6.42378341322042e-7,6.42378341322042e-7,2.561871356539528e-7,0.0005311721590766692,9.877806039228402e-6,0.9998770108542675,0.0,6.42378341322042e-7,4.123591801229991e-8,4.1235918012299904e-8,1.644531118513577e-8,0.000021795669516856408,4.053175459287494e-7,7.894989609049679e-6,0.0,4.1235918012299904e-8
845,6.743086870204617e-7,6.743086870204617e-7,2.689212882221784e-7,0.0005446978975379759,0.000010129333945529747,0.9998708975006755,0.0,6.743086870204617e-7,5.4550446667104455e-9,5.4550446667104455e-9,2.17552831117064e-9,7.918047640800324e-6,1.4724593047412847e-7,1.0444176591093978e-6,0.0,5.4550446667104455e-9
846,7.508148574633492e-7,7.508148574633492e-7,2.994327413718582e-7,0.0005818358378054414,0.000010819960071899304,0.9998562497021107,0.0,7.508148574633492e-7,1.1340788871804195e-7,1.134078887180421e-7,4.522824059018514e-8,0.00005049552719103526,9.39027045974439e-7,0.000021712966417978834,0.0,1.134078887180421e-7
847,9.42145061592807e-7,9.42145061592807e-7,3.757372083922346e-7,0.0006396902222743269,0.00001189583420900767,0.9998196178033604,0.0,9.42145061592807e-7,3.970720963603804e-7,3.970720963603807e-7,1.5835646451796973e-7,0.00014452955715818145,2.6877066279711154e-6,0.00007602304558570341,0.0,3.970720963603807e-7
848,1.3309553490854514e-6,1.3309553490854514e-6,5.307987779659107e-7,0.0007462619878875761,0.000013877668557810278,0.999745176555836,0.0,1.3309553490854514e-6,1.0031388413255505e-6,1.0031388413255507e-6,4.0006215946434123e-7,0.00030051326470327387,5.588417408988831e-6,0.00019206000764562543,0.0,1.0031388413255507e-6
849,2.082881060032727e-6,2.082881060032727e-6,8.306745392123067e-7,0.0008838342553835792,0.00001643599574322705,0.9996012135749961,0.0,2.082881060032727e-6,2.1756634435538463e-6,2.1756634435538463e-6,8.676771147108876e-7,0.000486194521996244,9.041391013343886e-6,0.0004165504518309425,0.0,2.1756634435538463e-6
850,2.3071079693120676e-6,2.3071079693120676e-6,9.200985529587706e-7,0.0009514475108781777,0.000017693348208042585,0.9995582833043929,0.0,2.3071079693120676e-6,2.3958529555474005e-6,2.3958529555474e-6,9.554909726043162e-7,0.0005358433238620697,9.96467215022275e-6,0.00045870772619288223,0.0,2.3958529555474e-6
851,1.8008992643388266e-6,1.8008992643388264e-6,7.18217278594358e-7,0.0008447965277970515,0.00001571004071203292,0.9996552015411737,0.0,1.8008992643388264e-6,1.2070022711651055e-6,1.2070022711651049e-6,4.813650067049569e-7,0.00025106859006063215,4.668932271360834e-6,0.00023109150585975266,0.0,1.2070022711651049e-6
852,1.1807751211836692e-6,1.180775121183669e-6,4.709053476568597e-7,0.0007199232022655446,0.000013387866125138555,0.9997739299193095,0.0,1.180775121183669e-6,2.3910678948759973e-7,2.3910678948759957e-7,9.535826408495218e-8,0.00005982321068730693,1.1124869060161337e-6,0.00004577915830321342,0.0,2.3910678948759957e-7
853,2.0219135068714924e-6,2.0219135068714924e-6,8.063600475685473e-7,0.0009457063523021404,0.000017586584233527937,0.9996128863646877,0.0,2.0219135068714924e-6,7.894042083720112e-7,7.894042083720113e-7,3.14822574185476e-7,0.0002113176598491982,3.929714351524842e-6,0.00015113857827999666,0.0,7.894042083720113e-7
854,2.097238913260019e-6,2.0972389132600184e-6,8.364005997841336e-7,0.0009462839474737479,0.00001759732533314478,0.9995984646340847,0.0,2.0972389132600184e-6,6.685604068581545e-7,6.685604068581544e-7,2.6662881455831376e-7,0.00017309811769328958,3.2189744946384647e-6,0.0001280019390765643,0.0,6.685604068581544e-7
855,1.848111974377912e-6,1.848111974377912e-6,7.370461963416178e-7,0.0009126520038194276,0.000016971897568411943,0.9996461622406526,0.0,1.848111974377912e-6,5.405889558794694e-7,5.405889558794692e-7,2.1559247450326546e-7,0.00017228272645125947,3.2038112817380404e-6,0.0001035006468916747,0.0,5.405889558794692e-7
856,1.581199590308379e-6,1.581199590308379e-6,6.305987731538849e-7,0.0008292689883654811,0.000015421286830357084,0.9996972650316255,0.0,1.581199590308379e-6,6.703179808848393e-7,6.703179808848393e-7,2.673297532834105e-7,0.00021442605740847206,3.98751886491781e-6,0.00012833844252674876,0.0,6.703179808848393e-7
857,1.3355410431028748e-6,1.3355410431028748e-6,5.326276002342508e-7,0.0007648563196758417,0.000014223453252461484,0.9997442985832246,0.0,1.3355410431028748e-6,6.640925894637523e-7,6.640925894637523e-7,2.648470027080866e-7,0.0002380932860130138,4.427640376647862e-6,0.00012714653501130427,0.0,6.640925894637523e-7
858,1.4271496313348046e-6,1.4271496313348044e-6,5.691620540144644e-7,0.0008053147507087032,0.000014975828028821743,0.9997267592901263,0.0,1.4271496313348044e-6,1.0804049146899245e-6,1.0804049146899245e-6,4.308766697694505e-7,0.00034541466072763384,6.42341463774078e-6,0.00020685329650028586,0.0,1.0804049146899245e-6
859,9.371385175425608e-7,9.371385175425608e-7,3.7374054677204637e-7,0.0006552945743052001,0.00001218601651637246,0.9998205763515183,0.0,9.371385175425608e-7,2.3559417584093575e-7,2.355941758409357e-7,9.395739738240144e-8,0.00007425770011911709,1.38091416532611e-6,0.000045106636638144815,0.0,2.355941758409357e-7
860,1.1053250516636534e-6,1.1053250516636534e-6,4.4081507849329514e-7,0.0007191321540044039,0.000013373155600202911,0.9997883755177969,0.0,1.1053250516636534e-6,3.5228124193973433e-7,3.5228124193973433e-7,1.4049340787458596e-7,0.00014860315246478513,2.763460192297394e-6,0.00006744743123590324,0.0,3.5228124193973433e-7
861,1.085480929624559e-6,1.0854809296245593e-6,4.3290103709784524e-7,0.0006840061217128394,0.000012719943401531055,0.9997921748545123,0.0,1.0854809296245593e-6,2.722218698946924e-7,2.7222186989469246e-7,1.0856490112533506e-7,0.00009434814657345262,1.754520970438774e-6,0.000052119340074786264,0.0,2.7222186989469246e-7
862,1.2046237139822364e-6,1.2046237139822362e-6,4.804164134656296e-7,0.0007434102404767035,0.000013824636772698576,0.9997693638904344,0.0,1.2046237139822362e-6,5.094498335785103e-7,5.094498335785105e-7,2.0317387002067517e-7,0.00019762380257982133,3.6750600671758418e-6,0.00009753878017805138,0.0,5.094498335785105e-7
863,1.0206654460125895e-6,1.0206654460125895e-6,4.0705195093718395e-7,0.0006916501220451912,0.000012862093081924731,0.9998045843653051,0.0,1.0206654460125895e-6,4.0289291846275175e-7,4.028929184627517e-7,1.606778686588514e-7,0.0001739632007830964,3.2350617891679505e-6,0.00007713749464438364,0.0,4.028929184627517e-7
864,9.57760766392086e-7,9.57760766392086e-7,3.8196491319858226e-7,0.00065880690630388,0.000012251332692372053,0.9998166280353846,0.0,9.57760766392086e-7,2.3646688414778702e-7,2.364668841477873e-7,9.430544249384388e-8,0.0000965338640655632,1.7951671019701161e-6,0.00004527372453983492,0.0,2.364668841477873e-7
865,9.592204331628552e-7,9.592204331628552e-7,3.8254704342458433e-7,0.000654317068401489,0.000012167838579983918,0.9998163485689741,0.0,9.592204331628552e-7,4.1996857799984314e-7,4.199685779998431e-7,1.6748781853544052e-7,0.00015526695285437671,2.8873818373002886e-6,0.00008040678416459429,0.0,4.199685779998431e-7
866,7.988989943240648e-7,7.988989943240648e-7,3.186091931609818e-7,0.0006108551097009396,0.000011359609476118151,0.9998470435590399,0.0,7.988989943240648e-7,2.128474205695842e-7,2.1284742056958428e-7,8.488575579125453e-8,0.00010088402077147291,1.8760636690189593e-6,0.00004075156452715366,0.0,2.1284742056958428e-7
867,8.344630014310253e-7,8.344630014310253e-7,3.327924875328906e-7,0.0006227235021175687,0.00001158031697421575,0.9998402345080936,0.0,8.344630014310253e-7,1.943978607113344e-7,1.943978607113344e-7,7.752788023705426e-8,0.00009238713908889411,1.7180536005984266e-6,0.00003721922935930405,0.0,1.943978607113344e-7
868,8.645369480221374e-7,8.645369480221374e-7,3.4478628891033224e-7,0.0006270704973189364,0.000011661154749160896,0.9998344765789073,0.0,8.645369480221374e-7,2.574021451537924e-7,2.574021451537926e-7,1.0265464141026194e-7,0.0001179112462376776,2.192706075190523e-6,0.00004928196968321348,0.0,2.574021451537926e-7
869,8.757465230605199e-7,8.757465230605199e-7,3.49256783533596e-7,0.0006187792104951338,0.00001150696797249794,0.9998323304043413,0.0,8.757465230605199e-7,2.3668190154294964e-7,2.3668190154294964e-7,9.43911936579773e-8,0.00010108513186440008,1.8798035795815258e-6,0.00004531489156561466,0.0,2.3668190154294964e-7
870,8.056188037492228e-7,8.056188037492229e-7,3.212891227570337e-7,0.0006049431328292162,0.00001124966892323074,0.9998457569907241,0.0,8.056188037492229e-7,1.4530725371114203e-7,1.453072537111423e-7,5.795003773226116e-8,0.00006189249454328382,1.1509678094674308e-6,0.000027820388473698496,0.0,1.453072537111423e-7
871,7.963512157579464e-7,7.963512157579464e-7,3.1759311268138294e-7,0.0005969245356067068,0.000011100553148397346,0.9998475313542988,0.0,7.963512157579464e-7,1.1342108792540976e-7,1.1342108792540973e-7,4.5233504570788e-8,0.000052854451626390906,9.828941757467232e-7,0.00002171549352575198,0.0,1.1342108792540973e-7
872,7.013968922893374e-7,7.013968922893374e-7,2.797243450368859e-7,0.0005586441050814674,0.000010388680996657004,0.9998657112186806,0.0,7.013968922893374e-7,1.2932238802717994e-7,1.293223880271798e-7,5.157510774168973e-8,0.0000584546007594145,1.08703590452806e-6,0.000024759941306237913,0.0,1.293223880271798e-7
873,6.109033774418919e-7,6.109033774418919e-7,2.436345940712582e-7,0.000525407650178245,9.770607836466759e-6,0.9998830370208901,0.0,6.109033774418919e-7,6.400528567736808e-8,6.400528567736812e-8,2.5525970833094216e-8,0.000043215439590220736,8.036447748206952e-7,0.000012254391067426526,0.0,6.400528567736812e-8
874,6.867969928690911e-7,6.867969928690911e-7,2.7390175393642784e-7,0.0005512981020725672,0.000010252072946619822,0.9998685065015257,0.0,6.867969928690911e-7,1.1768691904266646e-7,1.1768691904266653e-7,4.6934762201710646e-8,0.00005882121604189816,1.0938535710595403e-6,0.000022532225490531887,0.0,1.1768691904266653e-7
875,7.249937238173668e-7,7.249937238173668e-7,2.8913500584346513e-7,0.0005686840203059991,0.000010575385690311528,0.9998611933917787,0.0,7.249937238173668e-7,1.21458830713775e-7,1.21458830713775e-7,4.843903964196847e-8,0.0000599469373000371,1.1147877560542156e-6,0.00002325439210855921,0.0,1.21458830713775e-7
876,7.368106743795681e-7,7.36810674379568e-7,2.938477281162372e-7,0.0005742765142359653,0.000010679385061083885,0.9998589309296729,0.0,7.36810674379568e-7,1.3916769798034212e-7,1.3916769798034196e-7,5.550151931922687e-8,0.00005720130128554398,1.0637292441536156e-6,0.000026644914977893474,0.0,1.3916769798034196e-7
877,7.127640363182769e-7,7.127640363182766e-7,2.842576798055312e-7,0.0005627324212013036,0.000010464708312789293,0.9998635348761056,0.0,7.127640363182766e-7,1.251118987561843e-7,1.2511189875618429e-7,4.9895921012233515e-8,0.00005179522566768806,9.631965534353978e-7,0.00002395380503852285,0.0,1.2511189875618429e-7
878,6.992305847502924e-7,6.992305847502924e-7,2.7886039915379256e-7,0.0005532733674674787,0.000010288805460012187,0.99986612597786,0.0,6.992305847502924e-7,9.280777678705985e-8,9.280777678705985e-8,3.701270259603698e-8,0.00004610330220307829,8.573481669701117e-7,0.000017768888597471687,0.0,9.280777678705985e-8
879,6.085039611754689e-7,6.085039611754689e-7,2.426776820133713e-7,0.0005230408982274517,9.726595144322766e-6,0.9998834964108445,0.0,6.085039611754689e-7,3.555138966000304e-8,3.555138966000304e-8,1.417826240338283e-8,0.00003032733112621961,5.639743902861678e-7,6.806635221985751e-6,0.0,3.555138966000304e-8
880,5.95324666218222e-7,5.95324666218222e-7,2.374216426860071e-7,0.0005141708997675316,9.56164650599871e-6,0.9998860197061111,0.0,5.95324666218222e-7,6.630780643677849e-8,6.630780643677855e-8,2.644423995923435e-8,0.000041569150565230024,7.730299856313747e-7,0.000012695229500259376,0.0,6.630780643677855e-8
881,5.874682981688833e-7,5.874682981688831e-7,2.342884417392549e-7,0.000506739275372075,9.42344621993266e-6,0.9998875238788593,0.0,5.874682981688831e-7,4.2893346315016487e-8,4.289334631501659e-8,1.7106310758301495e-8,0.00002139933765232029,3.9794726264459044e-7,8.212319254150257e-6,0.0,4.289334631501659e-8
882,6.270487714577173e-7,6.270487714577173e-7,2.5007354442317417e-7,0.0005241983015137592,9.74811849598183e-6,0.9998799458391211,0.0,6.270487714577173e-7,3.430588317986604e-8,3.430588317986604e-8,1.3681541519350447e-8,0.000022955049310413926,4.268776531950421e-7,6.568171736951513e-6,0.0,3.430588317986604e-8
883,6.429527773246504e-7,6.429527773246504e-7,2.564162266812465e-7,0.000532972345375349,9.911282739369737e-6,0.9998769008732973,0.0,6.429527773246504e-7,7.454898373353418e-8,7.454898373353418e-8,2.9730906819339092e-8,0.00003190746148604023,5.933588769244271e-7,0.00001427307746050458,0.0,7.454898373353418e-8
884,6.522866093712224e-7,6.522866093712224e-7,2.601386555722411e-7,0.0005339911461218584,9.930228604650278e-6,0.9998751138266987,0.0,6.522866093712224e-7,9.321286484772157e-8,9.321286484772153e-8,3.717425591013993e-8,0.000050164152356772885,9.328647193479563e-7,0.000017846446371944512,0.0,9.321286484772153e-8
885,6.47817105029925e-7,6.47817105029925e-7,2.583561709501205e-7,0.0005332481664685139,9.916411975180115e-6,0.9998759695537452,0.0,6.47817105029925e-7,8.899079628204363e-8,8.899079628204374e-8,3.549045123803724e-8,0.000039696504500510914,7.382058061420462e-7,0.000017038093143480022,0.0,8.899079628204374e-8
886,6.146187431228575e-7,6.146187431228575e-7,2.4511632038499824e-7,0.000518321886866575,9.638839266829708e-6,0.9998823256805136,0.0,6.146187431228575e-7,8.450506613131066e-8,8.450506613131084e-8,3.370149559506245e-8,0.00004138724779677725,7.696472777200669e-7,0.000016179259518883663,0.0,8.450506613131084e-8
887,6.014094484912915e-7,6.014094484912915e-7,2.398483168768079e-7,0.0005209055297631944,9.686885315500253e-6,0.9998848547194895,0.0,6.014094484912915e-7,5.84487719202768e-8,5.844877192027688e-8,2.3309975597760875e-8,0.00003789585415971543,7.047204765612077e-7,0.000011190546232888022,0.0,5.844877192027688e-8
888,5.740235842129193e-7,5.740235842129193e-7,2.289265505662486e-7,0.0005046918443628113,9.385371697308272e-6,0.9998900979909949,0.0,5.740235842129193e-7,3.290564127387878e-8,3.2905641273878824e-8,1.3123110544888829e-8,0.000024493110856280167,4.5547981798634406e-7,6.300082754538761e-6,0.0,3.2905641273878824e-8
889,5.640234554188781e-7,5.64023455418878e-7,2.249383956315047e-7,0.0005021472935797744,9.338052615044065e-6,0.9998920126061345,0.0,5.64023455418878e-7,2.393186093420825e-8,2.3931860934208305e-8,9.544274003674557e-9,0.000019333389619434317,3.5952839296692054e-7,4.581971313059933e-6,0.0,2.3931860934208305e-8
890,5.421354173168241e-7,5.421354173168242e-7,2.1620921934123718e-7,0.00048763638051404075,9.068204163339475e-6,0.9998962032690737,0.0,5.421354173168242e-7,5.626238687165541e-9,5.62623868716551e-9,2.2438022595904875e-9,6.149293509680508e-6,1.1435375052882363e-7,1.0771943032837702e-6,0.0,5.62623868716551e-9
891,5.573490407904344e-7,5.573490407904344e-7,2.2227656995053801e-7,0.0004956425792265433,9.21708937247975e-6,0.9998932904832056,0.0,5.573490407904344e-7,2.0305100470357506e-8,2.0305100470357506e-8,8.097884368207166e-9,8.361630285743477e-6,1.5549490070768145e-7,3.887595207047812e-6,0.0,2.0305100470357506e-8
892,5.569572360910445e-7,5.569572360910445e-7,2.2212031417848653e-7,0.0004979397409237863,9.259807947424556e-6,0.9998933654977605,0.0,5.569572360910445e-7,4.084366773603788e-9,4.084366773603788e-9,1.6288877712412806e-9,8.972409732514601e-6,1.6685310313764385e-7,7.819889744649783e-7,0.0,4.084366773603788e-9
893,5.654939440072263e-7,5.654939440072263e-7,2.2552484171043923e-7,0.0004986833729261068,9.273636708134178e-6,0.9998917310677892,0.0,5.654939440072263e-7,2.252199166848302e-8,2.252199166848301e-8,8.982003538438519e-9,0.000017748742180257254,3.300599056275988e-7,4.312039085581292e-6,0.0,2.252199166848301e-8
894,5.765480293617295e-7,5.765480293617295e-7,2.2993332543735986e-7,0.000504717126247,9.385841845346069e-6,0.9998896146631298,0.0,5.765480293617295e-7,3.069912497605948e-8,3.069912497605948e-8,1.2243128992352802e-8,0.00002294338803723409,4.266607973364059e-7,5.877625244575366e-6,0.0,3.069912497605948e-8
895,5.962007013593073e-7,5.962007013593073e-7,2.377710145733982e-7,0.0005119453655874277,9.520259933699902e-6,0.999885851981257,0.0,5.962007013593073e-7,5.066111691412575e-8,5.066111691412583e-8,2.0204178124295303e-8,0.000026507860062274616,4.929465818865775e-7,9.699529218680502e-6,0.0,5.066111691412583e-8
896,6.093301871670821e-7,6.09330187167082e-7,2.430071894960779e-7,0.0005133731234265291,9.546810864061439e-6,0.9998833382224026,0.0,6.09330187167082e-7,8.356517122227224e-8,8.356517122227224e-8,3.332665577081383e-8,0.000040522654334776964,7.535690884277869e-7,0.000015999308134311897,0.0,8.356517122227224e-8
897,6.493341828133409e-7,6.493341828133408e-7,2.589611972825739e-7,0.0005294890678224436,9.846506866876332e-6,0.999875679095477,0.0,6.493341828133408e-7,1.3441627435852117e-7,1.34416274358521e-7,5.36066023681857e-8,0.00006111857890531531,1.1365758869392113e-6,0.000025735211934260865,0.0,1.34416274358521e-7
898,6.995978176212287e-7,6.995978176212287e-7,2.7900685542616555e-7,0.0005481499083805166,0.000010193528374709173,0.9998660556678041,0.0,6.995978176212287e-7,1.9814451627001327e-7,1.9814451627001322e-7,7.902208527809674e-8,0.00007796853019143872,1.4499216595491617e-6,0.00003793656046603261,0.0,1.9814451627001322e-7
899,7.921769315386668e-7,7.921769315386668e-7,3.159283649015281e-7,0.0005776052384382841,0.000010741286822060486,0.9998483305587819,0.0,7.921769315386668e-7,2.9616019047028294e-7,2.9616019047028304e-7,1.1811175130089559e-7,0.0001122470482006183,2.087373277486841e-6,0.00005670254814463922,0.0,2.9616019047028304e-7
900,9.013909565362325e-7,9.013909565362325e-7,3.5948404920399556e-7,0.0006099935664075307,0.00001134358800849928,0.9998274205455195,0.0,9.013909565362325e-7,4.3282844414548316e-7,4.328284441454831e-7,1.726164663444007e-7,0.00015368176177539019,2.857903240303483e-6,0.00008286892189515706,0.0,4.328284441454831e-7
901,1.0792109577407123e-6,1.0792109577407123e-6,4.304005073722513e-7,0.0006668839286491698,0.00001240153495493034,0.9997933752973607,0.0,1.0792109577407123e-6,5.80531750886034e-7,5.80531750886034e-7,2.315220748407943e-7,0.0001884468701913468,3.504403611223713e-6,0.00011114805640106906,0.0,5.80531750886034e-7
902,1.253661664468983e-6,1.2536616644689829e-6,4.999732560074953e-7,0.0007093495291792687,0.000013191235541092135,0.9997599751311146,0.0,1.2536616644689829e-6,7.055023093963805e-7,7.055023093963805e-7,2.813616278991218e-7,0.00022600632511233493,4.2028683261168614e-6,0.00013507480057064496,0.0,7.055023093963805e-7
903,1.4326512311130802e-6,1.4326512311130809e-6,5.713561489863003e-7,0.0007548783259502803,0.000014037900065989772,0.99972570595907,0.0,1.4326512311130809e-6,7.932514123206531e-7,7.932514123206532e-7,3.163568789658189e-7,0.00024958362010660327,4.641317410662042e-6,0.00015187516028584302,0.0,7.932514123206532e-7
904,1.5365703240170795e-6,1.5365703240170791e-6,6.128001595300584e-7,0.0007716583236030503,0.00001434994496390176,0.9997058097084658,0.0,1.5365703240170791e-6,1.046205711258467e-6,1.0462057112584667e-6,4.172376732386514e-7,0.0002848374226452398,5.296905655774954e-6,0.0002003055495665631,0.0,1.0462057112584667e-6
905,1.550723772996942e-6,1.550723772996942e-6,6.184447015709885e-7,0.0007485793916334622,0.000013920763558791194,0.9997030999025972,0.0,1.550723772996942e-6,1.4623867136081497e-6,1.4623867136081501e-6,5.832149673767557e-7,0.0003511120954881124,6.529365513598041e-6,0.00027998716810257086,0.0,1.4623867136081501e-6
906,1.5367467879655157e-6,1.5367467879655157e-6,6.12870535180338e-7,0.0007255337264927735,0.000013492200791683003,0.9997057759228462,0.0,1.5367467879655157e-6,1.7160193150134414e-6,1.7160193150134414e-6,6.843662756988203e-7,0.00040603294775548213,7.550686975832078e-6,0.00032854742452806775,0.0,1.7160193150134414e-6
907,1.2384782672703946e-6,1.2384782672703946e-6,4.939179599497278e-7,0.0006836398738291151,0.000012713132567235831,0.9997628821298888,0.0,1.2384782672703946e-6,1.1243865986190876e-6,1.1243865986190876e-6,4.484170208402241e-7,0.00028030284318455995,5.212579518539286e-6,0.00021527398783808435,0.0,1.1243865986190876e-6
908,8.729968793034602e-7,8.729968793034602e-7,3.4816019712512497e-7,0.0006073735784259596,0.00001129486607783173,0.9998328568485175,0.0,8.729968793034602e-7,3.5610212172647653e-7,3.561021217264766e-7,1.4201721430652301e-7,0.00012967828337823902,2.4115287460415474e-6,0.00006817897324270376,0.0,3.561021217264766e-7
909,7.212676566484097e-7,7.212676566484097e-7,2.8764901166547845e-7,0.0005577085924789748,0.000010371283977862309,0.999861906781052,0.0,7.212676566484097e-7,3.0756254548672673e-7,3.075625454867268e-7,1.226591285760391e-7,0.00011852874770255715,2.2041892818962773e-6,0.00005888563218193614,0.0,3.075625454867268e-7
910,9.123010844917593e-7,9.123010844917592e-7,3.638351212292326e-7,0.0006197265878759671,0.000011524585631582506,0.999825331702807,0.0,9.123010844917592e-7,3.6199298297036295e-7,3.6199298297036284e-7,1.4436655078243874e-7,0.00013939495388129428,2.592222302614829e-6,0.00006930683192874318,0.0,3.6199298297036284e-7
911,1.11311419662025e-6,1.1131141966202503e-6,4.439214701744299e-7,0.0006738888855450954,0.000012531800828901197,0.9997868842155181,0.0,1.1131141966202503e-6,6.288754014599924e-7,6.288754014599924e-7,2.5080202338655167e-7,0.00019522438499754177,3.630439917042087e-6,0.00012040388572032692,0.0,6.288754014599924e-7
912,9.770216980196855e-7,9.770216980196855e-7,3.8964637221780475e-7,0.0006541383146893091,0.000012164514432685285,0.9998129403557501,0.0,9.770216980196855e-7,5.373501309217569e-7,5.373501309217569e-7,2.1430079756550745e-7,0.00018111900543997273,3.368132864613811e-6,0.0001028805445483489,0.0,5.373501309217569e-7
913,6.581393702817633e-7,6.581393702817633e-7,2.624727972406122e-7,0.0005422747624332823,0.000010084272738608406,0.9998739932626662,0.0,6.581393702817633e-7,1.9269048637572659e-7,1.926904863757266e-7,7.684696166867876e-8,0.00008311497031483508,1.545626105768214e-6,0.00003689233709423727,0.0,1.926904863757266e-7
914,5.356949817681479e-7,5.35694981768148e-7,2.1364070694061115e-7,0.00048458509550576844,9.011461728768901e-6,0.999897436348733,0.0,5.35694981768148e-7,5.943119070792782e-8,5.943119070792779e-8,2.3701774385221462e-8,0.00003117578621748431,5.797524665299915e-7,0.000011378639198831069,0.0,5.943119070792779e-8
915,7.085017427726568e-7,7.085017427726568e-7,2.825578329948162e-7,0.0005604334026818007,0.000010421955207928304,0.9998643509307704,0.0,7.085017427726568e-7,2.6087837079551736e-7,2.6087837079551736e-7,1.0404099619957112e-7,0.00010078801306837568,1.874278286533714e-6,0.00004994752453542645,0.0,2.6087837079551736e-7
916,8.540515915699526e-7,8.540515915699526e-7,3.4060462016000113e-7,0.0006083357870728925,0.000011312759542730553,0.9998364840952725,0.0,8.540515915699526e-7,4.1173392766241566e-7,4.117339276624157e-7,1.6420375469431575e-7,0.00014891981530789044,2.769348931175315e-6,0.00007883018584978233,0.0,4.117339276624157e-7
917,7.748027142603577e-7,7.748027142603577e-7,3.089993471055685e-7,0.0005876930231873862,0.00001092888170898063,0.999851657009883,0.0,7.748027142603577e-7,2.704487128713244e-7,2.704487128713244e-7,1.078577477397672e-7,0.0001183667088405117,2.2011759679965355e-6,0.00005177985311906594,0.0,2.704487128713244e-7
918,6.356600949186789e-7,6.356600949186789e-7,2.535078294071809e-7,0.0005242498078360125,9.74907632001744e-6,0.9998782971233285,0.0,6.356600949186789e-7,1.9249033775013103e-7,1.9249033775013103e-7,7.676714032384503e-8,0.00008533140239006964,1.586843413121728e-6,0.00003685401682896632,0.0,1.9249033775013103e-7
919,6.549618447607477e-7,6.549618447607477e-7,2.6120556715308935e-7,0.0005311672388342844,9.87771454121008e-6,0.9998746016286777,0.0,6.549618447607477e-7,1.799223649597531e-7,1.799223649597531e-7,7.175490260811293e-8,0.000079930178074572,1.4864009383964117e-6,0.00003444776472227557,0.0,1.799223649597531e-7
920,7.218487441663029e-7,7.21848744166303e-7,2.8788075538595776e-7,0.0005621383474325074,0.000010453660773190526,0.999861795526589,0.0,7.21848744166303e-7,2.431018200584699e-7,2.431018200584701e-7,9.695152365328516e-8,0.0001029569472522934,1.9146123116035386e-6,0.00004654404305327691,0.0,2.431018200584701e-7
921,6.627754980647316e-7,6.627754980647316e-7,2.6432173301699594e-7,0.0005291415671694159,9.84004466062087e-6,0.9998731056340541,0.0,6.627754980647316e-7,2.3104279394314583e-7,2.3104279394314573e-7,9.214225914274291e-8,0.00008051517110585337,1.4972796104023796e-6,0.00004423523339258734,0.0,2.3104279394314573e-7
922,5.610857278710938e-7,5.610857278710939e-7,2.2376679945930246e-7,0.0004922788200686763,9.15453609298964e-6,0.9998925750606542,0.0,5.610857278710939e-7,1.1428371993361052e-7,1.142837199336107e-7,4.557753114996809e-8,0.00004776572668208751,8.882630149679109e-7,0.000021880652228723864,0.0,1.142837199336107e-7
923,5.210973711912731e-7,5.210973711912733e-7,2.0781902865459533e-7,0.0004823849547177469,8.970547378135672e-6,0.9999002311933581,0.0,5.210973711912733e-7,4.7545842139777645e-8,4.7545842139777645e-8,1.896177427927657e-8,0.000029894931385547922,5.559333800472403e-7,9.103081675911162e-6,0.0,4.7545842139777645e-8
924,5.686467564479077e-7,5.686467564479077e-7,2.2678221596557053e-7,0.0004980025588382556,9.260976124566963e-6,0.9998911274333205,0.0,5.686467564479077e-7,1.0103305570273485e-7,1.0103305570273485e-7,4.029302901710669e-8,0.0000437722633025053,8.139996033522798e-7,0.000019343692668824477,0.0,1.0103305570273485e-7
925,6.334390936359634e-7,6.334390936359634e-7,2.526220710926468e-7,0.0005198111665545105,9.66653427238339e-6,0.99987872235412,0.0,6.334390936359634e-7,1.8039157287291004e-7,1.8039157287291007e-7,7.194202758348254e-8,0.00006851889240460796,1.2741939080014657e-6,0.000034537598822740036,0.0,1.8039157287291007e-7
926,6.128429303379829e-7,6.128429303379829e-7,2.4440810785423576e-7,0.0005138687384783927,9.556027441528414e-6,0.9998826656759391,0.0,6.128429303379829e-7,1.3355740938431932e-7,1.3355740938431935e-7,5.3264078121179754e-8,0.00005976917492957267,1.1114820439860728e-6,0.000025570774463885164,0.0,1.3355740938431935e-7
927,5.779933968600695e-7,5.779933968600695e-7,2.3050975296541903e-7,0.0005017094542705786,9.32991044927223e-6,0.9998893379344445,0.0,5.779933968600695e-7,1.248144454365686e-7,1.2481444543656858e-7,4.977729354763642e-8,0.00006353546008979736,1.18152079444655e-6,0.00002389685490907051,0.0,1.2481444543656858e-7
928,5.824749339644813e-7,5.824749339644813e-7,2.3229703637809344e-7,0.0005061419295565058,9.412337832560108e-6,0.9998884799036166,0.0,5.824749339644813e-7,1.3827497626041203e-7,1.3827497626041203e-7,5.514549265136901e-8,0.00007299474695856362,1.357427982657456e-6,0.000026473995327195977,0.0,1.3827497626041203e-7
929,6.084315660240333e-7,6.084315660240334e-7,2.426488100771798e-7,0.0005115922896784654,9.513694048635604e-6,0.9998835102715512,0.0,6.084315660240334e-7,1.3298931669738754e-7,1.329893166973875e-7,5.303751687387572e-8,0.0000637857943944467,1.1861760717686694e-6,0.00002546200797880648,0.0,1.329893166973875e-7
930,6.171431510324053e-7,6.171431510324054e-7,2.461230804047061e-7,0.0005172030402264527,9.618032923895655e-6,0.9998818423597783,0.0,6.171431510324054e-7,1.3836816942451612e-7,1.383681694245161e-7,5.5182659050418557e-8,0.0000634332862195177,1.179620744423871e-6,0.00002649183800175498,0.0,1.383681694245161e-7
931,5.779084060284044e-7,5.779084060284045e-7,2.3047585774149806e-7,0.0004980565758577741,9.261980638136629e-6,0.9998893542067081,0.0,5.779084060284045e-7,1.0924552353171472e-7,1.0924552353171469e-7,4.356824624411749e-8,0.000053254909103740125,9.903411799253495e-7,0.00002091604394167754,0.0,1.0924552353171469e-7
932,5.503601465880283e-7,5.503601465880283e-7,2.1948932655839917e-7,0.0004932648734727881,9.172872980764533e-6,0.9998946285702367,0.0,5.503601465880283e-7,9.892371482807966e-8,9.892371482807974e-8,3.945180202977772e-8,0.00005403730089357571,1.0048907270253227e-6,0.000018939840272884573,0.0,9.892371482807974e-8
933,5.372363167580033e-7,5.372363167580033e-7,2.1425540729822532e-7,0.00048694746807666114,9.055392980904243e-6,0.999897141246203,0.0,5.372363167580033e-7,8.375949429709365e-8,8.375949429709368e-8,3.3404153825663416e-8,0.00004881139296852962,9.077084783317861e-7,0.00001603651304524504,0.0,8.375949429709368e-8
934,5.392398206831032e-7,5.392398206831032e-7,2.1505442541391466e-7,0.0004838892139105711,8.99852094618802e-6,0.9998967576572487,0.0,5.392398206831032e-7,7.507204131076163e-8,7.507204131076169e-8,2.993950759846285e-8,0.00003981702081882253,7.404469567680765e-7,0.000014373221566236872,0.0,7.507204131076169e-8
935,5.479402706030443e-7,5.479402706030443e-7,2.1852425495284822e-7,0.0004908746912191408,9.128424573037416e-6,0.9998950918773892,0.0,5.479402706030443e-7,9.178686669467618e-8,9.178686669467608e-8,3.660555307759316e-8,0.00004365157227749744,8.117552038382384e-7,0.00001757342612295851,0.0,9.178686669467608e-8
936,5.279323539907392e-7,5.279323539907393e-7,2.105448905851759e-7,0.0004821002300443992,8.965252569193124e-6,0.9998989225740577,0.0,5.279323539907393e-7,6.956540621954625e-8,6.956540621954617e-8,2.7743404491675864e-8,0.00003667794393877431,6.82071923300129e-7,0.00001331892645359029,0.0,6.956540621954617e-8
937,5.066608749974203e-7,5.066608749974203e-7,2.0206160445319587e-7,0.00047250369020157145,8.786792991454794e-6,0.999902995191177,0.0,5.066608749974203e-7,4.966964700682018e-8,4.9669647006820154e-8,1.980876965657366e-8,0.000028845582627363746,5.364194365475172e-7,9.509703334113113e-6,0.0,4.9669647006820154e-8
938,4.943647660065723e-7,4.943647660065723e-7,1.9715778883641914e-7,0.00046874636442140535,8.716920851794486e-6,0.9999053493924993,0.0,4.943647660065723e-7,4.1200330772492464e-8,4.120033077249243e-8,1.6431118625322296e-8,0.0000305071830558187,5.673189603017504e-7,7.888176109949723e-6,0.0,4.120033077249243e-8
939,4.978979131481544e-7,4.978979131481544e-7,1.9856684450940934e-7,0.0004659830159336068,8.665532954453033e-6,0.999904672939511,0.0,4.978979131481544e-7,4.483879488660358e-8,4.483879488660369e-8,1.7882175797728616e-8,0.000023944410935208763,4.452760614425068e-7,8.584792985733618e-6,0.0,4.483879488660369e-8
940,5.117857195867073e-7,5.117857195867072e-7,2.0410544555359634e-7,0.00047579186010186027,8.847940594814769e-6,0.9999020139933105,0.0,5.117857195867072e-7,6.394142245951049e-8,6.394142245951045e-8,2.5500501520379056e-8,0.000032352113215716714,6.016277281164527e-7,0.000012242163876635072,0.0,6.394142245951045e-8
941,5.09505750432772e-7,5.09505750432772e-7,2.0319617024128747e-7,0.00047229421946168515,8.782897622873943e-6,0.9999024505140343,0.0,5.09505750432772e-7,5.9445135756936826e-8,5.9445135756936826e-8,2.3707335815195632e-8,0.00003075432278260703,5.719148304807272e-7,0.000011381309104628539,0.0,5.9445135756936826e-8
942,5.122742794783469e-7,5.122742794783469e-7,2.0430028829841395e-7,0.00047488102248302897,8.831002437988766e-6,0.9999019204540985,0.0,5.122742794783469e-7,5.9604097156709853e-8,5.960409715670992e-8,2.3770731267793836e-8,0.00003373916016141236,6.274215888502337e-7,0.000011411743702864706,0.0,5.960409715670992e-8
943,5.098962582271048e-7,5.09896258227105e-7,2.033519087941702e-7,0.0004759652229005887,8.851164491382004e-6,0.9999023757477836,0.0,5.09896258227105e-7,6.548929991097431e-8,6.548929991097439e-8,2.611781107944321e-8,0.000043111649075792755,8.017146612921301e-7,0.000012538519019927611,0.0,6.548929991097439e-8
944,5.248058522833979e-7,5.248058522833979e-7,2.0929800932300175e-7,0.00048071243936527236,8.939444877812437e-6,0.9998995211710985,0.0,5.248058522833979e-7,9.884845735710777e-8,9.884845735710778e-8,3.94217885709099e-8,0.000055294826191762834,1.0282759718516096e-6,0.000018925431549144187,0.0,9.884845735710778e-8
945,5.636363098183463e-7,5.636363098183464e-7,2.2478399795633228e-7,0.0004945961367441833,9.19762947478871e-6,0.9998920867286626,0.0,5.636363098183464e-7,1.60372892880254e-7,1.6037289288025412e-7,6.395837066824949e-8,0.00007831340436042609,1.4563350230716757e-6,0.00003070484140767008,0.0,1.6037289288025412e-7
946,6.482591689495686e-7,6.482591689495686e-7,2.5853247061974567e-7,0.0005227576934332939,9.721328599421516e-6,0.9998758849166082,0.0,6.482591689495686e-7,2.970278181110164e-7,2.9702781811101635e-7,1.1845777019006961e-7,0.0001222383698667748,2.2731743135678555e-6,0.00005686866330684193,0.0,2.9702781811101635e-7
947,8.054297126524484e-7,8.054297126524484e-7,3.21213711269217e-7,0.0005668627712998484,0.00001054151730296388,0.9998457931939256,0.0,8.054297126524484e-7,5.516589933029423e-7,5.516589933029423e-7,2.200073200805073e-7,0.00019162931841252515,3.5635851886492534e-6,0.00010562010571893005,0.0,5.516589933029423e-7
948,1.0661348806221543e-6,1.0661348806221545e-6,4.2518563238798693e-7,0.0006259390916626295,0.00001164011485572199,0.9997958788306383,0.0,1.0661348806221545e-6,1.0117144612316678e-6,1.011714461231668e-6,4.0348220550089305e-7,0.0002976455776992741,5.535089207345194e-6,0.00019370188766949228,0.0,1.011714461231668e-6
949,1.4346156872673137e-6,1.4346156872673137e-6,5.721395944465489e-7,0.0006938656655274809,0.00001290329386478876,0.9997253298461647,0.0,1.4346156872673137e-6,1.6532552769209517e-6,1.6532552769209517e-6,6.593353272582197e-7,0.0004168467693255202,7.751783419209946e-6,0.00031653068154158606,0.0,1.6532552769209517e-6
950,1.6755345710714951e-6,1.6755345710714951e-6,6.682205405128775e-7,0.0007290294639927913,0.00001355720837236881,0.9996792037460086,0.0,1.6755345710714951e-6,2.090723659327667e-6,2.090723659327667e-6,8.338022490372013e-7,0.0004861726413661603,9.04098411585069e-6,0.0004002879615994203,0.0,2.090723659327667e-6
951,1.4746613591806564e-6,1.4746613591806564e-6,5.881102231600006e-7,0.0006996798855431835,0.000013011416507519778,0.9997176627399407,0.0,1.4746613591806564e-6,1.748264826273395e-6,1.748264826273395e-6,6.972261195571666e-7,0.0004358964717261138,8.106036295989443e-6,0.0003347211194185248,0.0,1.748264826273395e-6
952,7.502810980515049e-7,7.502810980515048e-7,2.9921987259024995e-7,0.0005481889312440367,0.000010194254053324587,0.9998563518951796,0.0,7.502810980515048e-7,5.029647377789571e-7,5.029647377789569e-7,2.0058754664945157e-7,0.00017930481314469196,3.3343957055695634e-6,0.00009629714990963743,0.0,5.029647377789569e-7
953,5.74572833324494e-7,5.74572833324494e-7,2.2914559680053655e-7,0.0005020006349932716,9.335325316471074e-6,0.999889992832283,0.0,5.74572833324494e-7,2.0127258178483446e-7,2.0127258178483446e-7,8.026959020289026e-8,0.0000997091698405149,1.8542158567368122e-6,0.00003853545691181309,0.0,2.0127258178483446e-7
954,9.95747359486849e-7,9.95747359486849e-7,3.9711435995323375e-7,0.0006216571100373473,0.000011560486088974124,0.9998093551584311,0.0,9.95747359486849e-7,9.231291259252691e-7,9.231291259252691e-7,3.681534562993164e-7,0.0003045005392451905,5.662565731481238e-6,0.0001767414236984817,0.0,9.231291259252691e-7
955,1.0949129388498974e-6,1.0949129388498974e-6,4.366626200645563e-7,0.0006298077806469382,0.00001171205793248175,0.9997903690110045,0.0,1.0949129388498974e-6,1.0943123793239272e-6,1.0943123793239272e-6,4.364231107055836e-7,0.00031668957581514566,5.889236005865292e-6,0.00020951600644032687,0.0,1.0943123793239272e-6
956,8.895710437655148e-7,8.895710437655148e-7,3.547701455717875e-7,0.0005970684471048233,0.00001110322936144978,0.999829683574767,0.0,8.895710437655148e-7,7.273504718573961e-7,7.27350471857396e-7,2.9007490137074986e-7,0.00025630157321093576,4.766246092655804e-6,0.00013925782895756643,0.0,7.27350471857396e-7
957,7.288248517227197e-7,7.288248517227196e-7,2.9066289933124427e-7,0.0005877151134965507,0.000010929292505716766,0.9998604598876769,0.0,7.288248517227196e-7,4.535234305153425e-7,4.535234305153426e-7,1.8086984124739094e-7,0.00024074359640937119,4.476926190280257e-6,0.00008683116428548647,0.0,4.535234305153426e-7
958,8.452425324564e-7,8.452425324564e-7,3.370914761497861e-7,0.000615231826696635,0.00001144099996474471,0.9998381706693448,0.0,8.452425324564e-7,6.436260669479908e-7,6.436260669479906e-7,2.5668474155631857e-7,0.0002857634698151179,5.314126653093663e-6,0.00012322803409310257,0.0,6.436260669479906e-7
959,7.657484050743592e-7,7.657484050743592e-7,3.0538839482639854e-7,0.0005753980667297328,0.000010700241722727271,0.9998533905393008,0.0,7.657484050743592e-7,5.112161377691029e-7,5.112161377691027e-7,2.0387829042555715e-7,0.00021610521681446115,4.018744919668378e-6,0.00009787695509705853,0.0,5.112161377691027e-7
960,7.398223074505935e-7,7.398223074505934e-7,2.9504879857655004e-7,0.0005738194651839878,0.000010670885666285607,0.999858354325272,0.0,7.398223074505934e-7,4.52069759145609e-7,4.5206975914560906e-7,1.8029010204941652e-7,0.00021046180459597627,3.913798660078068e-6,0.00008655284574872117,0.0,4.5206975914560906e-7
961,7.977978100717967e-7,7.977978100717966e-7,3.181700294761738e-7,0.0006039016402917664,0.000011230301075913374,0.9998472543907285,0.0,7.977978100717966e-7,5.519065560633396e-7,5.519065560633396e-7,2.201060506733698e-7,0.0002579674920962412,4.797225923478901e-6,0.00010566750384938453,0.0,5.519065560633396e-7
962,6.245765006879976e-7,6.245765006879978e-7,2.49087577234816e-7,0.0005416643516104111,0.000010072921391197714,0.9998804191777292,0.0,6.245765006879978e-7,2.3216061051816007e-7,2.321606105181602e-7,9.258805597012356e-8,0.00014515547245322978,2.699346300299237e-6,0.00004444924948996498,0.0,2.321606105181602e-7
963,6.120242197820908e-7,6.120242197820908e-7,2.4408159760513243e-7,0.0005301416402607924,9.858642261893572e-6,0.9998828224254827,0.0,6.120242197820908e-7,1.9839374852044672e-7,1.9839374852044672e-7,7.912148168087662e-8,0.00011254021811424775,2.0928251361618204e-6,0.00003798427823544929,0.0,1.9839374852044672e-7
964,7.336395018543098e-7,7.336395018543098e-7,2.925830316692205e-7,0.000573100949079895,0.000010657523966898672,0.9998595380793459,0.0,7.336395018543098e-7,3.45445277853384e-7,3.45445277853384e-7,1.3776715459663274e-7,0.0001674373553115096,3.113705587211953e-6,0.00006613862405928043,0.0,3.45445277853384e-7
965,6.7154337944537e-7,6.715433794453701e-7,2.6781845492084554e-7,0.0005616651179735074,0.000010444860483626827,0.9998714269438315,0.0,6.715433794453701e-7,1.9063341121867087e-7,1.9063341121867087e-7,7.602657879084631e-8,0.00010854019523835057,2.0184397425650036e-6,0.00003649849144289962,0.0,1.9063341121867087e-7
966,7.664537375589185e-7,7.664537375589184e-7,3.0566968872639374e-7,0.0005934225255527361,0.00001103542892177997,0.9998532554970146,0.0,7.664537375589184e-7,2.121155973810799e-7,2.1211559738107976e-7,8.459389712416089e-8,0.00010203408137351138,1.8974504743440753e-6,0.00004061145035616033,0.0,2.1211559738107976e-7
967,8.762751397375422e-7,8.762751397375422e-7,3.494676013392936e-7,0.000631424850915236,0.000011742129362599275,0.9998322291958955,0.0,8.762751397375422e-7,1.9833891384230146e-7,1.9833891384230146e-7,7.909961304330763e-8,0.000055628217822872705,1.0344758033204309e-6,0.00003797377964009807,0.0,1.9833891384230146e-7
968,9.767952031276838e-7,9.767952031276838e-7,3.89556043709059e-7,0.000652116888209321,0.000012126923496581646,0.9998129837202465,0.0,9.767952031276838e-7,4.3692322626196106e-7,4.369232262619613e-7,1.742495078622522e-7,0.00013536539625536893,2.517287673657668e-6,0.00008365290498129387,0.0,4.369232262619613e-7
969,1.4457402559792518e-6,1.4457402559792518e-6,5.765761876664133e-7,0.0008055071075771395,0.000014979405143706735,0.9997231999468288,0.0,1.4457402559792518e-6,5.759997430618429e-7,5.75999743061843e-7,2.2971466318234492e-7,0.000155325479869723,2.888470219844002e-6,0.00011028036249716341,0.0,5.75999743061843e-7
970,2.002488988022325e-6,2.002488988022325e-6,7.986133482710853e-7,0.0009346785283302284,0.000017381508149686017,0.9996166053645759,0.0,2.002488988022325e-6,1.0164139323369815e-6,1.0164139323369813e-6,4.053564032502771e-7,0.00027811301766939234,5.171856993216839e-6,0.00019460164393380987,0.0,1.0164139323369813e-6
971,2.520219458053905e-6,2.520219458053905e-6,1.0050896218720827e-6,0.0010236566598921624,0.000019036167021170415,0.9995174811816249,0.0,2.520219458053905e-6,1.6650253471309363e-6,1.6650253471309361e-6,6.640293531609863e-7,0.0004141853811704302,7.702291600894813e-6,0.00031878416797978884,0.0,1.6650253471309361e-6
972,2.280247171719058e-6,2.2802471717190585e-6,9.093861886804677e-7,0.0009999416451438056,0.00001859515686674345,0.9995634260471307,0.0,2.2802471717190585e-6,1.2440957317840429e-6,1.2440957317840433e-6,4.961582629780451e-7,0.00026914291474193876,5.005046787984468e-6,0.000238193384519523,0.0,1.2440957317840433e-6
973,1.9330263462841165e-6,1.9330263462841165e-6,7.70910927318902e-7,0.0009371609524617971,0.000017427671909701906,0.9996299046158397,0.0,1.9330263462841165e-6,1.0807975174128651e-6,1.0807975174128653e-6,4.310332438015593e-7,0.0003271830012146383,6.084374284504516e-6,0.00020692846384397302,0.0,1.0807975174128653e-6
974,1.3695128053667243e-6,1.3695128053667246e-6,5.46175890871792e-7,0.0008260707796833657,0.000015361812167585173,0.9997377943819602,0.0,1.3695128053667246e-6,7.175828232139564e-7,7.175828232139564e-7,2.86179461927871e-7,0.0002629099826686494,4.889137674482245e-6,0.00013738772424635483,0.0,7.175828232139564e-7
975,5.948990731472075e-7,5.948990731472075e-7,2.3725191176140433e-7,0.0005424488688711722,0.000010087510464069484,0.9998861011897554,0.0,5.948990731472075e-7,1.954917996384505e-8,1.9549179963845e-8,7.796415441115134e-9,0.00001494823177119078,2.7798093620328755e-7,3.7428673864670576e-6,0.0,1.9549179963845e-8
976,9.809225748244927e-7,9.809225748244927e-7,3.91202082289078e-7,0.0006894628811694494,0.000012821418621182652,0.9998121934975904,0.0,9.809225748244927e-7,4.036672496361661e-7,4.036672496361661e-7,1.6098667995058382e-7,0.00017982521062324277,3.3440731430417464e-6,0.00007728574735374257,0.0,4.036672496361661e-7
977,1.2621253884112433e-6,1.2621253884112431e-6,5.033486767747506e-7,0.0007507261170585745,0.000013960684584406694,0.9997583546745856,0.0,1.2621253884112431e-6,5.575275485880717e-7,5.575275485880716e-7,2.2234776070904723e-7,0.0001599319157446398,2.9741326163515023e-6,0.00010674369372735446,0.0,5.575275485880716e-7
978,1.22995614467362e-6,1.22995614467362e-6,4.905192491942153e-7,0.0007449405422350953,0.000013853094634603767,0.9997645137673689,0.0,1.22995614467362e-6,5.644242332452026e-7,5.644242332452025e-7,2.2509822997951272e-7,0.0001949177330507322,3.6247373432147947e-6,0.00010806412640663234,0.0,5.644242332452025e-7
979,9.709040079930012e-7,9.70904007993001e-7,3.8720657407403555e-7,0.0007050700176092065,0.00001311165270808901,0.999814111642859,0.0,9.70904007993001e-7,2.928244538222109e-7,2.9282445382221076e-7,1.1678142497730448e-7,0.00010394497285430446,1.9329858748479335e-6,0.00005606389118141837,0.0,2.9282445382221076e-7
980,8.65161253415654e-7,8.65161253415654e-7,3.4503526836721923e-7,0.000659709041539699,0.000012268109017577169,0.9998343570499911,0.0,8.65161253415654e-7,2.422518842248578e-7,2.4225188422485765e-7,9.661256044002577e-8,0.00010491602214470199,1.951043742492484e-6,0.00004638131514774836,0.0,2.4225188422485765e-7
981,8.050401860040754e-7,8.050401860040756e-7,3.210583640075049e-7,0.0006296100261978878,0.000011708380442881187,0.9998458677723269,0.0,8.050401860040756e-7,2.53553553199078e-7,2.5355355319907817e-7,1.0111978307872168e-7,0.00011079199634039338,2.0603147809020357e-6,0.000048545121931088575,0.0,2.5355355319907817e-7
982,7.923074502116233e-7,7.923074502116233e-7,3.1598041710008963e-7,0.0006249021634918714,0.000011620831888472417,0.999848305569801,0.0,7.923074502116233e-7,3.2398006655804224e-7,3.2398006655804224e-7,1.292066060161139e-7,0.00014080022648181622,2.618355092037238e-6,0.00006202891513798386,0.0,3.2398006655804224e-7
983,6.729589236138323e-7,6.729589236138324e-7,2.6838298859606827e-7,0.0005712670041789575,0.000010623419483618558,0.9998711559250925,0.0,6.729589236138324e-7,1.9585390587314703e-7,1.9585390587314705e-7,7.810856612789527e-8,0.00008755922793912141,1.6282725962721083e-6,0.00003749800237989184,0.0,1.9585390587314705e-7
984,8.25179852471696e-7,8.25179852471696e-7,3.290902715820149e-7,0.0006313544486489384,0.000011740820145014494,0.9998420118509564,0.0,8.25179852471696e-7,2.997330974957183e-7,2.997330974957184e-7,1.1953666362736098e-7,0.00013271715244494487,2.4680402907575017e-6,0.00005738661352265581,0.0,2.997330974957184e-7
985,7.480342606497564e-7,7.480342606497564e-7,2.983238105638598e-7,0.0005990119397602027,0.000011139371021287286,0.9998567820725297,0.0,7.480342606497564e-7,1.9424901710089165e-7,1.9424901710089167e-7,7.746851986363127e-8,0.00007564524256232443,1.4067172404515536e-6,0.00003719073190333456,0.0,1.9424901710089167e-7
986,7.16302474027882e-7,7.16302474027882e-7,2.8566884541184365e-7,0.0005797493615379635,0.000010781159454202348,0.9998628574101901,0.0,7.16302474027882e-7,2.0717616954069984e-7,2.0717616954069994e-7,8.262400214359216e-8,0.0000852097252772186,1.5845806760794752e-6,0.00003966575220378069,0.0,2.0717616954069994e-7
987,6.085340084415193e-7,6.085340084415193e-7,2.4268966517427286e-7,0.0005412238740186183,0.000010064730163284112,0.9998834906580235,0.0,6.085340084415193e-7,1.2154231100782093e-7,1.2154231100782106e-7,4.8472332447842306e-8,0.00005056579917306203,9.403338407613869e-7,0.000023270375166218545,0.0,1.2154231100782106e-7
988,6.18653489381616e-7,6.18653489381616e-7,2.4672541898099787e-7,0.0005440382476689193,0.000010117066936897987,0.9998815531918357,0.0,6.18653489381616e-7,1.6186975622992185e-7,1.6186975622992185e-7,6.455533527516259e-8,0.0000786654439411661,1.4628816363255127e-6,0.000030991429439636895,0.0,1.6186975622992185e-7
989,6.043992039598378e-7,6.043992039598378e-7,2.4104066232266504e-7,0.0005370904687724533,9.987864358844891e-6,0.9998842823037535,0.0,6.043992039598378e-7,8.7892098642613e-8,8.789209864261297e-8,3.5052279240182824e-8,0.000044814187409070984,8.333754762333847e-7,0.000016827737539318962,0.0,8.789209864261297e-8
990,6.407844304806741e-7,6.407844304806741e-7,2.5555146750222543e-7,0.0005544908365063627,0.000010311445808944944,0.99987731602292,0.0,6.407844304806741e-7,1.1588860688206276e-7,1.1588860688206279e-7,4.621757668688058e-8,0.000040930887939425406,7.611606993518639e-7,0.00002218792235621915,0.0,1.1588860688206279e-7
991,6.375960522068964e-7,6.375960522068964e-7,2.5427990922449863e-7,0.0005446580103649666,0.000010128592194005864,0.9998779264667892,0.0,6.375960522068964e-7,8.91771979160781e-8,8.917719791607805e-8,3.556479014025836e-8,0.000039445757319160094,7.33542850864851e-7,0.000017073781422875467,0.0,8.917719791607805e-8
992,6.428503752050916e-7,6.428503752050916e-7,2.5637538765538414e-7,0.0005558428177128567,0.000010336587578704949,0.9998769204791097,0.0,6.428503752050916e-7,4.734977677051445e-8,4.7349776770514484e-8,1.8883581379358582e-8,0.00001761312099914825,3.275378613168917e-7,9.065543186954696e-6,0.0,4.7349776770514484e-8
993,6.433606320423488e-7,6.433606320423488e-7,2.565788833668301e-7,0.0005499808124893689,0.000010227576310683655,0.9998768227858212,0.0,6.433606320423488e-7,4.134224900374798e-8,4.134224900374798e-8,1.6487717085799065e-8,0.000017008755660548424,3.162989371950034e-7,7.915347639480226e-6,0.0,4.134224900374798e-8
994,6.165263468375377e-7,6.165263468375377e-7,2.4587709250353045e-7,0.0005313193144563403,9.880542576287398e-6,0.9998819604525223,0.0,6.165263468375377e-7,1.4071146594820784e-7,1.4071146594820774e-7,5.611718997367001e-8,0.00006649621962266,1.2365797953649173e-6,0.000026940483323445705,0.0,1.4071146594820774e-7
995,6.905956203632953e-7,6.905956203632951e-7,2.75416685923633e-7,0.0005555734120119417,0.000010331577645081682,0.9998677792199215,0.0,6.905956203632951e-7,2.472503923717827e-7,2.4725039237178276e-7,9.860601725874139e-8,0.00009167775068747844,1.7048616421798187e-6,0.0000473383247592889,0.0,2.4725039237178276e-7
996,8.395217773657207e-7,8.395217773657206e-7,3.3480997976956463e-7,0.0006102286560726326,0.000011347959792814446,0.9998392659596687,0.0,8.395217773657206e-7,4.009989352046296e-7,4.009989352046296e-7,1.5992252851946212e-7,0.0001252879045412518,2.329884198507509e-6,0.00007677487441276594,0.0,4.009989352046296e-7
997,9.388943116592154e-7,9.388943116592154e-7,3.744407756505886e-7,0.0006132138346071111,0.00001140347289539743,0.9998202401888482,0.0,9.388943116592154e-7,7.079628536009945e-7,7.079628536009945e-7,2.823429184118634e-7,0.0002253331211132774,4.190349261602858e-6,0.00013554589402176343,0.0,7.079628536009945e-7
998,1.1487038420406517e-6,1.1487038420406517e-6,4.581149893712759e-7,0.0006770501408451655,0.000012590588297636109,0.9997800702558847,0.0,1.1487038420406517e-6,9.88188739444868e-7,9.88188739444868e-7,3.9409990399560235e-7,0.0002738570885397047,5.092712704982995e-6,0.0001891976753709831,0.0,9.88188739444868e-7
999,1.2822189722790908e-6,1.2822189722790908e-6,5.113622061311921e-7,0.0006957413368485203,0.000012938174302676878,0.9997545075761458,0.0,1.2822189722790908e-6,1.2637854345727975e-6,1.2637854345727977e-6,5.04010720377134e-7,0.0003376585825763265,6.279180731097618e-6,0.0002419631562722777,0.0,1.2637854345727977e-6
1000,1.0994005221697606e-6,1.0994005221697609e-6,4.384523147705736e-7,0.0006438686442471562,0.00001197353715539214,0.9997895098225741,0.0,1.0994005221697609e-6,1.0512041727525647e-6,1.051204172752565e-6,4.1923111145173626e-7,0.0003007240356066777,5.592336955725154e-6,0.00020126255024597166,0.0,1.051204172752565e-6


==> data/toy_regression/ensemble_metrics/train/optimal_full_gb_em_summary.csv <==
learner,target_metric_mean,target_metric_std,n_seeds
0,0.010611601623635886,0.011180666714683655,10
1,0.23147335736513003,0.15317917391901492,10
2,0.009969254997356921,0.005034574494336238,10
3,0.011672514234212892,0.005557389078755669,10
4,0.009754105164741903,0.0031775265688279686,10
5,0.007970936256930154,0.0027906585684235132,10
6,0.008805258549923405,0.004010609688908022,10
7,0.007790749720990048,0.0025182545401176972,10
8,0.009605599817513015,0.004209263145935548,10
9,0.014885296031097058,0.023085478009555353,10
10,0.009785704609653386,0.006428131195346449,10
11,0.009330384198224856,0.008618911866509815,10
12,0.00779474337541083,0.0017388567960635616,10
13,0.005907315590273066,0.0005479210439605371,10
14,0.006644464432519009,0.0012749063697529701,10
15,0.006376870098038427,0.0009574820793414166,10
16,0.006442385082280827,0.0008797980964644927,10
17,0.006021508141804346,0.001030272390348282,10
18,0.006050438014989184,0.0005193614554209223,10
19,0.00620573256358717,0.0003869207899766875,10
20,0.005827313744764992,0.0009146696422883354,10
21,0.005837904745674854,0.0005394897861992235,10
22,0.0060456536344003315,0.0005238223233360581,10
23,0.005857870938851451,0.0006277602465914605,10
24,0.005749739890700378,0.0005539364916493564,10
25,0.00575318927554671,0.0005444954068944321,10
26,0.0057491534254082155,0.0004467668523592971,10
27,0.00566550844738115,0.00037818973625701436,10
28,0.005660365264890823,0.00042779118419734527,10
29,0.005660448671597951,0.0003860999182204696,10
30,0.005562268300784384,0.00034554895475654487,10
31,0.005544370083352623,0.0002989796687003516,10
32,0.0055951000275580795,0.00034579994636249514,10
33,0.00554505333949021,0.00033967860677106996,10
34,0.0054930271580516,0.00026370007841162226,10
35,0.005521989933485172,0.0003020250328342893,10
36,0.005502087075083899,0.0003242147193954035,10
37,0.005457323457305626,0.0002854144793113537,10
38,0.005485287136487521,0.00026514615587031753,10
39,0.0055053403838487185,0.0002946980084930366,10
40,0.005458319061490115,0.0002964497932415597,10
41,0.005435065923571352,0.00029075611419610394,10
42,0.005458435280234571,0.00027990821339315324,10
43,0.005463763111586174,0.00027329600559796477,10
44,0.005449529168117291,0.00028840925313788066,10
45,0.005436797612465072,0.00029525929531376,10
46,0.005430868167668109,0.00027179033470950246,10
47,0.005439772864930293,0.0002750302500182974,10
48,0.005441818558983861,0.0002925692437029199,10
49,0.005425646979063048,0.00028282115658709214,10
50,0.005423536271720696,0.00027219563286151735,10
51,0.005433129846706207,0.0002824725565225905,10
52,0.005426011095599504,0.0002842102849129297,10
53,0.005416623602527717,0.00027966100452139146,10
54,0.005420425786193251,0.0002797188254581995,10
55,0.005423063812148345,0.0002791048432391449,10
56,0.005419938809941528,0.00028082642555224733,10
57,0.005415620312281322,0.0002817495322777848,10
58,0.005412832783627565,0.00027804965118149457,10
59,0.005415669560613351,0.00027969972185332566,10
60,0.005417335538105665,0.00028255124780557356,10
61,0.005412335024456309,0.0002785644326489317,10
62,0.005410250800345108,0.0002779456237966728,10
63,0.005412708523599545,0.0002815662058782891,10
64,0.00541219398687784,0.00028096961339287886,10
65,0.005409806182043555,0.000279073365990876,10
66,0.005409123086680781,0.00027945498752483144,10
67,0.005409716341929599,0.00028039267266373176,10
68,0.005409875116459966,0.0002808953720198958,10
69,0.005408125962061441,0.0002799444856266917,10
70,0.0054068696250362605,0.0002798848322356168,10
71,0.005407732764883268,0.00028138023701488457,10
72,0.005407792102110926,0.00028080021645070214,10
73,0.005406658441282502,0.0002800817795948623,10
74,0.005405887549668238,0.0002814994989964902,10
75,0.00540541987549994,0.00028192749624615605,10
76,0.0054055990124155014,0.00028140858932394443,10
77,0.005405487127604429,0.00028162609884098774,10
78,0.005404376033005028,0.00028224502014067654,10
79,0.005403890318008068,0.0002830950381202599,10
80,0.005403768463721214,0.0002831323630717611,10
81,0.005403225389602634,0.00028311948789520674,10
82,0.005402805174983634,0.0002843379414968829,10
83,0.005402144063211138,0.00028497862052105074,10
84,0.005401488451460874,0.0002851872897633988,10
85,0.005401116360729944,0.0002862721908745405,10
86,0.00540032071764147,0.000287301731045832,10
87,0.005399449831874115,0.0002882854843264954,10
88,0.005398711832429801,0.0002895807799631715,10
89,0.005397776872355465,0.00029101908741380585,10
90,0.005396666860839922,0.000292874735574211,10
91,0.005395331672647198,0.000294920698671226,10
92,0.005393943162921732,0.00029735497237790064,10
93,0.005392332146534271,0.00030044744341733043,10
94,0.005390369393627078,0.0003038591150411765,10
95,0.005388053480793859,0.000308263799336784,10
96,0.005385377546868597,0.0003134319317394434,10
97,0.0053822562537112215,0.00031975666914137136,10
98,0.005378538364499195,0.0003276526920642044,10
99,0.005373750384469909,0.0003377887013524207,10
100,0.005367878170195276,0.00035099267879186734,10
101,0.005360718977670341,0.0003677420404326814,10
102,0.005352109572203576,0.00038864799018419716,10
103,0.005341962816110347,0.0004142185859490988,10
104,0.005334573169767002,0.00043313834778965326,10
105,0.005401832321987079,0.0002808199375784659,10
106,0.006352842561621734,0.0028686416391874637,10
107,0.007733326592088269,0.007228539923907044,10
108,0.005521883184066,0.0003321620791233017,10
109,0.005754043102717078,0.0009950797511726998,10
110,0.005450229077558896,0.00023798926278383373,10
111,0.005594918283401623,0.0005212643335018154,10
112,0.005424022387459225,0.0002497532992674785,10
113,0.005620784161223287,0.0005958125950236811,10
114,0.005464197807025695,0.0002432713481942094,10
115,0.005678405962203849,0.0007671513621605734,10
116,0.0054747562557511875,0.00025265973554012584,10
117,0.005598173039858546,0.0005324147240232578,10
118,0.005422196913631558,0.00025051628532228365,10
119,0.005535989025641575,0.00036774584462456923,10
120,0.0054258731493139175,0.0002467286838473329,10
121,0.005490776602563256,0.00027495694813410874,10
122,0.005434405035193849,0.00024052920526905903,10
123,0.005432200437768061,0.00024161499355398265,10
124,0.005448207587695219,0.0002372934118535421,10
125,0.005424025475062798,0.00024734987541055736,10
126,0.00544312644437232,0.00023728352714201293,10
127,0.005394533430710885,0.00028728422147475613,10
128,0.0054343991161919635,0.0002396272709766933,10
129,0.005420139077705231,0.0002500599406483146,10
130,0.0053845937398020495,0.00030473687888563604,10
131,0.005405182531335587,0.00026817310860453565,10
132,0.005399736261297311,0.00027623250913164885,10
133,0.0053849173362369015,0.0003025196047342952,10
134,0.00538886416511474,0.00029435695508487383,10
135,0.005393756291594449,0.0002848707338374363,10
136,0.005385654040871669,0.0002993073886973552,10
137,0.005378706551029299,0.00031258858325842223,10
138,0.005384834401130297,0.00029958046560384446,10
139,0.005375919370269049,0.0003169523360508687,10
140,0.005366622233088352,0.0003364418843188199,10
141,0.005365461082349384,0.00033818063710933864,10
142,0.00535333896539694,0.00036564549260056093,10
143,0.005346464726947711,0.0003814546697093482,10
144,0.005346626855099247,0.0003799274940947999,10
145,0.005329580740691714,0.0004222966179993242,10
146,0.00532420002743946,0.00043519303191122107,10
147,0.005304614301812309,0.00048697571518461076,10
148,0.005297368637320938,0.0005055822844002171,10
149,0.005285065007034972,0.0005386214251365585,10
150,0.005277536183510745,0.0005583070117187139,10
151,0.005258634541390509,0.000611049420269583,10
152,0.005255607951099495,0.0006177530948639126,10
153,0.005245362805728677,0.0006455215174682862,10
154,0.005241235565232897,0.0006552377571476895,10
155,0.005236865017298323,0.0006657288753273953,10
156,0.005233250438727464,0.0006756747608721494,10
157,0.005239032215419747,0.0006745152561474792,10
158,0.0052842176349967495,0.0007404059268377464,10
159,0.005692192454945538,0.0017639653856347797,10
160,0.005716160266598902,0.0018324161512037172,10
161,0.00529520001992922,0.0007619547006994193,10
162,0.005274055949084105,0.0007375273928995773,10
163,0.00642765767824565,0.004033587973927577,10
164,0.00856484420921345,0.01076263837643356,10
165,0.0076323464909747495,0.007835760430048778,10
166,0.0061390467158509345,0.0031690541329901884,10
167,0.005936041991312734,0.00255141854369065,10
168,0.005374176128419944,0.0009778546280972743,10
169,0.005648463475378689,0.0017362542157750125,10
170,0.005306186343398967,0.0008685621909398835,10
171,0.0055939461988469275,0.0016178431758225938,10
172,0.0055309453135643045,0.0014715943920284836,10
173,0.005288614454284709,0.0009019855220445836,10
174,0.005630591823664042,0.0017985414981386617,10
175,0.005236998672925175,0.0008380828760611074,10
176,0.0054260779955305006,0.0010995300552911144,10
177,0.0059340743629260435,0.002315585614978903,10
178,0.005575425942586384,0.0013386974463547676,10
179,0.005284796363225663,0.0009848636171947093,10
180,0.005582981098551913,0.001516361853888423,10
181,0.005371994948915759,0.001082470091935255,10
182,0.005472124009073568,0.001387342433055654,10
183,0.005376597511360852,0.00098416208000455,10
184,0.0056034405522793745,0.0011858137716524255,10
185,0.005191417536565683,0.0008664246260455601,10
186,0.005402365678865129,0.0009728079817015672,10
187,0.005315195807427353,0.0009593290563758722,10
188,0.0052491312150327405,0.0008978110135275356,10
189,0.005276843429121227,0.0008835353074608456,10
190,0.0053948580800474285,0.0009083149360438839,10
191,0.0059098023077946895,0.0019529007752062829,10
192,0.00557799944454696,0.0005257819991209846,10
193,0.005871635394872308,0.0009993711972567049,10
194,0.005450191924260384,0.0003643408538804765,10
195,0.0056202687157293155,0.0013850485909574048,10
196,0.007071507655211778,0.005530114455319376,10
197,0.005446425777599046,0.001017171907186125,10
198,0.005340367579103273,0.0007023251437046506,10
199,0.0069443103797442824,0.005492545839652389,10
200,0.0063451336839563995,0.0039072615867104315,10
201,0.005275154944171403,0.0007287190433395646,10
202,0.005178049718094702,0.0008660160877502223,10
203,0.005811994429915321,0.0024349947492591146,10
204,0.00787896292543305,0.008796763250118035,10
205,0.005203534204826555,0.0009762037272468646,10
206,0.005137735263731245,0.0008279273808362276,10
207,0.006570947699546627,0.0048547766044339585,10
208,0.005481781365379764,0.0017491196248984005,10
209,0.0054126296583389254,0.0015725047646260907,10
210,0.005036578905156861,0.0009391934159471237,10
211,0.005036988031251509,0.000980713277089776,10
212,0.005197818917404248,0.0011186616364932483,10
213,0.005083360089753369,0.000953982981180918,10
214,0.0051494591254993075,0.0009960408942090953,10
215,0.005177291064266886,0.0007595495976886609,10
216,0.00565057368570457,0.0014175082342831788,10
217,0.005159717977036928,0.0008331214245581006,10
218,0.005181648482276048,0.000856070328521009,10
219,0.005071743712517042,0.0010419926584987456,10
220,0.005067203315992775,0.0009296880821032174,10
221,0.005085662535255745,0.0009696785200951275,10
222,0.004980431581840199,0.0009563980032510326,10
223,0.0050159832187572865,0.0009565512451269356,10
224,0.004986842075637549,0.0010380910392314472,10
225,0.004925602996638488,0.0010402482275312622,10
226,0.004908323924602788,0.0010099462008998175,10
227,0.004877069772359384,0.0010397922600541545,10
228,0.004843923020905981,0.0010601579587635912,10
229,0.004801617341501188,0.0011318787691357048,10
230,0.004762391252095553,0.0011696403093805236,10
231,0.004751676036031996,0.0011812606674443742,10
232,0.004843440101082551,0.0011206109214817045,10
233,0.007966060899747742,0.009871512301378258,10
234,0.009473954370301945,0.014627130644911533,10
235,0.009394287823085663,0.014435984984561324,10
236,0.005031065479332523,0.0013065280283961727,10
237,0.010098907387006724,0.016708899866687908,10
238,0.005592734895936044,0.002678257174361553,10
239,0.005815242078869491,0.0033138326011240057,10
240,0.007083223909813782,0.0072136818952147274,10
241,0.0049926519404399775,0.0012749040934925098,10
242,0.005248593212522775,0.0017785695192529263,10
243,0.004933069243997661,0.0012547336621796304,10
244,0.0054345084625405295,0.0023368723362613424,10
245,0.005155189480887454,0.0016711840366284687,10
246,0.004922733052580508,0.0012757337254659883,10
247,0.00522385655856687,0.0018481007283709312,10
248,0.005035491738734861,0.0014765804177724927,10
249,0.004883899359063281,0.0012722730993798641,10
250,0.005051627901905101,0.00150774189139472,10
251,0.005059378330159728,0.001546501677591589,10
252,0.004878055114404356,0.0012879541503657576,10
253,0.004852950436952441,0.0012763256863448744,10
254,0.004948755448495914,0.0013875657855531608,10
255,0.004884295120686994,0.0013174900652764203,10
256,0.004837171092599316,0.0012829587016704642,10
257,0.004861482725795345,0.0013127889167244826,10
258,0.004858542548114525,0.0013239172711412498,10
259,0.004819229624186643,0.0012963109563714935,10
260,0.004774617742619343,0.0012761720429933082,10
261,0.004735679780753366,0.0012676392768996088,10
262,0.004684684402585891,0.001255070495482431,10
263,0.004630544264912774,0.0012564685021500444,10
264,0.004595112001817044,0.001265016743455563,10
265,0.004522166903364562,0.0012843777782034589,10
266,0.004500818109170115,0.0012984141899427808,10
267,0.0044792291537892066,0.0013132825941711754,10
268,0.004830380379150142,0.0016232675051234661,10
269,0.01646015589488316,0.037835483579846216,10
270,0.004623074478152176,0.001327865520784945,10
271,0.005278505622244248,0.0028429263053403866,10
272,0.0050316801445599215,0.002174737749290954,10
273,0.004782640881065854,0.0015709201022029383,10
274,0.005784128704500341,0.0032193525096523208,10
275,0.006734218663202932,0.006131202019713379,10
276,0.006289607835268411,0.004162174822335187,10
277,0.009431500192291855,0.014562102427468256,10
278,0.007834387642840158,0.01073350216462819,10
279,0.005740029204922484,0.003537339995756526,10
280,0.005606143659179398,0.003021069869812597,10
281,0.006503592430259495,0.006553398859158762,10
282,0.004671000519859682,0.0015427042485830595,10
283,0.005781433241254106,0.004490785909400523,10
284,0.0047604863990097935,0.0017402724616326303,10
285,0.005398697980275894,0.003359209902428412,10
286,0.004628144982013678,0.0015978983988508618,10
287,0.005285244731744706,0.002978299858878946,10
288,0.004562113944735134,0.0015305336987262417,10
289,0.005059870929816135,0.002506923202293487,10
290,0.004548963633108976,0.0015263702493988971,10
291,0.0049240649240763264,0.0022476644512345835,10
292,0.004647333235809006,0.0016724836585575954,10
293,0.0046454024835719645,0.0016991501392198888,10
294,0.004764744141255615,0.0018978223185479237,10
295,0.004560993739026419,0.0014611572411458394,10
296,0.004937733236633027,0.0016132671063891174,10
297,0.005128084379340017,0.0016354368282663957,10
298,0.004707752879834079,0.0013553212877651362,10
299,0.0048770456021761215,0.0015057957724329877,10
300,0.004630360647275854,0.001412120425833384,10
301,0.004646279834877751,0.001427897204810786,10
302,0.004712453454986198,0.0015069379131264994,10
303,0.004617014581448769,0.0013974698558937599,10
304,0.00462474573991156,0.0014257115393649922,10
305,0.004654679952102394,0.0014822148610794332,10
306,0.004609892097620567,0.001412381025071268,10
307,0.004602966152598231,0.0014022666358099519,10
308,0.004625352882846464,0.0014563518038131149,10
309,0.004572864894762697,0.0014537773154153985,10
310,0.0045242558239678935,0.0014601783267066222,10
311,0.0045382198227237325,0.0014983792374931872,10
312,0.004511402704229643,0.0015259137746473578,10
313,0.0044752134944628956,0.0015138225491024098,10
314,0.0044807143786950495,0.0014940617302972112,10
315,0.004481911402130478,0.001510395521633173,10
316,0.004451504442158909,0.0015192810278849003,10
317,0.0044178046492023785,0.001520080068784131,10
318,0.004417490055722598,0.0015124170741324867,10
319,0.004444754013880213,0.0015188573708893507,10
320,0.0046958354592434885,0.0016743970656963138,10
321,0.004959197854052221,0.0021399571571246423,10
322,0.004581293798220384,0.001462830166057538,10
323,0.004697698985217326,0.0015512249117732,10
324,0.004789948854149928,0.0017535087813045902,10
325,0.004648810828837617,0.0015074499360153986,10
326,0.004622203862508202,0.001360904953381554,10
327,0.004565558745010627,0.0014197317378077073,10
328,0.004427583644443971,0.0015622844833158996,10
329,0.0044811921237847396,0.0014851778207480265,10
330,0.004488758651360641,0.0015068575861114564,10
331,0.004420945248439324,0.0015436351241177287,10
332,0.00441371266849257,0.0015226734026990937,10
333,0.004399253353934853,0.0015618427721098076,10
334,0.004352453345361293,0.0015562917219335362,10
335,0.00434435332870398,0.0015704345629730112,10
336,0.004325824673259591,0.0015813964174098652,10
337,0.0043020142986698135,0.001603553432366923,10
338,0.00429693836436894,0.0016010084844973243,10
339,0.004338920125245831,0.0015878123038100282,10
340,0.004330911723336514,0.0016044832999163666,10
341,0.004262713599022851,0.001630153567358431,10
342,0.004279303732417144,0.0016320760515635344,10
343,0.004254354960506161,0.0016415160550897244,10
344,0.004260239303313434,0.0016445796296496607,10
345,0.004248597014773125,0.0016516129837582565,10
346,0.00425016124895467,0.0016602676078070143,10
347,0.004235079458431034,0.0016679630294779094,10
348,0.004233089329257173,0.0016722956868799284,10
349,0.004216972016712561,0.0016852770023113254,10
350,0.0042079485060261355,0.0016920096595169482,10
351,0.004204732955577836,0.0016975793844762111,10
352,0.004196176801800824,0.001704378885171405,10
353,0.00419329878641589,0.0017088626295660783,10
354,0.004189794004713662,0.0017116471852576946,10
355,0.004175807259632994,0.0017246113704020836,10
356,0.004174834209938652,0.0017245639008281741,10
357,0.004162179782163214,0.0017348652802685613,10
358,0.004163341962445368,0.0017339898515482083,10
359,0.004155017993742004,0.001739670640740749,10
360,0.004160417383504444,0.0017325284057878982,10
361,0.004160129127290777,0.0017255025472338893,10
362,0.004186643404459944,0.001687882244846769,10
363,0.004245080502729074,0.0016215259412388089,10
364,0.004313778937081272,0.001575618015589534,10
365,0.004261935874478831,0.001607422714943397,10
366,0.004122606375431083,0.00175799636507237,10
367,0.004200958472807433,0.0016596315374337574,10
368,0.004146111914678795,0.0017194795938668128,10
369,0.004154068138631312,0.001705410780392883,10
370,0.004133757616233078,0.001726895695830546,10
371,0.004135191788617434,0.0017252737269078666,10
372,0.004163050698507885,0.0017795307431291785,10
373,0.005108503193261874,0.003938406758204739,10
374,0.004793763082129496,0.003007967092136321,10
375,0.006807518514345122,0.008393529835269347,10
376,0.010350376388678615,0.01825186540794125,10
377,0.004834311333801902,0.002738491874194872,10
378,0.05527148742038109,0.16171724685587893,10
379,0.004215414333817161,0.0017671612935083554,10
380,0.004804596256289608,0.0026268917215777937,10
381,0.004604539889023783,0.0021825802573041835,10
382,0.004619455178954604,0.002177421262529829,10
383,0.004401164721216902,0.0017976867464704004,10
384,0.004445077624570694,0.0015782532593086947,10
385,0.005591799738632538,0.0037309592868083816,10
386,0.010644958794638075,0.019959127516571723,10
387,0.021660267662108865,0.055624674111348076,10
388,0.007129371993276552,0.009846612571671512,10
389,0.016664529411629374,0.039692027866511076,10
390,0.010293139564061034,0.019684969844380295,10
391,0.007355961559857155,0.0101256969558019,10
392,0.007715477281718392,0.010211634098667953,10
393,0.005420903459643025,0.0043022599787565004,10
394,0.006092007218160636,0.00648440068068622,10
395,0.0042686271022890345,0.0018334003853267013,10
396,0.00530220024438142,0.004686136033811971,10
397,0.004433827849016833,0.0024104487570172947,10
398,0.004553566464800226,0.0027684219339319566,10
399,0.004854171135566975,0.003457869495148966,10
400,0.005275148427682936,0.004811687042108671,10
401,0.004884088983602101,0.0036834209217368494,10
402,0.005721511447445724,0.004714966129038255,10
403,0.02534361596753913,0.06503534758909095,10
404,0.008425928856409349,0.013264411960870115,10
405,0.006261123992809559,0.006239568502639337,10
406,0.005876136313671337,0.004960238554845145,10
407,0.004255837892131266,0.002078295185980846,10
408,0.004860995791576205,0.002956876588237936,10
409,0.004519451202735659,0.0025817643502668757,10
410,0.007109922840683049,0.009127328698893331,10
411,0.016697248048339382,0.0385836446415954,10
412,0.062261082072694374,0.16082992125891532,10
413,0.016502550931027978,0.025771034813988566,10
414,0.014778686562778276,0.032279606822489586,10
415,0.008122716126257838,0.010225678393970341,10
416,0.03061910562320246,0.08349303471123001,10
417,0.010059204445672258,0.01699438320476247,10
418,0.010379687976609804,0.015485107600238315,10
419,0.006923081420301817,0.008770554385206766,10
420,0.005381221457336357,0.0044473192415426825,10
421,0.010164169621545247,0.019191081017153017,10
422,0.007475061246844429,0.009349305722853904,10
423,0.004923845886466028,0.0028725671172985297,10
424,0.006181417824400433,0.006393013664897461,10
425,0.00593915186539452,0.003545673150132094,10
426,0.0057036147829984665,0.003920365275583092,10
427,0.0054187240352490725,0.003708351812153616,10
428,0.004657132568373447,0.0023210974867688447,10
429,0.005480241273466169,0.004208681705120843,10
430,0.004359234193935936,0.001962364321059177,10
431,0.005063397198046767,0.003057998569062215,10
432,0.004643592183456106,0.0027080687009090323,10
433,0.004453450449792224,0.0021647034107240785,10
434,0.004849725669000146,0.003023518439969889,10
435,0.004314743384552001,0.0020339168870516914,10
436,0.004503839716884082,0.0025074260643161267,10
437,0.004463942618237837,0.002264562646268182,10
438,0.00420755660693736,0.0019573312772626526,10
439,0.004502088334249565,0.0024878899693616756,10
440,0.00412204639024736,0.0019137535602235427,10
441,0.004348826708821664,0.0022374837494473537,10
442,0.004208658048533867,0.00207267317967831,10
443,0.004147777229630325,0.00196775265507518,10
444,0.004274613737560379,0.0021785345898790534,10
445,0.004063561812702535,0.0019301942382416808,10
446,0.004157618182644461,0.0020902869914899568,10
447,0.004120960925690401,0.0020036359132319286,10
448,0.0040476568990972465,0.0019383871728941768,10
449,0.004141624975659613,0.0020707746074402423,10
450,0.004003251592651918,0.001929027547925106,10
451,0.004069633969647373,0.0020091062889567865,10
452,0.004035754954320247,0.001974217878166765,10
453,0.0039849878141863596,0.0019415421517966745,10
454,0.0040348287184080855,0.0020128319390897743,10
455,0.003945345409639423,0.0019357121561530068,10
456,0.003993602506450975,0.0019782461704936295,10
457,0.003949409213235858,0.0019609406282802082,10
458,0.003933383389647999,0.0019508439453829087,10
459,0.003955834905129241,0.001962632752242011,10
460,0.00392168897823299,0.0018882420262094136,10
461,0.004008992071775631,0.001837270190408621,10
462,0.0040983902311748106,0.00176026889414826,10
463,0.0040555824793194984,0.0017268917469870707,10
464,0.0038503456243681178,0.0019079001867642134,10
465,0.003906517009931667,0.0018145018742785595,10
466,0.003895853172886558,0.001886437364100767,10
467,0.003918470970149508,0.0018967930542485069,10
468,0.003804049872719667,0.001867012869819748,10
469,0.003760295462153628,0.0018689009821364277,10
470,0.0037269461479995567,0.001884539627363619,10
471,0.0037212932452423595,0.0018730149741737598,10
472,0.003667701520668394,0.001902529584573557,10
473,0.0036598589408609007,0.0018775004145303999,10
474,0.003641830324318514,0.0019145209994831688,10
475,0.0036592551858356374,0.001896084318361471,10
476,0.004050588556130747,0.0024446578968038857,10
477,0.005964656914371035,0.0076246450304969775,10
478,0.004250970575885564,0.0024578876469382926,10
479,0.004797804986393765,0.002769230638924303,10
480,0.005947272700452665,0.006253031908020739,10
481,0.004446485179861617,0.0031341757181691495,10
482,0.004532285629938791,0.003020478470385016,10
483,0.004198228522118485,0.0022999635136611084,10
484,0.004040669412747093,0.002053892800344637,10
485,0.003841577059628338,0.001924947500625537,10
486,0.003973014361799867,0.002040008348020649,10
487,0.003898524780199179,0.0019364173218092383,10
488,0.004020553659721827,0.002229775680329943,10
489,0.004067158175510925,0.0022122643291915297,10
490,0.003899970235716088,0.0018915459512690606,10
491,0.0041877447573131265,0.0021834951536431747,10
492,0.004152964996600688,0.002186313201905629,10
493,0.0038591605145524748,0.0019135377610752101,10
494,0.003778645572018542,0.0019301252827863115,10
495,0.00392498688243214,0.0019867677261108494,10
496,0.003817263509460503,0.0019953081562114647,10
497,0.003835906219612473,0.0019518872928489595,10
498,0.0037313264515786405,0.001956290981289173,10
499,0.0037848534316137225,0.0019327884481897808,10
500,0.003780983303122068,0.0019090983935515355,10
501,0.003906760492136183,0.0018488282587898386,10
502,0.0039667554619097515,0.0018140630420294653,10
503,0.0038782368692608384,0.0018632349791167068,10
504,0.0037390064097420745,0.0019653998575717723,10
505,0.0037912131548136947,0.0018936515112528008,10
506,0.0037254305282767054,0.00195971101688193,10
507,0.003745628773757078,0.0019243227403381827,10
508,0.003695207544538914,0.00196569101765723,10
509,0.003706056422200162,0.0019395211036709037,10
510,0.003664058919308265,0.0019764339044919354,10
511,0.0036563642814452027,0.0019491718174560369,10
512,0.003623523109568611,0.001966001017119417,10
513,0.0036099761549853613,0.0019522992556128948,10
514,0.0035879699366704737,0.0019602006292235878,10
515,0.0035705469558127484,0.0019554469840057384,10
516,0.003553848598353675,0.0019739892913857218,10
517,0.003559813901411778,0.0019657496342660903,10
518,0.0035486944996418425,0.0019836416123084296,10
519,0.003538186251242632,0.0019751299695685886,10
520,0.0035169177810264692,0.0019826014682293434,10
521,0.0035085008852067936,0.0019697525862503984,10
522,0.0034848078314302297,0.0019829038848059744,10
523,0.0034832594294989376,0.0019772585983555933,10
524,0.003466971896681475,0.001987478118222873,10
525,0.0034678468354448497,0.001983838432760246,10
526,0.0034523774628659382,0.001992085002293555,10
527,0.003442492375318352,0.001993294395236507,10
528,0.0034343818964778458,0.0019934194359157143,10
529,0.0034189468951780384,0.001995625777259819,10
530,0.003404949734326079,0.0019994479126634215,10
531,0.0033979271213885704,0.0019997115961810255,10
532,0.0033857139642199142,0.002005164482105248,10
533,0.0033792567285969126,0.002005750851036794,10
534,0.0033704899760732647,0.002009889317413494,10
535,0.003363243044429487,0.0020107718797217123,10
536,0.0033526150593064267,0.0020150629241929125,10
537,0.0033430309892852664,0.0020171721927730374,10
538,0.0033334305052802487,0.002021599732129084,10
539,0.0033289785073625637,0.0020221725075568464,10
540,0.0033230685114228912,0.0020252027044738224,10
541,0.003318275549020635,0.002025907158608262,10
542,0.003312308908285536,0.0020278870633689936,10
543,0.0033058338564194525,0.0020292548382262834,10
544,0.003300872121351653,0.002030306143419928,10
545,0.0032959429695128884,0.0020314047055656607,10
546,0.0032947693446863727,0.002030343396318351,10
547,0.0032961338745016687,0.002027989871784007,10
548,0.0033103404337956562,0.002018244495003797,10
549,0.003339040271868482,0.002005955966603947,10
550,0.003441260884051247,0.0020020919911370007,10
551,0.0034362206352171964,0.002002038399968278,10
552,0.003458997163653087,0.0020103051154945215,10
553,0.003280501982883229,0.0020208610420358727,10
554,0.0033652985062758113,0.001995383925905822,10
555,0.0034460635801351557,0.0020059770939642257,10
556,0.0033035636683363067,0.001998346141388914,10
557,0.003463903552584613,0.0019868207031597885,10
558,0.003378027378387852,0.0019480383015372078,10
559,0.003657703191326926,0.002086454138262944,10
560,0.004684288957299007,0.004824912504376133,10
561,0.0037397550572661905,0.00255890426439709,10
562,0.003776809280033996,0.002917896892160851,10
563,0.003497390456970578,0.002075925326126102,10
564,0.0038864549394167793,0.0032901136758897564,10
565,0.0035823402494374176,0.002258737919207725,10
566,0.0037619499451069195,0.0027844659647983726,10
567,0.003586593479447365,0.002070278424510782,10
568,0.0039068730239068,0.002506854269381181,10
569,0.003460047098065603,0.0019818940798985744,10
570,0.003822379739359098,0.002233316962114996,10
571,0.003604272405184063,0.002088726509079998,10
572,0.0034747058445057247,0.002068446883383248,10
573,0.0035603469535261875,0.0021572138679838287,10
574,0.0033882083068375425,0.0019831770725785994,10
575,0.0035244043183778246,0.0021742366300061774,10
576,0.0034050121492629564,0.0020161178554472803,10
577,0.003377496820890607,0.002066901471401606,10
578,0.003415624748868746,0.0020758498493483016,10
579,0.0033618762233809394,0.0020129252476010473,10
580,0.0033488842941011947,0.0020804651495336794,10
581,0.003313612656674433,0.00202500997761921,10
582,0.003284693219561016,0.0020305982388929326,10
583,0.0033081123030022134,0.002050689112447394,10
584,0.0033996125624777642,0.0022631003640569713,10
585,0.00515178750074566,0.00696856017775362,10
586,0.004868233216846249,0.006179268440436941,10
587,0.0032545154447044004,0.0020690651885767884,10
588,0.0045955669958411705,0.005418996609496322,10
589,0.00326308935620795,0.002107153698726564,10
590,0.0039010345483935943,0.0034931764668221714,10
591,0.0032977739187559224,0.0021760034023962163,10
592,0.0038322096272191157,0.003300683823895863,10
593,0.0033093009385767396,0.0022167313867182876,10
594,0.003726408198665876,0.00309827399159839,10
595,0.0032427131479471454,0.002112859845483243,10
596,0.003438250069261377,0.0024733698462178926,10
597,0.003347618304339976,0.002315445803276105,10
598,0.0032154306996652732,0.0020915832084702685,10
599,0.003361347905122502,0.002369582050393034,10
600,0.003243660841403881,0.002160437333232011,10
601,0.0031803580899260617,0.0020721710503151477,10
602,0.003262726957651246,0.0022227824338640714,10
603,0.0032378725933784615,0.0021829767875948996,10
604,0.0031521103814236193,0.002058293763979412,10
605,0.0031458108335178925,0.0020609839598855133,10
606,0.0031776689857388983,0.002116036981209768,10
607,0.003150540323845203,0.0020821392397929856,10
608,0.003112253616202085,0.002038014688425097,10
609,0.003127911459531786,0.0020702717213844975,10
610,0.003101249237816977,0.0020440521729838384,10
611,0.003061593485264848,0.001995143635916234,10
612,0.0030639328686735638,0.0020101989316356236,10
613,0.0030595605717113725,0.002005515789692079,10
614,0.0030411729323522774,0.0019648204584657865,10
615,0.003060003743298545,0.00193259746311597,10
616,0.003081396436338818,0.0019286206080050892,10
617,0.003080458258361269,0.0019011006850246025,10
618,0.002987678756783292,0.001933376751047811,10
619,0.0029799425045209404,0.0019358128600840774,10
620,0.003026856370938713,0.0018972206839585285,10
621,0.0029471697818107905,0.0019225877724095405,10
622,0.002936438758272139,0.0019103493518828315,10
623,0.0029488950011272094,0.0019033853927505073,10
624,0.002905359192342256,0.0019236210210220636,10
625,0.0029065623047072834,0.0018987461359831577,10
626,0.00289235099821973,0.0019051806863370738,10
627,0.0028692921806328458,0.0019246713302114992,10
628,0.002874794161639026,0.0019094020021637233,10
629,0.002866327049688811,0.00191370708660787,10
630,0.0028866850101654322,0.0019304346874536313,10
631,0.0030114789791307987,0.0019829256541915976,10
632,0.002962424648778316,0.0019793875109481805,10
633,0.002881410266436478,0.001919226803838052,10
634,0.002869802585137414,0.001933955996463981,10
635,0.0028676420931057767,0.0019209144328095626,10
636,0.0028218658407054274,0.0019136804137935906,10
637,0.002829729997236169,0.0019165677741121748,10
638,0.0028108119094734933,0.001898577333540095,10
639,0.0028042512435777064,0.0019050605983609713,10
640,0.002792343357089653,0.0018821448976471527,10
641,0.002796110513632435,0.0018740421082413376,10
642,0.0028654703357004563,0.0018537859771653453,10
643,0.003119088439891729,0.0020674520420663886,10
644,0.002953164329114339,0.001899266699993536,10
645,0.0027701901151548853,0.0018019978529398495,10
646,0.0029025206445245392,0.0018550180801553448,10
647,0.0027177767868317815,0.0017909431749941066,10
648,0.00290239615647902,0.0019232823710562288,10
649,0.003126427497342226,0.0025441295600809413,10
650,0.002854666874955835,0.0019312618099212398,10
651,0.00285093828972334,0.00195724577386887,10
652,0.0027605418766269655,0.0018133695029681684,10
653,0.0027894881122764673,0.0018767890557948737,10
654,0.0028277963094062693,0.0019056197470045122,10
655,0.0028507423071879147,0.0018597341175485066,10
656,0.002791381731089332,0.0018285054475540422,10
657,0.0027453465952625065,0.0018324543234575024,10
658,0.0027171341653776347,0.0018364546677461205,10
659,0.002748306403422895,0.0018306069020179306,10
660,0.0027111673660325927,0.0018450614486204477,10
661,0.002680638419351243,0.001812227592534353,10
662,0.0026555014274743448,0.0017795071269302814,10
663,0.002606398345240548,0.00175371540515988,10
664,0.002593134218440601,0.0017419218479655324,10
665,0.0025819607243285406,0.0017493344402536694,10
666,0.002574829045322316,0.001738058005037722,10
667,0.0025501564769806213,0.0017354271007982425,10
668,0.002557908643194251,0.00174113372199482,10
669,0.002554178720053151,0.0017432568834267858,10
670,0.002545355894247073,0.0017406771631767858,10
671,0.002540361973200932,0.0017464768989742209,10
672,0.002533592351272328,0.0017405716617879994,10
673,0.0025070983028450786,0.001731219596395572,10
674,0.0025057368180542603,0.0017346585450499568,10
675,0.0024988933841452446,0.0017322713450657631,10
676,0.002489448612241132,0.0017308886400083537,10
677,0.0024885462747459134,0.0017353412712728723,10
678,0.0024829133120761343,0.0017340667112542057,10
679,0.002469474387536672,0.0017287502560802668,10
680,0.0024622469620999106,0.001731353300089457,10
681,0.0024611811311743108,0.0017295930914360033,10
682,0.002449732632418946,0.001731329671742722,10
683,0.0024521898606702968,0.0017312555226479552,10
684,0.0024446430797010143,0.0017313968305376483,10
685,0.0024349118240051502,0.0017276780250191264,10
686,0.0024270929093960004,0.0017268056243350861,10
687,0.0024198018086371655,0.0017248704090545282,10
688,0.0024100363220896275,0.0017214656098231767,10
689,0.0024093939550270996,0.0017168284364152543,10
690,0.0024202816851818174,0.0017028337780186063,10
691,0.0024682488928740626,0.0016676804481668406,10
692,0.0026009028421395907,0.001645849617668752,10
693,0.0027217383750944048,0.001676281838302355,10
694,0.002617337436844639,0.00175598056427002,10
695,0.002647704798659327,0.0016959003008847012,10
696,0.0024470413374110215,0.00166983952146711,10
697,0.0026266130540225294,0.0016708694646974278,10
698,0.002815742619345454,0.0020239613892640974,10
699,0.0034134793413520977,0.0032985712760361333,10
700,0.0025231249133909712,0.0017091447854656872,10
701,0.0028424516549665725,0.002023701816200562,10
702,0.0026466743253620775,0.0017678342013246796,10
703,0.002678684604646216,0.0017651032480128222,10
704,0.002681460365366181,0.0018382828512676927,10
705,0.002667362888855963,0.0018731400688201687,10
706,0.00265717738948179,0.0018727883980415034,10
707,0.0026372200014753134,0.001807050921679645,10
708,0.0025996530337606245,0.0018258863844280077,10
709,0.0025836210450654643,0.0018091072862583294,10
710,0.002539963864354018,0.0017711652361420691,10
711,0.00249034873165417,0.0017381757132634483,10
712,0.002447665613168055,0.0017285640418031659,10
713,0.0024715745983740134,0.0017258745838174012,10
714,0.0024360678142778735,0.001736386124177291,10
715,0.002449744305779116,0.001734104211675661,10
716,0.0024723721462014906,0.0017575843942724456,10
717,0.0024497214507351274,0.0017441904396748816,10
718,0.0024201073013202265,0.0017378419720376146,10
719,0.0024296174203025174,0.0017270516962272088,10
720,0.0024023151020856515,0.0017250819561327986,10
721,0.0023957767033758667,0.001721298097167271,10
722,0.0024149874089658212,0.0017216208404291064,10
723,0.0023926803559677803,0.0017301944304322521,10
724,0.0023744470182471902,0.0017332420416365242,10
725,0.002356154873097583,0.001730366394898984,10
726,0.0023391639108031577,0.00172214400002386,10
727,0.002368419843896348,0.0017091483448732207,10
728,0.0024015940231994996,0.0016834206051314332,10
729,0.0024831683816210056,0.001671877987820623,10
730,0.0024029798491543436,0.001682604796973751,10
731,0.0023406592897020585,0.0017100400804224447,10
732,0.002421257897332783,0.0016732939045334316,10
733,0.002340168518418802,0.001706128861790614,10
734,0.0023975541036492165,0.0016807495624690672,10
735,0.0023919473662868543,0.0016856948321180927,10
736,0.002449371486900262,0.0016729261268648517,10
737,0.002416713970907642,0.0017138313297552768,10
738,0.002373546912949833,0.0016863081468594938,10
739,0.002346138455605394,0.0017025140244666833,10
740,0.002384001894501693,0.0017011169815507037,10
741,0.0023199167847251577,0.0017077391865654575,10
742,0.0023353454119769967,0.0017119147528023091,10
743,0.002330664761802967,0.0017097567704676393,10
744,0.0022885828920800747,0.00172229784719915,10
745,0.002335774954244579,0.0017129571531002365,10
746,0.0022858792429861228,0.0017256555971894533,10
747,0.002288644453408691,0.0017231736912505535,10
748,0.00229504004437778,0.001723467464838514,10
749,0.0022546505372127985,0.0017368709613787834,10
750,0.002282890182800244,0.0017263966171016604,10
751,0.0022552669365626206,0.0017366777894730384,10
752,0.0022569479115639897,0.0017358324943413657,10
753,0.002256458723951576,0.001735966899799603,10
754,0.0022407766350750024,0.0017426215449687162,10
755,0.0022523412874180713,0.001736898186755043,10
756,0.002233326745521211,0.001744434510351072,10
757,0.002251934225565892,0.0017334279921127475,10
758,0.002273701709722533,0.0017144506186185468,10
759,0.0024033008800066107,0.0016917142467603567,10
760,0.0025134115574015504,0.0017537130746364572,10
761,0.0023455825365188135,0.0016913636663619654,10
762,0.0023019258692131223,0.0017017460372595712,10
763,0.002296992399505715,0.0017030986998657887,10
764,0.0023051843406976954,0.0017010912329031972,10
765,0.0022695241466743686,0.0017136650405518512,10
766,0.002272721457605302,0.0017127711469498087,10
767,0.0022763317175116303,0.0017103575563408148,10
768,0.0022509553543975784,0.0017218495539687681,10
769,0.00225216447294075,0.0017201701804660542,10
770,0.002260592383159226,0.0017145957080321533,10
771,0.0022434030848325803,0.0017225617169270434,10
772,0.0022499600793349037,0.0017161986765106755,10
773,0.0022647277335617463,0.0017068193385736774,10
774,0.002273080335275833,0.0017023455341542736,10
775,0.002234506964543295,0.0017241290092845855,10
776,0.002221609603543614,0.0017324978084031733,10
777,0.0022193789884024538,0.0017323538059463763,10
778,0.0022249504754580686,0.001728953266884135,10
779,0.002230203029912629,0.0017277805321578583,10
780,0.0022355942160440846,0.0017346536280770464,10
781,0.0023089554111309376,0.0017371003715092453,10
782,0.002336829746268266,0.0017544084822143065,10
783,0.002324554131458972,0.0017506848681271897,10
784,0.00221472138021593,0.00173797444007614,10
785,0.002311752665930743,0.0017497643648575285,10
786,0.0022518815104153444,0.001734644331056117,10
787,0.0022590486414094607,0.0017393204272883093,10
788,0.002243014856016004,0.0017365855301275839,10
789,0.002238629733005494,0.0017378734616459732,10
790,0.002225555321354604,0.001740320784762065,10
791,0.0022174470710640505,0.001741748487755748,10
792,0.0022027384713806993,0.001743197881013402,10
793,0.002193166760650632,0.0017470034436273452,10
794,0.002184338657631183,0.001748378565298016,10
795,0.0021830695862796387,0.0017480762675284314,10
796,0.0021761689664898313,0.001750065595582207,10
797,0.002176341795458054,0.0017490736337483455,10
798,0.0021722896132002944,0.0017490701821063865,10
799,0.0021754454141576186,0.0017481183906710221,10
800,0.002171326169139591,0.0017470120142566812,10
801,0.0021836801293482026,0.001744311157936655,10
802,0.002186685515431895,0.0017430912082681722,10
803,0.0022069543589402422,0.0017404824060274747,10
804,0.0022107388003002734,0.0017421619695112813,10
805,0.002207555378415749,0.0017405573061443854,10
806,0.0021789081252866624,0.0017426238331294396,10
807,0.002150335976942909,0.0017478239081758333,10
808,0.0021302530521228537,0.0017521339606036226,10
809,0.0021443422033558977,0.0017462239466749284,10
810,0.0021550483662536343,0.0017413617098686143,10
811,0.002165768152500325,0.001734374137072237,10
812,0.0021780454395680156,0.001721740841033551,10
813,0.0022582689705253883,0.0016945984991088591,10
814,0.002370776071377578,0.0016779751732348405,10
815,0.002472394040405999,0.0017038783683154515,10
816,0.0022535088327491396,0.0016824774408773194,10
817,0.002277539655513599,0.0016994595993764783,10
818,0.002293855551200193,0.0016748948963929075,10
819,0.0021638988955375595,0.0017126106542855843,10
820,0.0022683422843633233,0.001692404435391644,10
821,0.0021419136826929153,0.0017115610253261111,10
822,0.0022023769869826903,0.0016977362748389407,10
823,0.0021540524263020965,0.001699217736789326,10
824,0.0021578429806143194,0.0017035781346490088,10
825,0.0021517901801859952,0.001693879125895463,10
826,0.002124524274681498,0.0017056844149893294,10
827,0.002126995476660184,0.0016975641547702105,10
828,0.002110505961439373,0.0016985312064082265,10
829,0.0021116284601060543,0.0016960231995470695,10
830,0.0021066814342203645,0.0016878540560532548,10
831,0.0020958238138655575,0.0016911831243298183,10
832,0.0020886103983647412,0.0016837335504167833,10
833,0.0020848335025425717,0.0016799323323446538,10
834,0.0020661619667020213,0.0016796697678695505,10
835,0.0020663058630408016,0.001670952558206806,10
836,0.002051839451943093,0.0016683921839528667,10
837,0.0020476162828909654,0.0016602954888972976,10
838,0.002040534446457596,0.0016516615185789933,10
839,0.0020327865553262333,0.0016445431753967738,10
840,0.002022409964358994,0.0016356950701025622,10
841,0.0020186051579322356,0.0016239858788978196,10
842,0.0020040109945236705,0.0016161053938321891,10
843,0.0020024920363439095,0.0016005998126762163,10
844,0.0019853638906464103,0.0015924656150577891,10
845,0.001981826435256919,0.001576941945972923,10
846,0.001967962620614386,0.0015649229810009578,10
847,0.001962471333318002,0.0015504237076283376,10
848,0.001949739466398102,0.0015375349991770839,10
849,0.0019445190874645194,0.0015233000349401918,10
850,0.0019333417556885901,0.0015108208166917853,10
851,0.0019305281446286473,0.001496104601502491,10
852,0.001923170260508221,0.0014831465193797606,10
853,0.0019245010451708414,0.001466808558037561,10
854,0.0019263111964360788,0.0014521036131412326,10
855,0.0019273331603779586,0.0014416137538951854,10
856,0.0018932504711236774,0.0014448890507356039,10
857,0.0018493177637453448,0.0014589477492814324,10
858,0.0018530871032819308,0.0014493840633183616,10
859,0.0018613624826092766,0.0014398560772069411,10
860,0.001841762578946602,0.0014464481247168767,10
861,0.001843513292254896,0.0014419755601068596,10
862,0.0018403822643501722,0.001440321277488201,10
863,0.0018277210215456574,0.0014443789892811328,10
864,0.0018302201821201118,0.0014400718319607254,10
865,0.0018167955287814105,0.0014453083766233566,10
866,0.001819117928827424,0.0014420432691298446,10
867,0.0018194501088652567,0.0014403072695012733,10
868,0.0018193143339264646,0.0014389483587686131,10
869,0.0018274563522023563,0.0014350303014303658,10
870,0.0018464411105007148,0.0014502274801869097,10
871,0.002030119877255285,0.0017347248231872523,10
872,0.0035546151492758422,0.0060733021630703194,10
873,0.008633270098697408,0.02204148379763978,10
874,0.0033710826183811888,0.005533719305180957,10
875,0.005524779709992091,0.012244807359119184,10
876,0.0024640366771638616,0.002847799363031865,10
877,0.004804000170676762,0.010008941389264205,10
878,0.0020418369781628016,0.0018358594607745958,10
879,0.004370297860678782,0.008675233959561185,10
880,0.002500751584921604,0.0029917565958860297,10
881,0.0032568230127031765,0.0052206946478646245,10
882,0.0031338323144585838,0.0048545134284791154,10
883,0.0024203716084781764,0.002779582893893785,10
884,0.0034345365953037292,0.005793044943238772,10
885,0.002050345076057795,0.0018701013965446642,10
886,0.0032671529089646815,0.005260453492312311,10
887,0.0021438815250645915,0.0020501153249691006,10
888,0.0027945994548097958,0.003771207759703007,10
889,0.0024872866063181146,0.0028603583652294542,10
890,0.002305189492905467,0.0023104802104935564,10
891,0.002691593955508428,0.003470556043616698,10
892,0.0020647430535203244,0.0018318527942653624,10
893,0.0025987474153672313,0.0030373589744032425,10
894,0.002345485004594084,0.002195979358944194,10
895,0.0023917206052716305,0.002178919482111408,10
896,0.0024998793285278638,0.002678294037354345,10
897,0.0020517853155920082,0.0018430042142302404,10
898,0.0023663877758161615,0.0024157900064885568,10
899,0.0021722825068448584,0.0021474660697069926,10
900,0.0021230737911579825,0.0019190729747575908,10
901,0.0022678780427666987,0.0023390805564932325,10
902,0.0020971429730330025,0.0018837486949118212,10
903,0.0021279464780571034,0.0020558374649083475,10
904,0.0021824656289425974,0.0021190604369825615,10
905,0.0020250761014505517,0.0018500280731520154,10
906,0.0021501516172509052,0.002094025053964447,10
907,0.002070775182528407,0.0019547674081909446,10
908,0.0020498995489396086,0.0018868479378506215,10
909,0.0021165698592800737,0.0020456489409493846,10
910,0.0020250688188301045,0.0018717936309280937,10
911,0.0020608844242674413,0.0019323873375433358,10
912,0.0020652122934052227,0.001972021300129663,10
913,0.0020164591604088346,0.001852458434229208,10
914,0.002049638658144612,0.00195091970969224,10
915,0.002039248241028161,0.0019036885773334746,10
916,0.002026167440801221,0.0018564286784285827,10
917,0.0021001095221876214,0.0019072976650294322,10
918,0.0021414129578325026,0.0018260479242299785,10
919,0.0021822196498932716,0.0018418303035367312,10
920,0.0020852455762554417,0.0018776564672883576,10
921,0.0021283175670326797,0.0018041234130534703,10
922,0.002110822455507278,0.0018352280672555552,10
923,0.002167576423598894,0.0017975015579661047,10
924,0.0022580056482605524,0.0017632383831999489,10
925,0.002277783509052269,0.0018121289556960747,10
926,0.0021390462280938636,0.001787707944307402,10
927,0.002170872148369477,0.001767847323995858,10
928,0.002150905885550308,0.0017967057095929888,10
929,0.0020945558335900513,0.00179667130125619,10
930,0.0020789105327990954,0.0018205773771550091,10
931,0.0020978315344170584,0.0018151225665609023,10
932,0.0020871962865274627,0.0018053704691155608,10
933,0.0021344855271898575,0.0017976601199556194,10
934,0.0020583936541831555,0.0018237730865635147,10
935,0.002074122492622398,0.0018100400729162524,10
936,0.0020703646153490537,0.0018327114078011933,10
937,0.002051141747128134,0.0018238184591844169,10
938,0.0020243730308457065,0.0018394493195894356,10
939,0.0020266483240457237,0.0018431936738790124,10
940,0.0020350525842844315,0.0018283536498367918,10
941,0.002000224480246259,0.001855523337647869,10
942,0.0020150162239886303,0.0018442053014716545,10
943,0.002006888067329749,0.001846985295225137,10
944,0.0020075810691802505,0.0018497127836982384,10
945,0.0019969630413953334,0.001851517287382328,10
946,0.0020011812459847633,0.0018511300274043356,10
947,0.0019994632381701073,0.0018546104127311197,10
948,0.002000619021086462,0.0018510949694107914,10
949,0.0020116937506388134,0.001849703746388905,10
950,0.0020241875945693636,0.001846822202490772,10
951,0.002021144275730823,0.0018481619921124515,10
952,0.0020221418404265815,0.0018524226964212666,10
953,0.002016600631219196,0.0018493965075095694,10
954,0.0020033379455720994,0.0018563000889677882,10
955,0.0020150275617963126,0.0018566100678997462,10
956,0.0020120925090242794,0.001855934344381617,10
957,0.0020173359532245304,0.0018500189178664193,10
958,0.0019915102010852515,0.0018571005970106152,10
959,0.001988624198275576,0.0018577006322706832,10
960,0.0019936986338468495,0.0018614790308734434,10
961,0.001973522119892018,0.001866875224450104,10
962,0.0019658325485034924,0.0018684496211817075,10
963,0.001977880937999494,0.001864188875158179,10
964,0.001980750596574398,0.0018625762122899384,10
965,0.0019658280845101365,0.0018688789087040179,10
966,0.0019498656903256153,0.0018761964756317012,10
967,0.0019528696271745416,0.0018762758406008415,10
968,0.0019625165646416855,0.0018728667001430205,10
969,0.0019548411189122634,0.0018742080058904737,10
970,0.0019425096556293017,0.0018793214593016193,10
971,0.001941956142026188,0.0018806598165083646,10
972,0.0019444965828698615,0.0018793181757624663,10
973,0.001945860883178639,0.001877553910553362,10
974,0.0019535428153866475,0.0018724290995871618,10
975,0.001976379006415321,0.0018609900811076094,10
976,0.002022986748697682,0.0018467784941267028,10
977,0.002055155870864022,0.001845964361792345,10
978,0.0020329285090956457,0.0018480245447965976,10
979,0.0019414484322093125,0.0018792089530782648,10
980,0.0019820652010177414,0.0018595165747340063,10
981,0.0019758710891307684,0.0018622631531970948,10
982,0.0019344869483628637,0.001881995450610474,10
983,0.001973004225545189,0.001864212031734809,10
984,0.0019340136654855387,0.0018823822077049946,10
985,0.0019487994880221828,0.0018742696307198214,10
986,0.0019366380725936254,0.0018804283876970437,10
987,0.0019332602381063914,0.0018824590343717064,10
988,0.0019308657148513048,0.0018837172056014634,10
989,0.001928110746796851,0.001885015438878366,10
990,0.0019222404793483566,0.001888012987869982,10
991,0.0019253670626236193,0.0018861670365865977,10
992,0.0019142080816247104,0.0018926700573482984,10
993,0.0019237852594587764,0.001887170460000786,10
994,0.0019111131270936961,0.0018943662050980076,10
995,0.0019184812768608592,0.0018897967981917907,10
996,0.001907886856845122,0.001895747410828698,10
997,0.001915946398724344,0.0018908361021874375,10
998,0.0019138568247245853,0.0018921554120300572,10
999,0.0019231842493237343,0.0018870894802643886,10
1000,0.0019335334198311456,0.0018824917433297409,10


==> data/toy_regression/ensemble_metrics/train/optimal_full_vp_em_summary.csv <==
learner,target_metric_mean,target_metric_std,n_seeds
0,0.005410931672305828,0.00027755165617596704,10
1,0.005410867142988711,0.0002775608619186186,10
2,0.005410764128161738,0.00027758098247337363,10
3,0.005410613597099474,0.0002776149692431234,10
4,0.0054104108390269565,0.0002776635958868448,10
5,0.005410158970068295,0.0002777238937419472,10
6,0.0054098716802939584,0.0002777874611631614,10
7,0.005409570322069187,0.0002778414198210802,10
8,0.005409275238702272,0.000277872631610188,10
9,0.005408997295744881,0.0002778726655039928,10
10,0.00540873589748365,0.00027784013247750814,10
11,0.005408483998642971,0.0002777794021312592,10
12,0.005408235382882896,0.00027769756492462464,10
13,0.005407988879455303,0.0002776019795082533,10
14,0.005407747718659191,0.0002774990022542378,10
15,0.005407515883917153,0.0002773931891083869,10
16,0.005407294464465032,0.0002772866383406445,10
17,0.005407080165210984,0.00027717872697255675,10
18,0.0054068661022521475,0.0002770664849155168,10
19,0.005406643414981719,0.00027694555540958357,10
20,0.0054064023781618216,0.0002768114574958048,10
21,0.005406132687399229,0.0002766606435562885,10
22,0.005405823082786466,0.00027649109749361373,10
23,0.005405460565432424,0.00027630266291953846,10
24,0.00540502790396477,0.00027609509845912336,10
25,0.005404496589632414,0.0002758606403156065,10
26,0.0054038123517080785,0.0002755696625419888,10
27,0.005402864309306655,0.00027514056647975226,10
28,0.005401406354408534,0.0002743625591175285,10
29,0.005398897992595951,0.0002727676781246733,10
30,0.00539430819721142,0.0002696790336677092,10
31,0.005386179529713268,0.0002648810264757886,10
32,0.005373754626314732,0.0002600795633925987,10
33,0.005358921313920895,0.0002586080578844839,10
34,0.005341991313960291,0.0002605750088957726,10
35,0.0053152523147715685,0.00027227425816820115,10
36,0.005282613232603991,0.0003002850710266297,10
37,0.005249416817267475,0.00034039115918024993,10
38,0.005206007355305729,0.0004037352384823871,10
39,0.005157737613821553,0.00048030020808267454,10
40,0.0051148135082286755,0.0005504908477399778,10
41,0.005069819618670252,0.0006242268420489663,10
42,0.005030406749057138,0.0006819883621831595,10
43,0.004993325625562229,0.0007322092094627075,10
44,0.004961078549907161,0.000765079313210179,10
45,0.004935595022528222,0.0007860088765728859,10
46,0.004917653786429122,0.0007921033316198792,10
47,0.004896928436274417,0.0007922041947421974,10
48,0.004876854275723432,0.0007858623786849723,10
49,0.004857826213800261,0.000782860994056505,10
50,0.004836742336971782,0.0007798824031713835,10
51,0.0048132333883543115,0.0007843162423001775,10
52,0.004794040122144845,0.0007935815788197884,10
53,0.004772283776864627,0.0008100764765411556,10
54,0.0047533379611786435,0.0008274348376512818,10
55,0.004737211068134284,0.0008425730002439301,10
56,0.00472025481362579,0.0008590843698233808,10
57,0.0047077401277193145,0.0008675704278480307,10
58,0.004693502225870969,0.0008750244744332937,10
59,0.004681353610013298,0.0008751116701321152,10
60,0.00466511764701403,0.0008731316301056598,10
61,0.00464458802472352,0.0008725919057703547,10
62,0.004619018600406951,0.0008723855526739489,10
63,0.00458985891329261,0.0008791215947157718,10
64,0.004554072696729845,0.0008935354542328946,10
65,0.00451417154829576,0.0009126062184171115,10
66,0.004472007772600407,0.0009309616710146821,10
67,0.00443099204087984,0.0009488179417829813,10
68,0.004400653838792879,0.0009454777114416058,10
69,0.0043383848908355015,0.0009855560104114962,10
70,0.004301996437496087,0.0009895634026946228,10
71,0.004250499878906686,0.0010134451858230143,10
72,0.0042127244293835115,0.001023875493231354,10
73,0.004168450201090302,0.0010430580124995707,10
74,0.004132514544043125,0.0010579051289224802,10
75,0.004099504792130278,0.0010734595319775069,10
76,0.004071035298133035,0.0010922989194029542,10
77,0.004057413956200984,0.0010973497870717993,10
78,0.00404193558003867,0.0011158532740782117,10
79,0.004039616322077216,0.0011155133423198136,10
80,0.004034457442401624,0.0011217055797118698,10
81,0.004035530661895512,0.0011161860975361841,10
82,0.0040286278290917,0.0011240752709754148,10
83,0.004026734722531454,0.0011235477106691786,10
84,0.004024509462586801,0.0011210566779375531,10
85,0.00401754778877224,0.001125105267986052,10
86,0.004010251442323044,0.001129139825467028,10
87,0.004003933389468971,0.0011335274207163425,10
88,0.00400124950706575,0.0011312549186227564,10
89,0.003993970316563703,0.0011367645736864403,10
90,0.0039902607832694986,0.0011387004439288874,10
91,0.003986179167663335,0.0011406421041404227,10
92,0.003986849229207423,0.0011412439321715504,10
93,0.003981053058711049,0.001143876585310764,10
94,0.003979853082473837,0.0011483399884636017,10
95,0.003973762006304649,0.0011468465322738573,10
96,0.003973742638702605,0.0011492431259752162,10
97,0.003969313657604547,0.0011522495415645841,10
98,0.003965072243196775,0.001152522427251278,10
99,0.003962597181473199,0.0011557400258880048,10
100,0.003960073948974132,0.0011556997808531227,10
101,0.003956928052999212,0.0011595807592642937,10
102,0.003953637153121385,0.0011605842450894703,10
103,0.003950732770987493,0.0011631173866125126,10
104,0.003948182347353,0.0011648254058936824,10
105,0.00394448661645145,0.0011675611438934082,10
106,0.003941638848097932,0.0011698164176778827,10
107,0.003938289247943365,0.0011713636549610862,10
108,0.003935421586545819,0.0011737817246992297,10
109,0.003932257802861968,0.0011760202459529714,10
110,0.003929163673573432,0.0011777687275900655,10
111,0.003926673143788225,0.0011793252635455876,10
112,0.003924052712143755,0.0011822691129813336,10
113,0.003921115494407658,0.0011842212107831022,10
114,0.003917675799902512,0.001186086618998699,10
115,0.003914838005159978,0.0011886978979837649,10
116,0.003911588869695707,0.0011920566679610083,10
117,0.0039073548974912446,0.0011936952817519551,10
118,0.003903638777438384,0.0011966712058054233,10
119,0.003900608615273288,0.0012007158357564948,10
120,0.0038962682277304136,0.0012028097146283947,10
121,0.0038928407893889204,0.0012064336021976661,10
122,0.0038891078926524976,0.0012098296406731896,10
123,0.003885485422924548,0.0012135050734577116,10
124,0.003880558603519621,0.001214980661090297,10
125,0.003877240700312462,0.0012198349305729034,10
126,0.0038721321018122595,0.0012218996674065335,10
127,0.003868812344432359,0.0012267486516032,10
128,0.0038639581149030053,0.0012295122000282484,10
129,0.0038583937893592185,0.0012315965127623852,10
130,0.003854554365324594,0.0012363654597910107,10
131,0.003849310893591694,0.0012390219898295383,10
132,0.0038452350763460244,0.001244162478985242,10
133,0.003839624593154065,0.0012472088536979065,10
134,0.0038339333603071733,0.0012503525536657178,10
135,0.0038285231225497194,0.001254505917877217,10
136,0.0038232942798200123,0.0012594567633809905,10
137,0.0038178667556924015,0.0012643740778498897,10
138,0.0038111125264459166,0.0012678322906098376,10
139,0.0038052213178449493,0.0012733470804645003,10
140,0.0037985564377386524,0.001278351429222541,10
141,0.003792032091553827,0.0012844464949778376,10
142,0.0037841801658016114,0.0012896879477222577,10
143,0.0037765737498242453,0.0012964717868157788,10
144,0.0037683753735134203,0.001303490735995261,10
145,0.0037600515925634978,0.0013114228570412334,10
146,0.0037509133195239644,0.0013188442897142702,10
147,0.0037419080334159514,0.001326554561408269,10
148,0.003733184647970697,0.0013342869840529646,10
149,0.0037249848093871855,0.0013421437485756455,10
150,0.003716787269004228,0.0013485698396947163,10
151,0.00370963642398347,0.0013550436327415113,10
152,0.0037029425662315333,0.0013609710921842588,10
153,0.003696996678428742,0.001366611260386629,10
154,0.0036909695988934952,0.0013708344006344918,10
155,0.0036857211229631504,0.0013753459855811705,10
156,0.0036807486589683857,0.0013795957208341788,10
157,0.0036758619831905592,0.0013832110231881015,10
158,0.0036711205649566014,0.0013866775902547795,10
159,0.003666516857443893,0.0013902333914695422,10
160,0.0036620120182299038,0.0013938216428488982,10
161,0.0036571513692213917,0.0013969318183276725,10
162,0.003652234718660529,0.0014005032245503592,10
163,0.003647198447914865,0.001404181459115698,10
164,0.0036415233361478984,0.0014077971728785753,10
165,0.003635545481084749,0.0014117510414471959,10
166,0.0036287526120283393,0.0014167141984477469,10
167,0.0036213956552931074,0.0014213645910765682,10
168,0.0036120227958405028,0.0014279676482806068,10
169,0.0036034898914655998,0.0014340848867243209,10
170,0.003591483321418418,0.001442737707353323,10
171,0.003583283684263145,0.0014489245907756915,10
172,0.00357067849236826,0.001458242859034256,10
173,0.0035622383837875166,0.0014648087619969605,10
174,0.003553782860264452,0.0014706840660412438,10
175,0.0035465104205088063,0.001476529321540575,10
176,0.0035409968719715286,0.001479849667944367,10
177,0.003536160951878708,0.001485275947242165,10
178,0.0035308819983653704,0.0014878598398498297,10
179,0.00352783622261429,0.0014927986445632292,10
180,0.003520740202717319,0.0014932678380480903,10
181,0.0035195067765894086,0.0015015994540404133,10
182,0.003511902933296665,0.0014994793399017842,10
183,0.0035072945718516617,0.0015034237039001086,10
184,0.0035040331637478557,0.0015059811758859302,10
185,0.003496950859176349,0.0015067230209591296,10
186,0.003500540104027348,0.0015080074929741181,10
187,0.0034874531445502495,0.0015127165330800069,10
188,0.003482244153897391,0.0015150606636689025,10
189,0.0034844279409870227,0.001515954433617658,10
190,0.0034725144564250313,0.0015202325446811533,10
191,0.003466411495714078,0.0015240935314014428,10
192,0.003465198585444123,0.0015270513754094747,10
193,0.0034576530635438475,0.0015295005363990728,10
194,0.0034504888985010702,0.0015344655913555668,10
195,0.0034467242096747073,0.0015369863573455776,10
196,0.003444892928547326,0.0015370715263722551,10
197,0.0034383670478231113,0.0015414450372729905,10
198,0.003434098256257438,0.0015429068249533033,10
199,0.003432009678693262,0.0015440418057245564,10
200,0.003429668400038549,0.0015456137033026437,10
201,0.0034253217526550713,0.001548444514539424,10
202,0.0034233854201225745,0.0015500971256266125,10
203,0.0034206183112635556,0.001548497151151343,10
204,0.003417975084121546,0.00154816431565263,10
205,0.0034141648290814596,0.001549420972860498,10
206,0.0034149795440360496,0.0015469851804844929,10
207,0.0034161673904155934,0.0015457885301365815,10
208,0.0034331895078792154,0.001528287124560294,10
209,0.0034125208316566047,0.0015409064924380008,10
210,0.003402516161909281,0.0015472192129296568,10
211,0.0034186648528066986,0.0015290459445150152,10
212,0.0034000466126933226,0.001543989589105062,10
213,0.0033971662677015277,0.0015450181478567175,10
214,0.0034001867238733995,0.0015354904005112275,10
215,0.003393078262026952,0.0015386068577957302,10
216,0.0033897118399206054,0.001539946441315278,10
217,0.003380334206486965,0.0015370280018135248,10
218,0.003384101099621861,0.0015292010896497416,10
219,0.0033752137488316817,0.001535306933411264,10
220,0.0033719315966575973,0.0015300197532580235,10
221,0.0033695091168777793,0.0015371846701553579,10
222,0.0033715035062696864,0.0015334249913867126,10
223,0.003358736223139621,0.0015285482345758611,10
224,0.00335609453293279,0.001525970319059983,10
225,0.0033540735905150713,0.0015336944135515476,10
226,0.0033447178399694105,0.0015174175933380402,10
227,0.0033346152453897866,0.0015152001590858833,10
228,0.0033322193146011966,0.001517149422415578,10
229,0.0033254656420880955,0.0015147924935849538,10
230,0.0033192929456893174,0.0015094678609109096,10
231,0.0033159671093431027,0.001509476907494393,10
232,0.003311080258117504,0.0015096756806852638,10
233,0.0033046278235645673,0.001505845172250018,10
234,0.003300467359436887,0.0015051554439265195,10
235,0.0032914188620562024,0.001502373940664339,10
236,0.0032838902595444383,0.0015004634739201413,10
237,0.003277899377724923,0.0014992068523114234,10
238,0.0032721267822600824,0.0014972152139114856,10
239,0.0032709411378910092,0.0014997429039880297,10
240,0.003262292059386705,0.0014982006734653333,10
241,0.0032577929341271175,0.0014979494911641915,10
242,0.0032534303335781723,0.0014966578452122866,10
243,0.0032462924497380008,0.0014954968318959562,10
244,0.003241830615104451,0.0014962396553400668,10
245,0.003239800281409361,0.0014983449908852553,10
246,0.003231938345077055,0.0014966175692004246,10
247,0.0032300830164052772,0.0014967463356733008,10
248,0.0032277544514901875,0.0014986177202235343,10
249,0.003219621142627225,0.001498744175081369,10
250,0.003223719271087213,0.001506266224537367,10
251,0.0032176433921362485,0.0015068170592128425,10
252,0.0032119551094457258,0.0015053201537014343,10
253,0.003209762096703375,0.0015016466066906373,10
254,0.0032020967855656028,0.0015014258889803136,10
255,0.0031976075951935462,0.0015000986307927172,10
256,0.00319981656264611,0.001504688197426607,10
257,0.003190019031812444,0.0014984388919370623,10
258,0.0031895153263289317,0.0015002807947206492,10
259,0.003186970402051976,0.0015067975462495292,10
260,0.003181449131815602,0.0015020366057201342,10
261,0.0031793291121615247,0.0015020536996228028,10
262,0.0031738192683986367,0.0015021980597009715,10
263,0.0031748019016612635,0.0015078354270620265,10
264,0.0031688790216534033,0.0015051417998735949,10
265,0.0031680759719921875,0.0015098725651743817,10
266,0.0031615144840920787,0.0015051151770478271,10
267,0.0031584648360796336,0.001506613075017323,10
268,0.003159097467944251,0.0015150051318571145,10
269,0.003152945136384714,0.001514692787949709,10
270,0.003147152838425963,0.0015124887925164565,10
271,0.0031418204841051406,0.001515721457656853,10
272,0.003134295497009069,0.0015142783708814358,10
273,0.0031300317931516894,0.0015186690135715751,10
274,0.003121790555889659,0.0015172285878467643,10
275,0.0031164010507270324,0.0015204663127981537,10
276,0.003109346002925618,0.0015194458440580666,10
277,0.0031052567953663446,0.0015229661671753508,10
278,0.0030998668076597925,0.0015247575026505298,10
279,0.0030962302248334988,0.0015270180419620152,10
280,0.00308914203212425,0.0015265476402562962,10
281,0.0030840872415915485,0.0015281027466882264,10
282,0.0030792802121441037,0.001531235850745384,10
283,0.0030743268795241376,0.0015323358648178683,10
284,0.003069905512116909,0.0015346657421909033,10
285,0.003064453757213754,0.0015369642697535687,10
286,0.0030604991555429916,0.0015394669569200883,10
287,0.003055062328667168,0.001543151536503556,10
288,0.0030514463051322404,0.001544763033037575,10
289,0.0030459264253426136,0.0015474501923535035,10
290,0.0030406894283939107,0.001551611932275973,10
291,0.003032231895073436,0.001555060940530348,10
292,0.003026570086965083,0.0015586669561863389,10
293,0.0030222178145012726,0.0015614092507071835,10
294,0.0030163362209621805,0.0015653971590519707,10
295,0.003011548766587129,0.0015694884743489696,10
296,0.0030052776353030977,0.0015733183480260678,10
297,0.003000024754023649,0.0015774394839791874,10
298,0.002996330156285215,0.0015792268318146417,10
299,0.0029899003124095043,0.0015848777732008505,10
300,0.0029851407712324415,0.0015881363495010338,10
301,0.0029791699926601744,0.0015949040834351345,10
302,0.002973493700942278,0.0015977569221216328,10
303,0.002969287947706821,0.0016020977059337236,10
304,0.00296673058368251,0.0016076741090780503,10
305,0.0029626470793489893,0.001611383087081867,10
306,0.002956880723235648,0.0016140206002122509,10
307,0.0029547058555095995,0.0016216062022942775,10
308,0.002948489345574281,0.0016217307354893433,10
309,0.0029461726066582245,0.0016259663148742991,10
310,0.0029416200468165067,0.0016301735661060485,10
311,0.002937244597010006,0.001632170521086995,10
312,0.002933557674151018,0.0016374715414651058,10
313,0.002929800878379403,0.0016385193233994341,10
314,0.002927982206474266,0.0016434139462391975,10
315,0.0029250591292662364,0.0016457536384328806,10
316,0.0029211390969879044,0.0016450416173578097,10
317,0.002921600002777915,0.0016520027829413089,10
318,0.002918110178196612,0.0016509011184685245,10
319,0.0029160146089367432,0.0016541041329447808,10
320,0.0029139791797571594,0.001656238523359904,10
321,0.0029119125700687587,0.0016577723517994883,10
322,0.0029094125270186524,0.0016577938039554355,10
323,0.002910006656674903,0.0016624381340245274,10
324,0.0029057994016121686,0.0016599895891370243,10
325,0.0029050185790105267,0.0016627638059776796,10
326,0.002903388760309727,0.0016643250566539668,10
327,0.002902032122980422,0.001665494488609335,10
328,0.0029002923931683113,0.0016655728535976712,10
329,0.0028988775542922117,0.0016674436316422127,10
330,0.002896711914005074,0.0016673678485064124,10
331,0.0028956327007250257,0.0016693969852353864,10
332,0.002893995984262454,0.0016705069169072211,10
333,0.0028920079796836647,0.0016703141136609077,10
334,0.002891205990745875,0.0016727886827097647,10
335,0.0028901399535316364,0.001674158786842148,10
336,0.002888925325604384,0.0016754207433770489,10
337,0.0028869635158805967,0.0016760634313725705,10
338,0.002885775910390013,0.001677342990278778,10
339,0.002883324061101113,0.0016770560002702382,10
340,0.0028816889863508277,0.0016777198405029722,10
341,0.002880719545953097,0.0016794458274108064,10
342,0.0028793246399009577,0.0016807136926288355,10
343,0.0028778128422721418,0.0016814468907341948,10
344,0.002876217320473181,0.0016829813814961698,10
345,0.0028745906766531873,0.0016839263780378212,10
346,0.0028728865007499028,0.0016852542830435046,10
347,0.0028712283136309,0.001686311530364528,10
348,0.002869985384886871,0.0016881533521880053,10
349,0.0028675736829760112,0.0016883430961733648,10
350,0.002865647588426819,0.0016891574925739477,10
351,0.0028633798632903286,0.0016902195898375668,10
352,0.002861225874280406,0.0016909227547751838,10
353,0.0028589598496072525,0.0016923248311860645,10
354,0.002857191861227731,0.0016936860860646405,10
355,0.002854946656891073,0.0016953804655806752,10
356,0.002854047601480206,0.0016982063564475404,10
357,0.002852298018569729,0.0017013139592922447,10
358,0.002849354706834691,0.0017009376719956798,10
359,0.002848177252746211,0.0017056734878924437,10
360,0.002846521039041593,0.001707250487446734,10
361,0.0028430255479367393,0.001708854008837757,10
362,0.0028403895918999,0.0017082874015543492,10
363,0.0028360019142759075,0.0017100411431291308,10
364,0.0028351478223359976,0.0017117197011498814,10
365,0.0028292066982544004,0.0017130670344811297,10
366,0.0028314422721945594,0.001711402892733061,10
367,0.0028261241460233065,0.0017141095853436636,10
368,0.0028292461635509017,0.0017092279282497327,10
369,0.0028157348784793924,0.0017188973306410326,10
370,0.002810519887324587,0.0017212757073765705,10
371,0.002814460711391158,0.0017188933484231918,10
372,0.002809587381084042,0.0017228984443791288,10
373,0.002808986219915984,0.0017226782592577987,10
374,0.0028028530012989506,0.0017239149546479497,10
375,0.0027991479202738013,0.0017268627898901834,10
376,0.002795891367484051,0.0017299597622737462,10
377,0.002794294242440367,0.001729599413070481,10
378,0.0027916123963912225,0.0017318870046177076,10
379,0.002785838600955614,0.0017347328865259316,10
380,0.002792507949268553,0.001731070157719943,10
381,0.002786072273919628,0.001734244901998541,10
382,0.002782560800787236,0.001738875032443858,10
383,0.002780946214637633,0.0017367692010033958,10
384,0.0027788605690053443,0.0017390369541943644,10
385,0.0027758934361093003,0.0017447854597205234,10
386,0.0027769067574885562,0.0017396601270146396,10
387,0.0027732869836429655,0.0017482124026913938,10
388,0.0027733252836392107,0.0017488595722786732,10
389,0.002770768008882276,0.0017457260172244573,10
390,0.0027714406046364802,0.001754162140639969,10
391,0.002766991449686433,0.0017512636287211132,10
392,0.0027717043661196423,0.0017588839033052892,10
393,0.0027696593737206,0.00176192279860599,10
394,0.0027674934296551892,0.0017587836377136003,10
395,0.002769339098238772,0.0017670081258458156,10
396,0.0027690321790925345,0.0017702065549486234,10
397,0.0027666186242122433,0.001766773918831689,10
398,0.0027612710541532358,0.0017628727158390792,10
399,0.0027608352215682938,0.001765371407158763,10
400,0.002760471128797467,0.0017657677367200612,10
401,0.0027600981983550003,0.0017697582115612034,10
402,0.0027571553174671336,0.0017653013885170741,10
403,0.0027567903967175966,0.0017693571908631092,10
404,0.002752164702065395,0.0017643377246148104,10
405,0.0027534510719612526,0.0017675154159960541,10
406,0.0027538017259169053,0.001770981187611086,10
407,0.0027538071324947786,0.0017697759113116608,10
408,0.0027504400194479045,0.001768664153638969,10
409,0.002750615793772992,0.0017710860058843486,10
410,0.0027489798391223917,0.001773739168982436,10
411,0.002749348903638237,0.0017745801602100787,10
412,0.0027468720626069114,0.0017708245877740144,10
413,0.002744687769547514,0.0017684108129519662,10
414,0.002747666907965854,0.0017679402261624416,10
415,0.0027459575384013385,0.0017695055210267484,10
416,0.00274169047241307,0.0017686066911115502,10
417,0.002739451894614063,0.0017716015640825643,10
418,0.0027387266794846217,0.0017730910726441026,10
419,0.002741527460594735,0.0017636834583682225,10
420,0.0027385486554582414,0.0017705116148288291,10
421,0.002743679812473245,0.0017654460520821454,10
422,0.002735125475803219,0.0017665991118345418,10
423,0.002735328500882434,0.0017659157789838978,10
424,0.0027304333613772745,0.001773277336612608,10
425,0.0027279053014449195,0.0017720874117478798,10
426,0.0027305846830204747,0.0017702593212214218,10
427,0.0027282682787422587,0.0017722669950461592,10
428,0.0027293799154513754,0.0017724635698124851,10
429,0.0027238957357518007,0.001773207776045655,10
430,0.0027238939630036263,0.0017757417156101633,10
431,0.0027257144720584615,0.0017775214010514499,10
432,0.0027247214508838774,0.0017792064825386392,10
433,0.00272148804136854,0.0017724991357096797,10
434,0.0027208196095097606,0.0017811324981759958,10
435,0.002720694965150758,0.0017822397864988354,10
436,0.002722611618841577,0.001782062059055975,10
437,0.002715869019634754,0.0017774278958861906,10
438,0.00272073163034515,0.0017868172603208955,10
439,0.002714523387126101,0.0017788730574587795,10
440,0.0027177109184875403,0.0017872640898700758,10
441,0.002720045199121356,0.0017901750410466222,10
442,0.002720978475843283,0.0017956203274605818,10
443,0.002719943558931833,0.0017966115792744345,10
444,0.002718851650937647,0.0017964645889792066,10
445,0.002717256887899602,0.0017952541449047011,10
446,0.002714161885069916,0.0017910487398520446,10
447,0.002712481681726747,0.0017922419780088772,10
448,0.0027100503979198463,0.001789112630046479,10
449,0.0027148915287726525,0.0017984516749380169,10
450,0.0027108452088544046,0.00179487427132827,10
451,0.0027060130576251045,0.0017873170929177558,10
452,0.002707599631947142,0.001792752039226674,10
453,0.0027084077264804248,0.0017963150613368585,10
454,0.0027092353444516286,0.0017978111385939617,10
455,0.0027077613087223232,0.0017989324573195558,10
456,0.0027051049473626335,0.0017962949444944984,10
457,0.002703190653012403,0.0017936304888081596,10
458,0.002699287216867624,0.001790216622273198,10
459,0.002701539324796327,0.0017955196606088194,10
460,0.002701608970402643,0.001797156965841835,10
461,0.002696999986656381,0.0017919910250634274,10
462,0.0026988233476993874,0.0017963390671998415,10
463,0.002697595696956174,0.0017962858036647638,10
464,0.002697129475121051,0.0017977292062733383,10
465,0.0026958834283346204,0.001797184272066136,10
466,0.002694952631489152,0.0017977122898379713,10
467,0.002694459191329802,0.0017988388243206635,10
468,0.002692992295493539,0.0017983317468549722,10
469,0.0026918095442018996,0.001798469633951366,10
470,0.0026909625784356426,0.0017988874926561796,10
471,0.0026903695772060943,0.0017999968683154002,10
472,0.00268942523249939,0.0018005433785845547,10
473,0.002689064422305047,0.0018018353434166258,10
474,0.0026876162511951076,0.0018015793841484075,10
475,0.002688189932108301,0.0018045999050108673,10
476,0.002685242681182197,0.0018018719817699369,10
477,0.0026850085788589985,0.0018035976715634382,10
478,0.0026837896800088338,0.0018036988172927656,10
479,0.002681815809667925,0.0018027044755076053,10
480,0.0026799834217497887,0.0018018527183469837,10
481,0.0026792054722726793,0.00180270812431613,10
482,0.002677871873033863,0.0018028231525731065,10
483,0.002677387865862069,0.0018042394932813225,10
484,0.0026756223115937225,0.0018035862566073443,10
485,0.002676827599976552,0.0018079089597115878,10
486,0.002674140913740324,0.0018057767209032737,10
487,0.0026737663336403985,0.0018075364092236177,10
488,0.0026738980007120577,0.0018101702907198165,10
489,0.0026723351682494565,0.0018099685640633378,10
490,0.002669982413583806,0.0018086217792132667,10
491,0.0026681672123825546,0.0018081552879583792,10
492,0.0026676405435553576,0.001809800396215022,10
493,0.0026650991619500144,0.0018083234415783307,10
494,0.0026638375310922167,0.0018089125812302516,10
495,0.0026624641738614866,0.001809433383410481,10
496,0.0026600514208990145,0.0018083500033036926,10
497,0.0026592633552932226,0.0018100454008175416,10
498,0.002657228160885796,0.0018097013134580726,10
499,0.0026552450037476043,0.0018098613330073603,10
500,0.0026556324820614266,0.0018134549983873473,10
501,0.0026528760874087237,0.0018129925560721092,10
502,0.0026532435184027496,0.001815142399622614,10
503,0.0026495007081043602,0.0018132233348869208,10
504,0.002654932488672624,0.0018179611727381483,10
505,0.0026473060446073502,0.0018162565957124096,10
506,0.002647842616661874,0.001823525739113877,10
507,0.0026442342460173238,0.0018152197033887876,10
508,0.002644521019733029,0.001825317382785265,10
509,0.0026468371708466215,0.0018341199482329006,10
510,0.0026483383910007557,0.0018355435696374405,10
511,0.0026391647854508904,0.0018293915798097491,10
512,0.002644258305969858,0.0018414993296520465,10
513,0.002645044621398667,0.001847240008691439,10
514,0.002641455336456171,0.0018431849846021527,10
515,0.002635845449349496,0.0018408981990479386,10
516,0.002629569321751041,0.001834520552355637,10
517,0.002632564850309404,0.001842440863159869,10
518,0.0026337171691883645,0.0018485997897398306,10
519,0.002633394214367664,0.0018531426427498476,10
520,0.0026303268201472276,0.001852199982714887,10
521,0.002626812673722496,0.001848684299229239,10
522,0.0026250767737134076,0.001850549932801347,10
523,0.0026227226466150047,0.0018502660966105038,10
524,0.0026210732632440453,0.0018514720359400483,10
525,0.0026203510480865117,0.001852808163016637,10
526,0.0026167165774249692,0.001851439626372784,10
527,0.002611861145459781,0.0018467642771044475,10
528,0.0026091381423706526,0.0018458463141796412,10
529,0.0026087060291077333,0.0018482860151815886,10
530,0.002606871238222281,0.0018496124421379118,10
531,0.002604819420189269,0.0018498922170968098,10
532,0.0026030834954956683,0.0018502492278322671,10
533,0.002601309940068709,0.0018513464282385998,10
534,0.0025992414175474315,0.0018516618204821047,10
535,0.0025968712155584614,0.0018516130832330652,10
536,0.002592166900099063,0.0018472500156283495,10
537,0.0025925475485061474,0.0018520431102363407,10
538,0.002591367107507787,0.0018539143007214902,10
539,0.0025882712474741007,0.0018524358439389612,10
540,0.0025856871829446453,0.0018522021286986282,10
541,0.002583598486194402,0.001852530471250999,10
542,0.002580540179139146,0.0018513436191987286,10
543,0.0025797220906676817,0.0018538355573547072,10
544,0.0025780542741714505,0.0018549910244340492,10
545,0.00257577767037352,0.00185511316074554,10
546,0.002574615825712772,0.0018568877107345491,10
547,0.0025719057967501075,0.0018563055466030698,10
548,0.0025695275905658695,0.001856140766833761,10
549,0.002566958431793327,0.0018554842515932323,10
550,0.0025670564588411316,0.001859468222425863,10
551,0.0025641845320360183,0.001858321201256078,10
552,0.0025623680652217444,0.0018588092530660324,10
553,0.0025601770831141625,0.0018588243379329596,10
554,0.0025609682215007963,0.0018636272963098786,10
555,0.002557305859840971,0.0018609329563249045,10
556,0.002558004890847786,0.0018655819889677214,10
557,0.002554410398060901,0.0018630271688186287,10
558,0.002553779793667864,0.0018651023637854586,10
559,0.002551896010614411,0.0018652154105454964,10
560,0.0025508446692838567,0.00186603684875458,10
561,0.00254901148805269,0.0018649923146431147,10
562,0.002550245826973367,0.0018665936518450581,10
563,0.0025502217706254854,0.0018658877821679635,10
564,0.002549188549995974,0.001862119675745745,10
565,0.002547888326429287,0.001870146843850588,10
566,0.0025450838838837063,0.0018743976036663713,10
567,0.0025430275507471794,0.0018743530481554957,10
568,0.002542625180710157,0.0018723807538893649,10
569,0.0025413157522850885,0.0018710860642796717,10
570,0.002538714307819894,0.0018749175158572179,10
571,0.00253712343547476,0.001875887406151574,10
572,0.0025362077720970737,0.0018717771958580492,10
573,0.0025355705542287246,0.001872699830606645,10
574,0.0025376570790846763,0.0018736449234406992,10
575,0.0025321977268862113,0.0018729015563550737,10
576,0.0025303325177305908,0.0018755335571477515,10
577,0.0025305991323242064,0.0018756336678188146,10
578,0.002527835626089468,0.0018763201794765882,10
579,0.0025261792856851066,0.0018777947468719873,10
580,0.0025279794634971973,0.0018793934196458624,10
581,0.0025235378448828006,0.0018782626298443571,10
582,0.0025214026918102856,0.0018780084320637036,10
583,0.0025252576723723127,0.0018834190289825083,10
584,0.0025205401609715876,0.0018804825551172965,10
585,0.002519195141390783,0.001879633913336595,10
586,0.002520846494474471,0.0018834960518338353,10
587,0.002518474377653529,0.0018796053421010729,10
588,0.0025170804858001823,0.0018819207371819518,10
589,0.002516273590651492,0.001885660114043931,10
590,0.002512692562048136,0.0018825552040906168,10
591,0.0025132516030350717,0.0018836762661298872,10
592,0.0025150977583042904,0.0018881260836436501,10
593,0.0025118660961678885,0.0018858819906395965,10
594,0.0025121303487412637,0.0018908699639034454,10
595,0.0025110789360234254,0.0018935235361000828,10
596,0.002508110467345047,0.0018908456309283974,10
597,0.0025073298608941598,0.001892239309628512,10
598,0.0025069190979122766,0.0018936528808750528,10
599,0.002506888630366395,0.001897478065661118,10
600,0.002506685284291775,0.0019002288145611853,10
601,0.002502517427017926,0.0018961108351040925,10
602,0.0025004839313901937,0.0018951588977265009,10
603,0.0025014004711728386,0.0018995726714183812,10
604,0.0024996327598923534,0.0018998715512975966,10
605,0.002497267401183843,0.001898670558013656,10
606,0.0024956454444541795,0.0018989199663227252,10
607,0.002495153184990907,0.0019007926242721274,10
608,0.0024946614440733796,0.0019026920984777022,10
609,0.0024911353133468712,0.0018999263306931436,10
610,0.002490400803210377,0.0019016048212539835,10
611,0.002489369080780168,0.0019027074073064585,10
612,0.0024864296427402517,0.0019007400484892354,10
613,0.0024867760682483523,0.0019037912001299688,10
614,0.0024841848665132353,0.0019027791240338167,10
615,0.0024821369347023696,0.001902422963638125,10
616,0.0024823697081239123,0.0019053499147578571,10
617,0.002481962263793136,0.0019075173475344826,10
618,0.0024831681335016516,0.0019124416095729956,10
619,0.00247597242671037,0.0019035235530991603,10
620,0.0024760980792865135,0.0019063777366256202,10
621,0.002478412517743366,0.0019132838941675286,10
622,0.0024756496616725808,0.0019115981649266104,10
623,0.002474587194388829,0.001912436038222285,10
624,0.0024695942646530697,0.0019070678074036796,10
625,0.0024690032599536727,0.0019089595558949711,10
626,0.002469482680656575,0.0019126192100919052,10
627,0.002467055358441381,0.001911146457685267,10
628,0.0024651995344299365,0.0019111194863824937,10
629,0.0024631692509148617,0.0019104283189670345,10
630,0.002461186330666082,0.0019098675994718359,10
631,0.002460917542917585,0.0019121940335786684,10
632,0.002458724725630066,0.0019112141488270512,10
633,0.002456387403400862,0.0019101691260076594,10
634,0.002454590283455188,0.0019097300391057652,10
635,0.0024520306797788157,0.0019084165626814574,10
636,0.0024509466918164126,0.0019089848448674766,10
637,0.0024495250115417018,0.0019095122289149568,10
638,0.0024525077757772376,0.001916664863219123,10
639,0.0024442727534959123,0.0019062166318302013,10
640,0.002442488013222283,0.001905185379021025,10
641,0.0024432339388180094,0.0019095227083063544,10
642,0.002445358065759645,0.0019147015661625348,10
643,0.0024415367561820035,0.0019117728827888372,10
644,0.0024346198924437815,0.0019026411151433287,10
645,0.0024319348994618463,0.0019017087815727972,10
646,0.002434081606464559,0.001907459195251172,10
647,0.002434292669447286,0.0019106095604765824,10
648,0.0024312971877762162,0.0019083904249305526,10
649,0.0024247074363942323,0.0018999723475056302,10
650,0.002422774129684969,0.001899703269957164,10
651,0.0024253662014477513,0.0019057705204043264,10
652,0.002424158021692408,0.0019069351746105407,10
653,0.002418209849847234,0.0018996742965521382,10
654,0.0024227503507734116,0.001909766583642623,10
655,0.0024190840460908986,0.0019062888053421618,10
656,0.0024131031346564923,0.0018992778913818054,10
657,0.0024173919070182314,0.0019086143224851726,10
658,0.002411213463433607,0.0019010139228575718,10
659,0.002410281721933247,0.0019022031076034417,10
660,0.0024090668620003,0.0019025090686632723,10
661,0.002405147791020489,0.001898866036189065,10
662,0.0024045398984265482,0.0019002506018917936,10
663,0.002402857380105644,0.001899575245123823,10
664,0.0024036097095691666,0.0019033341101069886,10
665,0.002400896995542477,0.0018996833074349732,10
666,0.002398257927470511,0.001898042122223065,10
667,0.0023987252147001994,0.0018987522854923434,10
668,0.0023964300948634844,0.0018996932058345157,10
669,0.0023939559357519045,0.0018978802920347124,10
670,0.002391083810452007,0.0018989952700466115,10
671,0.0023892673547590733,0.0018988342433262533,10
672,0.002388459313290651,0.0019002721314139534,10
673,0.0023864423181704014,0.0018980187440475137,10
674,0.0023853375004345674,0.0018976500917363508,10
675,0.002383552413537147,0.0018966150543530272,10
676,0.0023820791651644065,0.0018967868705919242,10
677,0.0023818227176453134,0.0018964743740007976,10
678,0.0023805365781948496,0.0018962242505007436,10
679,0.002377815445211849,0.0018954250060682506,10
680,0.002374314197490999,0.0018971509832995128,10
681,0.002371565014821775,0.0018964025196491362,10
682,0.0023712260725429965,0.0018960452593615837,10
683,0.0023685886477003383,0.0018950011735409987,10
684,0.0023663908210178166,0.0018961963565632847,10
685,0.002364646329311032,0.001896965463024926,10
686,0.0023635529044860096,0.0018957713429598318,10
687,0.00236116621136234,0.0018962955862762126,10
688,0.0023581977935297226,0.0018959390393842059,10
689,0.002358192020627235,0.0018945754525994867,10
690,0.002356116520739149,0.0018944767823619508,10
691,0.00235737500213961,0.001892862164038302,10
692,0.0023552379536578303,0.0018934884249363186,10
693,0.0023525538042319617,0.0018943064958188746,10
694,0.002348177410659274,0.0018962084434298238,10
695,0.0023475962462842616,0.0018948927740012893,10
696,0.0023477000436857394,0.0018933477685690295,10
697,0.0023428269165981343,0.001896001309620538,10
698,0.0023426777295275916,0.0018954632848638474,10
699,0.002343383101896733,0.0018972630082672672,10
700,0.00234067026975522,0.0019001473048723167,10
701,0.002339373011466584,0.0018981153803650783,10
702,0.0023356094914425934,0.0018952979334208309,10
703,0.0023329280641018494,0.0018944061661075842,10
704,0.0023319848747688342,0.0018951516267973036,10
705,0.0023305329351361714,0.001896035337668146,10
706,0.0023302971935240274,0.0018974249128396196,10
707,0.002327306434731755,0.0018959377934407505,10
708,0.0023247573358584203,0.0018955318961901963,10
709,0.0023234548665787584,0.0018938259604419883,10
710,0.0023211956287822895,0.0018948724057157237,10
711,0.002320542545326928,0.001895616219715971,10
712,0.002319046339256734,0.0018954900097379694,10
713,0.002316902566943841,0.0018945646807663455,10
714,0.002314665488783645,0.001894265411823013,10
715,0.0023132198796137994,0.0018937565489001579,10
716,0.002312324872748629,0.0018945798113111888,10
717,0.0023110766814664224,0.0018939877424846647,10
718,0.002308819389430035,0.0018941102883531706,10
719,0.0023083612525147458,0.0018920761365550645,10
720,0.0023053841265398703,0.0018931397338206694,10
721,0.002304390567451616,0.001893088064244778,10
722,0.0023021329045452674,0.0018936631459573832,10
723,0.002300278509922266,0.0018930685336720886,10
724,0.002299305475912331,0.001892293287122242,10
725,0.002296729653015907,0.0018920860306929168,10
726,0.002295885282613426,0.0018922086525873922,10
727,0.0022935399322923803,0.0018921634254865836,10
728,0.002292156834540868,0.0018924508835577113,10
729,0.0022909707037267633,0.0018913478685138928,10
730,0.002288685048872984,0.0018917375249551437,10
731,0.002286924655305568,0.0018912389504082377,10
732,0.002285643686343185,0.001891148435703997,10
733,0.0022836963730157927,0.0018906768318291993,10
734,0.0022823569429503,0.0018906848526009628,10
735,0.002280270168999026,0.0018903663107040537,10
736,0.0022789706533244075,0.0018905269806586114,10
737,0.0022773433841527958,0.0018897606681552391,10
738,0.0022754042754393458,0.0018898919090196962,10
739,0.002273710375532595,0.0018891517363587523,10
740,0.002272233395442529,0.0018891958859813553,10
741,0.002270224928721444,0.0018887703372798745,10
742,0.0022689763113861324,0.0018886520074148968,10
743,0.0022668816233180436,0.001888148936551498,10
744,0.0022653210857950306,0.0018881925059208375,10
745,0.002263570904057149,0.0018873949027578233,10
746,0.002261873885624043,0.0018874148737855457,10
747,0.002260032995662323,0.0018868531458617818,10
748,0.00225858761407676,0.0018868895205742357,10
749,0.0022566841534646153,0.0018863666355436143,10
750,0.0022556450059978634,0.0018862203457687926,10
751,0.0022536051582361743,0.0018856896070552636,10
752,0.0022524906076226664,0.0018855140177156387,10
753,0.002250215483759485,0.001885093053265156,10
754,0.0022481535006875237,0.0018854106640676092,10
755,0.0022462494833475804,0.0018849089363690104,10
756,0.002244767254778272,0.0018849551738996805,10
757,0.0022431006201150856,0.0018842999551259725,10
758,0.0022411203992922747,0.0018844817985929027,10
759,0.0022388994843941506,0.0018839716456737993,10
760,0.0022374728558271248,0.0018839307491307193,10
761,0.002235371416719603,0.0018834752323420244,10
762,0.002233907591035135,0.0018835208196069633,10
763,0.002231549532971773,0.0018832592452291779,10
764,0.002230017413339722,0.0018833907571418262,10
765,0.0022282032245076406,0.0018829022935437656,10
766,0.0022263936281909664,0.001883197648884752,10
767,0.002224410928285013,0.0018828707040381872,10
768,0.00222288081883855,0.0018831097337912057,10
769,0.0022209256575530124,0.001882861021158722,10
770,0.002219413628327361,0.0018830812292973376,10
771,0.002217378864453966,0.0018828380354862205,10
772,0.0022158084535055934,0.001883019698114115,10
773,0.0022140946846074456,0.001882641162860336,10
774,0.0022125044442376624,0.0018828028964940609,10
775,0.002210762349455235,0.0018825421156869239,10
776,0.0022095174479781475,0.0018825689236467906,10
777,0.0022078909462222977,0.0018823867055620229,10
778,0.0022065408238026263,0.0018825329534518718,10
779,0.0022051192316182465,0.0018824374471453865,10
780,0.002203051960134201,0.0018831193927284725,10
781,0.0022016414315422293,0.0018830612550391672,10
782,0.002198655538811629,0.0018842475952671955,10
783,0.002196752723689417,0.0018841994982648441,10
784,0.0021953163331161606,0.0018847213610237088,10
785,0.0021937019253608714,0.0018844031589611788,10
786,0.002192868346914281,0.0018847705758489911,10
787,0.0021902870989006984,0.0018849344065801493,10
788,0.002188506710582935,0.0018858039517171865,10
789,0.0021870265328552013,0.0018856226092061124,10
790,0.0021851827993509274,0.001886419848619736,10
791,0.0021837414919477992,0.0018862254772079921,10
792,0.0021819485089871376,0.0018868744563120057,10
793,0.0021800337280381485,0.0018869220396191555,10
794,0.0021791891678291935,0.0018872107346117406,10
795,0.002176728607801141,0.0018875158638674732,10
796,0.0021754324814578334,0.00188800704150729,10
797,0.0021735280151322285,0.001887970867605303,10
798,0.002171893675197952,0.0018885241722407296,10
799,0.002170399492522629,0.001888150460976234,10
800,0.0021685012454411767,0.0018887483103579093,10
801,0.002166769276459331,0.0018883592968730188,10
802,0.0021652798361766123,0.001888706060152717,10
803,0.002163172084670717,0.0018883626244250017,10
804,0.0021616337964294303,0.0018885646202522906,10
805,0.002159583359838356,0.0018880862860536415,10
806,0.002157986171417267,0.0018881642836620477,10
807,0.0021561158506547095,0.0018875694316530783,10
808,0.002154466347409643,0.0018875935067522703,10
809,0.0021524137043867084,0.0018870601657250696,10
810,0.0021510669296912963,0.0018868611883475959,10
811,0.002148760763178286,0.0018863870860828086,10
812,0.002148131975550773,0.001885548331095739,10
813,0.0021461188303623048,0.0018847112962309092,10
814,0.002152184247483714,0.001878793601195759,10
815,0.0021594292703436837,0.0018714399826194096,10
816,0.0021701362941325053,0.0018631382836419691,10
817,0.0021399834545354794,0.0018811523000905176,10
818,0.0021419718573850513,0.001877782479847894,10
819,0.002155369988006453,0.0018656282384240197,10
820,0.002135687677543061,0.0018771491961953367,10
821,0.002139963197549674,0.0018704677111796215,10
822,0.0021333410791514462,0.0018722580888275388,10
823,0.0021328302468995404,0.0018683417854924063,10
824,0.002123678552823722,0.0018715841275388423,10
825,0.002124430905348724,0.0018664801943290693,10
826,0.0021179030965913347,0.0018675945177742145,10
827,0.0021204038949046698,0.0018609529031640435,10
828,0.002110682961997652,0.0018642528135033875,10
829,0.0021141349957618195,0.0018569978809456864,10
830,0.0021074328768152586,0.0018584400863520172,10
831,0.002107412897328559,0.0018534912399025994,10
832,0.002098077342249839,0.0018565185734788045,10
833,0.0020973684563550107,0.0018525275174623137,10
834,0.0020929276260653377,0.0018519292381000208,10
835,0.002090295854971703,0.0018479686210562977,10
836,0.002083762176771464,0.0018462730241888446,10
837,0.0020776507852610484,0.0018416209604926823,10
838,0.0020698363921979497,0.001836224372313373,10
839,0.00205941478530003,0.0018283822149094504,10
840,0.0020483516798221984,0.001817600957060892,10
841,0.0020305105548133378,0.0018066814723919132,10
842,0.0020106176754062883,0.001794729449443396,10
843,0.001989629939452435,0.0017822484548289514,10
844,0.0019684506997381035,0.0017721170414682263,10
845,0.001961152631513416,0.0017701808109062574,10
846,0.0019721228790552546,0.0017766328152621495,10
847,0.0019220292333931611,0.0017606639457923932,10
848,0.0019315910086740527,0.001764640117140344,10
849,0.0019151572691940126,0.0017615182512018622,10
850,0.00190795762423005,0.0017618379443715725,10
851,0.0019037729591485284,0.0017614052544659411,10
852,0.001900556269155974,0.0017619036879401848,10
853,0.0018935710930840038,0.0017616565677050406,10
854,0.0018935403626696014,0.0017629252413328242,10
855,0.0018857241336982396,0.001762362372272378,10
856,0.0018884463570557428,0.0017637262909424873,10
857,0.0018775149866456027,0.0017633915600587082,10
858,0.0018798892226803022,0.0017643331377875096,10
859,0.001872189240809736,0.001764726035413734,10
860,0.00187508915037678,0.0017653303118239426,10
861,0.001869322692324584,0.0017655015332978142,10
862,0.0018664261599156333,0.00176657331383206,10
863,0.0018649872181481695,0.001766670975044483,10
864,0.0018609378037766488,0.001767913159514701,10
865,0.0018613606229368064,0.001767596791773127,10
866,0.0018564988139717104,0.0017687061780773984,10
867,0.001856143106051923,0.001768328644031359,10
868,0.0018550195034424382,0.0017677189312534957,10
869,0.0018587718188860832,0.0017651586574818575,10
870,0.0018572126337444348,0.0017648663765898994,10
871,0.0018489075798791004,0.001769845538012839,10
872,0.0018449621821339222,0.001771662434340918,10
873,0.0018497178563633553,0.0017682390783494203,10
874,0.0018411146207592273,0.0017728363159888439,10
875,0.001839790539533889,0.0017729431794459723,10
876,0.0018397015052480762,0.0017728048262717,10
877,0.0018344720679069754,0.0017755850131800303,10
878,0.001834170369334914,0.0017751781497489503,10
879,0.0018312355597294432,0.0017761901336327747,10
880,0.0018291527836227332,0.0017776765419749898,10
881,0.001828863491655838,0.001776952971490657,10
882,0.0018250291341263783,0.0017793371697405924,10
883,0.001824648735620133,0.0017785512798102283,10
884,0.0018218492914655834,0.0017807435022197337,10
885,0.001819946605388136,0.0017807203794034353,10
886,0.0018182596819739162,0.0017819488285053485,10
887,0.0018156894608486172,0.0017825200724492722,10
888,0.0018152417068055145,0.0017832357684602566,10
889,0.0018123005626118932,0.001784027478191442,10
890,0.0018115797181849104,0.001784661618997676,10
891,0.0018090793693897541,0.0017854488909026438,10
892,0.001808317192947152,0.001786260894873814,10
893,0.0018059633416368285,0.0017867991888762982,10
894,0.0018047515829411119,0.001787825711199313,10
895,0.0018032452334720752,0.0017880351411941942,10
896,0.0018019380153193112,0.0017891940397446204,10
897,0.0018003391289909353,0.0017892693751405614,10
898,0.0017989283563381725,0.001790516185493363,10
899,0.0017977421085834827,0.0017905228837794065,10
900,0.0017962289364455522,0.0017917612955744195,10
901,0.0017946675364680143,0.00179188351029348,10
902,0.0017934249252465344,0.0017930303374835725,10
903,0.0017919909266605998,0.0017931626775419022,10
904,0.0017907685825747414,0.0017941947922983559,10
905,0.0017890792557367246,0.0017944483098400715,10
906,0.0017882148565207436,0.0017953769831278198,10
907,0.0017866269240212607,0.001795572612920706,10
908,0.001785531688948027,0.0017965626314128931,10
909,0.0017839920554081935,0.0017967589287880526,10
910,0.0017830086645017659,0.0017977478379542886,10
911,0.001781552694027623,0.0017978514043202267,10
912,0.0017802448701170568,0.0017989889602709952,10
913,0.0017790235488996807,0.0017990193214178136,10
914,0.0017777624857158922,0.0018001347569573856,10
915,0.001776468924307684,0.0018001845009300477,10
916,0.001775163587692244,0.0018013060181284552,10
917,0.0017740593998440096,0.0018013275422026109,10
918,0.001772695305668349,0.0018024346907236219,10
919,0.0017716854961117086,0.001802441157942931,10
920,0.0017703002572097945,0.0018035553773487845,10
921,0.0017697466531822928,0.0018034291772468624,10
922,0.001768030110609131,0.0018046462643831447,10
923,0.0017676032812132766,0.001804461600149964,10
924,0.0017654912427099829,0.0018058101665702762,10
925,0.0017643357708721614,0.0018058193243080335,10
926,0.0017628116887631836,0.0018069905451431462,10
927,0.0017614963098449734,0.0018070278216806665,10
928,0.0017611940088019425,0.001807825138178186,10
929,0.0017595080467955719,0.0018079169763749344,10
930,0.001759127334216412,0.001808684934570696,10
931,0.0017575899682010791,0.0018086179313057467,10
932,0.001756831023646981,0.0018094741489027369,10
933,0.0017561831281936026,0.001809107016999942,10
934,0.0017546281511566918,0.0018104433184798182,10
935,0.0017535367753774601,0.0018105270560162638,10
936,0.0017512797620311692,0.0018122629797161763,10
937,0.0017496356980357633,0.001812594053582528,10
938,0.0017486210269052906,0.0018136428351998063,10
939,0.0017472772510793468,0.0018136369258962637,10
940,0.0017470882774366793,0.0018142380333353708,10
941,0.0017453467568490702,0.001814428045228604,10
942,0.0017445744072440684,0.0018153983478498897,10
943,0.0017426210497286539,0.00181582031355862,10
944,0.0017415060049640065,0.001816950706979197,10
945,0.0017403443163378648,0.0018169699060880098,10
946,0.0017393265917520744,0.0018179404773594734,10
947,0.0017384743801581906,0.0018177668520459544,10
948,0.001737212993279745,0.0018188924753377337,10
949,0.001735994057751137,0.0018189407808911326,10
950,0.0017347670751567232,0.0018201139145538282,10
951,0.0017333919562872464,0.0018202210577467747,10
952,0.0017326366729263419,0.0018211556897866485,10
953,0.0017312499739103153,0.0018212103420120389,10
954,0.0017307172651917925,0.0018220387464809493,10
955,0.0017291635012697836,0.0018221894320819276,10
956,0.0017285769690157638,0.0018230835139461026,10
957,0.0017269291744827192,0.0018232880580725565,10
958,0.0017263115725711267,0.0018242031835487066,10
959,0.0017248167857505346,0.0018243128452157678,10
960,0.0017242392716556806,0.0018251960082191867,10
961,0.0017228376274861356,0.0018252482267215836,10
962,0.0017222446310431222,0.0018261468163096371,10
963,0.0017208256500232117,0.0018262200552988399,10
964,0.0017202180391461084,0.0018271436468443667,10
965,0.0017187557278334324,0.0018272435540430763,10
966,0.0017182742886083645,0.0018281194790194658,10
967,0.0017167645775862084,0.0018282298608584926,10
968,0.00171651864884311,0.001829008757098683,10
969,0.0017149217307914377,0.001829144791088663,10
970,0.0017150166859159302,0.0018298092564377167,10
971,0.0017132343253291205,0.001830008396520039,10
972,0.0017135200736780576,0.0018306214641865648,10
973,0.001711374678965862,0.0018309383190541861,10
974,0.0017112591797959435,0.0018316788798681365,10
975,0.0017091393931269912,0.0018319899590397812,10
976,0.0017085700668576869,0.0018328712988248026,10
977,0.0017074635865378146,0.0018328605250334004,10
978,0.0017066307562423086,0.0018338214845114143,10
979,0.0017061592631982352,0.0018336029444282903,10
980,0.0017049033102302658,0.0018346846278985834,10
981,0.001704223900169416,0.0018345124139126328,10
982,0.0017031190813276125,0.001835517234369335,10
983,0.0017021685859782063,0.0018354027665868908,10
984,0.0017018946649837781,0.0018361210124214079,10
985,0.0017005863756769843,0.0018361339276044466,10
986,0.0017004693789686716,0.001836819851056563,10
987,0.0016991628578690622,0.0018366987304949754,10
988,0.0016993111236262802,0.0018370513245224989,10
989,0.001698761634043981,0.0018365515665140285,10
990,0.0016972426044267463,0.0018381104080402743,10
991,0.0016956157838827167,0.0018386730868465897,10
992,0.0016947524575689446,0.0018395650228004365,10
993,0.0016945709720639231,0.001838933985185826,10
994,0.0016934974337271854,0.001840054249426531,10
995,0.0016918491920317094,0.001840496699451075,10
996,0.0016915882931941625,0.0018411456761094267,10
997,0.0016908320918713991,0.001840756985289777,10
998,0.0016900734264016914,0.0018418805387638,10
999,0.0016887014209511178,0.00184197860080745,10
1000,0.0016885980324299187,0.0018425032315287785,10


==> data/toy_regression/ensemble_metrics/train/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.005223049054420568,0.005223049054420569,0.002083006058202819,0.04546466821809748,0.0008454719748054741,0.0,0.0,0.005223049054420569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0017663989289267452,0.0017663989289267452,0.0007044581875108516,0.03016284137542984,0.0005609154990661027,0.6618069425498235,2.2394396464029946,0.0017663989289267452,0.000490883486339518,0.0004908834863395178,0.0001957694184494639,0.006741281373191137,0.00012536250012801199,0.09398408500951277,0.05553032077823023,0.0004908834863395178
2,0.0017673432527259682,0.0017673432527259682,0.0007048347936223759,0.030393490350555028,0.0005652047032356017,0.6616261432141511,0.81746506690979,0.0017673432527259682,0.0004918764233176588,0.0004918764233176587,0.00019616541200022912,0.006908357905573846,0.00012846949576470357,0.09417419177814447,0.027097028520543267,0.0004918764233176587
3,0.0017674076952730242,0.0017674076952730238,0.0007048604939775756,0.030039824002855375,0.0005586278382296267,0.6616138051054365,0.8346285820007324,0.0017674076952730238,0.000494403284906713,0.000494403284906713,0.00019717315057273685,0.006631062221304313,0.00012331283810122426,0.09465798229259804,0.038908270020084214,0.000494403284906713
4,0.0017371669789639664,0.0017371669789639662,0.0006928001831093774,0.02995123873307584,0.0005569804851109393,0.6674036638630262,0.8268864154815674,0.0017371669789639662,0.00046950825591046013,0.0004695082559104599,0.00018724475517035391,0.006551166988092939,0.00012182708700596219,0.0898916037392159,0.0228927639026561,0.0004695082559104599
5,0.0017360079156937779,0.001736007915693778,0.0006923379366727679,0.029955352161326818,0.0005570569794183405,0.6676255770133933,0.8376080195109049,0.001736007915693778,0.0004686519222362922,0.00046865192223629227,0.00018690324043201827,0.006548183716475954,0.00012177160936487853,0.0897276509091265,0.0467024722519895,0.00046865192223629227
6,0.0017355726788044706,0.0017355726788044704,0.0006921643596935487,0.0299390481648491,0.0005567537863534947,0.6677089070539065,0.8360731601715088,0.0017355726788044704,0.0004682090800708299,0.00046820908007083004,0.00018672663038990023,0.00654375589430955,0.00012168926851212754,0.08964286476968036,0.030001138122947493,0.00046820908007083004
7,0.001735554269743941,0.001735554269743941,0.0006921570179695462,0.029938597551510748,0.0005567454066387848,0.6677124316351115,0.8540247281392416,0.001735554269743941,0.0004682302415297259,0.0004682302415297259,0.0001867350697988779,0.006546570842843564,0.00012174161597641813,0.0896469163224564,0.04870324246573928,0.0004682302415297259
8,0.0017355521980683504,0.0017355521980683506,0.0006921561917638642,0.029940731741998322,0.0005567850945616678,0.667712828276148,0.9058076540629069,0.0017355521980683506,0.00046826175399721474,0.0004682617539972145,0.00018674763729728823,0.006543085728993039,0.00012167680595568971,0.08965294966948427,0.004239231796851671,0.0004682617539972145
9,0.0017351009152859927,0.0017351009152859927,0.0006919762155163086,0.029956963491462183,0.0005570869441035567,0.6677992304480701,0.8340137004852295,0.0017351009152859927,0.0004679193518963153,0.0004679193518963153,0.00018661108379317915,0.006548393879216029,0.00012177551760206234,0.08958739368918775,0.015560882328262181,0.0004679193518963153
10,0.001734948269127616,0.001734948269127616,0.0006919153386473865,0.029945395376707897,0.0005568718206415495,0.667828455936245,0.9058570861816406,0.001734948269127616,0.0004678939494334287,0.00046789394943342846,0.00018660095302788568,0.006546388683254037,0.00012173822849259995,0.08958253015782475,0.008414700411884577,0.00046789394943342846


==> data/toy_regression/ensemble_metrics/train/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.005223049054420568,0.005223049054420569,0.002083006058202819,0.04546466821809748,0.0008454719748054741,0.0,0.0,0.005223049054420569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.001991989684545561,0.001991989684545561,0.0007944261173029018,0.03360594726622708,0.0006249443296074843,0.6186155512248875,2.6043550968170166,0.001991989684545561,0.00020587893834149426,0.0002058789383414946,0.00008210665290588054,0.0021077827960448024,0.000039196839059382746,0.03941738555322334,0.026643734273023894,0.0002058789383414946
2,0.0019749042623549568,0.001974904262354957,0.0007876122739789798,0.03350015582619831,0.0006229770063821267,0.6218867098934325,0.8036824862162272,0.001974904262354957,0.0001884301888669564,0.00018843018886695667,0.00007514791089813233,0.0020287022133765285,0.000037726237402804606,0.03607666458875722,0.008548264078472988,0.00018843018886695667
3,0.0019684315437595193,0.001968431543759519,0.0007850308867649487,0.03345151699856542,0.0006220725069705455,0.623125970434162,0.8066627979278564,0.001968431543759519,0.00017897229117500946,0.0001789722911750098,0.00007137600334281016,0.0019480682159346008,0.00003622674806909496,0.03426586449988153,0.006766685340010434,0.0001789722911750098
4,0.001966487537789166,0.001966487537789166,0.0007842555970498347,0.03339507584354856,0.0006210229135903961,0.6234981679666949,0.8140238920847574,0.001966487537789166,0.00018104612132388375,0.00018104612132388375,0.00007220306828491177,0.0019820127400530635,0.000036857988655798345,0.03466291804605087,0.009251025800627087,0.00018104612132388375
5,0.0019658371224924886,0.001965837122492488,0.0007839962046931459,0.033388587374189066,0.0006209022524436674,0.6236226958602492,0.8195275465647379,0.001965837122492488,0.00018148285914440924,0.00018148285914440903,0.0000723772438510461,0.0020153294122385377,0.00003747755355598569,0.03474653545342631,0.019603409343592795,0.00018148285914440903
6,0.00196575072379459,0.0019657507237945903,0.0007839617479975898,0.03339631320444989,0.0006210459238532176,0.6236392376727036,0.8971825440724691,0.0019657507237945903,0.00018151420239644736,0.00018151420239644747,0.000072389743864582,0.002014812850724686,0.00003746794745304156,0.034752536402625094,0.018642046702160246,0.00018151420239644747
7,0.0019650637152143465,0.001965063715214346,0.000783687761860417,0.03336085697122066,0.0006203865711579846,0.6237707716814952,0.8218281269073486,0.001965063715214346,0.00018045633993108863,0.00018045633993108852,0.00007196785735707884,0.0019638008935977413,0.00003651931675097825,0.03454999906201494,0.006160946131416122,0.00018045633993108852
8,0.0019650029010653187,0.0019650029010653187,0.0007836635085479304,0.03335783737960058,0.0006203304181013323,0.6237824151005774,0.912406841913859,0.0019650029010653187,0.00018043410178306547,0.00018043410178306547,0.00007195898855332593,0.0019598982921199613,0.00003644674302928148,0.03454574136736339,0.012644970979863395,0.00018043410178306547
9,0.001964702811718619,0.001964702811718619,0.0007835438298084309,0.03334922317941501,0.0006201702263496333,0.6238398699212335,0.8343300024668375,0.001964702811718619,0.0001801094792356577,0.0001801094792356577,0.00007182952571929272,0.0019656232931246588,0.00003655320653368859,0.034483589443453644,0.007368327796905819,0.0001801094792356577
10,0.001964207930569909,0.001964207930569909,0.000783346466080824,0.0333541039318648,0.0006202609900035649,0.6239346193948752,0.9158843358357748,0.001964207930569909,0.00018033520722206747,0.0001803352072220672,0.00007191954837814548,0.001974956640490752,0.00003672677172042438,0.034526807108855084,0.00678237267336466,0.0001803352072220672


==> data/toy_regression/ensemble_metrics/train/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.005223049054420568,0.005223049054420569,0.002083006058202819,0.04546466821809748,0.0008454719748054741,0.0,0.0,0.005223049054420569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0018090411632451099,0.0018090411632451099,0.0007214643522041126,0.031560835257470166,0.0005869129316778317,0.6536427009595068,2.4307380517323813,0.0018090411632451099,0.00039054116686494276,0.00039054116686494276,0.00015575186219412621,0.00446853534819989,0.00008309796493415879,0.07477264004143433,0.03712790510693383,0.00039054116686494276
2,0.0017820479064943045,0.001782047906494305,0.0007106991618417968,0.03109410462914369,0.0005782334959423629,0.6588108042014168,0.8137309551239014,0.001782047906494305,0.00038502385314081626,0.0003850238531408167,0.00015355150033793526,0.004495897470994565,0.00008360679759258944,0.07371630040789075,0.01271438212356028,0.0003850238531408167
3,0.0015219028552500725,0.0015219028552500727,0.0006069506210742941,0.029171201184857623,0.0005424747180579211,0.7086179280736417,0.8076789379119873,0.0015219028552500727,0.00035276065462247323,0.00035276065462247323,0.00014068460261775596,0.004031742129854203,0.00007497525252097624,0.06753921913176583,0.010408656100212414,0.00035276065462247323
4,0.0012950390146423956,0.0012950390146423956,0.0005164749718033008,0.025770003580353945,0.0004792252241522619,0.7520530630386615,0.8203143278757731,0.0012950390146423956,0.00015636545793391312,0.00015636545793391312,0.00006236016410650633,0.0011054296779804851,0.000020556837858517837,0.029937581727587273,0.01206026317405955,0.00015636545793391312
5,0.0012742077783852825,0.0012742077783852825,0.0005081672590341288,0.02559291956025995,0.0004759321268518011,0.7560413917026403,0.8212902545928955,0.0012742077783852825,0.0001595492260055257,0.00015954922600552567,0.00006362988378786152,0.0012162695498220532,0.00002261804294382785,0.030547142931864654,0.002018304102882159,0.00015954922600552567
6,0.0012731724462225484,0.0012731724462225482,0.0005077543578446593,0.02555493637705866,0.00047522578238324496,0.756239615412957,0.9113519191741943,0.0012731724462225482,0.00015972041019143976,0.00015972041019143978,0.00006369815381416458,0.0012512821004576928,0.00002326914481015824,0.030579917693144994,0.012262496460652769,0.00015972041019143978
7,0.001160402035381586,0.001160402035381586,0.0004627803500342339,0.024815975395878154,0.00046148388511335186,0.7778305309234134,0.8436908721923828,0.001160402035381586,0.00005677493654134791,0.00005677493654134791,0.00002264243271267301,0.0002628837942715392,4.888650668710751e-6,0.010870075304633861,0.007255932065434546,0.00005677493654134791
8,0.0011403080174183452,0.0011403080174183452,0.00045476664755605376,0.02454208209825019,0.00045639049905539915,0.7816777124746249,0.9034271240234375,0.0011403080174183452,0.00002354258321416319,0.00002354258321416319,9.389026017157749e-6,0.0006830095854399693,0.000012701411571791412,0.004507440571372341,0.0030994791340380567,0.00002354258321416319
9,0.0008990202012438454,0.0008990202012438453,0.00035853856743939694,0.021524152722249515,0.0004002683538962035,0.8278744480711028,0.8437201976776123,0.0008990202012438453,0.000196073615719177,0.00019607361571917685,0.00007819618869003455,0.0031965383207024933,0.00005944360032676831,0.037540067817902,0.005530263656692993,0.00019607361571917685
10,0.000859505404511057,0.000859505404511057,0.00034277965724624303,0.020634609108254116,0.0003837261855382935,0.835439913438376,0.91434113184611,0.000859505404511057,0.00020647255244030755,0.00020647255244030753,0.00008234339235656902,0.0032430882067281744,0.00006030925327459811,0.03953103834350518,0.006883814198773605,0.00020647255244030753


==> data/toy_regression/ensemble_metrics/train/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.005223049054420568,0.005223049054420569,0.002083006058202819,0.04546466821809748,0.0008454719748054741,0.0,0.0,0.005223049054420569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0018778469265527357,0.0018778469265527357,0.0007489048032348666,0.03279418665278255,0.0006098486327550204,0.6404692150146656,2.466531753540039,0.0018778469265527357,0.0002993153016193757,0.00029931530161937615,0.00011937004230474925,0.0033382853189044635,0.00006207956181487747,0.0573066227218463,0.0049851791906937015,0.00029931530161937615
2,0.0017943140999293554,0.001794314099929355,0.000715591046825085,0.03148781212864691,0.0005855549758991486,0.6564623304828578,0.8080658912658691,0.001794314099929355,0.00029724784018285964,0.0002972478401828594,0.00011854551727109697,0.0033975312571778234,0.00006318131362335636,0.05691078852328253,0.011049306994006608,0.0002972478401828594
3,0.0017307567738353482,0.0017307567738353482,0.0006902437269133681,0.031083920284203106,0.0005780441053987498,0.6686309556349066,0.8077060381571451,0.0017307567738353482,0.00035363312153912355,0.00035363312153912355,0.0001410325514602862,0.0037725919122835712,0.00007015603234829945,0.06770626081710324,0.007101019296798749,0.00035363312153912355
4,0.001669466883117022,0.0016694668831170225,0.0006658006837133795,0.030175790084539213,0.0005611562963949067,0.6803654597683596,0.8149738311767578,0.0016694668831170225,0.0004295146095704136,0.0004295146095704138,0.0001712948747943635,0.004822501762493698,0.00008968041005114916,0.08223445828196665,0.006410243560059935,0.0004295146095704138
5,0.0016689687899514446,0.0016689687899514444,0.0006656020390001789,0.030195659467731593,0.0005615257922540923,0.6804608242116931,0.814583937327067,0.0016689687899514444,0.00042969820019456823,0.00042969820019456823,0.00017136809263673075,0.004854909113513579,0.00009028306499484192,0.08226960836810247,0.006034489688261234,0.00042969820019456823
6,0.0016687227108128132,0.0016687227108128134,0.0006655039000910426,0.030192612386893625,0.0005614691280012903,0.6805079382893261,0.8962618509928385,0.0016687227108128134,0.00043001817282154923,0.00043001817282154907,0.00017149570103433838,0.004859522510249347,0.00009036885683720263,0.08233087002267389,0.007123601305872718,0.00043001817282154907
7,0.0015860814841071689,0.0015860814841071689,0.0006325457229627853,0.029218121875186492,0.0005433472665723254,0.6963303488860063,0.8291083971659342,0.0015860814841071689,0.0005483027105204144,0.0005483027105204144,0.0002186687997456982,0.006277645061862299,0.00011674060706040384,0.10497751501230002,0.005743903085102792,0.0005483027105204144
8,0.0015831432862316423,0.0015831432862316427,0.0006313739392190083,0.02914002509386583,0.0005418949599237344,0.6968928934543058,0.9063120683034261,0.0015831432862316427,0.0005498681162862508,0.0005498681162862509,0.00021929309977807544,0.006362574206765877,0.00011831996999594129,0.10527722611007566,0.00867205145323082,0.0005498681162862509
9,0.0013708903696478668,0.0013708903696478666,0.0005467252777745926,0.027279864777323,0.0005073029684296401,0.7375306348142369,0.8329747517903646,0.0013708903696478666,0.00032283315368248673,0.0003228331536824866,0.00012874920528272595,0.004494316188778874,0.00008357739168576062,0.06180932829058047,0.007885673200463655,0.0003228331536824866
10,0.001208222412560367,0.001208222412560367,0.000481851611730434,0.025732819353065362,0.00047853373726124403,0.7686748870302532,0.9045828978220621,0.001208222412560367,0.00018593557065094268,0.0001859355706509427,0.00007415303131673884,0.002802078116685117,0.00005210812289464688,0.035599047359812674,0.009201467566226307,0.0001859355706509427


==> data/toy_regression/ensemble_metrics/train/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.005223049054420568,0.005223049054420569,0.002083006058202819,0.04546466821809748,0.0008454719748054741,0.0,0.0,0.005223049054420569,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0013945565935003454,0.0013945565935003454,0.0005561636129588609,0.02646987647840689,0.0004922402299671315,0.7329995221239495,2.337026039759318,0.0013945565935003454,0.000056331510856955384,0.00005633151085695546,0.000022465589957162074,0.0010316961612209109,0.00001918567153382323,0.010785177445208708,0.0020644275060110935,0.00005633151085695546
2,0.0010831539628937046,0.0010831539628937046,0.0004319730186651055,0.02213606118265109,0.00041164755173691187,0.7926203733474475,0.7921977043151855,0.0010831539628937046,0.00005764347457186066,0.000057643474571860525,0.000022988814674720006,0.0015620128339774828,0.000029047568742374534,0.011036364769171287,0.003454155178689965,0.000057643474571860525
3,0.0006336912123402619,0.0006336912123402618,0.0002527226186431232,0.01627505684762316,0.0003026548964796803,0.8786740837128587,0.864677906036377,0.0006336912123402618,0.00018563073647113313,0.00018563073647113304,0.00007403146028865268,0.0030875669555169233,0.00005741714244350105,0.035540684097926094,0.0030697115361849182,0.00018563073647113304
4,0.00044174511722697894,0.00044174511722697894,0.00017617252791959304,0.013733316445294713,0.0002553880767353743,0.915423900364653,0.8047428131103516,0.00044174511722697894,0.00011971497632654779,0.00011971497632654779,0.000047743572451182004,0.0016152323427382122,0.00003003725160895266,0.022920515407609632,0.013358411235805216,0.00011971497632654779
5,0.0003704897753069825,0.0003704897753069824,0.00014775515956785506,0.012357827022824695,0.00022980914250096915,0.9290663802987997,0.8774229685465494,0.0003704897753069824,0.00017559183347770944,0.00017559183347770936,0.00007002784180160943,0.0025057714080365706,0.00004659793162023929,0.033618645287104024,0.009027902282358141,0.00017559183347770936
6,0.0002564150896142012,0.00025641508961420117,0.00010226099343810453,0.010596413728060668,0.00019705347452537037,0.9509070110308112,0.8084405263264974,0.00025641508961420117,0.0001271020352462895,0.00012710203524628948,0.00005068960805639999,0.002316655041441671,0.000043081077891844995,0.024334834676445507,0.0011372069465269794,0.00012710203524628948
7,0.00021018596218975595,0.00021018596218975595,0.00008382433862456241,0.009408570695688586,0.0001749640579806174,0.959757995760759,0.8841371536254883,0.00021018596218975595,0.0001297809724703714,0.0001297809724703714,0.00005175799596720945,0.002087965517678961,0.000038828312154163495,0.02484774144721659,0.009444608842209429,0.0001297809724703714
8,0.0001675267028060814,0.0001675267028060814,0.00006681138415892656,0.00858766516380916,0.00015969830001143104,0.9679254969538733,0.8271481990814209,0.0001675267028060814,0.00009979510577267357,0.00009979510577267357,0.00003979932176350795,0.0021852263932293716,0.000040636998937677336,0.0191066759536197,0.005790646284541687,0.00009979510577267357
9,0.0001262621880976203,0.0001262621880976203,0.00005035466831518473,0.0077647403559630715,0.00014439499109760736,0.9758259616591659,0.9027861754099528,0.0001262621880976203,0.000053746312693483475,0.000053746312693483475,0.000021434586154582657,0.001722642951398341,0.000032034685286095135,0.010290217865749305,0.012703181226702906,0.000053746312693483475
10,0.00010555212264430408,0.00010555212264430406,0.00004209527971753726,0.007013382595944973,0.0001304225603278376,0.9797910910763954,0.837215264638265,0.00010555212264430406,0.00005344579807955098,0.00005344579807955097,0.000021314737814106116,0.001838478440684111,0.00003418879008257566,0.010232681623833588,0.013237547795102798,0.00005344579807955097


==> data/toy_regression/ensemble_metrics/train/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std,time_std
0,0.00522304904586494,0.00522304904586494,0.0020830058492720127,0.04546466818455575,0.0008454719791188836,0.0,0.00522304904586494,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0033640000000000002,0.0033640000000000002,0.001341,0.035574,0.0006619999999999999,0.35601900000000003,0.0033640000000000002,1.2369511127471924,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03173065187607026
2,0.002364,0.002364,0.0009429999999999999,0.02975,0.000553,0.547469,0.002364,0.6868000030517578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06048644743563997
3,0.001783,0.001783,0.0007110000000000002,0.02639,0.000491,0.65857,0.001783,0.5316539605458578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0025187645491781432
4,0.0014150000000000002,0.0014150000000000002,0.000564,0.023997,0.000446,0.729137,0.0014150000000000002,0.5936846733093262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.027440244720792924
5,0.001191,0.001191,0.000475,0.022227,0.000413,0.772065,0.001191,0.595969041188558,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0813605418979439
6,0.000963,0.000963,0.000384,0.020005,0.000372,0.815626,0.000963,0.5788048903147379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03347802247180228
7,0.000891,0.000891,0.000355,0.01919,0.00035699999999999995,0.829427,0.000891,0.5852943261464437,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.021681385894860652
8,0.000744,0.000744,0.000297,0.017762,0.00033,0.85765,0.000744,0.5720799763997396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.031157750713689
9,0.000659,0.000659,0.000263,0.016885,0.000314,0.8738290000000001,0.000659,0.5953110853830973,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01706408505849985
10,0.000602,0.000602,0.00024,0.016206,0.000301,0.884669,0.000602,0.5583437283833822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.014403279622387079
11,0.000565,0.000565,0.00022500000000000002,0.015772,0.000293,0.8917509999999998,0.000565,0.5480382442474365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.007948249950754943
12,0.000508,0.000508,0.000202,0.015155,0.000282,0.902816,0.000508,0.6094875335693359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.023842825159479684
13,0.000479,0.000479,0.000191,0.014702,0.000273,0.908332,0.000479,0.5477858384450277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.022863357541077375
14,0.000452,0.000452,0.00018,0.014293,0.000266,0.91337,0.000452,0.595621665318807,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03381900190034079
15,0.000441,0.000441,0.00017600000000000002,0.014071,0.000262,0.9154909999999999,0.000441,0.5593485037485758,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008916918295151835
16,0.0003980000000000001,0.0003980000000000001,0.000159,0.013293,0.000247,0.9238750000000001,0.0003980000000000001,0.6214361190795898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.059220561746457165
17,0.000389,0.000389,0.000155,0.013068000000000001,0.00024300000000000002,0.9254890000000001,0.000389,0.5951754252115885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.031680167973104516
18,0.00036,0.00036,0.000143,0.012503,0.000233,0.931118,0.00036,0.6010441780090332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04108248736800188
19,0.000351,0.000351,0.00014,0.012339999999999999,0.000229,0.932748,0.000351,0.6190312703450521,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05366906291232004
20,0.000308,0.000308,0.000123,0.011672,0.000217,0.940945,0.000308,0.6217757860819498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04559486863226241


==> data/toy_regression/ensemble_metrics/val/optimal_full_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,training_time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,training_time_std,target_metric_std
0,0.004901772835460204,0.004901772835460204,0.004020404235989323,0.04806845466269355,0.003508597763112011,0.008315729935364335,0.0,0.004901772835460204,1.0858009280842421e-6,1.0858009280851406e-6,8.905673104902834e-7,0.0001239702204094537,9.048795953049282e-6,0.000219669849449786,0.0,1.0858009280851406e-6
1,0.004906833881339731,0.004906833881339732,0.0040245552750063475,0.048717312589891155,0.003555959000079546,0.007291822921050166,0.0,0.004906833881339732,1.7947329096429838e-6,1.7947329096435077e-6,1.4720290055465536e-6,0.000051409179359339,3.752442906045636e-6,0.0003630948342984911,0.0,1.7947329096435077e-6
2,0.004907970214711076,0.004907970214711076,0.004025487288719141,0.048857503310821365,0.0035661917577855377,0.0070619297848851055,0.0,0.004907970214711076,2.565458243964113e-6,2.5654582439638478e-6,2.1041732323196186e-6,0.000029432596393322144,2.1483349650580645e-6,0.0005190213156436876,0.0,2.5654582439638478e-6
3,0.004903581594177448,0.004903581594177449,0.00402188776887687,0.04891080886615266,0.0035700826203795034,0.007949797521022836,0.0,0.004903581594177449,5.958962409551946e-6,5.958962409551939e-6,4.887504688130434e-6,0.000027453360369054994,2.003867181848865e-6,0.0012055657179192065,0.0,5.958962409551939e-6
4,0.0048782046043114174,0.004878204604311418,0.004001073716292471,0.048847775253619774,0.003565481690445607,0.013083850549690043,0.0,0.004878204604311418,0.00002676718484406399,0.00002676718484406415,0.000021954282041403528,0.0001683028585676868,0.000012284710154292737,0.005415305248693545,0.0,0.00002676718484406415
5,0.004767430215474113,0.004767430215474113,0.0039102172370001536,0.04831478063120289,0.0035265775119550503,0.035494766482244665,0.0,0.004767430215474113,0.00012040337387220939,0.0001204033738722098,0.00009875411419341885,0.0007840857549560826,0.000057231744711402586,0.024358968875099182,0.0,0.0001204033738722098
6,0.004425397900646635,0.004425397900646635,0.003629684414787367,0.046859593809439555,0.0034203609659151078,0.10469178516382556,0.0,0.004425397900646635,0.00031998061539953974,0.00031998061539954055,0.00026244615260021534,0.0016024072050580863,0.00011696241068521004,0.06473570964402602,0.0,0.00031998061539954055
7,0.004010514002215582,0.004010514002215581,0.0032893991672480714,0.04598380292782126,0.00335643550898577,0.18862750593015556,0.0,0.004010514002215581,0.0004949665109115573,0.0004949665109115571,0.0004059685187257056,0.0015592895712816229,0.00011381518170769572,0.10013734205079361,0.0,0.0004949665109115571
8,0.0036430818964614075,0.0036430818964614075,0.0029880335911597485,0.04516051726489432,0.0032963424967261197,0.26296319055372314,0.0,0.0036430818964614075,0.0004883687901149664,0.0004883687901149665,0.0004005571082975032,0.0013215811261457144,0.00009646444046316821,0.09880254826252886,0.0,0.0004883687901149665
9,0.003237670126192518,0.003237670126192518,0.0026555173254695316,0.04424083695476496,0.003229213476216909,0.3449825923028802,0.0,0.003237670126192518,0.00043845408992097395,0.00043845408992097406,0.00035961737509601025,0.0007876926345065033,0.00005749501694703451,0.08870423797991296,0.0,0.00043845408992097406
10,0.002831643922611504,0.0028316439226115033,0.002322497105317588,0.04179087892368818,0.0030503868979989564,0.427126300883686,0.0,0.0028316439226115033,0.0004225091293222164,0.00042250912932221646,0.0003465394154912365,0.0024594997833675154,0.00017952304684750166,0.08547839150693924,0.0,0.00042250912932221646
11,0.0025100339308983632,0.0025100339308983637,0.0020587145481851528,0.038487757867536235,0.0028092865083519914,0.4921916518461599,0.0,0.0025100339308983637,0.0004625343523486123,0.00046253435234861243,0.0003793678597303565,0.0036243001020710847,0.0002645437911454731,0.09357594833249522,0.0,0.00046253435234861243
12,0.0023254755868725324,0.0023254755868725324,0.001907340918068946,0.03715173906855893,0.002711768237742692,0.5295298992156773,0.0,0.0023254755868725324,0.0001362711445279844,0.00013627114452798467,0.00011176876307691758,0.002432274732360237,0.00017753584435191408,0.027569198946653994,0.0,0.00013627114452798467
13,0.0022788572431040664,0.0022788572431040664,0.0018691048363383342,0.03601693427966989,0.0026289369178718034,0.5389613191862671,0.0,0.0022788572431040664,0.00006602683014335736,0.00006602683014335736,0.00005415480408985107,0.000500728624905121,0.00003654902878814179,0.01335797701225977,0.0,0.00006602683014335736
14,0.0023144833851522495,0.00231448338515225,0.0018983251811422212,0.03570652806338435,0.002606279843419174,0.5317537463634937,0.0,0.00231448338515225,0.000048546995963815996,0.00004854699596381567,0.00003981795051894913,0.00035062239161303234,0.000025592521073185798,0.009821608196106366,0.0,0.00004854699596381567
15,0.00230272791094952,0.00230272791094952,0.0018886834127724548,0.035109215674815904,0.0025626810024512977,0.5341320121961459,0.0,0.00230272791094952,0.000045292539652685886,0.00004529253965268597,0.00003714866526679348,0.0003885351118298998,0.000028359834611343708,0.00916319475270631,0.0,0.00004529253965268597
16,0.002295394309898922,0.002295394309898922,0.0018826684378402047,0.03495744916023128,0.0025516033079981786,0.5356156829105854,0.0,0.002295394309898922,0.000033801966140533574,0.000033801966140533574,0.000027724166830634137,0.0003631630796909888,0.000026507887095392663,0.006838521335858186,0.0,0.000033801966140533574
17,0.0022595796296140717,0.002259579629614072,0.0018532934551224883,0.03463545711937942,0.0025281005646252044,0.5428613991581734,0.0,0.002259579629614072,0.00004691460798352349,0.000046914607983523544,0.000038479075836044694,0.00043691166087386193,0.00003189092070416256,0.00949135758331022,0.0,0.000046914607983523544
18,0.0022130159515137324,0.002213015951513733,0.0018151022098400514,0.03418965205314121,0.002495560499229648,0.5522817596437537,0.0,0.002213015951513733,0.00006863615496583267,0.00006863615496583266,0.00005629495642279095,0.0004968008929949528,0.00003626233699638689,0.01388587303453536,0.0,0.00006863615496583266
19,0.0021735967906922095,0.0021735967906922095,0.0017827708541314554,0.03377066872524937,0.0024649781978567805,0.5602567032076536,0.0,0.0021735967906922095,0.00009190319354931381,0.00009190319354931381,0.00007537843981134199,0.0006290690198742002,0.00004591681116985609,0.01859305897495837,0.0,0.00009190319354931381
20,0.0021324868271086687,0.002132486827108668,0.0017490527122916335,0.03335761685442675,0.0024348288435622214,0.5685737153575853,0.0,0.002132486827108668,0.00009476467622152476,0.00009476467622152515,0.00007772541047741264,0.0006495480014211256,0.00004741160665164473,0.019171969391729594,0.0,0.00009476467622152515
21,0.0020850043400637685,0.002085004340063769,0.0017101078655068882,0.03296063111293413,0.002405852183206436,0.5781799613193188,0.0,0.002085004340063769,0.00007651576282827844,0.00007651576282827807,0.00006275776281784453,0.0005301232665834871,0.000038694593374394846,0.015480007123111787,0.0,0.00007651576282827807
22,0.0020447000309827086,0.002044700030982709,0.001677050516584903,0.03264725587144605,0.002382978394585286,0.5863339804208095,0.0,0.002044700030982709,0.00006207155020378147,0.00006207155020378138,0.00005091070756449645,0.0004893268176465941,0.000035716791602165465,0.012557778995859721,0.0,0.00006207155020378138
23,0.0020320766385252395,0.002032076638525239,0.0016666968869467804,0.03255444307825792,0.0023762038319151703,0.5888878359655553,0.0,0.002032076638525239,0.00005299041128632207,0.000052990411286322036,0.00004346241271344912,0.0004402967247863889,0.00003213800224141653,0.010720561539846971,0.0,0.000052990411286322036
24,0.002018902678329559,0.002018902678329559,0.0016558916850018205,0.03237225914001144,0.0023629059182898615,0.5915530776115988,0.0,0.002018902678329559,0.00004915914396734401,0.000049159143967344646,0.00004032003058447816,0.0004497092583595016,0.00003282503897832816,0.009945452683892271,0.0,0.000049159143967344646
25,0.001999138820558793,0.0019991388205587934,0.0016396814891873057,0.03213363634761849,0.0023454884372933857,0.5955515303194188,0.0,0.0019991388205587934,0.00005089487544322171,0.00005089487544322194,0.000041743666973271016,0.0005321928045207121,0.0000388456524468818,0.010296610858590185,0.0,0.00005089487544322194
26,0.001986749242113101,0.001986749242113101,0.001629519632378104,0.0319973747680715,0.0023355424742589692,0.5980580826362544,0.0,0.001986749242113101,0.000045192401145093946,0.00004519240114509424,0.00003706653227254389,0.0005060237120985106,0.00003693552615346298,0.00914293559624594,0.0,0.00004519240114509424
27,0.0019762143467288574,0.0019762143467288574,0.0016208789753239623,0.03187929286741025,0.0023269234767182467,0.6001894115227654,0.0,0.0019762143467288574,0.000037612932971975235,0.00003761293297197534,0.00003084989862332415,0.00045141132663530575,0.00003294927581903895,0.007609523172813766,0.0,0.00003761293297197534
28,0.001960521533095639,0.001960521533095639,0.0016080078251251675,0.031702346014812095,0.0023140078268274367,0.60336424580324,0.0,0.001960521533095639,0.000035558843633392807,0.000035558843633392576,0.0000291651470538113,0.0004137217635010059,0.000030198250893573632,0.007193957589756974,0.0,0.000035558843633392576
29,0.001940113309599056,0.0019401133095990558,0.0015912691244654546,0.031507766933209246,0.002299805170735187,0.6074930610096723,0.0,0.0019401133095990558,0.00003720246359746465,0.000037202463597464786,0.000030513234141427327,0.0004199215298130649,0.00003065078231708099,0.007526480560332585,0.0,0.000037202463597464786
30,0.0019190219900813656,0.0019190219900813651,0.00157397015260815,0.031272426638385954,0.0022826272847852156,0.6117600742929667,0.0,0.0019190219900813651,0.00003721351077878856,0.00003721351077878849,0.000030522294972290256,0.0004363684118378464,0.0000318512680386888,0.007528715530478202,0.0,0.00003721351077878849
31,0.001899936540659589,0.0018999365406595888,0.0015583163831910964,0.03101909892573632,0.0022641364668012833,0.6156212772931897,0.0,0.0018999365406595888,0.00003277127932939994,0.00003277127932939978,0.000026878803783313057,0.0004587427174014983,0.00003348440642440728,0.006630001697703947,0.0,0.00003277127932939978
32,0.0018807246605541848,0.0018807246605541848,0.0015425589160970848,0.0307430640578172,0.0022439882151689375,0.6195080586554492,0.0,0.0018807246605541848,0.00002271398107967216,0.000022713981079671734,0.000018629868991128402,0.0004488878371548847,0.00003276508205603215,0.0045952961312908415,0.0,0.000022713981079671734
33,0.0018575311527548627,0.0018575311527548627,0.001523535742210021,0.030453305364753363,0.0022228382383398496,0.6242003684838074,0.0,0.0018575311527548627,7.132268142777951e-6,7.13226814277815e-6,5.849842907039554e-6,0.0003883250745226057,0.00002834450363322688,0.001442938782456215,0.0,7.13226814277815e-6
34,0.0018301184936751237,0.0018301184936751237,0.0015010520461303824,0.030136325237746203,0.0021997013230307862,0.6297462604952372,0.0,0.0018301184936751237,0.000016687551783016395,0.000016687551783016395,0.000013687028372956213,0.0002978912990363344,0.00002174358948677827,0.0033760810964942305,0.0,0.000016687551783016395
35,0.0017995112145992229,0.0017995112145992229,0.0014759481421798219,0.029741887109982015,0.00217091061730765,0.6359384603845246,0.0,0.0017995112145992229,0.00004472325848187695,0.00004472325848187732,0.00003668174431647284,0.00014676729592219567,0.000010712793032022842,0.009048022711633493,0.0,0.00004472325848187732
36,0.001762128787674274,0.0017621287876742745,0.00144528730321287,0.029214968977863926,0.002132449972116002,0.643501349568236,0.0,0.0017621287876742745,0.00008439333434287785,0.0000843933343428778,0.00006921889901279249,0.0004295823991285569,0.000031355945499627824,0.01707372923541048,0.0,0.0000843933343428778
37,0.0017191660187282313,0.0017191660187282313,0.0014100495016952312,0.028529608208890667,0.002082424331021062,0.6521932052686873,0.0,0.0017191660187282313,0.00012530817089127788,0.0001253081708912778,0.00010277699884639159,0.0011137592549709681,0.0000812951707738022,0.025351264971826284,0.0,0.0001253081708912778
38,0.0016780620962106255,0.0016780620962106255,0.001376336314700909,0.02800729134663779,0.002044299540295089,0.6605089952424261,0.0,0.0016780620962106255,0.00014488236473183727,0.0001448823647318371,0.00011883163346008902,0.0013598796171768895,0.00009925991206518853,0.029311346514253697,0.0,0.0001448823647318371
39,0.0016335417831243116,0.0016335417831243118,0.001339821024962276,0.027371560925397862,0.0019978965021787876,0.6695159597975074,0.0,0.0016335417831243118,0.00015481021716927607,0.00015481021716927604,0.0001269743975851444,0.001584655662397135,0.00011566669557830567,0.03131986372388624,0.0,0.00015481021716927604
40,0.0015716153050897314,0.0015716153050897314,0.0012890293047077101,0.026492096165111483,0.0019337028826349608,0.6820443890472547,0.0,0.0015716153050897314,0.00018823056268218072,0.0001882305626821807,0.00015438556150043287,0.002067929872353202,0.0001509416971135136,0.03808117887613389,0.0,0.0001882305626821807
41,0.0015165457812684805,0.0015165457812684805,0.0012438616165514544,0.025770886531397686,0.0018810605723019232,0.6931855786467432,0.0,0.0015165457812684805,0.00021016953599047654,0.00021016953599047665,0.00017237977383598857,0.0025291042161264187,0.0001846035920573336,0.04251968214046603,0.0,0.00021016953599047665
42,0.0014898215111642642,0.0014898215111642642,0.0012219425329183945,0.025470141848843816,0.0018591087095287003,0.6985922017565679,0.0,0.0014898215111642642,0.0001986803210420395,0.0001986803210420393,0.00016295638968551686,0.0024878303888864937,0.00018159094563578206,0.04019528357647452,0.0,0.0001986803210420393
43,0.0014529630504582427,0.0014529630504582427,0.0011917114478541225,0.024832185448259075,0.001812543193417116,0.7060490866282073,0.0,0.0014529630504582427,0.00021266690490431275,0.00021266690490431275,0.0001744281006142882,0.0029306766294167207,0.00021391504134116808,0.0430249282119453,0.0,0.00021266690490431275
44,0.0014100547059412271,0.0014100547059412271,0.001156518284921817,0.02407769827602869,0.0017574718992937634,0.7147299316490566,0.0,0.0014100547059412271,0.00021741995098510097,0.00021741995098510127,0.00017832652007159454,0.003079376496143456,0.00022476889598312743,0.043986523371784575,0.0,0.00021741995098510127
45,0.0013696788138319166,0.0013696788138319162,0.0011234022240358826,0.02347803195607585,0.001713701240894939,0.7228984328094885,0.0,0.0013696788138319162,0.00020132771159151635,0.0002013277115915162,0.00016512776329598644,0.0026624910044690223,0.0001943397192220534,0.040730880727293396,0.0,0.0002013277115915162
46,0.0013214125928341402,0.0013214125928341404,0.001083814563434626,0.022987238195007895,0.0016778773746126548,0.7326632370437233,0.0,0.0013214125928341404,0.0001875994055829776,0.0001875994055829777,0.00015386789029036492,0.0022421900980901703,0.00016366124556811877,0.03795348863257722,0.0,0.0001875994055829777
47,0.0012806207262982745,0.0012806207262982745,0.0010503573228566243,0.022605760238733855,0.0016500326537150969,0.7409158945511362,0.0,0.0012806207262982745,0.00017653278002920792,0.00017653278002920778,0.00014479111138853196,0.0021750239965379094,0.00015875867827493486,0.035714584698682744,0.0,0.00017653278002920778
48,0.0012432619378393171,0.0012432619378393171,0.0010197158720155596,0.022030721962603934,0.0016080596378673644,0.7484740014049276,0.0,0.0012432619378393171,0.00017019001295389327,0.0001701900129538934,0.00013958881245027565,0.0022239899004849813,0.00016233278237840612,0.034431370941453876,0.0,0.0001701900129538934
49,0.0012046826297206848,0.0012046826297206846,0.0009880733583805667,0.021201933395086792,0.0015475649592992956,0.7562790332363614,0.0,0.0012046826297206846,0.000152132838140931,0.00015213283814093103,0.00012477842760688713,0.0019521432639453714,0.0001424902368344433,0.030778199563482277,0.0,0.00015213283814093103
50,0.0011790566238552337,0.0011790566238552337,0.0009670550643895371,0.020818296799965278,0.0015195626757031906,0.7614634650275515,0.0,0.0011790566238552337,0.00015047986512805616,0.00015047986512805635,0.00012342266920558741,0.00223386151429564,0.00016305332815790786,0.030443784364995136,0.0,0.00015047986512805635
51,0.0011547309793647049,0.0011547309793647046,0.0009471033188811774,0.020271573738440754,0.0014796564352349388,0.7663848189560586,0.0,0.0011547309793647046,0.00013916656576509306,0.00013916656576509298,0.00011414356994728764,0.0020308190453138543,0.00014823291511394267,0.02815497552023976,0.0,0.00013916656576509298
52,0.001132752874083497,0.001132752874083497,0.000929077010739688,0.020289320544866513,0.0014809518046360302,0.7708312390625817,0.0,0.001132752874083497,0.00013932062161217895,0.00013932062161217882,0.00011426992561512337,0.0022621466579682173,0.00016511790860916861,0.028186142766335208,0.0,0.00013932062161217882
53,0.0011041400069863785,0.0011041400069863785,0.0009056089113514684,0.01983740720158352,0.0014479658857732428,0.7766199467759204,0.0,0.0011041400069863785,0.00013273340554004589,0.00013273340554004586,0.00010886713109796483,0.0021326353327981024,0.00015566465805268257,0.02685347420303611,0.0,0.00013273340554004586
54,0.001080395191555599,0.001080395191555599,0.0008861335583016309,0.019323328172908414,0.0014104423884457509,0.7814237923943764,0.0,0.001080395191555599,0.00012948498528259612,0.00012948498528259623,0.0001062027965802885,0.001867392065971717,0.00013630410362674945,0.026196281921792797,0.0,0.00012948498528259623
55,0.0010566171610449891,0.0010566171610449893,0.0008666309624455413,0.019137793743368516,0.0013968999167971008,0.7862343578004077,0.0,0.0010566171610449893,0.00012164932796518558,0.00012164932796518554,0.00009977603815468716,0.0018029871772819697,0.00013160308192809044,0.02461103952722896,0.0,0.00012164932796518554
56,0.0010490204259925515,0.0010490204259925512,0.0008604001666070307,0.018955761346798574,0.0013836130644549365,0.787771263509471,0.0,0.0010490204259925512,0.00013028346059082015,0.00013028346059081999,0.00010685770116670553,0.00197002297676938,0.00014379530729821465,0.026357822537766012,0.0,0.00013028346059081999
57,0.0010452855972312713,0.0010452855972312713,0.0008573368827959328,0.018794813968578444,0.001371865243245278,0.7885268617508161,0.0,0.0010452855972312713,0.00013554330497002372,0.00013554330497002372,0.00011117179350281226,0.0020219512878076524,0.00014758564250307116,0.027421948744535574,0.0,0.00013554330497002372
58,0.0010159273405672103,0.00101592734056721,0.0008332574194230913,0.018465251236480063,0.0013478099023203516,0.7944663702322483,0.0,0.00101592734056721,0.00012349495736421406,0.0001234949573642142,0.00010128981215095263,0.0017976174710227194,0.00013121113799101182,0.024984431298904902,0.0,0.0001234949573642142
59,0.0009912660617997034,0.0009912660617997034,0.0008130303887242097,0.018152581167488385,0.0013249875854317728,0.799455626783775,0.0,0.0009912660617997034,0.00010007580248196049,0.00010007580248196049,0.00008208156390028439,0.0015589643575601767,0.00011379144380841001,0.02024647050502049,0.0,0.00010007580248196049
60,0.0009735811570080543,0.0009735811570080541,0.0007985253374857962,0.01804329119161018,0.0013170103253432675,0.8030334837119047,0.0,0.0009735811570080541,0.00008492642293980364,0.00008492642293980356,0.00006965613503436689,0.00132846111271017,0.0000969666223127759,0.017181579108072366,0.0,0.00008492642293980356
61,0.0009598192611296818,0.0009598192611296816,0.0007872379142734434,0.01769588831985224,0.0012916528024667394,0.8058176714184669,0.0,0.0009598192611296816,0.0000784620815118694,0.00007846208151186956,0.00006435412155227782,0.0010767661047130152,0.00007859497820143186,0.0158737694796795,0.0,0.00007846208151186956
62,0.0009298400462901122,0.0009298400462901123,0.0007626491447856539,0.017095098926185315,0.001247800169019025,0.8118828067854547,0.0,0.0009298400462901123,0.00009445689704043342,0.00009445689704043331,0.00007747297186694542,0.00136450773956951,0.0000995977265422316,0.019109702170708176,0.0,0.00009445689704043331
63,0.0009131663855472365,0.0009131663855472365,0.0007489735097592477,0.016915342927775773,0.0012346794748267238,0.8152560775668927,0.0,0.0009131663855472365,0.00008876149282991357,0.00008876149282991357,0.0000728016360090291,0.0011146707239162114,0.00008136170043290746,0.017957457267318653,0.0,0.00008876149282991357
64,0.000883758783862828,0.000883758783862828,0.0007248535739011465,0.01643668900177819,0.0011997417156280011,0.8212055691059096,0.0,0.000883758783862828,0.00009208813454570417,0.00009208813454570417,0.00007553012729059785,0.0012267204743241949,0.00008954040112960012,0.01863047463724356,0.0,0.00009208813454570417
65,0.0008899107281338182,0.0008899107281338179,0.0007298993611370898,0.01671692503238673,0.0012201966172268996,0.819960960967458,0.0,0.0008899107281338179,0.00006608122446899808,0.00006608122446899818,0.00005419941798457056,0.0008731759337708325,0.00006373458746551503,0.013368981601605167,0.0,0.00006608122446899818
66,0.0008554269427517679,0.0008554269427517677,0.0007016159703157105,0.016155090541496147,0.0011791873679841153,0.8269374220731782,0.0,0.0008554269427517677,0.00007529216512756292,0.00007529216512756296,0.0000617541754333954,0.0010319428822976786,0.00007532325542595478,0.015232459422837229,0.0,0.00007529216512756296
67,0.0008513817619303683,0.0008513817619303683,0.0006982981376344313,0.016266268246418716,0.001187302416606679,0.827755808058169,0.0,0.0008513817619303683,0.00006671602689199983,0.00006671602689199983,0.000054720079067024213,0.0011178312603091862,0.00008159239332695702,0.013497409335533561,0.0,0.00006671602689199983
68,0.0008320237119990662,0.0008320237119990659,0.0006824207829391492,0.015848557396364985,0.001156812995542274,0.8316721612349469,0.0,0.0008320237119990659,0.00006272373311062277,0.00006272373311062277,0.000051445624013977006,0.0011274354428215537,0.00008229341884391755,0.012689722998902964,0.0,0.00006272373311062277
69,0.000822165559264147,0.0008221655592641472,0.0006743351860857451,0.015496265390443076,0.0011310986064982846,0.8336665774038056,0.0,0.0008221655592641472,0.00008617982463963077,0.00008617982463963074,0.00007068416747743047,0.001922334171310843,0.00014031442077229168,0.01743515649558384,0.0,0.00008617982463963074
70,0.0008105096009164998,0.0008105096009164998,0.0006647750400144316,0.015149765870364727,0.0011058070207879203,0.8360247100496659,0.0,0.0008105096009164998,0.00007378375381930278,0.00007378375381930259,0.000060516985662079945,0.0017379564109742563,0.00012685637636408186,0.014927290697683717,0.0,0.00007378375381930259
71,0.0008163905164421968,0.0008163905164421968,0.0006695985311236004,0.015413233807737696,0.0011250379909159443,0.8348349341020286,0.0,0.0008163905164421968,0.00006973817181328474,0.00006973817181328466,0.00005719882393161903,0.001669129668061295,0.00012183259605075051,0.014108823548491951,0.0,0.00006973817181328466
72,0.0007964980379113633,0.0007964980379113633,0.0006532828413447654,0.015117068417459632,0.0011034203784269934,0.8388594082492019,0.0,0.0007964980379113633,0.000056680059272752525,0.0000566800592727525,0.0000464886395280914,0.0017881983706527038,0.0001305236219324936,0.011467019197727229,0.0,0.0000566800592727525
73,0.0007904932776833592,0.0007904932776833592,0.0006483577735647729,0.014953300415401743,0.0010914666751152958,0.8400742393855091,0.0,0.0007904932776833592,0.00006723836542935112,0.00006723836542935118,0.00005514849795518555,0.001662609365681081,0.00012135666815777842,0.01360308434915163,0.0,0.00006723836542935118
74,0.0007634172256576092,0.0007634172256576091,0.0006261501605414383,0.014323965445979988,0.0010455304518383894,0.8455520319700908,0.0,0.0007634172256576091,0.00003904750033046692,0.00003904750033046698,0.0000320265220366265,0.0012386806907789048,0.00009041339754676798,0.007899752428945871,0.0,0.00003904750033046698
75,0.000754600388319266,0.000754600388319266,0.0006189186442364246,0.014219348361111819,0.0010378942739639916,0.8473357782173467,0.0,0.000754600388319266,0.00002925571415836312,0.000029255714158363126,0.000023995358633981466,0.0012109240270892308,0.000088387391742828,0.0059187629688742995,0.0,0.000029255714158363126
76,0.0007457660984185426,0.0007457660984185426,0.0006116728134460038,0.014029763217480487,0.0010240561338462812,0.8491230553160244,0.0,0.0007457660984185426,0.000026049363925773937,0.000026049363925773825,0.000021365529694559238,0.0012064570110608148,0.00008806133669165007,0.005270081931072121,0.0,0.000026049363925773825
77,0.0007360046188145301,0.0007360046188145298,0.0006036665073059906,0.013825144414440776,0.0010091206615147153,0.8510979134134513,0.0,0.0007360046188145298,0.00002074887190789004,0.000020748871907890043,0.000017018098412683647,0.000961003308044746,0.0000701452559814849,0.004197732245727123,0.0,0.000020748871907890043
78,0.0007320295151766234,0.0007320295151766234,0.0006004061515039583,0.013821557992851475,0.0010088588825402488,0.8519021219889837,0.0,0.0007320295151766234,0.000028557774978097223,0.000028557774978097223,0.000023422913167617813,0.0011699526298572633,0.00008539682019880004,0.005777561952473714,0.0,0.000028557774978097223
79,0.0007281814015142823,0.0007281814015142823,0.0005972499521067269,0.01371261203651323,0.0010009067330195127,0.8526806390513735,0.0,0.0007281814015142823,0.000032478503125533324,0.00003247850312553337,0.000026638670523422486,0.0012920880305372577,0.0000943116895581263,0.006570769749229476,0.0,0.00003247850312553337
80,0.00071422165379918,0.0007142216537991799,0.0005858002520224777,0.013331115497360073,0.0009730606557261939,0.8555048544297342,0.0,0.0007142216537991799,0.00002413953618145428,0.000024139536181454197,0.000019799100606347124,0.000902843053587178,0.00006590004069166974,0.004883702105619248,0.0,0.000024139536181454197
81,0.0007067400951902402,0.0007067400951902402,0.000579663923201691,0.013281392232587182,0.0009694312705757664,0.8570184586372527,0.0,0.0007067400951902402,0.000024035209446556642,0.000024035209446556642,0.000019713532453560703,0.0008486547387836434,0.000061944743991565,0.004862595623246872,0.0,0.000024035209446556642
82,0.0007025382314275282,0.0007025382314275282,0.000576217580125886,0.013172327720668854,0.0009614704674828278,0.8578685433593133,0.0,0.0007025382314275282,0.000026107705788113174,0.000026107705788113167,0.000021413381334844943,0.0008878388711031732,0.00006480486004835362,0.005281885151888433,0.0,0.000026107705788113167
83,0.0006915546303317942,0.0006915546303317942,0.0005672088973790527,0.012752532217136717,0.000930828884037033,0.8600906505031833,0.0,0.0006915546303317942,0.00001861765215077778,0.00001861765215077778,0.00001527008494348867,0.0004875682161445251,0.0000355884283057028,0.0037665623037236983,0.0,0.00001861765215077778
84,0.0006893202864230488,0.0006893202864230488,0.0005653763021085432,0.01288632491208424,0.0009405946390110102,0.8605426836313178,0.0,0.0006893202864230488,0.000024984253495643296,0.00002498425349564337,0.000020491932604519575,0.0007677663123452422,0.00005604056100804814,0.005054598004154682,0.0,0.00002498425349564337
85,0.000679763821726583,0.000679763821726583,0.0005575381479474994,0.012684886579370067,0.000925891314584929,0.8624760648864331,0.0,0.000679763821726583,0.00001661477240507944,0.00001661477240507944,0.00001362733517027798,0.0004952973178576818,0.00003615258850540006,0.003361357002435403,0.0,0.00001661477240507944
86,0.0006707715820203592,0.0006707715820203592,0.0005501627676882592,0.01247575870748252,0.0009106267176958076,0.8642952970231822,0.0,0.0006707715820203592,0.000018049129619484518,0.000018049129619484663,0.000014803786224679918,0.0006444504146155593,0.00004703952517349466,0.003651543744034049,0.0,0.000018049129619484663
87,0.0006636732118575904,0.0006636732118575904,0.0005443407276980406,0.012467873100590693,0.000910051133918555,0.8657313778596074,0.0,0.0006636732118575904,0.000019438878074535055,0.000019438878074535055,0.000015943649446252476,0.0005830595006931097,0.000042558498588072184,0.003932705627393924,0.0,0.000019438878074535055
88,0.0006537039711374803,0.0006537039711374805,0.0005361640171555243,0.012382307252536867,0.0009038055380243846,0.8677482683884996,0.0,0.0006537039711374805,0.000016176072503832838,0.00001617607250383287,0.000013267516182229244,0.0004921355446893192,0.0000359218053370243,0.0032726030340347627,0.0,0.00001617607250383287
89,0.0006469117287341062,0.0006469117287341062,0.0005305930612897517,0.012229846648202392,0.0008926771807871007,0.8691224161052532,0.0,0.0006469117287341062,0.000014005178869067075,0.000014005178869066952,0.00001148696244013092,0.0005098777883223533,0.00003721684169216154,0.0028334066163617595,0.0,0.000014005178869066952
90,0.0006442476605056906,0.0006442476605056906,0.000528408008748556,0.012166654621960378,0.0008880646879687841,0.8696613873397802,0.0,0.0006442476605056906,0.000015707499762988982,0.000015707499762988975,0.000012883195673018878,0.0005980351215295847,0.00004365159446845303,0.0031778054511859243,0.0,0.000015707499762988975
91,0.0006409990914261304,0.0006409990914261304,0.0005257435521678908,0.012182729427909893,0.0008892380152286826,0.8703186097294252,0.0,0.0006409990914261304,0.000025136093234326236,0.00002513609323432631,0.000020616470633735573,0.0008589987678110406,0.00006269977215633051,0.005085316906371738,0.0,0.00002513609323432631
92,0.0006371074811165207,0.0006371074811165207,0.000522551677085392,0.011931042127779026,0.0008708669337275287,0.8711059266571586,0.0,0.0006371074811165207,0.000018351807700639876,0.000018351807700639794,0.000015052040944036696,0.00043670063662335206,0.00003187551768739201,0.003712778954650784,0.0,0.000018351807700639794
93,0.000628169743151117,0.000628169743151117,0.0005152209988221472,0.011970081552228057,0.0008737164873122284,0.8729141324732526,0.0,0.000628169743151117,0.00001345514134742721,0.000013455141347427209,0.000011035825013696818,0.0003953432464334549,0.0000288567718648631,0.0027221277838933382,0.0,0.000013455141347427209
94,0.0006407876535885079,0.0006407876535885079,0.0005255701321407782,0.012492433492112674,0.0009118438384138392,0.8703613860033785,0.0,0.0006407876535885079,0.000030092880866004764,0.00003009288086600479,0.00002468199767063436,0.0011559491329029207,0.0000843746812839019,0.006088131294020728,0.0,0.00003009288086600479
95,0.0006189345658706224,0.0006189345658706224,0.0005076463626435764,0.011985284242029751,0.0008748261573402293,0.8747825136381387,0.0,0.0006189345658706224,0.000016770788515703168,0.000016770788515703243,0.000013755298634332569,0.0006478250202445373,0.0000472858433429532,0.003392920832089583,0.0,0.000016770788515703243
96,0.0006089287276176735,0.0006089287276176734,0.0004994396350274438,0.011472251824650358,0.0008373790539404541,0.876806808263234,0.0,0.0006089287276176734,0.0000194077066358598,0.000019407706635859804,0.000015918082822033366,0.00036356309569974545,0.000026537084940078385,0.003926399291615512,0.0,0.000019407706635859804
97,0.0006134673993003372,0.0006134673993003371,0.0005031622259085923,0.011577775586707929,0.000845081411715598,0.8758885834768618,0.0,0.0006134673993003371,0.000023659503627189718,0.000023659503627189785,0.00001940538082794037,0.0005951973999679632,0.000043444464374646164,0.004786586072469032,0.0,0.000023659503627189785
98,0.0006008426502296793,0.0006008426502296793,0.000492807483584592,0.011223280219719958,0.0008192061956227271,0.8784427134798506,0.0,0.0006008426502296793,0.000023582562515597767,0.000023582562515597767,0.00001934227419665619,0.0003946970617207706,0.00002880960575034179,0.004771020012464259,0.0,0.000023582562515597767
99,0.0005981038871728154,0.0005981038871728154,0.0004905611667998704,0.011134852943155103,0.0008127517392244372,0.8789967963258117,0.0,0.0005981038871728154,0.000027059939466103666,0.000027059939466103588,0.00002219439760001115,0.00038165635190544995,0.00002785774229626365,0.0054745328309195535,0.0,0.000027059939466103588
100,0.0005965419779539838,0.0005965419779539839,0.0004892800983680175,0.011220277083283292,0.0008189869916175652,0.8793127882853695,0.0,0.0005965419779539839,0.000027961417858538734,0.00002796141785853884,0.00002293378468898031,0.0004787675412228287,0.00003494605216607413,0.0056569121397103085,0.0,0.00002796141785853884
101,0.0005902196109386597,0.0005902196109386598,0.00048409453143476297,0.011223958106866577,0.0008192556757514926,0.880591874878962,0.0,0.0005902196109386598,0.00002613977382936117,0.000026139773829361176,0.000021439683347035356,0.00025435948097010674,0.000018566128497795962,0.0052883728805418785,0.0,0.000026139773829361176
102,0.0005826741133483013,0.0005826741133483013,0.00047790576025069886,0.011241604235909017,0.0008205436965401856,0.8821184146680027,0.0,0.0005826741133483013,0.00003613244798255835,0.00003613244798255831,0.000029635613848699095,0.00031486987770549526,0.000022982884645265348,0.007310004258870881,0.0,0.00003613244798255831
103,0.0005982567963856077,0.0005982567963856077,0.0004906865820052394,0.011724713537018705,0.0008558066610999263,0.8789658610568459,0.0,0.0005982567963856077,0.00005072747937789893,0.0000507274793778989,0.00004160636973965737,0.0009939814396443068,0.0000725523855547939,0.010262744734960316,0.0,0.0000507274793778989
104,0.0005686639983290055,0.0005686639983290055,0.00046641474921020333,0.011092583976217346,0.0008096664558741078,0.8849528199235713,0.0,0.0005686639983290055,0.000046301051612118506,0.00004630105161211854,0.00003797584063575744,0.0001678014030185186,0.000012248108066073643,0.00936722816672061,0.0,0.00004630105161211854
105,0.00057651523968392,0.0005765152396839201,0.0004728542895684846,0.011417758972794822,0.0008334015285661194,0.8833644247013722,0.0,0.0005765152396839201,0.000049562990001482415,0.000049562990001482374,0.0000406512626429267,0.000899158938886049,0.00006563113093182548,0.010027155319454225,0.0,0.000049562990001482374
106,0.0005711465559614994,0.0005711465559614995,0.0004684509278657222,0.01107778569425008,0.0008085863042575727,0.8844505703423864,0.0,0.0005711465559614995,0.000057654056050509734,0.000057654056050509714,0.000047287505755185246,0.0007721280180637487,0.00005635892928168404,0.011664069798809325,0.0,0.000057654056050509714
107,0.0005779159107077662,0.0005779159107077662,0.00047400311141448313,0.011171411331844712,0.0008154201978149917,0.8830810530583953,0.0,0.0005779159107077662,0.00007750293309128206,0.00007750293309128206,0.00006356743385733286,0.0010916915751564757,0.00007968441351985005,0.015679722869752402,0.0,0.00007750293309128206
108,0.0005570072991052501,0.0005570072991052502,0.0004568539954768167,0.01082652054940255,0.0007902460365841818,0.8873111024570758,0.0,0.0005570072991052502,0.0000674723686995925,0.00006747236869959252,0.000055340426012746315,0.0005709092896465518,0.00004167163414446896,0.013650425866196938,0.0,0.00006747236869959252
109,0.0005344277185668364,0.0005344277185668363,0.0004383343609913525,0.010516284224466765,0.0007676013627883633,0.8918792078336889,0.0,0.0005344277185668363,0.00007413715990222399,0.00007413715990222414,0.00006080684717963589,0.00042650638123108565,0.00003113142175343921,0.01499878875872051,0.0,0.00007413715990222414
110,0.0005238267284201212,0.0005238267284201213,0.0004296394934154393,0.010470001243426537,0.0007642230897632077,0.8940239084406931,0.0,0.0005238267284201213,0.00008207427919026006,0.00008207427919026008,0.00006731682409580949,0.0004386108978405069,0.00003201495088283164,0.016604558061335123,0.0,0.00008207427919026008
111,0.0005012014566264999,0.0005012014566264999,0.00041108238324063764,0.01040040763122363,0.0007591433343640494,0.8986012576767405,0.0,0.0005012014566264999,0.00010930138519062468,0.00010930138519062468,0.00008964833066945495,0.0003522850543119471,0.000025713881634226567,0.022112910579145963,0.0,0.00010930138519062468
112,0.0005419889888612058,0.0005419889888612058,0.00044453606885121676,0.011018759307893124,0.0008042778685362693,0.8903494770476378,0.0,0.0005419889888612058,0.000044907736967868535,0.00004490773696786857,0.000036833052447515614,0.0008081960783504489,0.00005899159797323485,0.009085344802816468,0.0,0.00004490773696786857
113,0.0005398847827038741,0.0005398847827038741,0.0004428102117720939,0.011414478439860603,0.0008331620769216762,0.8907751818318546,0.0,0.0005398847827038741,0.00004736271003314452,0.000047362710033144535,0.00003884660640894652,0.0017096551957690716,0.00012479062282448798,0.009582013713022692,0.0,0.000047362710033144535
114,0.0005419286950627445,0.0005419286950627446,0.00044448661624480785,0.010769295423933073,0.0007860690779399955,0.8903616751672822,0.0,0.0005419286950627446,0.00004340405458317848,0.000043404054583178506,0.00003559974131052106,0.00033688089036804813,0.000024589505668004388,0.008781132792565214,0.0,0.000043404054583178506
115,0.0005019299964256742,0.0005019299964256742,0.00041167992714832304,0.010061236319752073,0.0007343866469878593,0.8984538658078781,0.0,0.0005019299964256742,0.00009482720695073664,0.00009482720695073664,0.00007777669780080384,0.0003362355776678844,0.00002454240320315104,0.019184620067849496,0.0,0.00009482720695073664
116,0.0004972514450877364,0.0004972514450877365,0.00040784260782555346,0.01088288662526929,0.0007943602917456846,0.8994003898358702,0.0,0.0004972514450877365,0.00008488494228957607,0.00008488494228957605,0.00006962211285759848,0.001014523674517854,0.00007405179800381913,0.017173187101807787,0.0,0.00008488494228957605
117,0.0004754597482807756,0.00047545974828077563,0.0003899691907797236,0.010337279302606852,0.0007545354909430764,0.9038090973926846,0.0,0.00047545974828077563,0.00012026016500824804,0.00012026016500824805,0.00009863665515510215,0.00030612490887384143,0.000022344574587317147,0.024329996096781627,0.0,0.00012026016500824805
118,0.000494015581680073,0.000494015581680073,0.0004051885723596216,0.010609408590752859,0.0007743986677055983,0.9000550417239063,0.0,0.000494015581680073,0.00009735658958146753,0.00009735658958146767,0.00007985128203479022,0.000653851170238712,0.00004772570221792867,0.01969634287754903,0.0,0.00009735658958146767
119,0.0004586155250392054,0.0004586155250392054,0.00037615366143033043,0.010433480792264775,0.0007615574002969421,0.9072168749031563,0.0,0.0004586155250392054,0.00016435380258115207,0.0001643538025811521,0.000134801988235381,0.0008500753623963822,0.0000620484377105509,0.03325063935357478,0.0,0.0001643538025811521
120,0.00044265457592828765,0.00044265457592828765,0.000363062588145226,0.010031259974013244,0.0007321986228388918,0.9104459560335783,0.0,0.00044265457592828765,0.00017922778907085874,0.00017922778907085877,0.00014700154139636514,0.0013826996043319888,0.00010092558150366866,0.036259815610844424,0.0,0.00017922778907085877
121,0.0004306636163692932,0.0004306636163692931,0.0003532276761199665,0.009572817783096316,0.0006987361523506181,0.9128718632260971,0.0,0.0004306636163692931,0.000186662697606694,0.00018666269760669402,0.00015309960811121296,0.0006679282106237498,0.00004875320919215462,0.037763981979187525,0.0,0.00018666269760669402
122,0.00040386789353547237,0.00040386789353547237,0.0003312499873931133,0.009179961695972962,0.0006700609224482157,0.9182929420339683,0.0,0.00040386789353547237,0.0002131902311707666,0.00021319023117076662,0.0001748573296318459,0.00150146668527095,0.00010959459151112348,0.04313080305436951,0.0,0.00021319023117076662
123,0.00042016795875233657,0.00042016795875233657,0.00034461920164366113,0.009696805227965758,0.0007077862055461188,0.9149952538670146,0.0,0.00042016795875233657,0.00020330771760366885,0.0002033077176036689,0.00016675175217220595,0.0013544928924629407,0.00009886672592233257,0.041131458412713796,0.0,0.0002033077176036689
124,0.0004459538474057715,0.0004459538474057715,0.0003657686305239748,0.01042877380636536,0.0007612138294392232,0.9097784759734612,0.0,0.0004459538474057715,0.00013663891926150062,0.00013663891926150062,0.00011207040967421025,0.0009721128207776117,0.00007095615809592383,0.027643603948761992,0.0,0.00013663891926150062
125,0.000449196296894677,0.000449196296894677,0.0003684280678536431,0.011005835635557433,0.0008033345478456753,0.9091224916464508,0.0,0.000449196296894677,0.00010400306973164391,0.00010400306973164393,0.00008530268458794,0.001712080689025639,0.000124967663677458,0.02104100123636669,0.0,0.00010400306973164393
126,0.00040631816131065117,0.00040631816131065117,0.0003332596821042539,0.00960380913838523,0.0007009982637624683,0.9177972250573444,0.0,0.00040631816131065117,0.00019306555742748275,0.00019306555742748278,0.00015835119475344223,0.0007052966906625561,0.00005148079771970523,0.03905935318075992,0.0,0.00019306555742748278
127,0.0003724218427399724,0.0003724218427399723,0.0003054581279848643,0.010047751540776516,0.0007334023701750992,0.9246548349605348,0.0,0.0003724218427399723,0.00018379977226674904,0.00018379977226674898,0.00015075145417785038,0.000529042562296108,0.000038615710941583194,0.037184779694362305,0.0,0.00018379977226674898
128,0.00040975230238198907,0.000409752302381989,0.00033607634370274995,0.00967031348801913,0.0007058525286644732,0.9171024593478867,0.0,0.000409752302381989,0.00022346935118149592,0.0002234693511814959,0.000183288201281878,0.0017680282293743653,0.00012905136922398787,0.04521038568027267,0.0,0.0002234693511814959
129,0.000350607123368906,0.000350607123368906,0.00028756582797212423,0.00932083560194561,0.0006803435469853446,0.9290682002433285,0.0,0.000350607123368906,0.00017987392106486662,0.0001798739210648666,0.00014753149492397974,0.0006724542538312274,0.000049083572736914634,0.036390535445555545,0.0,0.0001798739210648666
130,0.00030208028759544305,0.00030208028759544305,0.0002477644127185608,0.008909270674818686,0.0006503027272247377,0.9388857298041481,0.0,0.00030208028759544305,0.00021080723427782428,0.00021080723427782428,0.00017290281008874774,0.001197056021368475,0.00008737514256211048,0.04264869574061397,0.0,0.00021080723427782428
131,0.0003468850339228605,0.00034688503392286046,0.0002845129928698204,0.00904300430546902,0.0006600641709958182,0.9298212211766353,0.0,0.00034688503392286046,0.0002149375011767008,0.00021493750117670076,0.00017629042985274087,0.0015303481035827274,0.0001117026950562714,0.04348429560463747,0.0,0.00021493750117670076
132,0.0003473214176639961,0.0003473214176639961,0.0002848709121574476,0.008997274579813355,0.0006567262810164319,0.9297329357937092,0.0,0.0003473214176639961,0.0002136665951059309,0.00021366659510593087,0.0001752480404312025,0.001558705626288148,0.00011377255857549233,0.04322717688424415,0.0,0.00021366659510593087
133,0.00028600715612847437,0.00028600715612847437,0.0002345813281480276,0.008834200216630863,0.0006448232075788107,0.9421375066982476,0.0,0.00028600715612847437,0.00024393113144065834,0.00024393113144065834,0.00020007082887218654,0.0019673042321430825,0.00014359686153204133,0.049350036027538374,0.0,0.00024393113144065834
134,0.00032928539851742616,0.00032928539851742605,0.0002700778790628312,0.010543323424112091,0.0007695749996788696,0.9333818271402946,0.0,0.00032928539851742605,0.00022248409209560844,0.00022248409209560838,0.00018248009777822448,0.0032498836036390926,0.00023721449799284168,0.045011056586450826,0.0,0.00022248409209560838
135,0.0003012735492382093,0.00030127354923820934,0.00024710273082965436,0.010028207987780686,0.0007319758532045496,0.9390489421287053,0.0,0.00030127354923820934,0.0002435616671336078,0.00024356166713360785,0.00019976779649696767,0.002799169138205483,0.00020431608725092308,0.049275289205531106,0.0,0.00024356166713360785
136,0.0002928381645142121,0.0002928381645142121,0.00024018407963651435,0.009339606769158718,0.0006817136862119346,0.9407555161833444,0.0,0.0002928381645142121,0.0002015147351274518,0.0002015147351274519,0.00016528115886149802,0.0017236087221542168,0.00012580911430306758,0.040768717710961265,0.0,0.0002015147351274519
137,0.0003239069488697462,0.0003239069488697461,0.0002656665074076293,0.00973292023593759,0.0007104223010285703,0.9344699485388125,0.0,0.0003239069488697461,0.00019189414333702648,0.00019189414333702643,0.0001573904080484162,0.0014182174565260898,0.00010351808957644181,0.03882236281702177,0.0,0.00019189414333702643
138,0.0002978618757295709,0.000297861875729571,0.0002443044969892943,0.009828798792223545,0.0007174206389297134,0.9397391623952661,0.0,0.000297861875729571,0.00019880009003756088,0.00019880009003756094,0.00016305462348644928,0.0011294010676814062,0.0000824368931252272,0.04021951420341031,0.0,0.00019880009003756094
139,0.00025840172603377396,0.00025840172603377396,0.00021193952245557334,0.008404690739509696,0.0006134725847797732,0.9477223984735746,0.0,0.00025840172603377396,0.00021844247547554206,0.00021844247547554206,0.00017916518843317844,0.002033651820770345,0.00014843968418317511,0.044193391679836415,0.0,0.00021844247547554206
140,0.0002669531091331996,0.0002669531091331996,0.00021895331481000223,0.008811327540115573,0.0006431536922548612,0.9459923566312335,0.0,0.0002669531091331996,0.0002170021717437542,0.0002170021717437542,0.00017798386008142356,0.0015777784240021033,0.00011516471432223019,0.04390200189028991,0.0,0.0002170021717437542
141,0.00024701752200605224,0.0002470175220060522,0.00020260226762293032,0.00794519783488826,0.0005799334209220294,0.9500255521366386,0.0,0.0002470175220060522,0.0002528835113341494,0.0002528835113341493,0.0002074135163557035,0.0023157399253698986,0.00016902977179351474,0.05116120407184136,0.0,0.0002528835113341493
142,0.0002536945752195149,0.000253694575219515,0.00020807874601644835,0.00893635095287185,0.0006522793624976733,0.9486747085001742,0.0,0.000253694575219515,0.00019093723000891065,0.0001909372300089107,0.0001566055535627084,0.0023203099979830534,0.00016936334911902466,0.038628768391665624,0.0,0.0001909372300089107
143,0.00023006957423536643,0.00023006957423536643,0.00018870166404626656,0.008643549168000652,0.0006309072652533738,0.9534543142964192,0.0,0.00023006957423536643,0.00017592252261840167,0.00017592252261840164,0.00014429058197564274,0.0020527093214831663,0.00014983072337594125,0.03559112269925905,0.0,0.00017592252261840164
144,0.0002142018603226524,0.0002142018603226524,0.00017568706170308134,0.00782750714046908,0.0005713429781862301,0.956664532888209,0.0,0.0002142018603226524,0.0001949122710163026,0.00019491227101630252,0.00015986585799557373,0.0021741257253670744,0.00015869311194369382,0.03943296429633408,0.0,0.00019491227101630252
145,0.0002058341489108811,0.0002058341489108811,0.00016882391574861094,0.007975403001390718,0.0005821381470853442,0.9583574158638263,0.0,0.0002058341489108811,0.00016145058356226318,0.00016145058356226318,0.00013242078567187016,0.0021281771020646013,0.0001553392442550315,0.03266328520024544,0.0,0.00016145058356226318
146,0.00020190029807652394,0.00020190029807652397,0.000165597395244889,0.008230238653498046,0.0006007390321193889,0.9591532785290626,0.0,0.00020190029807652397,0.00015069842989015752,0.00015069842989015754,0.00012360193469276653,0.0016958524735897693,0.00012378313879981968,0.030488002496647026,0.0,0.00015069842989015754
147,0.00014982384039996361,0.00014982384039996361,0.00012288460171770688,0.007301187407962797,0.0005329260111938117,0.9696889368820845,0.0,0.00014982384039996361,0.00010701515954137426,0.00010701515954137426,0.00008777318231125671,0.001897429709156412,0.00013849660197991088,0.021650381186151924,0.0,0.00010701515954137426
148,0.00021587006568631514,0.0002158700656863151,0.00017705531358575759,0.008213167259298057,0.0005994929621984066,0.9563270360123003,0.0,0.0002158700656863151,0.00019198031516681798,0.00019198031516681792,0.00015746108565856785,0.0025854110243274542,0.00018871352117172746,0.038839796356068906,0.0,0.00019198031516681792
149,0.00016821940533249215,0.00016821940533249215,0.0001379725320769298,0.007562538730264298,0.000552002486009739,0.9659673053428642,0.0,0.00016821940533249215,0.0001739967968621932,0.0001739967968621932,0.00014271111343487194,0.003406186332351117,0.0002486232983833593,0.035201526525589916,0.0,0.0001739967968621932
150,0.00019256261913959332,0.00019256261913959332,0.00015793868783177414,0.008433861696307712,0.0006156018222284818,0.9610423969422374,0.0,0.00019256261913959332,0.0002038105554416501,0.00020381055544165015,0.00016716417670547087,0.004258727696349956,0.00031085173371952395,0.0412331882135548,0.0,0.00020381055544165015
151,0.00024627624960339153,0.00024627624960339153,0.00020199428051138573,0.007960900472515551,0.000581079582986957,0.9501755199556762,0.0,0.00024627624960339153,0.00028527789282012037,0.00028527789282012037,0.00023398319082251797,0.0034461851443762285,0.00025154287928903297,0.05771495505877272,0.0,0.00028527789282012037
152,0.0001319396521446008,0.00013193965214460077,0.00010821609939566064,0.007148856021840709,0.0005218070858122866,0.9733071111163976,0.0,0.00013193965214460077,0.00011893348654749944,0.00011893348654749937,0.00009754852155886444,0.0032042746840463157,0.0002338854258522021,0.02406159398898903,0.0,0.00011893348654749937
153,0.00011353405089641684,0.00011353405089641684,0.0000931199373114416,0.006663714443054392,0.0004863957818694667,0.9770307731161672,0.0,0.00011353405089641684,0.00011059572097309068,0.00011059572097309068,0.0000907099369978784,0.0033448624510455387,0.0002441471646219574,0.0223747693960964,0.0,0.00011059572097309068
154,0.00016837010110805158,0.00016837010110805155,0.00013809613183455669,0.0071233459884528574,0.0005199450653518912,0.965936817877369,0.0,0.00016837010110805155,0.00020212681841030476,0.00020212681841030473,0.0001657831858435234,0.003964556156040139,0.0002893796557102576,0.04089254910502013,0.0,0.00020212681841030473
155,0.00011453529617735448,0.00011453529617735448,0.00009394115259494589,0.006450277543361441,0.00047081666175663624,0.9768282098336748,0.0,0.00011453529617735448,0.00010430982795731863,0.00010430982795731864,0.00008555428581699029,0.0028460811239439275,0.00020774027239230214,0.02110306190652129,0.0,0.00010430982795731864
156,0.00009209273185199155,0.00009209273185199156,0.00007553389797322475,0.005935278838444834,0.0004332260357056106,0.9813685952755242,0.0,0.00009209273185199156,0.00008389554534403429,0.0000838955453440343,0.00006881061550664919,0.002462354221827341,0.00017973139713596753,0.01697302087202135,0.0,0.0000838955453440343
157,0.00007664202444991935,0.00007664202444991935,0.00006286132183119088,0.0054593293642137405,0.00039848567901306243,0.98449444871801,0.0,0.00007664202444991935,0.00005931591580053124,0.00005931591580053124,0.000048650553004187226,0.0018176912718889623,0.00013267635864998013,0.012000282885068233,0.0,0.00005931591580053124
158,0.00009992580148481564,0.00009992580148481564,0.00008195853399568306,0.005566272303288235,0.00040629162491771846,0.9797838763989173,0.0,0.00009992580148481564,0.00010697828561362953,0.00010697828561362955,0.00008774293854022144,0.0024232544352766347,0.0001768774376194276,0.021642921172122846,0.0,0.00010697828561362955
159,0.00008672567899199422,0.00008672567899199424,0.00007113187389389263,0.0055504835864594705,0.00040513917978636277,0.982454410974563,0.0,0.00008672567899199424,0.00008223375856027077,0.00008223375856027077,0.0000674476281041278,0.002336477169531109,0.00017054341830009996,0.016636822547664434,0.0,0.00008223375856027077
160,0.00013484025013171588,0.00013484025013171588,0.00011059515220486833,0.006467757993784386,0.00047209258938282083,0.9727202872275394,0.0,0.00013484025013171588,0.00017183007284781406,0.00017183007284781406,0.00014093397959002868,0.004415794678634065,0.0003223163182701998,0.034763173669438215,0.0,0.00017183007284781406
161,0.00007689209595137457,0.00007689209595137455,0.00006306642895416435,0.005410688939494893,0.00039493533218866553,0.9844438564154473,0.0,0.00007689209595137455,0.00007081307828383378,0.00007081307828383375,0.00005808045567436825,0.0023944926990813495,0.00017477806987427897,0.014326289325551866,0.0,0.00007081307828383375
162,0.00011623836524829154,0.00011623836524829154,0.00009533799947806647,0.0060876493211210565,0.00044434781481071266,0.9764836596341503,0.0,0.00011623836524829154,0.00013754753980327122,0.00013754753980327122,0.00011281565471058049,0.0034397876026393487,0.00025107591190293865,0.02782742819541272,0.0,0.00013754753980327122
163,0.00010504689823489029,0.00010504689823489026,0.0000861588263711208,0.00579267899369297,0.00042281743197937477,0.9787478204120325,0.0,0.00010504689823489026,0.00012067255177928459,0.00012067255177928456,0.00009897489227395582,0.003125176058590808,0.00022811188346799434,0.024413426620338605,0.0,0.00012067255177928456
164,0.00008280837129603993,0.00008280837129603993,0.00006791892197156846,0.005270361902830772,0.0003846926245668207,0.9832469267751686,0.0,0.00008280837129603993,0.000085685382633905,0.00008568538263390503,0.00007027862915466484,0.002716238615644226,0.00019826284821933913,0.017335125266884195,0.0,0.00008568538263390503
165,0.000050375521807821905,0.000050375521807821905,0.0000413176962835172,0.0047031183158885905,0.000343288556259428,0.9898084602754903,0.0,0.000050375521807821905,0.000030996987624697064,0.000030996987624697064,0.000025423540529605274,0.0017259653434125348,0.0001259811280724608,0.006271042351132191,0.0,0.000030996987624697064
166,0.00005999532816222585,0.00005999532816222586,0.000049207802886756304,0.005164793139279505,0.00037698698205657896,0.9878622642841711,0.0,0.00005999532816222586,0.000049150847381913,0.00004915084738191301,0.000040313225775619885,0.0026001705558920023,0.00018979084433086253,0.009943774190509682,0.0,0.00004915084738191301
167,0.000056126162452136884,0.0000561261624521369,0.00004603433672813415,0.00462605047900876,0.0003376632445663039,0.9886450404147195,0.0,0.0000561261624521369,0.00004304934505490921,0.00004304934505490923,0.00003530881071502648,0.0018991901389106907,0.00013862509872359283,0.008709371029743031,0.0,0.00004304934505490923
168,0.000048563779506600296,0.000048563779506600296,0.0000398317162785567,0.004378187378865237,0.00031957129788684225,0.9901749963027283,0.0,0.000048563779506600296,0.000034980947488145024,0.00003498094748814503,0.000028691160153906745,0.0016675290378576452,0.00012171576334640194,0.007077042641592237,0.0,0.00003498094748814503
169,0.00004440988546905447,0.00004440988546905448,0.00003642471767927704,0.004418755076787761,0.0003225324027358408,0.9910153762050259,0.0,0.00004440988546905448,0.000029860213565969758,0.000029860213565969775,0.000024491165367703072,0.0018807118638895356,0.000137276338193213,0.006041060058908769,0.0,0.000029860213565969775
170,0.000040050482584913536,0.000040050482584913536,0.00003284916197522761,0.004228222538229779,0.00030862511066091124,0.9918973328791097,0.0,0.000040050482584913536,0.00002513433123903273,0.00002513433123903272,0.000020615025455923402,0.0017180086959439514,0.0001254003589234204,0.0050849604347286735,0.0,0.00002513433123903272
171,0.00003879254102814637,0.00003879254102814638,0.00003181740596914192,0.004028146744043383,0.0002940212402252747,0.9921518287311987,0.0,0.00003879254102814638,0.00002419236262733215,0.000024192362627332166,0.000019842428535630898,0.0013598186763157667,0.0000992554638887175,0.004894389495096267,0.0,0.000024192362627332166
172,0.000034318200643837075,0.000034318200643837075,0.00002814757922723288,0.0039961981042162895,0.00029168925499674164,0.9930570385658805,0.0,0.000034318200643837075,0.00001894784282683298,0.00001894784282683298,0.00001554090532567636,0.001490868700840402,0.00010882102671218325,0.003833363624502479,0.0,0.00001894784282683298
173,0.00003742234141481175,0.00003742234141481175,0.00003069357658852473,0.0042405745361968426,0.00030952670387295267,0.9924290356620386,0.0,0.00003742234141481175,0.000025572420366766978,0.000025572420366766978,0.000020974343491255875,0.0018761281079801224,0.00013694176210077828,0.0051735908367165975,0.0,0.000025572420366766978
174,0.00003471157405843526,0.00003471157405843526,0.000028470221706895576,0.004027812977811041,0.0002939968780637611,0.992977454660095,0.0,0.00003471157405843526,0.00002169816602111239,0.000021698166021112386,0.000017796703664724132,0.0016069294170932876,0.00011729249458622942,0.004389785217447291,0.0,0.000021698166021112386
175,0.000030357440821595133,0.000030357440821595133,0.00002489898813547887,0.0036550652837068626,0.0002667893937600459,0.9938583452247297,0.0,0.000030357440821595133,0.00001566907569386138,0.000015669075693861374,0.000012851680485459139,0.00117066409685453,0.0000854487513776293,0.003170031825963993,0.0,0.000015669075693861374
176,0.000027134573149421645,0.000027134573149421642,0.000022255611692673387,0.003570984633671694,0.0002606522049799092,0.9945103679280002,0.0,0.000027134573149421642,0.000013025505677724927,0.000013025505677724927,0.000010683440453174671,0.00117970220904849,0.00008610845846513623,0.002635207612395294,0.0,0.000013025505677724927
177,0.000029132870478850996,0.000029132870478851003,0.00002389460299595961,0.0036488421156126057,0.00026633515420089644,0.9941060897015244,0.0,0.000029132870478851003,0.00001810720736318889,0.00001810720736318889,0.000014851421236469228,0.001485233410996277,0.00010840969738028922,0.003663293530653189,0.0,0.00001810720736318889
178,0.000028981173803887524,0.000028981173803887527,0.000023770182306735366,0.003567349204271946,0.00026038684884251276,0.9941367796603275,0.0,0.000028981173803887527,0.00001858576821371117,0.000018585768213711173,0.00001524393393242687,0.0014047890658075548,0.00010253792863788326,0.00376011182143537,0.0,0.000018585768213711173
179,0.000028834021384446353,0.000028834021384446357,0.000023649488788223546,0.003608610840138901,0.00026339860539514225,0.99416655026467,0.0,0.000028834021384446357,0.000017443429395723963,0.000017443429395723956,0.00001430699458885984,0.0014215064859951958,0.00010375816139732924,0.003529003715264673,0.0,0.000017443429395723956
180,0.000022344248916496767,0.000022344248916496767,0.00001832661692194666,0.0031293088632961263,0.00022841354386973203,0.9954795048810502,0.0,0.000022344248916496767,7.513032624037855e-6,7.513032624037855e-6,6.162143616345683e-6,0.0006922873732686102,0.00005053122565153059,0.001519971757940813,0.0,7.513032624037855e-6
181,0.00002486450385247755,0.00002486450385247755,0.000020393714676271467,0.003330947476674021,0.00024313148712002262,0.99496962870758,0.0,0.00002486450385247755,0.000011951100212154396,0.000011951100212154396,9.802219631658511e-6,0.0010015835971806965,0.00007310727988443625,0.0024178431943279923,0.0,0.000011951100212154396
182,0.000024490986930831677,0.000024490986930831683,0.000020087358371235197,0.0032645148108835717,0.00023828245454292924,0.9950451954195091,0.0,0.000024490986930831683,0.000012597323034541883,0.000012597323034541887,0.000010332247656157062,0.0010867590203438838,0.00007932437800584554,0.0025485814046511688,0.0,0.000012597323034541887
183,0.000021437200049737458,0.000021437200049737458,0.00001758266096385174,0.0031241647914605317,0.00022803806937065976,0.9956630111600108,0.0,0.000021437200049737458,7.3166417977134206e-6,7.3166417977134206e-6,6.001065056288326e-6,0.0008337128360478238,0.00006085410925234957,0.0014802396651269296,0.0,7.3166417977134206e-6
184,0.000020043783877099117,0.000020043783877099117,0.000016439789502643918,0.003023797986907353,0.00022071212664133614,0.99594491506426,0.0,0.000020043783877099117,6.821252706611715e-6,6.821252706611715e-6,5.594749939863469e-6,0.000837841453342792,0.00006115546400792723,0.001380016830308195,0.0,6.821252706611715e-6
185,0.000019948328979147136,0.000019948328979147132,0.00001636149797650549,0.0029260131568454805,0.00021357464659482967,0.9959642266733404,0.0,0.000019948328979147132,7.706032401450492e-6,7.706032401450492e-6,6.3204408587314395e-6,0.0007458476264615936,0.00005444067907297507,0.001559017803078074,0.0,7.706032401450492e-6
186,0.00002066028149050306,0.00002066028149050306,0.000016945437091711313,0.003143547848091541,0.00022945287144023017,0.9958201906010368,0.0,0.00002066028149050306,9.693853131013385e-6,9.693853131013385e-6,7.95083931859228e-6,0.0011543335887308583,0.00008425675998378765,0.0019611764945121797,0.0,9.693853131013385e-6
187,0.00001854677248206395,0.000018546772482063953,0.00001521194987074906,0.0028780380785328047,0.0002100728645293534,0.9962477774576014,0.0,0.000018546772482063953,6.707555295906989e-6,6.707555295906993e-6,5.501496015831843e-6,0.0007921431579278879,0.000057819868174945234,0.0013570145538813413,0.0,6.707555295906993e-6
188,0.00001718557685680522,0.00001718557685680522,0.000014095505506332375,0.002696272558497248,0.0001968054919565754,0.9965231627794763,0.0,0.00001718557685680522,3.673008159602332e-6,3.6730081596023292e-6,3.012578929986697e-6,0.0005359136370114748,0.00003911724230026076,0.0007430912320837541,0.0,3.6730081596023292e-6
189,0.000017670253283049846,0.000017670253283049846,0.000014493034160263788,0.002760821443677153,0.0002015170242024697,0.9964251072383257,0.0,0.000017670253283049846,4.827518664654778e-6,4.827518664654775e-6,3.959501417179281e-6,0.0006534153938963856,0.00004769389416604446,0.0009766618086723973,0.0,4.827518664654775e-6
190,0.000017885928626772537,0.000017885928626772533,0.000014669929764080515,0.0027409780093631056,0.00020006861838756917,0.9963814736688009,0.0,0.000017885928626772533,4.310891150001666e-6,4.310891150001669e-6,3.5357666750642907e-6,0.0006458701417788247,0.0000471431534591181,0.0008721421997549672,0.0,4.310891150001669e-6
191,0.000017395541093753153,0.000017395541093753153,0.0000142677168951436,0.002699840214118073,0.0001970659011712801,0.9964806846316617,0.0,0.000017395541093753153,5.009833866300108e-6,5.009833866300106e-6,4.109035235572013e-6,0.0006659054722680442,0.00004860556610023513,0.0010135462428830443,0.0,5.009833866300106e-6
192,0.000018101407728105752,0.000018101407728105752,0.000014846664411084183,0.0027454873688117325,0.00020039776415656764,0.9963378798013386,0.0,0.000018101407728105752,6.125237434578614e-6,6.125237434578611e-6,5.023882451318905e-6,0.0007637448634517333,0.0000557470286552558,0.0012392050423757292,0.0,6.125237434578611e-6
193,0.000019063620233350058,0.000019063620233350058,0.000015635865249609562,0.002700140329796884,0.0001970878071220068,0.996143213292314,0.0,0.000019063620233350058,8.332004412654708e-6,8.332004412654708e-6,6.8338592911912725e-6,0.000663159116395949,0.00004840510494255574,0.0016856590444920515,0.0,8.332004412654708e-6
194,0.000017817293843075735,0.000017817293843075735,0.000014613635932364235,0.002625025507038309,0.0001916050492310644,0.9963953592644121,0.0,0.000017817293843075735,5.921215099828981e-6,5.921215099828978e-6,4.856544574514411e-6,0.0005940698139631841,0.00004336215996603036,0.0011979290088048144,0.0,5.921215099828978e-6
195,0.000016821865397304128,0.000016821865397304124,0.000013797191581648273,0.0025301729559361603,0.00018468160118269693,0.9965967457351407,0.0,0.000016821865397304124,5.048057654040822e-6,5.048057654040816e-6,4.1403861535575665e-6,0.0004772480686262086,0.00003483514329265545,0.001021279348907589,0.0,5.048057654040816e-6
196,0.00001721287647704764,0.00001721287647704764,0.000014117896488645865,0.002540692540920072,0.00018544944347349693,0.9965176397565042,0.0,0.00001721287647704764,5.26291551939521e-6,5.262915519395208e-6,4.316611266593695e-6,0.0005256825140724444,0.000038370455341747055,0.0010647475332816237,0.0,5.262915519395208e-6
197,0.000016550625558177333,0.000016550625558177333,0.000013574722316996591,0.0025867761215651918,0.00018881316192673748,0.9966516206326332,0.0,0.000016550625558177333,4.01741369424974e-6,4.017413694249738e-6,3.295058252646824e-6,0.00047802075714183887,0.000034891543133602026,0.0008127683800662861,0.0,4.017413694249738e-6
198,0.00001696289370707229,0.000016962893707072293,0.000013912862142691953,0.0025527618759725508,0.00018633040464157544,0.9965682141076816,0.0,0.000016962893707072293,4.272158635561355e-6,4.272158635561356e-6,3.5039985025370296e-6,0.0004224496078966839,0.000030835311009991915,0.0008643061725460265,0.0,4.272158635561356e-6
199,0.000016908338746961615,0.000016908338746961615,0.000013868116496558268,0.002648056066853289,0.00019328608872395178,0.9965792511952031,0.0,0.000016908338746961615,3.012723906429097e-6,3.0127239064290947e-6,2.4710178055684347e-6,0.0003397518442644255,0.00002479906144610279,0.0006095082347430909,0.0,3.0127239064290947e-6
200,0.000018104223471802835,0.000018104223471802835,0.000014848973866921332,0.0027112647589563783,0.00019789979801164098,0.9963373101444355,0.0,0.000018104223471802835,4.9280572532897074e-6,4.9280572532897074e-6,4.041962555464632e-6,0.00038958878129339203,0.000028436743726658706,0.000997001906067755,0.0,4.9280572532897074e-6
201,0.000020426053724090295,0.000020426053724090295,0.000016753324903757632,0.002899906227090538,0.00021166905765957725,0.9958675775362051,0.0,0.000020426053724090295,4.8975440893244656e-6,4.897544089324469e-6,4.01693584415483e-6,0.0003952864580225588,0.000028852626782753806,0.0009908287467334566,0.0,4.897544089324469e-6
202,0.00001879596629074542,0.00001879596629074542,0.000015416337115453194,0.002826290006602934,0.000206295685281704,0.996197362722247,0.0,0.00001879596629074542,3.5749731012028316e-6,3.574973101202833e-6,2.9321711719581046e-6,0.00019409134212900443,0.000014167055163555225,0.0007232576272650136,0.0,3.574973101202833e-6
203,0.000018777969176714723,0.000018777969176714723,0.00001540157599209775,0.002733494069058172,0.00019952235293349094,0.9962010037426472,0.0,0.000018777969176714723,2.7698307387774946e-6,2.7698307387774895e-6,2.2717983082765573e-6,0.00027000921606837764,0.000019708429117701362,0.0005603681905690255,0.0,2.7698307387774895e-6
204,0.000017553211375238394,0.000017553211375238394,0.000014397037100067658,0.0027215314643893643,0.00019864918219653888,0.9964487861444707,0.0,0.000017553211375238394,4.820719025768466e-6,4.820719025768469e-6,3.953924394763235e-6,0.0004861680079311995,0.000035486224741231266,0.0009752861645632104,0.0,4.820719025768469e-6
205,0.000018860689686845838,0.000018860689686845834,0.000015469422850876778,0.002780314947319147,0.00020293988798607697,0.9961842684447332,0.0,0.000018860689686845834,4.063573604824536e-6,4.063573604824536e-6,3.3329183302630843e-6,0.00033826921945966955,0.0000246908421553017,0.0008221070537994098,0.0,4.063573604824536e-6
206,0.000016487284926421178,0.000016487284926421178,0.000013522770716469437,0.002575260042340939,0.00018797258383681205,0.9966644351612287,0.0,0.000016487284926421178,1.940451936309939e-6,1.940451936309938e-6,1.5915468640320467e-6,0.00018127416115985598,0.00001323150745782346,0.00039257544701671053,0.0,1.940451936309938e-6
207,0.000014721401881224427,0.000014721401881224424,0.000012074404194093824,0.0024233060306267373,0.00017688120365125088,0.9970216933405606,0.0,0.000014721401881224424,2.5729091874912774e-6,2.5729091874912774e-6,2.11028445083678e-6,0.0003390702417821608,0.0000247493101287079,0.0005205287260726788,0.0,2.5729091874912774e-6
208,0.000016215118456572245,0.000016215118456572242,0.000013299541434941096,0.002495066544494249,0.00018211912486594572,0.9967194975266316,0.0,0.000016215118456572242,3.088184419927144e-6,3.0881844199271447e-6,2.5329100593103407e-6,0.0003280464734561671,0.000023944666643472985,0.0006247747529517798,0.0,3.0881844199271447e-6
209,0.000015123841276854551,0.000015123841276854551,0.000012404482536202151,0.0024611293508208718,0.0001796419917306231,0.9969402752839315,0.0,0.000015123841276854551,1.3756760500189354e-6,1.3756760500189322e-6,1.1283211206432671e-6,0.000247657988354496,0.000018076975223249548,0.00027831487612797897,0.0,1.3756760500189322e-6
210,0.000014889911117952277,0.000014889911117952275,0.000012212614444116636,0.0023848672305126187,0.00017407549065208145,0.9969876020097231,0.0,0.000014889911117952275,2.4920910298883633e-6,2.4920910298883633e-6,2.0439978900192166e-6,0.00022138577734783275,0.00001615932213003443,0.0005041782956630367,0.0,2.4920910298883633e-6
211,0.000014508386161021778,0.000014508386161021778,0.000011899689997295547,0.0023825055422361458,0.00017390310703246754,0.9970647888380658,0.0,0.000014508386161021778,1.909805121840314e-6,1.9098051218403128e-6,1.5664105333922586e-6,0.00026620844647421446,0.000019431004520015365,0.00038637524866858854,0.0,1.9098051218403128e-6
212,0.000013986455175032451,0.000013986455175032451,0.000011471605380279922,0.0022716378028421083,0.00016581068331781245,0.9971703813994184,0.0,0.000013986455175032451,2.420046764904526e-6,2.420046764904525e-6,1.9849076225093876e-6,0.0002592731698445274,0.000018924786955081484,0.000489602923296468,0.0,2.420046764904525e-6
213,0.000013709042889028357,0.000013709042889028357,0.000011244073512279429,0.0022304933401459254,0.00016280747943299293,0.9972265050529593,0.0,0.000013709042889028357,1.8217360736141888e-6,1.8217360736141888e-6,1.4941768362314196e-6,0.0002061993533769113,0.000015050839372518192,0.0003685578808025514,0.0,1.8217360736141888e-6
214,0.000014538258016566881,0.000014538258016566883,0.000011924190711343654,0.0023413122986516337,0.00017089634254814723,0.9970587454227023,0.0,0.000014538258016566883,1.2200969258401008e-6,1.2200969258401033e-6,1.0007160702102502e-6,0.000143990331592931,0.000010510097711312712,0.0002468394537904664,0.0,1.2200969258401033e-6
215,0.000014103723182932093,0.000014103723182932088,0.000011567787886391811,0.00224937859381452,0.0001641859460228261,0.9971466567506598,0.0,0.000014103723182932088,1.8473968075653388e-6,1.8473968075653372e-6,1.5152236139869034e-6,0.00020295655275663277,0.000014814141873454273,0.00037374933847952505,0.0,1.8473968075653372e-6
216,0.000013181116284023168,0.000013181116284023168,0.000010811071325050353,0.0021797137689011964,0.0001591009926875532,0.9973333105960771,0.0,0.000013181116284023168,2.2426611212136976e-6,2.242661121213695e-6,1.8394169975381167e-6,0.0002974287776501407,0.00002170982926893093,0.0004537157946006646,0.0,2.242661121213695e-6
217,0.000014182876083975616,0.000014182876083975614,0.00001163270861391801,0.0022838653412462087,0.00016670319201596057,0.9971306432205495,0.0,0.000014182876083975614,2.692069810928497e-6,2.6920698109284955e-6,2.2080192686897054e-6,0.0002484719710370311,0.000018136389195244172,0.0005446362724320263,0.0,2.6920698109284955e-6
218,0.000013795762692515762,0.000013795762692515759,0.000011315200567120227,0.0022290968440567688,0.00016270554682273964,0.997208960652615,0.0,0.000013795762692515759,2.232046307642435e-6,2.232046307642438e-6,1.8307107920735528e-6,0.00029457468931499487,0.00002150150453665719,0.00045156829735805887,0.0,2.232046307642438e-6
219,0.000014578494189054831,0.000014578494189054831,0.000011957192175046812,0.0022350645625218214,0.00016314114068162886,0.9970506051884068,0.0,0.000014578494189054831,4.073571934358614e-6,4.073571934358612e-6,3.3411188992737146e-6,0.0003198259995759731,0.000023344640358663914,0.0008241298293255018,0.0,4.073571934358612e-6
220,0.000014007037145561234,0.000014007037145561232,0.000011488486587197614,0.0022790678810242974,0.00016635301728450035,0.9971662174332158,0.0,0.000014007037145561232,3.930138422560588e-6,3.930138422560586e-6,3.2234756061688293e-6,0.0004944881870014303,0.00003609352867640769,0.0007951116022013471,0.0,3.930138422560586e-6
221,0.00001617139800967659,0.00001617139800967659,0.000013263682190582185,0.002351118997068708,0.00017161215004333528,0.9967283426691793,0.0,0.00001617139800967659,8.397890143710084e-6,8.397890143710084e-6,6.887898366668222e-6,0.0006987431118442608,0.0000510024409232656,0.0016989884755575812,0.0,8.397890143710084e-6
222,0.000017227714093790982,0.000017227714093790982,0.00001413006621156231,0.002503981458388603,0.0001827698395013039,0.9965146379382595,0.0,0.000017227714093790982,9.112131471110262e-6,9.112131471110264e-6,7.4737147548584595e-6,0.0008742872044939189,0.00006381570099413981,0.0018434876013206127,0.0,9.112131471110264e-6
223,0.000021176486164350736,0.000021176486164350736,0.00001736882502237209,0.002605982147136534,0.00019021504220000083,0.9957157565376127,0.0,0.000021176486164350736,0.000015697171477158376,0.000015697171477158376,0.000012874724475862684,0.001060915064463884,0.00007743798397826913,0.0031757159217566835,0.0,0.000015697171477158376
224,0.00001780796004156975,0.000017807960041569748,0.000014605980405196377,0.0025334969893046626,0.00018492422799737352,0.996397247598377,0.0,0.000017807960041569748,0.000010996441651427494,0.000010996441651427492,9.019214492435336e-6,0.0010085116701402488,0.00007361297164130958,0.002224704934001724,0.0,0.000010996441651427492
225,0.000015721115843865785,0.000015721115843865785,0.000012894363499654673,0.0022404511325044593,0.00016353431553038468,0.9968194398611372,0.0,0.000015721115843865785,7.144725839581392e-6,7.144725839581396e-6,5.860060634111082e-6,0.0005413685171401316,0.00003951540322204933,0.0014454591158898987,0.0,7.144725839581396e-6
226,0.000012766372796531918,0.000012766372796531917,0.000010470901241709015,0.0020485067208468894,0.00014952396845121642,0.997417217910117,0.0,0.000012766372796531917,2.950855417377021e-6,2.9508554173770207e-6,2.4202736475242623e-6,0.00029230579720220125,0.000021335894265897483,0.0005969915373226602,0.0,2.9508554173770207e-6
227,0.00001411981036581014,0.00001411981036581014,0.000011580982495844163,0.002256951650972245,0.00016473871626663703,0.9971434021310057,0.0,0.00001411981036581014,5.232397341291938e-6,5.232397341291938e-6,4.29158044271841e-6,0.0005979088253235835,0.00004364237589487972,0.0010585733595301914,0.0,5.232397341291938e-6
228,0.000016280666212512657,0.000016280666212512657,0.000013353303305286457,0.0022893567619429087,0.00016710402009558056,0.9967062364717671,0.0,0.000016280666212512657,8.53211075734092e-6,8.532110757340923e-6,6.997985296787628e-6,0.0006579681690414046,0.000048026208920114624,0.0017261428288342679,0.0,8.532110757340923e-6
229,0.000012141220265295266,0.000012141220265295266,9.958154941729304e-6,0.0020663092783772315,0.00015082340721967567,0.997543693361434,0.0,0.000012141220265295266,2.2952649355237372e-6,2.2952649355237372e-6,1.8825623257653542e-6,0.0003106029418806065,0.000022671433786368368,0.000464358143185219,0.0,2.2952649355237372e-6
230,0.000012547130099750933,0.000012547130099750933,0.000010291079716633131,0.0020926216345691032,0.0001527439905778226,0.9974615731956478,0.0,0.000012547130099750933,3.0218801536837205e-6,3.0218801536837188e-6,2.478527703820339e-6,0.00037948994238884643,0.000027699612403441547,0.0006113606474680624,0.0,3.0218801536837188e-6
231,0.000015159884201667196,0.0000151598842016672,0.000012434044723691935,0.0021807081316868593,0.00015917357290819853,0.9969329833912258,0.0,0.0000151598842016672,8.127672766272266e-6,8.127672766272268e-6,6.666267718868745e-6,0.000631941708902685,0.00004612649359818006,0.0016443204336678563,0.0,8.127672766272268e-6
232,0.000012141754544438093,0.000012141754544438091,9.958593154229378e-6,0.0020625837052213685,0.000150551471337137,0.9975435852707003,0.0,0.000012141754544438091,3.2492476192033783e-6,3.2492476192033758e-6,2.6650131147493347e-6,0.00044472056201788954,0.00003246090559921588,0.0006573596659149307,0.0,3.2492476192033758e-6
233,0.000011844072404528752,0.000011844072404528752,9.714436075465543e-6,0.0020277928910894458,0.00014801203100154312,0.9976038097457091,0.0,0.000011844072404528752,2.721265802691895e-6,2.7212658026918975e-6,2.2319656433789473e-6,0.00034133997736690406,0.0000249149819659111,0.0005505429528826908,0.0,2.7212658026918975e-6
234,0.000013683154365241864,0.000013683154365241864,0.000011222839902687859,0.0021046366785342926,0.00015362098894766354,0.9972317425951048,0.0,0.000013683154365241864,5.985671194322695e-6,5.985671194322695e-6,4.909411070787597e-6,0.0005124094659192671,0.00003740163311963267,0.0012109692081704625,0.0,5.985671194322695e-6
235,0.000012214409199637921,0.00001221440919963792,0.0000100181840600781,0.0020724424833349214,0.0001512710802174091,0.9975288864094666,0.0,0.00001221440919963792,2.9020867764931854e-6,2.902086776493184e-6,2.3802739051913634e-6,0.0004590969260521981,0.000033510260712593525,0.0005871250878440472,0.0,2.902086776493184e-6
236,0.000011509358973826041,0.000011509358973826041,9.439906157452043e-6,0.0019920913341424057,0.00014540611400830933,0.9976715260710773,0.0,0.000011509358973826041,2.189310201011823e-6,2.189310201011823e-6,1.7956588976070335e-6,0.0002821586915503718,0.000020595239871203536,0.00044292229801619495,0.0,2.189310201011823e-6
237,0.000012790910624022293,0.000012790910624022293,0.000010491027018422008,0.0020249975527142096,0.00014780799452815703,0.9974122536291598,0.0,0.000012790910624022293,4.452690560940638e-6,4.452690560940638e-6,3.6520696885935383e-6,0.00039431669701339126,0.000028781842287362945,0.0009008298297315437,0.0,4.452690560940638e-6
238,0.000011801642694157372,0.000011801642694157374,9.679635485345402e-6,0.0020635763327184063,0.00015062392489613216,0.9976123937576107,0.0,0.000011801642694157374,2.762093464615846e-6,2.762093464615846e-6,2.265452243116322e-6,0.00043791928052217054,0.00003196446856562232,0.0005588028522032732,0.0,2.762093464615846e-6
239,0.000011274105030320859,0.000011274105030320859,9.24695230529487e-6,0.001949651501694226,0.00014230835889553474,0.9977191206135165,0.0,0.000011274105030320859,2.2929545028996123e-6,2.2929545028996123e-6,1.8806673229937434e-6,0.0002848138739038491,0.000020789046119634818,0.00046389071644648325,0.0,2.2929545028996123e-6
240,0.000012027905903434289,0.000012027905903434289,9.865215192027188e-6,0.0019865450341354477,0.0001450012801950629,0.997566618142733,0.0,0.000012027905903434289,4.018545723071407e-6,4.018545723071407e-6,3.2959867357941816e-6,0.00034723300184971305,0.00002534512378477,0.0008129974023431976,0.0,4.018545723071407e-6
241,0.000011506652678156356,0.000011506652678156356,9.437686470220613e-6,0.0020118969363481787,0.00014685175839367363,0.9976720735854023,0.0,0.000011506652678156356,2.7601230044203135e-6,2.7601230044203135e-6,2.2638360836607754e-6,0.00044145134870920483,0.00003222228019337587,0.0005584042057448967,0.0,2.7601230044203135e-6
242,0.000011175497164185065,0.000011175497164185063,9.166074733848418e-6,0.0019342088795067207,0.00014118117579709998,0.9977390701038406,0.0,0.000011175497164185063,2.3378165616420464e-6,2.3378165616420494e-6,1.917462910438863e-6,0.00025774524782147724,0.00001881326134374446,0.0004729668200259253,0.0,2.3378165616420494e-6
243,0.00001212045319709379,0.00001212045319709379,9.941121918827403e-6,0.0019800501796188035,0.00014452720978467125,0.9975478947749964,0.0,0.00001212045319709379,3.808668507438942e-6,3.8086685074389416e-6,3.123846721336086e-6,0.00036301221687640785,0.00002649687536353027,0.0007705368599283106,0.0,3.8086685074389416e-6
244,0.000011583588780922799,0.000011583588780922799,9.500788993296565e-6,0.002018142742819538,0.0001473076503662369,0.9976565085387398,0.0,0.000011583588780922799,2.413380012871113e-6,2.4133800128711145e-6,1.9794395930810284e-6,0.00033990608303747794,0.000024810319594880706,0.00048825416370563355,0.0,2.4133800128711145e-6
245,0.000011834217150381309,0.000011834217150381309,9.70635285601594e-6,0.001985583246122257,0.00014493107766212632,0.9976058035754608,0.0,0.000011834217150381309,2.308393962750136e-6,2.3083939627501363e-6,1.8933306739624763e-6,0.00024808440674309383,0.000018108100222271925,0.0004670142943815608,0.0,2.3083939627501363e-6
246,0.000013262508926552759,0.000013262508926552757,0.000010877829074907119,0.0021368462754859856,0.00015597202187785585,0.9973168439408475,0.0,0.000013262508926552757,3.496179233845052e-6,3.496179233845051e-6,2.867544921675037e-6,0.0003582510744986255,0.000026149351532906496,0.0007073167337436357,0.0,3.496179233845051e-6
247,0.000013505775778685102,0.000013505775778685102,0.000011077355065934981,0.002178203205053906,0.00015899073407880796,0.9972676282960623,0.0,0.000013505775778685102,4.176854707794591e-6,4.176854707794594e-6,3.4258308012253566e-6,0.00044872856912133157,0.00003275345681302862,0.0008450251064473272,0.0,4.176854707794594e-6
248,0.000015591654647345824,0.000015591654647345824,0.000012788180214472665,0.002313861917613541,0.0001688926928327015,0.9968456313303222,0.0,0.000015591654647345824,7.187528948206338e-6,7.187528948206335e-6,5.895167483205423e-6,0.0006441964746170795,0.00004702098966373295,0.0014541186704955464,0.0,7.187528948206335e-6
249,0.000014945767169774191,0.000014945767169774193,0.000012258427237750385,0.0022399710230728595,0.0001634992715313716,0.9969763016965837,0.0,0.000014945767169774193,5.789205635446667e-6,5.789205635446671e-6,4.748271215546419e-6,0.0005535717536496082,0.00004040613808382773,0.0011712219961134234,0.0,5.789205635446671e-6
250,0.000013022645785229708,0.000013022645785229711,0.000010681094786762091,0.0020926243267815033,0.00015274418708695673,0.9973653709763105,0.0,0.000013022645785229711,3.5850864741730794e-6,3.585086474173081e-6,2.940466098894658e-6,0.0003814658643830604,0.000027843838289995007,0.0007253036773837498,0.0,3.585086474173081e-6
251,0.000010721133824498203,0.000010721133824498203,8.793408688955333e-6,0.0018532513590359641,0.00013527194952336162,0.9978309929635868,0.0,0.000010721133824498203,3.3446122954557913e-6,3.344612295455792e-6,2.743230641599079e-6,0.0003124181255463909,0.000022803927110609788,0.0006766530221217323,0.0,3.344612295455792e-6
252,0.000010920256685714627,0.000010920256685714627,8.956728047397548e-6,0.0018775165718375303,0.00013704310842485814,0.997790708149111,0.0,0.000010920256685714627,2.7048766305116624e-6,2.704876630511661e-6,2.218523344139557e-6,0.0002330182924304285,0.000017008399070089207,0.0005472272373658668,0.0,2.704876630511661e-6
253,0.000012742271937173222,0.000012742271937173222,0.000010451133863597216,0.002076274231067848,0.00015155076596181036,0.9974220937874625,0.0,0.000012742271937173222,3.3855306073121856e-6,3.3855306073121856e-6,2.776791591859137e-6,0.0003795794033422874,0.00002770614230966238,0.0006849312609524018,0.0,3.3855306073121856e-6
254,0.000012268074461072386,0.000012268074461072386,0.00001006219998077434,0.0019620605998660196,0.00014321411994804438,0.9975180293180834,0.0,0.000012268074461072386,3.1440418894973884e-6,3.1440418894973884e-6,2.578724015772639e-6,0.00026124756375239366,0.00001906890130402932,0.000636075352918012,0.0,3.1440418894973884e-6
255,0.000010857895590534675,0.000010857895590534675,8.905579856806443e-6,0.0019053176252645822,0.00013907235431076794,0.9978033245063412,0.0,0.000010857895590534675,2.6619760137265093e-6,2.661976013726512e-6,2.183336519445877e-6,0.00027761745393269105,0.000020263767260757426,0.0005385479557528815,0.0,2.661976013726512e-6
256,0.000010535132401055289,0.000010535132401055289,8.640851453887192e-6,0.0018458211226645115,0.00013472960401017197,0.9978686231622983,0.0,0.000010535132401055289,2.959049861856195e-6,2.9590498618561977e-6,2.4269946809955254e-6,0.00025845506415351853,0.000018865072037728623,0.0005986493664316088,0.0,2.9590498618561977e-6
257,0.000011300533516033315,0.000011300533516033315,9.268628788370645e-6,0.0018863741071757335,0.00013768963490240734,0.9977137738309457,0.0,0.000011300533516033315,3.1224469173649753e-6,3.122446917364976e-6,2.5610119511071475e-6,0.00023970607206670098,0.000017496551411092642,0.0006317064449952089,0.0,3.122446917364976e-6
258,0.000011192932001569933,0.000011192932001569937,9.180374681322286e-6,0.0019220415345645228,0.0001402930607214901,0.9977355428383866,0.0,0.000011192932001569937,2.4066719248514765e-6,2.4066719248514773e-6,1.9739376601284382e-6,0.00027970489059438636,0.00002041613279140024,0.0004868970413756749,0.0,2.4066719248514773e-6
259,0.00001030036585674361,0.00001030036585674361,8.44829736358108e-6,0.0017811442771666173,0.00013000873172435722,0.9979161190983498,0.0,0.00001030036585674361,3.307365776294011e-6,3.3073657762940105e-6,2.7126812733520256e-6,0.0002682793864295886,0.000019582165928176984,0.0006691176286208313,0.0,3.3073657762940105e-6
260,0.000010090988340406733,0.000010090988340406733,8.276567199442889e-6,0.0017649267346057868,0.00012882498587790992,0.9979584785459265,0.0,0.000010090988340406733,3.2204017417879164e-6,3.2204017417879164e-6,2.6413539017166574e-6,0.0002899823712786758,0.0000211663034801058,0.0006515238175699902,0.0,3.2204017417879164e-6
261,0.000010759856497253097,0.000010759856497253097,8.825168789392136e-6,0.0018623464508503867,0.00013593581564968726,0.9978231589274623,0.0,0.000010759856497253097,2.547455023662862e-6,2.5474550236628623e-6,2.0894071006382925e-6,0.0002551729008540107,0.000018625501390167142,0.0005153790598756476,0.0,2.5474550236628623e-6
262,0.000010832688773849847,0.000010832688773849847,8.884905379229194e-6,0.0018306049848677182,0.00013361895239027567,0.9978084241314042,0.0,0.000010832688773849847,3.201977107159439e-6,3.2019771071594396e-6,2.6262421285698027e-6,0.0002530222478710554,0.00001846852159337156,0.0006477963049013598,0.0,3.2019771071594396e-6
263,9.90477939939467e-6,9.904779399394669e-6,8.123839759727969e-6,0.0017679960034696239,0.00012904901700072456,0.9979961507277973,0.0,9.904779399394669e-6,2.9632988362066973e-6,2.9632988362066956e-6,2.430479663888609e-6,0.00028065337213973397,0.00002048536406275506,0.0005995089821601273,0.0,2.9632988362066956e-6
264,0.00001017253071678431,0.000010172530716784311,8.34344776009014e-6,0.0017633838929243988,0.00012871237125548988,0.9979419815978402,0.0,0.000010172530716784311,3.3724467965663805e-6,3.372446796566382e-6,2.766060329944104e-6,0.0002710912587129192,0.000019787409239464618,0.0006822842575630768,0.0,3.372446796566382e-6
265,0.00001030852727661779,0.00001030852727661779,8.45499131047239e-6,0.0017877117912315202,0.00013048810567800354,0.9979144679504932,0.0,0.00001030852727661779,2.9481388953083195e-6,2.9481388953083165e-6,2.4180455726626213e-6,0.0002602669620676665,0.000018997325529403714,0.0005964419540810128,0.0,2.9481388953083165e-6
266,0.000010237251944283167,0.000010237251944283169,8.396531716839924e-6,0.0017969627166822839,0.00013116334636487458,0.9979288877590587,0.0,0.000010237251944283169,2.843582384246618e-6,2.8435823842466207e-6,2.332288958865306e-6,0.0002636552567842134,0.00001924464288850467,0.0005752889853830713,0.0,2.8435823842466207e-6
267,9.939614668984994e-6,9.939614668984996e-6,8.152411435757018e-6,0.0017115890203443175,0.00012493177594926743,0.9979891031574475,0.0,9.939614668984996e-6,3.7382197599105857e-6,3.7382197599105886e-6,3.0660650875291926e-6,0.000314750285871308,0.00002297415543512409,0.0007562842788491532,0.0,3.7382197599105886e-6
268,9.693607236077018e-6,9.693607236077018e-6,7.950637637062564e-6,0.0017130927487765608,0.00012504153562951345,0.9980388732528239,0.0,9.693607236077018e-6,3.1326274564065465e-6,3.132627456406546e-6,2.5693619672464698e-6,0.00031102201105754913,0.00002270202235400856,0.0006337660835723587,0.0,3.132627456406546e-6
269,0.00001030671206028147,0.00001030671206028147,8.453502481084993e-6,0.0017723410516895476,0.0001293661694153802,0.9979148351893571,0.0,0.00001030671206028147,3.3236785228236517e-6,3.323678522823652e-6,2.726060888738105e-6,0.0002676701844387149,0.000019537699245038068,0.0006724178823611891,0.0,3.323678522823652e-6
270,9.854079896982042e-6,9.85407989698204e-6,8.082256336524892e-6,0.0017232320537286956,0.00012578162063795,0.9980064078124746,0.0,9.85407989698204e-6,3.133682912441625e-6,3.133682912441624e-6,2.570227645860468e-6,0.0002908165431754464,0.000021227191096976325,0.0006339796143056562,0.0,3.133682912441624e-6
271,9.766164861857448e-6,9.766164861857448e-6,8.010148959972246e-6,0.0017232138632690044,0.0001257802928855471,0.9980241940217426,0.0,9.766164861857448e-6,3.3505649038255175e-6,3.3505649038255154e-6,2.74811293474243e-6,0.0002842431461339154,0.000020747387734921047,0.0006778573023452599,0.0,3.3505649038255154e-6
272,9.680913435737412e-6,9.68091343573741e-6,7.940226259308181e-6,0.0017387904936582153,0.00012691725746915837,0.9980414413526821,0.0,9.68091343573741e-6,3.4723786578219243e-6,3.4723786578219218e-6,2.848023834126843e-6,0.00027636728489389864,0.000020172515309268668,0.0007025016071245216,0.0,3.4723786578219218e-6
273,9.540589977715242e-6,9.540589977715242e-6,7.825133813375191e-6,0.001695373968894948,0.0001237482119332568,0.9980698303806346,0.0,9.540589977715242e-6,3.215462401898213e-6,3.2154624018982143e-6,2.6373026852114982e-6,0.0003007426554796928,0.00002195171481365214,0.000650524533058492,0.0,3.2154624018982143e-6
274,9.697647606474777e-6,9.697647606474777e-6,7.953951524263663e-6,0.001709808434592503,0.0001248018079852527,0.9980380558400421,0.0,9.697647606474777e-6,3.620897881643034e-6,3.620897881643033e-6,2.9698383972695227e-6,0.0002842844061240562,0.000020750399371349345,0.0007325487315036358,0.0,3.620897881643033e-6
275,9.38086258263436e-6,9.380862582634362e-6,7.694126376404395e-6,0.0016812549581200764,0.0001227176414693281,0.9981021450452502,0.0,9.380862582634362e-6,3.2569132547770732e-6,3.256913254777075e-6,2.671300422375891e-6,0.0003168320370282011,0.000023126105971160363,0.0006589105109813364,0.0,3.256913254777075e-6
276,9.700407885720659e-6,9.700407885720659e-6,7.95621548849562e-6,0.0017392981537148334,0.0001269543124348645,0.9980374974042271,0.0,9.700407885720659e-6,3.5832556126475452e-6,3.5832556126475427e-6,2.93896443741832e-6,0.0002568014010126131,0.000018744368369640362,0.0007249332733203946,0.0,3.5832556126475427e-6
277,9.491033138039655e-6,9.491033138039655e-6,7.78448759519212e-6,0.0017285930319100315,0.0001261729274978671,0.9980798562916732,0.0,9.491033138039655e-6,3.244561536272569e-6,3.24456153627257e-6,2.6611696180599468e-6,0.0002780876017737783,0.00002029808414643944,0.000656411618160236,0.0,3.24456153627257e-6
278,9.502189070188267e-6,9.502189070188267e-6,7.793637622819313e-6,0.0017110865638320526,0.00012489510079906,0.9980775993200016,0.0,9.502189070188267e-6,3.5991568862329394e-6,3.5991568862329394e-6,2.9520065652007145e-6,0.0002672168545277877,0.0000195046099285083,0.0007281502814148995,0.0,3.5991568862329394e-6
279,9.338680392721384e-6,9.338680392721384e-6,7.659528801057247e-6,0.001660582297019501,0.00012120870898951312,0.9981106789809542,0.0,9.338680392721384e-6,3.4029761905665834e-6,3.4029761905665864e-6,2.7911003530297666e-6,0.00031855162503446253,0.0000232516216066136,0.0006884607004176993,0.0,3.4029761905665864e-6
280,9.482967007689702e-6,9.482967007689704e-6,7.777871804188426e-6,0.0017468890634784698,0.00012750838577055986,0.9980814881613777,0.0,9.482967007689704e-6,3.4686255867542972e-6,3.4686255867542993e-6,2.8449455880871464e-6,0.0002537797952304022,0.00001852381625572563,0.000701742318257583,0.0,3.4686255867542993e-6
281,9.854942982223769e-6,9.854942982223769e-6,8.082964233785402e-6,0.001750109299541611,0.0001277434362444541,0.9980062332005359,0.0,9.854942982223769e-6,3.0840275487507922e-6,3.0840275487507927e-6,2.529500618879937e-6,0.00023784822532997704,0.000017360944037183576,0.0006239337707405474,0.0,3.0840275487507927e-6
282,0.000010390078036343672,0.000010390078036343672,8.521878747090881e-6,0.0019415285058846923,0.00014171544769988492,0.9978979693063604,0.0,0.000010390078036343672,2.9133058720660112e-6,2.9133058720660112e-6,2.3894757390745363e-6,0.00034118739005013673,0.000024903844359719115,0.0005893948381929372,0.0,2.9133058720660112e-6
283,0.000011849822699425845,0.000011849822699425845,9.719152432330394e-6,0.0020131956133806962,0.0001469465510256247,0.997602646395797,0.0,0.000011849822699425845,3.8209475912823945e-6,3.820947591282395e-6,3.13391795114526e-6,0.00047719336649679125,0.000034831150491758147,0.0007730210579332782,0.0,3.820947591282395e-6
284,0.000013534345036244284,0.000013534345036244284,0.000011100787397045696,0.0022549360480226205,0.0001645915940000695,0.9972618484110534,0.0,0.000013534345036244284,6.44553736835959e-6,6.4455373683595905e-6,5.286590506911456e-6,0.0009741446219397644,0.00007110446269740616,0.0013040053537519201,0.0,6.4455373683595905e-6
285,0.000013137560080203312,0.000013137560080203312,0.000010775346791862247,0.002150922221213644,0.00015699944895118925,0.9973421225103869,0.0,0.000013137560080203312,5.209455810996087e-6,5.209455810996086e-6,4.272763939245569e-6,0.0006968606061031736,0.000050865033646943266,0.0010539320276103292,0.0,5.209455810996086e-6
286,9.824923636899317e-6,9.824923636899319e-6,8.05834254951824e-6,0.0018165695780899967,0.00013259448432342724,0.9980123064547555,0.0,9.824923636899319e-6,2.8406947201459117e-6,2.8406947201459096e-6,2.329920514350985e-6,0.00031554687154672925,0.000023032299570160727,0.0005747047781661954,0.0,2.8406947201459096e-6
287,0.000010397515835829843,0.000010397515835829841,8.527979184945593e-6,0.0019131393891024422,0.00013964327807558798,0.99789646455512,0.0,0.000010397515835829841,2.9388151247915658e-6,2.938815124791567e-6,2.410398272851056e-6,0.0003170090206780434,0.000023139024306944227,0.0005945556494991006,0.0,2.938815124791567e-6
288,0.000010685482783378245,0.000010685482783378245,8.76416792208437e-6,0.0018803461493365255,0.0001372496440697669,0.9978382055737742,0.0,0.000010685482783378245,2.85157241622769e-6,2.8515724162276908e-6,2.3388423344501578e-6,0.0003606151042370995,0.000026321906059789958,0.0005769054595239924,0.0,2.8515724162276908e-6
289,0.000010477600147909738,0.000010477600147909738,8.593663850133077e-6,0.0018902292170822064,0.00013797102589134836,0.9978802625899874,0.0,0.000010477600147909738,3.1762267707386065e-6,3.176226770738604e-6,2.605121859414215e-6,0.000198457129397399,0.00001448572135641706,0.0006425867196279267,0.0,3.176226770738604e-6
290,9.868431517873218e-6,9.868431517873218e-6,8.094027448602301e-6,0.0018733902218612084,0.0001367419191647013,0.9980035043167058,0.0,9.868431517873218e-6,2.482624578989172e-6,2.482624578989173e-6,2.036233564626663e-6,0.0001878956143159133,0.000013714818516914411,0.0005022631252205717,0.0,2.482624578989173e-6
291,0.000012683733385503206,0.000012683733385503206,0.000010403120899920021,0.0020557903497921506,0.00015005561284053595,0.9974339368007623,0.0,0.000012683733385503206,3.4180922218508467e-6,3.4180922218508475e-6,2.8034984298575963e-6,0.00017780346670725404,0.000012978175602695254,0.0006915188450836476,0.0,3.4180922218508475e-6
292,0.000010321355835670654,0.000010321355835670654,8.465513216502932e-6,0.0019965447873039957,0.00014573117908291025,0.997911872587418,0.0,0.000010321355835670654,2.5543305069266733e-6,2.5543305069266754e-6,2.0950463301509984e-6,0.00017324857862647603,0.000012645706621872242,0.0005167700481631097,0.0,2.5543305069266754e-6
293,0.000013946480275830341,0.00001394648027583034,0.000011438818211335092,0.002192290320541541,0.000160018976451804,0.9971784687751631,0.0,0.00001394648027583034,6.622164234587156e-6,6.6221642345871535e-6,5.431458787227052e-6,0.00029638503271383026,0.000021633644561631805,0.001339738973156289,0.0,6.6221642345871535e-6
294,0.000014394713086127967,0.00001439471308612797,0.000011806456033347868,0.0023235124797715955,0.0001695971036784032,0.997087786191082,0.0,0.00001439471308612797,3.818844455457849e-6,3.818844455457847e-6,3.1321929719465727e-6,0.00044429220731141147,0.00003242963926507815,0.0007725955696894804,0.0,3.818844455457847e-6
295,0.000021053038791619337,0.000021053038791619344,0.000017267574238847265,0.0025967152196309704,0.00018953863349609927,0.9957407313420004,0.0,0.000021053038791619344,0.000014083589274139234,0.000014083589274139232,0.000011551274176981972,0.0007964155403495379,0.00005813171659014699,0.002849269931111249,0.0,0.000014083589274139232
296,0.000015550179128761285,0.00001555017912876128,0.000012754162246646645,0.002401092980116953,0.00017525983554450767,0.9968540222983973,0.0,0.00001555017912876128,8.567065596402248e-6,8.567065596402248e-6,7.026655042968815e-6,0.0007334211861035062,0.000053533652184971756,0.0017332145894448465,0.0,8.567065596402248e-6
297,0.000014925303179166604,0.000014925303179166604,0.000012241642797245756,0.0021404394222243033,0.0001562342917323178,0.9969804417941095,0.0,0.000014925303179166604,8.253549940945022e-6,8.253549940945024e-6,6.769511411152416e-6,0.0004208865068294948,0.00003072121762075479,0.0016697868145616932,0.0,8.253549940945024e-6
298,9.387587611165516e-6,9.387587611165514e-6,7.699642203861394e-6,0.0016490331279196003,0.00012036571561362737,0.9981007844956625,0.0,9.387587611165514e-6,3.7152197689468047e-6,3.715219768946803e-6,3.047200634972443e-6,0.0002748683357476904,0.000020063104477189508,0.0007516311196726512,0.0,3.715219768946803e-6
299,0.000010429558807455859,0.000010429558807455857,8.554260635184775e-6,0.0019445028301305143,0.00014193254865453155,0.9978899818983354,0.0,0.000010429558807455857,4.79302669851389e-6,4.7930266985138896e-6,3.931211316549312e-6,0.0005237892968539575,0.00003823226621658213,0.0009696836925062915,0.0,4.7930266985138896e-6
300,0.000014250626184993656,0.000014250626184993656,0.00001168827683428742,0.002040686278577185,0.0001489531411498901,0.9971169366062834,0.0,0.000014250626184993656,9.42080356668657e-6,9.420803566686571e-6,7.726885728349763e-6,0.0005925381625733945,0.000043250362141910726,0.0019059354690749563,0.0,9.420803566686571e-6
301,0.00001001780185943824,0.000010017801859438238,8.216540093336644e-6,0.0018287679349750924,0.00013348486301317333,0.9979732850015486,0.0,0.000010017801859438238,2.7277128501320245e-6,2.7277128501320245e-6,2.23725347243753e-6,0.00027596370386262536,0.000020143057247562814,0.0005518472637411124,0.0,2.7277128501320245e-6
302,0.000010274550747781307,0.000010274550747781307,8.427123968381336e-6,0.0018881810152100588,0.00013782152417431904,0.9979213417878435,0.0,0.000010274550747781307,2.9871703493609604e-6,2.9871703493609596e-6,2.4500589336398695e-6,0.000284599106575078,0.00002077336988925455,0.0006043384601658143,0.0,2.9871703493609596e-6
303,0.000012547360595837714,0.000012547360595837714,0.000010291268768120171,0.0018743567701818467,0.00013681246916052555,0.9974615265636738,0.0,0.000012547360595837714,8.930001682153985e-6,8.930001682153985e-6,7.324333010824433e-6,0.0005597712875727622,0.00004085865254487607,0.0018066406782009212,0.0,8.930001682153985e-6
304,9.021533044839143e-6,9.021533044839143e-6,7.399406477224827e-6,0.001690142131281118,0.00012336633126166748,0.9981748414884274,0.0,9.021533044839143e-6,3.5312031163159196e-6,3.5312031163159205e-6,2.8962712968403695e-6,0.0004393375428178986,0.0000320679899280879,0.0007144024626193886,0.0,3.5312031163159205e-6
305,9.259369634399202e-6,9.2593696343992e-6,7.5944785999521835e-6,0.0017619112232365646,0.00012860487860550155,0.9981267244473834,0.0,9.2593696343992e-6,3.5743184965481904e-6,3.5743184965481887e-6,2.9316342692058228e-6,0.0003220730620952412,0.00002350865725049038,0.000723125193314866,0.0,3.5743184965481887e-6
306,0.000011917150321339416,0.000011917150321339416,9.774374137910511e-6,0.0018260653521426217,0.00013328759692365224,0.9975890252538481,0.0,0.000011917150321339416,7.837797412301742e-6,7.837797412301742e-6,6.4285137184015685e-6,0.0004538948337488113,0.0000331305512014964,0.0015856753600461482,0.0,7.837797412301742e-6
307,9.858934358873355e-6,9.858934358873355e-6,8.086237936612536e-6,0.0018023888110006647,0.00013155940616171012,0.9980054256997454,0.0,9.858934358873355e-6,2.5833338229342367e-6,2.5833338229342354e-6,2.1188346733583778e-6,0.0002876758660896942,0.00002099794776733212,0.0005226377481218476,0.0,2.5833338229342354e-6
308,8.947246382390289e-6,8.947246382390289e-6,7.338477008966668e-6,0.0016677151317094046,0.00012172934665122404,0.9981898705232478,0.0,8.947246382390289e-6,3.567155869743399e-6,3.567155869743399e-6,2.925759526309034e-6,0.00038864211624472497,0.000028367645044467304,0.0007216761126306272,0.0,3.567155869743399e-6
309,0.000010494365536125807,0.000010494365536125807,8.607414719474529e-6,0.0017270155883784728,0.00012605778722791044,0.9978768707616972,0.0,0.000010494365536125807,7.098861543258188e-6,7.098861543258188e-6,5.822443017504178e-6,0.00046257006941124296,0.00003376377131754271,0.0014361802482743893,0.0,7.098861543258188e-6
310,8.946586173203964e-6,8.946586173203964e-6,7.33793550941162e-6,0.0016757020157173533,0.00012231232281638613,0.9981900040910584,0.0,8.946586173203964e-6,3.0118610876683428e-6,3.011861087668344e-6,2.4703101268739982e-6,0.00026118344753722165,0.000019064221353098695,0.0006093336767166219,0.0,3.011861087668344e-6
311,9.046212349143822e-6,9.046212349143822e-6,7.419648292359552e-6,0.0016655837174616162,0.0001215737711222304,0.9981698485851052,0.0,9.046212349143822e-6,3.1344600446669806e-6,3.1344600446669806e-6,2.570865044980259e-6,0.0003553144509855505,0.000025935002418474192,0.0006341368369736762,0.0,3.1344600446669806e-6
312,0.000010528632889878773,0.00001052863288987877,8.635520594391439e-6,0.0017805087983769733,0.00012996234705325648,0.9978699380871662,0.0,0.00001052863288987877,5.832192696187537e-6,5.832192696187534e-6,4.7835289410462775e-6,0.00040424584568005313,0.00002950658763326427,0.001179918766319588,0.0,5.832192696187534e-6
313,8.264839320524676e-6,8.264839320524678e-6,6.778770891550077e-6,0.0015689006758531317,0.0001145167124774542,0.9983279292158372,0.0,8.264839320524678e-6,3.600971266044017e-6,3.6009712660440187e-6,2.9534947084752016e-6,0.0003143034520793015,0.000022941540281295698,0.0007285173510402132,0.0,3.6009712660440187e-6
314,8.214417503289571e-6,8.214417503289571e-6,6.7374152240389654e-6,0.001600676045111266,0.00011683605039425381,0.998338130121652,0.0,8.214417503289571e-6,3.3748562873075285e-6,3.374856287307527e-6,2.7680365795801954e-6,0.0003588512665854324,0.00002619316056791678,0.0006827717248829823,0.0,3.374856287307527e-6
315,9.504974266379909e-6,9.504974266379909e-6,7.79592202377848e-6,0.0016517938959681618,0.0001205672287404301,0.9980770358432056,0.0,9.504974266379909e-6,5.727263058414524e-6,5.727263058414524e-6,4.697466290992068e-6,0.000439033409503218,0.00003204579072332743,0.0011586903098537815,0.0,5.727263058414524e-6
316,8.209775030761549e-6,8.20977503076155e-6,6.733607496336429e-6,0.0015706094205683169,0.00011464143664276174,0.9983390693465273,0.0,8.20977503076155e-6,3.636056261013724e-6,3.6360562610137243e-6,2.9822712077400104e-6,0.00030844168577223014,0.00002251368004952424,0.0007356154436680766,0.0,3.6360562610137243e-6
317,8.392869106164664e-6,8.392869106164664e-6,6.883780142243248e-6,0.0016362129774755037,0.00011942995116089935,0.9983020273373168,0.0,8.392869106164664e-6,2.9085856543347197e-6,2.9085856543347193e-6,2.3856042452296176e-6,0.0003052539449954318,0.000022281001461511802,0.0005884398845807812,0.0,2.9085856543347193e-6
318,9.141311547884297e-6,9.141311547884295e-6,7.49764807617032e-6,0.0016167442840375474,0.00011800889831602515,0.9981506089380118,0.0,9.141311547884295e-6,5.313572260223116e-6,5.313572260223114e-6,4.35815961700533e-6,0.000386672521305037,0.000028223880980319254,0.001074995966805195,0.0,5.313572260223114e-6
319,7.766568202573173e-6,7.766568202573173e-6,6.370091954249776e-6,0.001555915552563128,0.00011356890637782525,0.9984287351173929,0.0,7.766568202573173e-6,3.5134235109070343e-6,3.5134235109070334e-6,2.8816885727322675e-6,0.0002822526390577352,0.000020602097258579493,0.0007108054466817504,0.0,3.5134235109070334e-6
320,7.688473908951885e-6,7.688473908951885e-6,6.306039490086136e-6,0.001534517396146666,0.00011200701876849072,0.9984445344792087,0.0,7.688473908951885e-6,3.411775643316549e-6,3.4117756433165476e-6,2.7983176106012372e-6,0.0003469079918836609,0.000025321400757934983,0.0006902409295654269,0.0,3.4117756433165476e-6
321,8.942580938492856e-6,8.942580938492856e-6,7.334650440286797e-6,0.001569550819486582,0.00011456416756029453,0.998190814395492,0.0,8.942580938492856e-6,5.089498141652094e-6,5.089498141652096e-6,4.174375389192592e-6,0.00038310907130557545,0.000027963778741027263,0.0010296632298191363,0.0,5.089498141652096e-6
322,8.020377570575844e-6,8.020377570575843e-6,6.578264852608072e-6,0.001572801367678592,0.00011480143056771602,0.9983773866020104,0.0,8.020377570575843e-6,3.4272188263916662e-6,3.4272188263916645e-6,2.8109840153361137e-6,0.00029143027970783883,0.00002127198876396609,0.0006933652607512086,0.0,3.4272188263916645e-6
323,7.88647578285391e-6,7.88647578285391e-6,6.468439421558029e-6,0.0015745940944306375,0.0001149322847238614,0.9984044764531878,0.0,7.88647578285391e-6,3.5309791341415435e-6,3.5309791341415422e-6,2.8960875880246253e-6,0.000308147708719962,0.000022492222167525903,0.0007143571484837485,0.0,3.5309791341415422e-6
324,8.968684347280492e-6,8.968684347280492e-6,7.356060297248012e-6,0.001617653495597202,0.00011807526320474033,0.998185533379672,0.0,8.968684347280492e-6,4.422499274092348e-6,4.422499274092345e-6,3.6273069789353616e-6,0.00033243253294599177,0.000024264812540046155,0.0008947217897906213,0.0,4.422499274092345e-6
325,7.952013336584845e-6,7.952013336584845e-6,6.522192924113293e-6,0.0015210776486931782,0.00011102602888264992,0.998391217462346,0.0,7.952013336584845e-6,3.5065036935282084e-6,3.5065036935282084e-6,2.8760129806483497e-6,0.0002997918273767831,0.000021882312263094127,0.0007094054890997725,0.0,3.5065036935282084e-6
326,7.858805512964473e-6,7.858805512964473e-6,6.445744434660699e-6,0.0015378356852089943,0.00011224922629654924,0.9984100744627892,0.0,7.858805512964473e-6,3.582243580023959e-6,3.5822435800239603e-6,2.938134374422053e-6,0.00030308186001727123,0.0000221224573071565,0.0007247285276360974,0.0,3.5822435800239603e-6
327,8.324525086464506e-6,8.324525086464506e-6,6.8277247933867446e-6,0.0015258224763528797,0.00011137236187442179,0.9983158541080718,0.0,8.324525086464506e-6,4.804361317150287e-6,4.804361317150287e-6,3.940507901745883e-6,0.00038690336990501235,0.000028240731009869283,0.0009719768144819993,0.0,4.804361317150287e-6
328,7.86989422351494e-6,7.869894223514938e-6,6.4548393275423625e-6,0.0014998456474311075,0.00010947626921891126,0.9984078310908099,0.0,7.869894223514938e-6,3.7261481704963776e-6,3.7261481704963772e-6,3.0561640433875885e-6,0.00031342625552300006,0.00002287751222179501,0.0007538420593219215,0.0,3.7261481704963772e-6
329,7.709004999472365e-6,7.709004999472365e-6,6.322878965530794e-6,0.0015116382485553775,0.00011033703110976518,0.998440380806609,0.0,7.709004999472365e-6,3.5015052285538513e-6,3.5015052285538513e-6,2.8719132701087324e-6,0.00030856068686526317,0.000022522366140470036,0.0007083942429126894,0.0,3.5015052285538513e-6
330,8.325318047223839e-6,8.325318047223837e-6,6.828375174973735e-6,0.0015069465415151744,0.00010999457548180822,0.9983156936831117,0.0,8.325318047223837e-6,4.741605125698988e-6,4.741605125698988e-6,3.8890356555985e-6,0.00035241742680597446,0.000025723543726334662,0.0009592805247924353,0.0,4.741605125698988e-6
331,7.808251679706141e-6,7.808251679706143e-6,6.404280488411095e-6,0.0015190581869395725,0.00011087862495545669,0.9984203020769437,0.0,7.808251679706143e-6,3.418512780860176e-6,3.418512780860176e-6,2.803843369796542e-6,0.0003038144973491914,0.00002217593374449955,0.0006916039289437735,0.0,3.418512780860176e-6
332,7.787190743952598e-6,7.787190743952598e-6,6.387006437132157e-6,0.001478080346297009,0.00010788758309599696,0.9984245629432467,0.0,7.787190743952598e-6,3.914856650437296e-6,3.9148566504372965e-6,3.210941589713915e-6,0.00032786928125193055,0.000023931733084951337,0.0007920199262829071,0.0,3.9148566504372965e-6
333,8.233872643394129e-6,8.233872643394129e-6,6.753372211503235e-6,0.0015603179136377085,0.00011389024215462672,0.9983341941260314,0.0,8.233872643394129e-6,4.099511957291865e-6,4.099511957291865e-6,3.3623947481519118e-6,0.0003391679550913908,0.00002475644238832799,0.0008293777903329829,0.0,4.099511957291865e-6
334,7.854305465290762e-6,7.85430546529076e-6,6.442053522956538e-6,0.0015000011244234819,0.00010948761774741064,0.9984109848735003,0.0,7.85430546529076e-6,3.748102167608667e-6,3.7481021676086665e-6,3.07417057815571e-6,0.00032344174744330684,0.000023608559907738786,0.0007582836020722753,0.0,3.7481021676086665e-6
335,8.009308360068683e-6,8.009308360068683e-6,6.569185953543206e-6,0.0015730693447585941,0.00011482099066778702,0.9983796260289096,0.0,8.009308360068683e-6,3.317250085604628e-6,3.317250085604628e-6,2.720788323669567e-6,0.00030394589961097205,0.00002218552501771577,0.0006711173365617493,0.0,3.317250085604628e-6
336,8.487817084076357e-6,8.487817084076358e-6,6.9616558956509325e-6,0.00155988598553261,0.00011385871499208304,0.9982828182839129,0.0,8.487817084076358e-6,4.465574899474319e-6,4.46557489947432e-6,3.6626373446146417e-6,0.0003153675395215917,0.00002301920982249426,0.0009034364776286599,0.0,4.46557489947432e-6
337,8.456227554442959e-6,8.45622755444296e-6,6.9357463557733886e-6,0.0016795696213521153,0.00012259462588965834,0.9982892092042367,0.0,8.45622755444296e-6,3.0177159511464023e-6,3.0177159511464027e-6,2.4751122502523082e-6,0.0003477998937144603,0.000025386502180279796,0.0006105181820393475,0.0,3.0177159511464027e-6
338,9.00302897477048e-6,9.00302897477048e-6,7.384229551613561e-6,0.0016866018962541946,0.00012310792352246479,0.9981785850717871,0.0,9.00302897477048e-6,4.164540422653559e-6,4.16454042265356e-6,3.4157306995262246e-6,0.00036684867847352483,0.000026776905180847387,0.0008425337868203759,0.0,4.16454042265356e-6
339,9.414076904888174e-6,9.414076904888174e-6,7.721368561296916e-6,0.001834035553580482,0.0001338693553998225,0.9980954254109412,0.0,9.414076904888174e-6,3.8994493503153165e-6,3.899449350315316e-6,3.198304615958735e-6,0.00048754452700462,0.000035586699195335826,0.000788902854625644,0.0,3.899449350315316e-6
340,9.677027730153e-6,9.677027730153e-6,7.93703922724534e-6,0.001806387687495671,0.00013185129091697833,0.998042227475017,0.0,9.677027730153e-6,4.422560701863173e-6,4.422560701863172e-6,3.6273573616190002e-6,0.0004765352538586069,0.00003478311373779106,0.0008947342173256938,0.0,4.422560701863172e-6
341,9.425058542381296e-6,9.425058542381294e-6,7.730375633508843e-6,0.0018338936224396845,0.00013385899560592834,0.9980932037010564,0.0,9.425058542381294e-6,3.774499396750417e-6,3.774499396750417e-6,3.0958214247824914e-6,0.000491567157249548,0.000035880317776965314,0.0007636240610840575,0.0,3.774499396750417e-6
342,8.946610989718116e-6,8.946610989718115e-6,7.337955863765437e-6,0.0016226684664821358,0.00011844131440718529,0.9981899990703959,0.0,8.946610989718115e-6,4.823794322306946e-6,4.823794322306942e-6,3.95644673426065e-6,0.0003794763879283817,0.000027698623040459083,0.0009759083319514501,0.0,4.823794322306942e-6
343,7.664307669328065e-6,7.664307669328065e-6,6.286218487478941e-6,0.0015537902666689727,0.00011341377816772293,0.9984494235837237,0.0,7.664307669328065e-6,3.0541302666367706e-6,3.0541302666367706e-6,2.5049790501148083e-6,0.0003087132720982219,0.000022533503594561284,0.0006178852112936462,0.0,3.0541302666367706e-6
344,7.635067139371647e-6,7.635067139371649e-6,6.262235582834949e-6,0.00150796404582928,0.00011006884484173417,0.9984553392747563,0.0,7.635067139371649e-6,3.899334428154757e-6,3.899334428154759e-6,3.1982103575023294e-6,0.0002933734321564826,0.000021413822745993167,0.0007888796045684404,0.0,3.899334428154759e-6
345,7.714689897248488e-6,7.71468989724849e-6,6.327541684075184e-6,0.0015222607752783592,0.0001111123872921177,0.9984392306872764,0.0,7.71468989724849e-6,4.20005065297768e-6,4.200050652977682e-6,3.4448559742397463e-6,0.0002863951540471244,0.00002090446643036628,0.0008497179093860555,0.0,4.200050652977682e-6
346,7.353573174453556e-6,7.353573174453554e-6,6.031355946639838e-6,0.001531111841812878,0.00011175844160075081,0.9985122886982603,0.0,7.353573174453554e-6,3.173990494974029e-6,3.173990494974028e-6,2.6032876796473144e-6,0.0003090969967944942,0.00002256151230880931,0.000642134295663411,0.0,3.173990494974028e-6
347,7.745167812243366e-6,7.745167812243366e-6,6.352539484394102e-6,0.0014674903043817363,0.00010711459803467306,0.9984330646592089,0.0,7.745167812243366e-6,4.432199694510896e-6,4.432199694510897e-6,3.635263204703208e-6,0.00031937182161359263,0.00002331148914142498,0.0008966842949219074,0.0,4.432199694510897e-6
348,7.776220079151336e-6,7.776220079151336e-6,6.37800836465529e-6,0.0015508300605416591,0.00011319770771841215,0.9984267824332314,0.0,7.776220079151336e-6,3.430261040962073e-6,3.430261040962073e-6,2.8134792212047267e-6,0.0002797140126998034,0.00002041679862929509,0.0006939807352819024,0.0,3.430261040962073e-6
349,7.447405441115274e-6,7.447405441115273e-6,6.1083166004731235e-6,0.0015381671936352999,0.00011227342365698342,0.9984933053659035,0.0,7.447405441115273e-6,3.269030507514334e-6,3.269030507514334e-6,2.681238919297049e-6,0.0002812853225423701,0.000020531491190923537,0.0006613619687169452,0.0,3.269030507514334e-6
350,8.05861336933589e-6,8.05861336933589e-6,6.609625621958554e-6,0.0015531503489029687,0.0001133670694882338,0.9983696510660204,0.0,8.05861336933589e-6,4.0010221269788934e-6,4.001022126978895e-6,3.2816139889686965e-6,0.00030217983687343125,0.000022056617113063298,0.000809452179995407,0.0,4.001022126978895e-6
351,7.095457582255953e-6,7.095457582255954e-6,5.8196511094146116e-6,0.0014422582790817654,0.0001052728698545705,0.9985645084116647,0.0,7.095457582255954e-6,3.577854436223228e-6,3.5778544362232296e-6,2.9345344253992886e-6,0.00029656770094021903,0.00002164697782426727,0.0007238405540370779,0.0,3.5778544362232296e-6
352,7.437425143415346e-6,7.4374251434153455e-6,6.100130821063079e-6,0.0014603223977362751,0.00010659140041163859,0.9984953244933849,0.0,7.4374251434153455e-6,3.870783115430049e-6,3.870783115430048e-6,3.1747927446355966e-6,0.00027844510165430243,0.00002032417866705428,0.0007831033500031627,0.0,3.870783115430048e-6
353,7.172669681947497e-6,7.172669681947496e-6,5.882980003488173e-6,0.001443806886224101,0.00010538590530773132,0.9985488875276921,0.0,7.172669681947496e-6,3.844287385116667e-6,3.844287385116667e-6,3.1530611079475524e-6,0.0002882015286511907,0.00002103631676630162,0.0007777429630865587,0.0,3.844287385116667e-6
354,6.97912751533602e-6,6.97912751533602e-6,5.724237896783779e-6,0.001432125681894602,0.00010453327445723837,0.9985880433043192,0.0,6.97912751533602e-6,3.596585860188932e-6,3.596585860188932e-6,2.9498978252926986e-6,0.000286386348303644,0.000020903823684263977,0.0007276301336701052,0.0,3.596585860188932e-6
355,7.389562401059181e-6,7.389562401059181e-6,6.060874091187157e-6,0.001431799383427534,0.00010450945738053607,0.9985050076693112,0.0,7.389562401059181e-6,4.241869138731041e-6,4.241869138731039e-6,3.479155241649531e-6,0.00029938459042110554,0.000021852587349285822,0.000858178263611294,0.0,4.241869138731039e-6
356,6.8628817611533445e-6,6.8628817611533445e-6,5.628893836946716e-6,0.0014064357913250375,0.00010265812591711021,0.9986115611395504,0.0,6.8628817611533445e-6,3.5415553146004117e-6,3.5415553146004104e-6,2.904762106845616e-6,0.0003040707393702571,0.000022194637282781265,0.0007164968298094379,0.0,3.5415553146004104e-6
357,7.379089318337396e-6,7.379089318337396e-6,6.052284132502427e-6,0.00147537882100189,0.00010769039419791485,0.9985071264927946,0.0,7.379089318337396e-6,3.58651032142324e-6,3.58651032142324e-6,2.9416339297403746e-6,0.0002581719265090351,0.00001884440534242796,0.0007255917378403378,0.0,3.58651032142324e-6
358,7.207307316225826e-6,7.207307316225826e-6,5.911389580237595e-6,0.001413005923422684,0.00010313769096539215,0.9985418799412087,0.0,7.207307316225826e-6,4.033547017837375e-6,4.033547017837376e-6,3.3082907064282574e-6,0.00028921576057513586,0.00002111034726893796,0.0008160323345093959,0.0,4.033547017837376e-6
359,7.147138062618052e-6,7.147138062618054e-6,5.8620391247593184e-6,0.001463565058415514,0.00010682808769616946,0.9985540528640158,0.0,7.147138062618054e-6,3.3186475311685443e-6,3.318647531168546e-6,2.7219345000129684e-6,0.0002760656664855977,0.00002015049967177619,0.0006714000556575828,0.0,3.318647531168546e-6
360,7.187308465101285e-6,7.187308465101285e-6,5.894986644305035e-6,0.0014135574837244303,0.0001031779502842013,0.9985459259357387,0.0,7.187308465101285e-6,4.124753646235897e-6,4.124753646235895e-6,3.383097827743845e-6,0.0002917814472570432,0.00002129762107701344,0.0008344844704497419,0.0,4.124753646235895e-6
361,7.242695919947852e-6,7.242695919947851e-6,5.940415097552581e-6,0.0014644889168897196,0.00010689552168793757,0.9985347204250848,0.0,7.242695919947851e-6,3.5544608872002552e-6,3.554460887200255e-6,2.915347178918506e-6,0.0002669516478817665,0.00001948525204709685,0.0007191077735990902,0.0,3.554460887200255e-6
362,6.872438075196441e-6,6.872438075196443e-6,5.636731867542784e-6,0.0014092244657162003,0.00010286167597503364,0.9986096277887743,0.0,6.872438075196443e-6,3.7338917825457298e-6,3.7338917825457298e-6,3.0625153068447313e-6,0.00028551011269938145,0.00002083986576627706,0.000755408679914142,0.0,3.7338917825457298e-6
363,7.2054642130074534e-6,7.205464213007454e-6,5.909877878199324e-6,0.0014380663009316986,0.0001049668902830709,0.9985422528219053,0.0,7.205464213007454e-6,3.882729867079346e-6,3.882729867079347e-6,3.184591397602475e-6,0.00027717978196522853,0.00002023182084399009,0.0007855203134339707,0.0,3.882729867079347e-6
364,6.748682225101755e-6,6.748682225101755e-6,5.5352280727627e-6,0.001379217448004813,0.00010067141302693961,0.998634665001633,0.0,6.748682225101755e-6,3.7366686644806044e-6,3.7366686644806035e-6,3.0647928885011156e-6,0.00030056325832666795,0.000021938620312191077,0.0007559704746417364,0.0,3.7366686644806035e-6
365,7.193635992031137e-6,7.193635992031135e-6,5.900176443368769e-6,0.001434323960051826,0.00010469373049601177,0.9985446458052358,0.0,7.193635992031135e-6,3.999984479373325e-6,3.999984479373325e-6,3.280762916720158e-6,0.0002806385130873726,0.00002048427947540474,0.0008092422521095098,0.0,3.999984479373325e-6
366,6.7050474050045165e-6,6.7050474050045165e-6,5.499439058982526e-6,0.0013786648210410825,0.00010063107585066911,0.9986434928209079,0.0,6.7050474050045165e-6,3.7442184475308857e-6,3.7442184475308857e-6,3.0709851745933183e-6,0.00029625717739312994,0.00002162431218564095,0.0007574978814280422,0.0,3.7442184475308857e-6
367,7.0381497333770104e-6,7.0381497333770104e-6,5.772647560673722e-6,0.001412793259718042,0.00010312216828209315,0.998576102439824,0.0,7.0381497333770104e-6,3.811713276896191e-6,3.811713276896191e-6,3.1263440227073338e-6,0.0002707525482571277,0.000019762686190723557,0.00077115285134169,0.0,3.811713276896191e-6
368,6.799284299133392e-6,6.799284299133392e-6,5.576731585800864e-6,0.0013718332419726182,0.00010013242734602434,0.9986244276278228,0.0,6.799284299133392e-6,3.98185745363198e-6,3.98185745363198e-6,3.265895240570587e-6,0.00029647874499440875,0.000021640484779407077,0.0008055749490961565,0.0,3.98185745363198e-6
369,6.9034077865557e-6,6.903407786555701e-6,5.662133036245543e-6,0.0014078673596526912,0.00010276261850933922,0.998603362264721,0.0,6.903407786555701e-6,3.5520212429824767e-6,3.5520212429824767e-6,2.9133461975844658e-6,0.0002739198821629844,0.00001999387524672919,0.0007186142058887126,0.0,3.5520212429824767e-6
370,6.9302746693831755e-6,6.9302746693831755e-6,5.684169089965946e-6,0.0013779806034383713,0.0001005811336512121,0.9985979267894388,0.0,6.9302746693831755e-6,4.146407402248678e-6,4.146407402248678e-6,3.4008581065901183e-6,0.00029603515274959986,0.000021608106231588305,0.0008388652710184976,0.0,4.146407402248678e-6
371,6.988529445301682e-6,6.988529445301684e-6,5.7319493024994755e-6,0.0014297382212831713,0.00010435900967132911,0.9985861411871939,0.0,6.988529445301684e-6,3.480491365043208e-6,3.4804913650432083e-6,2.8546778271968277e-6,0.00026138219869536414,0.00001907872853611026,0.0007041428998585963,0.0,3.4804913650432083e-6
372,6.88988446221313e-6,6.88988446221313e-6,5.651041287954351e-6,0.0013838924351163198,0.00010101264823903683,0.9986060981866985,0.0,6.88988446221313e-6,3.93435091732953e-6,3.93435091732953e-6,3.2269306687312192e-6,0.0002860292161544777,0.000020877756004982558,0.0007959638376967113,0.0,3.93435091732953e-6
373,7.26630842268011e-6,7.26630842268011e-6,5.959781928532657e-6,0.0014555628628750254,0.00010624399391636393,0.9985299433478269,0.0,7.26630842268011e-6,3.4828133605006974e-6,3.482813360500696e-6,2.856582313733966e-6,0.00026268412972538506,0.000019173758682839796,0.0007046126658897312,0.0,3.482813360500696e-6
374,7.054087512399421e-6,7.054087512399423e-6,5.7857196299933e-6,0.0014094028020464862,0.00010287469304524973,0.9985728780462653,0.0,7.054087512399423e-6,3.6509095279532356e-6,3.6509095279532356e-6,2.9944537668520708e-6,0.00026176779367293997,0.00001910687376535226,0.0007386204281253071,0.0,3.6509095279532356e-6
375,7.998061057331197e-6,7.998061057331197e-6,6.559960984315314e-6,0.0015377170141346113,0.00011224056429422258,0.9983819014858882,0.0,7.998061057331197e-6,3.567056941281196e-6,3.5670569412811943e-6,2.925678385786645e-6,0.00032813479326335566,0.000023951113255499835,0.0007216560982799987,0.0,3.5670569412811943e-6
376,7.70193867430073e-6,7.70193867430073e-6,6.317083208647204e-6,0.0015060971256998493,0.00010993257518555334,0.9984418104043801,0.0,7.70193867430073e-6,3.4290401861359268e-6,3.4290401861359263e-6,2.8124778835093e-6,0.00029776946303185036,0.000021734696470853245,0.0006937337424963302,0.0,3.4290401861359263e-6
377,9.280893156855303e-6,9.280893156855303e-6,7.612132062028175e-6,0.0016583180111786608,0.00012104343493832993,0.9981223699945411,0.0,9.280893156855303e-6,4.530072785787627e-6,4.530072785787625e-6,3.7155381182838143e-6,0.0004871102804580778,0.00003555500280583197,0.000916485131953599,0.0,4.530072785787625e-6
378,8.339993394442206e-6,8.339993394442206e-6,6.8404118054137495e-6,0.0015977345651878984,0.00011662134680222476,0.9983127246938333,0.0,8.339993394442206e-6,3.705846412893891e-6,3.7058464128938908e-6,3.039512665406013e-6,0.0004072847855211467,0.000029728404989439195,0.0007497347833739591,0.0,3.7058464128938908e-6
379,9.165070393328434e-6,9.165070393328434e-6,7.517134936551695e-6,0.0016451646293271045,0.00012008334736186067,0.9981458022539623,0.0,9.165070393328434e-6,4.4439515840946795e-6,4.4439515840946795e-6,3.6449020329903367e-6,0.0004730372459931281,0.00003452778823048507,0.0008990618355454155,0.0,4.4439515840946795e-6
380,7.065778025981085e-6,7.065778025981085e-6,5.795308118057168e-6,0.0014352995041401531,0.00010476493710812649,0.9985705129227034,0.0,7.065778025981085e-6,3.3159977768860508e-6,3.315997776886051e-6,2.7197611876830704e-6,0.000258398078863796,0.000018860912585101046,0.0006708639802967126,0.0,3.315997776886051e-6
381,6.831368311528632e-6,6.8313683115286335e-6,5.603046697429093e-6,0.0013716924667357617,0.00010012215192351279,0.9986179366680249,0.0,6.8313683115286335e-6,3.899026189084349e-6,3.899026189084351e-6,3.1979575416934453e-6,0.0002717321886512978,0.000019834191799126386,0.0007888172443067448,0.0,3.899026189084351e-6
382,6.720293693459323e-6,6.720293693459322e-6,5.511943971948584e-6,0.0013804847614325405,0.00010076391637635845,0.9986404083237382,0.0,6.720293693459322e-6,3.4218699608334687e-6,3.4218699608334674e-6,2.806596908370987e-6,0.00025130580626325056,0.000018343235618860493,0.0006922831245496536,0.0,3.4218699608334674e-6
383,7.1645844583009205e-6,7.1645844583009205e-6,5.876348552278833e-6,0.0014083386261957841,0.00010279701705097176,0.998550523260187,0.0,7.1645844583009205e-6,3.751383709317679e-6,3.7513837093176787e-6,3.076862078686302e-6,0.00026210419611591873,0.00001913142834833652,0.0007589474951990226,0.0,3.7513837093176787e-6
384,7.905362361399507e-6,7.905362361399507e-6,6.483930078293234e-6,0.00154158600702344,0.00011252296862551419,0.9984006554840225,0.0,7.905362361399507e-6,3.4424027348256096e-6,3.4424027348256105e-6,2.8234377645888502e-6,0.00035227725137784716,0.000025713312084876218,0.0006964371377347796,0.0,3.4424027348256105e-6
385,7.146080475833489e-6,7.146080475833489e-6,5.861171698517566e-6,0.001410956355495675,0.00010298808953770925,0.9985542668258239,0.0,7.146080475833489e-6,3.883340646776366e-6,3.883340646776365e-6,3.185092355391337e-6,0.0002658033751442386,0.000019401437678887917,0.0007856438810978543,0.0,3.883340646776365e-6
386,6.551682586292786e-6,6.5516825862927876e-6,5.373650168412184e-6,0.001387802543819403,0.00010129805368311511,0.9986745202641213,0.0,6.5516825862927876e-6,3.3229275668224904e-6,3.322927566822491e-6,2.7254449591980265e-6,0.00025701652476989013,0.000018760070616339812,0.0006722659554403268,0.0,3.322927566822491e-6
387,7.011746348781389e-6,7.011746348781389e-6,5.75099166538115e-6,0.0014060913203326857,0.00010263298239706772,0.998581444144154,0.0,7.011746348781389e-6,4.333044191054454e-6,4.333044191054454e-6,3.5539364644605603e-6,0.00028463603209215365,0.000020776065145166604,0.0008766240113532623,0.0,4.333044191054454e-6
388,6.572629306622357e-6,6.572629306622357e-6,5.390830540895762e-6,0.0014425567294970819,0.00010529465425489973,0.9986702825048948,0.0,6.572629306622357e-6,3.3143164285070645e-6,3.3143164285070653e-6,2.718382155979244e-6,0.0002848828657822122,0.00002079408195346381,0.0006705238244395801,0.0,3.3143164285070653e-6
389,8.261149120224652e-6,8.261149120224652e-6,6.775744211731187e-6,0.0015568215543254528,0.0001136350369780073,0.9983286757852343,0.0,8.261149120224652e-6,4.85084396305219e-6,4.8508439630521905e-6,3.978632684912512e-6,0.00037118022793191323,0.00002709307229807959,0.0009813807812342167,0.0,4.8508439630521905e-6
390,6.6392128731558146e-6,6.639212873155814e-6,5.445441976783174e-6,0.0014726694554744475,0.00010749263302802199,0.998656811893793,0.0,6.639212873155814e-6,3.845116376380387e-6,3.8451163763803855e-6,3.1537410415348747e-6,0.0003954252132403078,0.000028862754760655975,0.0007779106774266294,0.0,3.8451163763803855e-6
391,8.806542241974529e-6,8.806542241974529e-6,7.223072329652178e-6,0.0015366099206104633,0.00011215975566640961,0.9982183365675684,0.0,8.806542241974529e-6,7.797926100084242e-6,7.797926100084242e-6,6.3958115108708425e-6,0.0006112812722539081,0.00004461845340176667,0.0015776089411238911,0.0,7.797926100084242e-6
392,7.728151580291814e-6,7.728151580291814e-6,6.338582874548029e-6,0.0015872908418891709,0.00011585904178406666,0.9984365072360334,0.0,7.728151580291814e-6,5.684314062325276e-6,5.684314062325277e-6,4.662239785887718e-6,0.0006619855657286473,0.00004831944549552159,0.0011500012405585216,0.0,5.684314062325277e-6
393,0.000010423253537978413,0.000010423253537978411,8.549089091547993e-6,0.0017002816170462766,0.0001241064294679523,0.9978912575259032,0.0,0.000010423253537978411,0.000010481383018868897,0.000010481383018868893,8.596766537862377e-6,0.0008121377635389786,0.00005927930823836433,0.002120502727735814,0.0,0.000010481383018868893
394,8.051065499720044e-6,8.051065499720044e-6,6.603434905253629e-6,0.0016077053092718452,0.00011734912826794866,0.998371178085697,0.0,8.051065499720044e-6,5.2918958058974645e-6,5.2918958058974645e-6,4.340380721141035e-6,0.0005439310571199866,0.00003970244734702267,0.0010706105741101779,0.0,5.2918958058974645e-6
395,6.83420600775015e-6,6.83420600775015e-6,5.605374158593125e-6,0.0013705229040965842,0.00010003678356939297,0.9986173625698771,0.0,6.83420600775015e-6,4.783728190449123e-6,4.783728190449121e-6,3.92358473684706e-6,0.0003612435479433018,0.000026367777228257838,0.0009678024988050576,0.0,4.783728190449121e-6
396,6.456604370523307e-6,6.456604370523308e-6,5.2956675947064745e-6,0.0013250085839419587,0.00009671461640165951,0.9986937556661216,0.0,6.456604370523308e-6,4.174632257131736e-6,4.174632257131738e-6,3.424007960722716e-6,0.0003324955194571597,0.000024269410031971813,0.0008445754794578275,0.0,4.174632257131738e-6
397,6.894903153565924e-6,6.894903153565923e-6,5.655157588046418e-6,0.0014615313492265566,0.00010667964382458533,0.9986050828484857,0.0,6.894903153565923e-6,4.366089894307451e-6,4.36608989430745e-6,3.5810403490752227e-6,0.00044327055582588337,0.0000323550671960995,0.0008833095321248085,0.0,4.36608989430745e-6
398,7.668176853135696e-6,7.668176853135694e-6,6.289391968481056e-6,0.0015003543503808066,0.00010951340030714632,0.9984486408039318,0.0,7.668176853135694e-6,6.068783653833017e-6,6.068783653833015e-6,4.977579404061126e-6,0.0005274101839975892,0.000038496560890121693,0.0012277838018918813,0.0,6.068783653833015e-6
399,6.861266105851164e-6,6.861266105851164e-6,5.627568686304525e-6,0.0014377551905527632,0.00010494418181059612,0.9986118880049526,0.0,6.861266105851164e-6,4.139936400175143e-6,4.139936400175142e-6,3.3955506300870606e-6,0.0003776084921406675,0.000027562282169330813,0.0008375561138659219,0.0,4.139936400175142e-6
400,5.985990732700307e-6,5.985990732700307e-6,4.909673154219455e-6,0.001334867653585079,0.00009743424656116755,0.9987889661455895,0.0,5.985990732700307e-6,3.6265389694063473e-6,3.626538969406347e-6,2.974465183108137e-6,0.0003704510306888845,0.000027039846958640005,0.0007336899875733886,0.0,3.626538969406347e-6
401,6.7629016121010455e-6,6.762901612101046e-6,5.546890727407069e-6,0.001384820097790468,0.00010108035990578957,0.998631788258281,0.0,6.762901612101046e-6,4.869346452199342e-6,4.869346452199345e-6,3.9938083138615805e-6,0.0004220393408461391,0.00003080536492443702,0.0009851240447555148,0.0,4.869346452199345e-6
402,6.908957684762464e-6,6.908957684762464e-6,5.666685028965068e-6,0.0014444582706286133,0.00010543345095654895,0.9986022394573334,0.0,6.908957684762464e-6,4.604902887981056e-6,4.604902887981057e-6,3.7769133125118296e-6,0.00044111483082853926,0.000032197717184399694,0.0009316241108014082,0.0,4.604902887981057e-6
403,6.4686407123674425e-6,6.4686407123674425e-6,5.305539729005705e-6,0.0013957792311078837,0.00010188028557248618,0.9986913205775778,0.0,6.4686407123674425e-6,4.096312329862383e-6,4.096312329862384e-6,3.3597704332146667e-6,0.00036148663743141326,0.000026385520740925535,0.0008287304693945464,0.0,4.096312329862384e-6
404,6.397597193495227e-6,6.397597193495226e-6,5.247270267363745e-6,0.0013699183758246068,0.00009999265802889698,0.9987056934876494,0.0,6.397597193495226e-6,3.773930667882966e-6,3.7739306678829653e-6,3.0953549568280214e-6,0.00033357652309855935,0.000024348314315139323,0.0007635090007802043,0.0,3.7739306678829653e-6
405,6.349414749082064e-6,6.349414749082064e-6,5.207751319807129e-6,0.0013761261186218128,0.00010044577166953905,0.99871544134293,0.0,6.349414749082064e-6,4.051983419898627e-6,4.051983419898627e-6,3.3234121311518297e-6,0.00039789881489128,0.000029043307126658425,0.0008197622278632472,0.0,4.051983419898627e-6
406,6.4498363459563956e-6,6.449836345956396e-6,5.290116502162722e-6,0.0013286122361492424,0.00009697765306806027,0.9986951249142954,0.0,6.449836345956396e-6,4.390930369868242e-6,4.390930369868244e-6,3.601414355892944e-6,0.00037238162976926215,0.000027180764649096496,0.0008883350422211805,0.0,4.390930369868244e-6
407,6.373477180339528e-6,6.373477180339528e-6,5.22748717942426e-6,0.0013810694627227305,0.00010080659471193726,0.9987105732400255,0.0,6.373477180339528e-6,3.3987537199350866e-6,3.3987537199350874e-6,2.787637108325647e-6,0.0003188509407283598,0.000023273469165089136,0.0006876064466921804,0.0,3.3987537199350874e-6
408,6.235066466693113e-6,6.235066466693113e-6,5.113963554782827e-6,0.001330876205481124,0.0000971429040167195,0.9987385752980846,0.0,6.235066466693113e-6,3.7512308264226635e-6,3.7512308264226635e-6,3.0767366850666133e-6,0.0003431134563666526,0.000025044431196078927,0.0007589165652543535,0.0,3.7512308264226635e-6
409,7.103169511318085e-6,7.1031695113180855e-6,5.825976386678535e-6,0.001432135389142826,0.00010453398300569584,0.9985629482009001,0.0,7.1031695113180855e-6,4.188880344362921e-6,4.18888034436292e-6,3.4356941551225463e-6,0.0003026723664417063,0.0000220925676788479,0.0008474580291923056,0.0,4.18888034436292e-6
410,6.312392981067765e-6,6.312392981067765e-6,5.177386291082879e-6,0.0014148560559257908,0.00010327273526434897,0.9987229312667233,0.0,6.312392981067765e-6,3.168709881465398e-6,3.1687098814653984e-6,2.5989565525977016e-6,0.0003017706081225576,0.000022026746814756604,0.0006410659676260802,0.0,3.1687098814653984e-6
411,7.383724936596046e-6,7.383724936596046e-6,6.056086238374957e-6,0.0015880546726656723,0.00011591479508366063,0.9985061886546158,0.0,7.383724936596046e-6,3.333183888505191e-6,3.333183888505191e-6,2.733857131798213e-6,0.00035550658109303394,0.00002594902631980562,0.0006743409257057191,0.0,3.333183888505191e-6
412,8.428785297252986e-6,8.428785297252986e-6,6.913238383503939e-6,0.0016972702165183274,0.00012388662225279757,0.9982947610842817,0.0,8.428785297252986e-6,3.2042474961807845e-6,3.2042474961807836e-6,2.628104287822212e-6,0.0003873543614399061,0.000028273649644379465,0.0006482556303648684,0.0,3.2042474961807836e-6
413,0.00001054561485939851,0.00001054561485939851,8.649449102399539e-6,0.0020822671706818576,0.00015198820075499705,0.9978665024420202,0.0,0.00001054561485939851,5.488256488579023e-6,5.488256488579023e-6,4.501434557566031e-6,0.0006668437948610643,0.000048674055852486375,0.0011103365685229411,0.0,5.488256488579023e-6
414,0.000012193092405080222,0.000012193092405080226,0.000010000700154965749,0.002221454363082235,0.00016214770921718237,0.997533199038909,0.0,0.000012193092405080226,2.3693653654248024e-6,2.3693653654248016e-6,1.943339047221663e-6,0.0005709688608891863,0.00004167598235017101,0.00047934950104781474,0.0,2.3693653654248016e-6
415,0.00001350035029187344,0.00001350035029187344,0.000011072905114684262,0.0024101701419606087,0.0001759223929319573,0.9972687259336128,0.0,0.00001350035029187344,2.838132974866882e-6,2.83813297486688e-6,2.327819386469898e-6,0.0006926325301143055,0.00005055641923316801,0.000574186508025494,0.0,2.83813297486688e-6
416,0.000011044558669853752,0.000011044558669853752,9.058679777995828e-6,0.0020481261670987822,0.00014949619118983528,0.9977655604471374,0.0,0.000011044558669853752,5.4299156079112845e-6,5.4299156079112845e-6,4.453583722441415e-6,0.0008480797015588375,0.00006190277105245517,0.001098533546309931,0.0,5.4299156079112845e-6
417,8.431573404258031e-6,8.431573404258033e-6,6.915525171894538e-6,0.0018365915829664729,0.00013405592430554386,0.9982941970185951,0.0,8.431573404258033e-6,1.870844834128718e-6,1.870844834128718e-6,1.5344555426146503e-6,0.0001947247004207488,0.000014213285055929669,0.0003784931403421227,0.0,1.870844834128718e-6
418,9.303723826538028e-6,9.30372382653803e-6,7.630857638301087e-6,0.0019202679022358674,0.00014016360029958617,0.9981177510909811,0.0,9.30372382653803e-6,5.168549881660833e-7,5.168549881660832e-7,4.23921314505396e-7,0.0002921973177552076,0.000021327976167682438,0.00010456562939043671,0.0,5.168549881660832e-7
419,9.53440021217818e-6,9.534400212178182e-6,7.820057005367084e-6,0.0017681079781506953,0.00012905719022198348,0.9980710826404442,0.0,9.534400212178182e-6,3.6748248647080513e-6,3.674824864708053e-6,3.0140689804536914e-6,0.0004830137343388604,0.000035255988979587074,0.0007434587721427099,0.0,3.674824864708053e-6
420,9.0076842885719e-6,9.007684288571897e-6,7.388047811650359e-6,0.0017524748704192213,0.0001279161032616883,0.9981776432489764,0.0,9.007684288571897e-6,1.1945418788393324e-6,1.1945418788393328e-6,9.797559762480113e-7,0.0002431283662540078,0.000017746350449038735,0.00024166937778285913,0.0,1.1945418788393328e-6
421,8.915070244488772e-6,8.915070244488772e-6,7.312086336559081e-6,0.001901698561327069,0.00013880819271612502,0.998196380121081,0.0,8.915070244488772e-6,7.526781135636792e-7,7.526781135636786e-7,6.17342006185353e-7,0.000307945724454109,0.000022477478994517165,0.0001522753237856111,0.0,7.526781135636786e-7
422,7.793748736596191e-6,7.793748736596191e-6,6.392385262771148e-6,0.0016465167230154832,0.00012018203896582115,0.9984232361869146,0.0,7.793748736596191e-6,1.911048762004505e-6,1.9110487620045054e-6,1.5674305594832243e-6,0.00009516910350855219,6.946553743626642e-6,0.0003866268511866386,0.0,1.9110487620045054e-6
423,7.883128469156002e-6,7.883128469156002e-6,6.465693975242587e-6,0.0016485126018384968,0.00012032772153504471,0.9984051536527341,0.0,7.883128469156002e-6,2.2668091857906966e-6,2.2668091857906953e-6,1.8592230930825666e-6,0.00021405767017421663,0.000015624431199639063,0.00045860122209756776,0.0,2.2668091857906953e-6
424,7.627403928727865e-6,7.627403928727865e-6,6.2559502641211426e-6,0.0016744659282781316,0.0001222220987046543,0.9984568896292317,0.0,7.627403928727865e-6,1.5882669262279795e-6,1.5882669262279802e-6,1.3026868629845854e-6,0.00013180386472091661,9.620586893720898e-6,0.0003213244228720391,0.0,1.5882669262279802e-6
425,6.894760628474952e-6,6.894760628474951e-6,5.655040689834544e-6,0.0014910839131718142,0.00010883673542405856,0.998605111682929,0.0,6.894760628474951e-6,2.9888315348236636e-6,2.988831534823662e-6,2.4514214278425185e-6,0.00022992839751131205,0.00001678286241663242,0.0006046745368361298,0.0,2.988831534823662e-6
426,6.697697920126504e-6,6.697697920126504e-6,5.493411056231736e-6,0.0015324139222728215,0.00011185348265462299,0.9986449797051008,0.0,6.697697920126504e-6,2.244288962131201e-6,2.244288962131201e-6,1.840752142747806e-6,0.00002650917377525742,1.934949406268348e-6,0.00045404512529117927,0.0,2.244288962131201e-6
427,7.97088771231893e-6,7.97088771231893e-6,6.53767357217679e-6,0.0017039506699854533,0.0001243742398443305,0.9983873989619481,0.0,7.97088771231893e-6,1.4090302547035837e-6,1.4090302547035848e-6,1.1556780362539085e-6,0.00019437962301205883,0.000014188097272533585,0.00028506281024004367,0.0,1.4090302547035848e-6
428,6.406740508927826e-6,6.406740508927825e-6,5.254769559013958e-6,0.001425530644046947,0.00010405189149616141,0.9987038436911789,0.0,6.406740508927825e-6,2.8663000560878278e-6,2.866300056087827e-6,2.350921854996578e-6,0.00009903867726982182,7.229000473779695e-6,0.0005798850281972998,0.0,2.866300056087827e-6
429,7.299824341532422e-6,7.299824341532422e-6,5.987271481119045e-6,0.0015949631439500002,0.00011641905608112367,0.9985231626971034,0.0,7.299824341532422e-6,1.5320948777891764e-6,1.5320948777891764e-6,1.2566148908495569e-6,0.00005393795581014575,3.937022573958218e-6,0.0003099601800309578,0.0,1.5320948777891764e-6
430,6.206509460171544e-6,6.206509460171544e-6,5.090541271898577e-6,0.0013756879726288835,0.0001004137906528516,0.9987443527045697,0.0,6.206509460171544e-6,2.9530228719544045e-6,2.9530228719544045e-6,2.4220513805724345e-6,0.0001643358331786674,0.000011995150265093035,0.0005974300379799648,0.0,2.9530228719544045e-6
431,7.423894664345571e-6,7.42389466434557e-6,6.089033204508194e-6,0.001547341209118071,0.00011294305055527827,0.9984980618628448,0.0,7.42389466434557e-6,2.213682732404239e-6,2.2136827324042386e-6,1.8156490994668566e-6,0.00017902039629119013,0.000013067001350184427,0.0004478531376970885,0.0,2.2136827324042386e-6
432,6.284426318232442e-6,6.284426318232441e-6,5.154448204495873e-6,0.0013885437010647237,0.00010135215200333975,0.9987285892399814,0.0,6.284426318232441e-6,2.40466007624024e-6,2.404660076240239e-6,1.972287554146318e-6,0.00010801185376739252,7.883967795036648e-6,0.0004864900215710759,0.0,2.404660076240239e-6
433,6.048398202844684e-6,6.048398202844682e-6,4.960859381274033e-6,0.0013797428221031347,0.00010070976097049436,0.9987763404061777,0.0,6.048398202844682e-6,2.8935924071263415e-6,2.89359240712634e-6,2.373306875153279e-6,0.0001772057034428358,0.000012934543851536922,0.0005854065805267243,0.0,2.89359240712634e-6
434,6.244801398683458e-6,6.244801398683458e-6,5.121948086731743e-6,0.0014098253665612518,0.00010290553674350632,0.9987366058108709,0.0,6.244801398683458e-6,2.474414921788839e-6,2.474414921788839e-6,2.029500053774126e-6,0.0000964090149317292,7.037056974411652e-6,0.0005006022184054748,0.0,2.474414921788839e-6
435,6.555880386463967e-6,6.5558803864639665e-6,5.377093178554957e-6,0.0013822826717270577,0.00010089514888803133,0.9986736710015099,0.0,6.5558803864639665e-6,2.690662048656959e-6,2.6906620486569582e-6,2.2068646306455245e-6,0.00017675055353783928,0.000012901321690563418,0.0005443514661492499,0.0,2.6906620486569582e-6
436,6.56537039604533e-6,6.56537039604533e-6,5.3848768266351946e-6,0.001440956367788131,0.0001051778411484332,0.9986717510648787,0.0,6.56537039604533e-6,2.0317466964274276e-6,2.0317466964274263e-6,1.6664262704469548e-6,0.00011583475738042777,8.454974753973459e-6,0.0004110454130038849,0.0,2.0317466964274263e-6
437,5.742545377687615e-6,5.742545377687614e-6,4.710000756215914e-6,0.0013416869071497563,0.00009793199540645527,0.9988382179035331,0.0,5.742545377687614e-6,2.7427577957026965e-6,2.7427577957026957e-6,2.2495932451958653e-6,0.0001242754915682505,9.071078210975202e-6,0.0005548910269605486,0.0,2.7427577957026957e-6
438,6.6333735054756325e-6,6.6333735054756325e-6,5.4406525629639395e-6,0.0014281166528402594,0.00010424064864950185,0.99865799326414,0.0,6.6333735054756325e-6,2.1402961267324952e-6,2.1402961267324957e-6,1.7554578522974318e-6,0.000056184118877095446,4.100973813239509e-6,0.00043300619457645596,0.0,2.1402961267324957e-6
439,6.272338082878239e-6,6.272338082878238e-6,5.144533507455631e-6,0.0014041647339146375,0.00010249235759761785,0.9987310348271712,0.0,6.272338082878238e-6,2.2649713720409856e-6,2.2649713720409848e-6,1.8577157294342865e-6,0.0001337640712638067,9.763665682916065e-6,0.0004582294115203923,0.0,2.2649713720409848e-6
440,6.4488579837967776e-6,6.448857983796776e-6,5.289314055476004e-6,0.0013767207829899891,0.00010048917722702217,0.9986953228480626,0.0,6.448857983796776e-6,2.416225703891188e-6,2.416225703891188e-6,1.981773611530163e-6,0.00011729266530592003,8.561389917974453e-6,0.0004888298792919581,0.0,2.416225703891188e-6
441,5.772339022638405e-6,5.772339022638405e-6,4.734437322410739e-6,0.0013417043602380583,0.00009793326933687397,0.9988321903110605,0.0,5.772339022638405e-6,2.4202952860743047e-6,2.4202952860743047e-6,1.985111458059759e-6,0.00011167771926587461,8.151545514730344e-6,0.0004896532019494164,0.0,2.4202952860743047e-6
442,6.793665980766525e-6,6.793665980766525e-6,5.572123475282586e-6,0.0013987790373269215,0.00010209924649943386,0.9986255642773852,0.0,6.793665980766525e-6,1.8301049663864243e-6,1.830104966386425e-6,1.5010409511305497e-6,0.00006529862580242901,4.76625708133078e-6,0.00037025100278071955,0.0,1.830104966386425e-6
443,5.9820129957739995e-6,5.982012995773998e-6,4.906410638610308e-6,0.0013374214657837352,0.00009762065363063733,0.9987897708869093,0.0,5.982012995773998e-6,2.3804208748281448e-6,2.380420874828144e-6,1.9524067087245947e-6,0.0001213750721635832,8.859371695616802e-6,0.00048158615605832083,0.0,2.380420874828144e-6
444,6.197793908794247e-6,6.197793908794248e-6,5.083392829722149e-6,0.0013611727049249631,0.00009935429672581938,0.9987461159595176,0.0,6.197793908794248e-6,2.2752990928660253e-6,2.275299092866025e-6,1.8661864631763177e-6,0.00010036054588383494,7.325485898468292e-6,0.0004603188266426814,0.0,2.275299092866025e-6
445,5.668505914500581e-6,5.6685059145005805e-6,4.649274039287267e-6,0.0012752003671742877,0.00009307903046152571,0.9988531969271377,0.0,5.6685059145005805e-6,2.557573476399148e-6,2.557573476399148e-6,2.0977061939680233e-6,0.0001606079635891169,0.000011723046761977482,0.0005174261376887058,0.0,2.557573476399148e-6
446,6.225388152967682e-6,6.22538815296768e-6,5.106025460790085e-6,0.0013434495278486162,0.00009806065207088582,0.998740533330781,0.0,6.22538815296768e-6,2.028343457781234e-6,2.0283434577812343e-6,1.6636349548294178e-6,0.00011252807255954567,8.213614239114455e-6,0.00041035689920574704,0.0,2.0283434577812343e-6
447,5.534039054076717e-6,5.534039054076716e-6,4.5389851390474555e-6,0.001254224746544284,0.00009154798445352008,0.9988804010989351,0.0,5.534039054076716e-6,2.7598713059238495e-6,2.7598713059238487e-6,2.2636296420864016e-6,0.0001748337228046216,0.000012761408975040837,0.0005583532842828204,0.0,2.7598713059238487e-6
448,5.856990796007846e-6,5.856990796007847e-6,4.803868191539655e-6,0.0013158139058729401,0.00009604348130626545,0.9988150642966773,0.0,5.856990796007847e-6,2.265896124652287e-6,2.2658961246522866e-6,1.858474205895869e-6,0.00014017089730399097,0.000010231310746003254,0.00045841649946782036,0.0,2.2658961246522866e-6
449,5.567577964012067e-6,5.567577964012065e-6,4.566493548780173e-6,0.00125212985507478,0.0000913950747838533,0.9988736157968546,0.0,5.567577964012065e-6,2.8155797914427965e-6,2.815579791442797e-6,2.3093214027368924e-6,0.000180541378585741,0.000013178020419007034,0.000569623743084763,0.0,2.815579791442797e-6
450,5.615495246600318e-6,5.615495246600318e-6,4.605795012222394e-6,0.0012895635459903541,0.00009412742316353492,0.9988639215868206,0.0,5.615495246600318e-6,2.2476330420295814e-6,2.247633042029583e-6,1.8434949367205655e-6,0.00014754327076593545,0.000010769432747613586,0.0004547216706032761,0.0,2.247633042029583e-6
451,5.627476425906124e-6,5.627476425906124e-6,4.615621902543533e-6,0.0012415952267171985,0.00009062613445177909,0.9988614976582841,0.0,5.627476425906124e-6,2.985002522169999e-6,2.985002522169999e-6,2.4482808949763108e-6,0.00019743569282697118,0.000014411164974454865,0.0006038998841245547,0.0,2.985002522169999e-6
452,5.636058960423289e-6,5.636058960423289e-6,4.622661245101131e-6,0.0012720376379884825,0.00009284817751182069,0.9988597613141564,0.0,5.636058960423289e-6,2.2132556518776915e-6,2.2132556518776915e-6,1.815298810619193e-6,0.0001860295264186912,0.000013578609606769328,0.00044776673445994544,0.0,2.2132556518776915e-6
453,5.89955934130586e-6,5.89955934130586e-6,4.838782653221348e-6,0.0012641932059711694,0.00009227559915826298,0.9988064521968946,0.0,5.89955934130586e-6,3.673495421204201e-6,3.673495421204202e-6,3.0129785789859364e-6,0.0002688772842985454,0.000019625807504348123,0.0007431898106352997,0.0,3.673495421204202e-6
454,5.803045896375891e-6,5.80304589637589e-6,4.759622913296366e-6,0.0013727120561196054,0.00010019657347620363,0.9988259779620411,0.0,5.80304589637589e-6,2.685926208550672e-6,2.6859262085506716e-6,2.202980323423748e-6,0.0003079840441031499,0.00002248027601047807,0.0005433933519533024,0.0,2.6859262085506716e-6
455,7.3999017192229595e-6,7.399901719222957e-6,6.069354336995813e-6,0.0014296341878968879,0.0001043514160986011,0.9985029159079158,0.0,7.399901719222957e-6,6.0436494627161995e-6,6.043649462716199e-6,4.9569644935325914e-6,0.0005609744340583957,0.00004094647224072051,0.0012226988698054518,0.0,6.043649462716199e-6
456,7.421996529603511e-6,7.421996529603508e-6,6.087476365949244e-6,0.0015944438087900825,0.00011638114892989155,0.9984984458770434,0.0,7.421996529603508e-6,5.141169909256005e-6,5.141169909256003e-6,4.216756258386076e-6,0.0007109931163296877,0.00005189658945866751,0.0010401170147780604,0.0,5.141169909256003e-6
457,0.00001010617688337122,0.00001010617688337122,8.289024749909363e-6,0.0016844578217909663,0.00012295142390294472,0.9979554057313247,0.0,0.00001010617688337122,0.000011016101968664028,0.000011016101968664026,9.035339764934062e-6,0.0010084143466444404,0.00007360586783483009,0.0022286824392845537,0.0,0.000011016101968664026
458,7.782895313331678e-6,7.782895313331678e-6,6.383483351088916e-6,0.0015426514451068153,0.00011260073675228876,0.9984254319576059,0.0,7.782895313331678e-6,5.323011807629812e-6,5.323011807629815e-6,4.365901876317137e-6,0.0005767992096550287,0.00004210154936249842,0.0010769056943658478,0.0,5.323011807629815e-6
459,6.2896895064561086e-6,6.2896895064561086e-6,5.1587650394328495e-6,0.001404097425360056,0.00010248744463243727,0.9987275244372769,0.0,6.2896895064561086e-6,3.901740350806863e-6,3.901740350806862e-6,3.200183680613514e-6,0.0004340790494259095,0.000031684163606190516,0.0007893663500235217,0.0,3.901740350806862e-6
460,6.999050428097336e-6,6.999050428097336e-6,5.74057854853316e-6,0.0014428718289327003,0.00010531765389536511,0.9985840126729819,0.0,6.999050428097336e-6,3.3013058392559888e-6,3.301305839255986e-6,2.7077109498883908e-6,0.00030251178350355597,0.00002208084645873501,0.000667891634589586,0.0,3.301305839255986e-6
461,6.918971462159994e-6,6.918971462159994e-6,5.67489826821925e-6,0.0014551621536072906,0.00010621474546953331,0.9986002135565292,0.0,6.918971462159994e-6,4.182702509729055e-6,4.182702509729055e-6,3.430627132768602e-6,0.00036394620075046045,0.00002656504842534969,0.0008462081831396411,0.0,4.182702509729055e-6
462,9.55349606941609e-6,9.553496069416092e-6,7.835719311211564e-6,0.0017699499086165516,0.00012919163584037627,0.9980672193318249,0.0,9.553496069416092e-6,4.983436428730994e-6,4.9834364287309945e-6,4.0873842179943776e-6,0.0006242169996817285,0.00004556265401391371,0.0010082057417039852,0.0,4.9834364287309945e-6
463,7.096583400704897e-6,7.096583400704897e-6,5.820574498852073e-6,0.001499132242487566,0.00010942419658610737,0.9985642806458165,0.0,7.096583400704897e-6,2.9995461331567966e-6,2.9995461331567966e-6,2.4602094761612465e-6,0.0003666779772605114,0.0000267644454107478,0.0006068422216684601,0.0,2.9995461331567966e-6
464,8.383280314875001e-6,8.383280314875001e-6,6.875915474007279e-6,0.0015785291824615437,0.00011521951345130374,0.9983039672586086,0.0,8.383280314875001e-6,4.311629940521807e-6,4.311629940521807e-6,3.5363726265509015e-6,0.0004681213390631927,0.00003416896787357802,0.0008722916654609904,0.0,4.311629940521807e-6
465,6.6155181106045734e-6,6.615518110604573e-6,5.426007676800394e-6,0.0014309703624830552,0.00010444894574038076,0.9986616056131458,0.0,6.615518110604573e-6,3.4165620082730147e-6,3.4165620082730134e-6,2.8022433579975173e-6,0.0003319935493349145,0.000024232770384194132,0.0006912092655119487,0.0,3.4165620082730134e-6
466,6.390653166489418e-6,6.390653166489418e-6,5.241574818691171e-6,0.0014045301932644784,0.00010251903309335324,0.9987070983431138,0.0,6.390653166489418e-6,3.357514233186875e-6,3.3575142331868727e-6,2.753812732374742e-6,0.0003837091342540839,0.00002800757835001483,0.0006792632305362092,0.0,3.3575142331868727e-6
467,5.619334322423597e-6,5.619334322423597e-6,4.608943798839051e-6,0.001272842034672795,0.00009290689178560042,0.9988631448982154,0.0,5.619334322423597e-6,2.913885561856999e-6,2.913885561856999e-6,2.3899511971117566e-6,0.00029677366983982484,0.000021662011842429483,0.0005895121160160304,0.0,2.913885561856999e-6
468,5.811359812807238e-6,5.811359812807237e-6,4.766441936935415e-6,0.0013168225544715516,0.00009611710427254734,0.9988242959624004,0.0,5.811359812807237e-6,2.9013054462498473e-6,2.9013054462498465e-6,2.3796330628827798e-6,0.0003056602321188578,0.000022310657045458424,0.0005869670158692151,0.0,2.9013054462498465e-6
469,7.067300910484119e-6,7.067300910484119e-6,5.796557178654719e-6,0.001466423779684716,0.00010703675059413169,0.9985702048258868,0.0,7.067300910484119e-6,2.833119276645726e-6,2.8331192766457238e-6,2.3237071817140013e-6,0.00033508797520988564,0.000024458637759778096,0.0005731721799797344,0.0,2.8331192766457238e-6
470,5.693131967333885e-6,5.693131967333885e-6,4.669472177889383e-6,0.001330764542889688,0.00009713475357541065,0.9988482147971925,0.0,5.693131967333885e-6,2.879223549694686e-6,2.879223549694687e-6,2.361521625770311e-6,0.00028756925317821374,0.000020990165910699442,0.0005824995976100961,0.0,2.879223549694687e-6
471,5.481710675264314e-6,5.481710675264314e-6,4.496065721338437e-6,0.001297590107760772,0.00009471329547565287,0.9988909877237927,0.0,5.481710675264314e-6,2.4576197345178825e-6,2.4576197345178825e-6,2.0157247434292828e-6,0.00024096846913912212,0.000017588695907426816,0.0004972043614283917,0.0,2.4576197345178825e-6
472,5.680596879036543e-6,5.680596879036543e-6,4.659190974785771e-6,0.0012884774470884825,0.00009404814696869227,0.9988507507878035,0.0,5.680596879036543e-6,3.0244746896363377e-6,3.0244746896363386e-6,2.480655726412261e-6,0.00029110068985295105,0.00002124793144330291,0.0006118855515341955,0.0,3.0244746896363386e-6
473,5.670780748509442e-6,5.670780748509441e-6,4.651139844291374e-6,0.001296092270507961,0.00009460396580255237,0.9988527367024028,0.0,5.670780748509441e-6,3.0610312406200203e-6,3.0610312406200186e-6,2.5106391869604e-6,0.0002675802611413478,0.000019531135591552492,0.0006192813566428881,0.0,3.0610312406200186e-6
474,6.174456287006737e-6,6.174456287006737e-6,5.064251454419388e-6,0.001345390079222986,0.00009820229619610466,0.9987508374252411,0.0,6.174456287006737e-6,2.2937833143542484e-6,2.2937833143542484e-6,1.8813471091027508e-6,0.000242624368638678,0.000017709562811113434,0.0004640583944090867,0.0,2.2937833143542484e-6
475,5.171562126431922e-6,5.171562126431922e-6,4.241683769875641e-6,0.0012413639949518916,0.00009060925645434378,0.9989537342947955,0.0,5.171562126431922e-6,2.63983885612646e-6,2.6398388561264604e-6,2.1651797575608385e-6,0.0002482894052453416,0.00001812306340949055,0.0005340693575573215,0.0,2.6398388561264604e-6
476,5.3584804168577705e-6,5.358480416857769e-6,4.394993013660988e-6,0.001221809094059242,0.0000891819111816222,0.9989159186034886,0.0,5.358480416857769e-6,2.8579148374159916e-6,2.857914837415989e-6,2.344044349693992e-6,0.000247786807842385,0.000018086377975433378,0.0005781886033042761,0.0,2.857914837415989e-6
477,5.530959011005034e-6,5.530959011005034e-6,4.5364589064724075e-6,0.0012547071855516002,0.00009158319849220273,0.9988810242266007,0.0,5.530959011005034e-6,2.73690345876404e-6,2.7369034587640407e-6,2.2447915536819677e-6,0.0002486188168298758,0.00001814710771789927,0.0005537066281626245,0.0,2.7369034587640407e-6
478,5.1472072392272515e-6,5.1472072392272515e-6,4.221708039671181e-6,0.001220163197777069,0.0000890617744296823,0.998958661564857,0.0,5.1472072392272515e-6,2.439571936474248e-6,2.439571936474248e-6,2.000922049355008e-6,0.00020354911367156795,0.000014857393896329532,0.0004935530870772544,0.0,2.439571936474248e-6
479,5.827355777687073e-6,5.827355777687075e-6,4.779561729940998e-6,0.0012848147821851279,0.00009378080286584737,0.9988210597971826,0.0,5.827355777687075e-6,2.214962083172386e-6,2.2149620831723875e-6,1.8166984151777695e-6,0.0002048756294228041,0.000014954218523419779,0.00044811196487551163,0.0,2.2149620831723875e-6
480,5.089205123304473e-6,5.089205123304473e-6,4.174135057327869e-6,0.0011801451624409277,0.00008614079038204047,0.9989703960511177,0.0,5.089205123304473e-6,2.834250584402497e-6,2.834250584402496e-6,2.32463507344832e-6,0.0002472614503105812,0.000018048031241096773,0.0005734010563771092,0.0,2.834250584402496e-6
481,5.199435429335408e-6,5.199435429335409e-6,4.26454528321496e-6,0.001166758544609859,0.00008516367851715298,0.9989480952093112,0.0,5.199435429335409e-6,2.6984098788268248e-6,2.698409878826827e-6,2.213219353779431e-6,0.00022508147241968307,0.00001642907716071364,0.0005459189401151417,0.0,2.698409878826827e-6
482,5.396709937446802e-6,5.396709937446802e-6,4.4263486336938276e-6,0.0012177946515821345,0.00008888889023900694,0.9989081843376438,0.0,5.396709937446802e-6,2.319133856948465e-6,2.319133856948465e-6,1.9021394697958284e-6,0.00020266142022710144,0.000014792599651217218,0.000469187096854575,0.0,2.319133856948465e-6
483,4.962585142637076e-6,4.962585142637076e-6,4.070282120089846e-6,0.001182859950866165,0.00008633894737841052,0.9989960127100938,0.0,4.962585142637076e-6,2.4587402047371156e-6,2.4587402047371143e-6,2.0166437462812954e-6,0.00020911770696409757,0.000015263854934175506,0.0004974310452687752,0.0,2.4587402047371143e-6
484,5.564263299709022e-6,5.5642632997090235e-6,4.563774881299618e-6,0.0012130605555625259,0.00008854334056778675,0.9988742863910581,0.0,5.5642632997090235e-6,2.1842190109229804e-6,2.184219010922982e-6,1.7914831344930555e-6,0.0001671405066702932,0.000012199868124404941,0.0004418922924862815,0.0,2.184219010922982e-6
485,4.9621576730343664e-6,4.9621576730343664e-6,4.069931512124284e-6,0.0011543052517696611,0.00008425469162108768,0.9989960991920454,0.0,4.9621576730343664e-6,2.6413400391700017e-6,2.6413400391700017e-6,2.1664110187534397e-6,0.0002272973629541546,0.000016590818756675155,0.0005343730639224806,0.0,2.6413400391700017e-6
486,5.0024745403470094e-6,5.0024745403470094e-6,4.1029991612313545e-6,0.001171676555427283,0.00008552265244036435,0.9989879426322711,0.0,5.0024745403470094e-6,2.40654534144327e-6,2.4065453414432708e-6,1.9738338371877087e-6,0.00019546762270796953,0.000014267512209546337,0.00048687143211578727,0.0,2.4065453414432708e-6
487,5.127211511893869e-6,5.127211511893869e-6,4.20530766585311e-6,0.0011618181760990147,0.00008480307266810434,0.9989627069274086,0.0,5.127211511893869e-6,2.190025086508344e-6,2.190025086508344e-6,1.7962452423388134e-6,0.00016504290892581892,0.000012046760919153273,0.00044306692746474177,0.0,2.190025086508344e-6
488,4.876533611630482e-6,4.876533611630482e-6,3.999703178269137e-6,0.001148580855883213,0.00008383685828853524,0.9990134219113315,0.0,4.876533611630482e-6,2.4174731973581897e-6,2.4174731973581897e-6,1.9827967980766344e-6,0.00019919152453999056,0.00001453932609933252,0.0004890822613769453,0.0,2.4174731973581897e-6
489,5.336768918357159e-6,5.336768918357159e-6,4.3771853747777515e-6,0.0011985512761591946,0.00008748428373693746,0.998920311086018,0.0,5.336768918357159e-6,2.1495585760558942e-6,2.149558576055896e-6,1.7630548568395518e-6,0.0001552848445338407,0.000011334503303670373,0.00043488009318511323,0.0,2.149558576055896e-6
490,4.815805757073491e-6,4.815805757073491e-6,3.9498945616932644e-6,0.0011373389766382166,0.00008301629451861688,0.9990257078454498,0.0,4.815805757073491e-6,2.3121986677834305e-6,2.312198667783431e-6,1.8964512698664494e-6,0.00018224825920944444,0.000013302608521126176,0.0004677840293858206,0.0,2.312198667783431e-6
491,5.017315999099768e-6,5.017315999099768e-6,4.115172035340534e-6,0.001167743900121883,0.00008523560128166907,0.9989849400367441,0.0,5.017315999099768e-6,2.0502653146857166e-6,2.0502653146857175e-6,1.6816151283947762e-6,0.0001584002251772283,0.000011561900203224046,0.0004147919396273014,0.0,2.0502653146857175e-6
492,4.833527104924093e-6,4.833527104924093e-6,3.964429503306753e-6,0.0011321422120120093,0.00008263697388368326,0.9990221226156772,0.0,4.833527104924093e-6,2.271009086863395e-6,2.2710090868633964e-6,1.8626678263719726e-6,0.00018681609425036323,0.000013636022522456056,0.00045945090974514703,0.0,2.2710090868633964e-6
493,4.765681238681036e-6,4.765681238681036e-6,3.908782736882837e-6,0.00112437758409875,0.00008207022056658522,0.9990358486043349,0.0,4.765681238681036e-6,2.123439482174834e-6,2.1234394821748354e-6,1.7416321350602062e-6,0.00017918719003782335,0.000013079175907707545,0.0004295959040927408,0.0,2.1234394821748354e-6
494,4.90731483862549e-6,4.907314838625489e-6,4.024949753243895e-6,0.0011531291918802878,0.00008416884902169282,0.9990071945198041,0.0,4.907314838625489e-6,1.9940620945291593e-6,1.994062094529159e-6,1.6355175894066292e-6,0.00016050861206109383,0.000011715794925998365,0.0004034213903938945,0.0,1.994062094529159e-6
495,4.651964498546072e-6,4.651964498546072e-6,3.815512958970213e-6,0.001114500472626894,0.000081349273503499,0.999058854791325,0.0,4.651964498546072e-6,2.26321667191999e-6,2.2632166719199902e-6,1.8562765350782557e-6,0.00019080764186237359,0.00001392737233016527,0.000457874415773648,0.0,2.2632166719199902e-6
496,4.973991340043625e-6,4.973991340043625e-6,4.0796374137579005e-6,0.001165348019920109,0.00008506072193562775,0.9989937051069205,0.0,4.973991340043625e-6,1.8960609408878262e-6,1.8960609408878262e-6,1.5551376398542624e-6,0.00015436926363380363,0.00001126767350603364,0.00038359464489257577,0.0,1.8960609408878262e-6
497,4.553668167217629e-6,4.553668167217629e-6,3.7348909064760197e-6,0.0011031228121745383,0.00008051879883372424,0.999078741254622,0.0,4.553668167217629e-6,2.1382104737652882e-6,2.1382104737652887e-6,1.753747212431892e-6,0.00017175042693761991,0.000012536353997553259,0.00043258424331310525,0.0,2.1382104737652887e-6
498,4.828683652273181e-6,4.828683652273181e-6,3.960456932931057e-6,0.0011335804569214776,0.00008274195381090535,0.9990231025011121,0.0,4.828683652273181e-6,1.9311093854955864e-6,1.931109385495587e-6,1.5838841607347322e-6,0.0001610295907734945,0.000011753822042904546,0.00039068534296743466,0.0,1.931109385495587e-6
499,4.654577224650488e-6,4.654577224650487e-6,3.817655901013892e-6,0.0011002854601389223,0.0000803116957122451,0.9990583262071846,0.0,4.654577224650487e-6,2.086760309872836e-6,2.086760309872836e-6,1.7115481012533456e-6,0.00018385228978431937,0.000013419689424318556,0.00042217529129987994,0.0,2.086760309872836e-6
500,4.6282807979265955e-6,4.6282807979265955e-6,3.796087731916518e-6,0.0010971353561113663,0.00008008176429418284,0.9990636462727235,0.0,4.6282807979265955e-6,2.0441541725912193e-6,2.0441541725912193e-6,1.6766028068555744e-6,0.0001701278137608358,0.000012417916718834594,0.0004135555862321845,0.0,2.0441541725912193e-6
501,4.677041548462201e-6,4.677041548462201e-6,3.836081002633838e-6,0.0011146470835362618,0.00008135997488161206,0.9990537814195518,0.0,4.677041548462201e-6,1.85230260638995e-6,1.8523026063899508e-6,1.5192473203146824e-6,0.000153813314813354,0.00001122709386182577,0.00037474183725292475,0.0,1.8523026063899508e-6
502,4.548642939259561e-6,4.548642939259561e-6,3.7307692451001037e-6,0.0010938134875293703,0.00007983929549093278,0.9990797579152644,0.0,4.548642939259561e-6,2.0869673490751773e-6,2.0869673490751773e-6,1.7117179135465814e-6,0.00018435477252071484,0.000013456366488669602,0.00042221717767995296,0.0,2.0869673490751773e-6
503,4.753371613467968e-6,4.753371613467967e-6,3.898686457228251e-6,0.0011208336527321911,0.00008181154302530406,0.9990383389812054,0.0,4.753371613467967e-6,1.8613438636933941e-6,1.8613438636933935e-6,1.526662904508727e-6,0.00013681786518723754,9.986567263670863e-6,0.00037657098620584155,0.0,1.8613438636933935e-6
504,4.442370300942146e-6,4.442370300942146e-6,3.6436050741760174e-6,0.0010818097045015684,0.0000789631190759478,0.9991012580759807,0.0,4.442370300942146e-6,1.947369354610361e-6,1.9473693546103616e-6,1.5972204884064648e-6,0.00016896548960304014,0.000012333076713707127,0.0003939749192379364,0.0,1.9473693546103616e-6
505,4.763346214211368e-6,4.763346214211367e-6,3.906867564029236e-6,0.0011278328233690052,0.00008232242432182769,0.9990363210062831,0.0,4.763346214211367e-6,1.808554721126428e-6,1.8085547211264272e-6,1.4833655711735011e-6,0.00014322881951827,0.000010454513657685701,0.0003658911436118308,0.0,1.8085547211264272e-6
506,4.445168873965018e-6,4.445168873965018e-6,3.6459004467307157e-6,0.0010947019548952239,0.00007990414622587542,0.9991006918929001,0.0,4.445168873965018e-6,1.9463224035835874e-6,1.9463224035835887e-6,1.5963617855484981e-6,0.00015590906620852795,0.000011380066298920844,0.00039376310916439133,0.0,1.9463224035835887e-6
507,4.7867696425569075e-6,4.786769642556908e-6,3.9260793173484726e-6,0.001133963816967842,0.0000827699359087402,0.999031582180919,0.0,4.786769642556908e-6,1.7228982936969795e-6,1.7228982936969812e-6,1.413110690901243e-6,0.00012615396591801763,9.20819122923023e-6,0.0003485618763114397,0.0,1.7228982936969812e-6
508,4.45636970526069e-6,4.4563697052606896e-6,3.655087300364967e-6,0.001121005850596998,0.00008182411203854806,0.9990984258376215,0.0,4.4563697052606896e-6,1.852496441240926e-6,1.8524964412409253e-6,1.5194063024793211e-6,0.00013156813489259515,9.603380575062393e-6,0.00037478105224286886,0.0,1.8524964412409253e-6
509,4.891738186137221e-6,4.8917381861372205e-6,4.012173877708959e-6,0.0011725765673830516,0.0000855883458344404,0.9990103458533669,0.0,4.8917381861372205e-6,1.568964603104076e-6,1.5689646031040751e-6,1.2868552150774478e-6,0.0001383575103780759,0.00001009894856884218,0.0003174193438607722,0.0,1.5689646031040751e-6
510,4.556107082000685e-6,4.556107082000685e-6,3.7368912895321415e-6,0.0011584870177013225,0.00008455992578550264,0.9990782478344845,0.0,4.556107082000685e-6,1.8174387312563636e-6,1.8174387312563636e-6,1.4906521821932088e-6,0.0001318128919253397,9.62124580463175e-6,0.00036768847967710795,0.0,1.8174387312563636e-6
511,5.324167571567162e-6,5.324167571567163e-6,4.366849826861869e-6,0.0012390248069136715,0.00009043851516515548,0.9989228604814739,0.0,5.324167571567163e-6,1.7564621147719378e-6,1.7564621147719374e-6,1.440639532599e-6,0.00021791603864463013,0.000015906060036670544,0.00035535221819805394,0.0,1.7564621147719374e-6
512,4.751837597249165e-6,4.751837597249165e-6,3.897428266465199e-6,0.0012120524442690887,0.00008846975682031781,0.9990386493300946,0.0,4.751837597249165e-6,1.6097731021349127e-6,1.609773102134913e-6,1.320326097526561e-6,0.00018581381438603537,0.000013562864420855552,0.00032567536631072604,0.0,1.609773102134913e-6
513,6.0194671171579096e-6,6.01946711715791e-6,4.9371302809360005e-6,0.0013050827322825234,0.00009526019480539682,0.9987821934931228,0.0,6.01946711715791e-6,2.548440712457622e-6,2.548440712457623e-6,2.090215556586548e-6,0.00033528428688770954,0.000024472966880997388,0.0005155784759044937,0.0,2.548440712457623e-6
514,5.022849774246849e-6,5.022849774246849e-6,4.11971080402467e-6,0.001221862488272528,0.00008918580851551017,0.9989838204912345,0.0,5.022849774246849e-6,1.6141618858333358e-6,1.6141618858333354e-6,1.3239257511956041e-6,0.00020363781880690114,0.00001486386863410903,0.00032656326705693205,0.0,1.6141618858333354e-6
515,6.3192038371710115e-6,6.319203837171011e-6,5.18297251379196e-6,0.0013181639436295042,0.00009621501453473657,0.9987215533532439,0.0,6.319203837171011e-6,2.9474417513229286e-6,2.9474417513229303e-6,2.417473779410253e-6,0.000352676921233744,0.000025742484663279723,0.000596300913941584,0.0,2.9474417513229303e-6
516,4.646025987775114e-6,4.646025987775115e-6,3.81064222859154e-6,0.0011816485270964119,0.00008625052350960585,0.9990600562194443,0.0,4.646025987775115e-6,1.5624352787832504e-6,1.5624352787832507e-6,1.2814999030222474e-6,0.00016150976151821736,0.000011788870517266125,0.0003160983874557757,0.0,1.5624352787832507e-6
517,5.10432181688499e-6,5.10432181688499e-6,4.186533677367052e-6,0.0012101483717661366,0.00008833077534958944,0.9989673377724618,0.0,5.10432181688499e-6,1.6563113209169006e-6,1.6563113209169004e-6,1.3584964612310909e-6,0.00019504725262154906,0.000014236828686324213,0.0003350905760872832,0.0,1.6563113209169004e-6
518,4.375871600112219e-6,4.375871600112219e-6,3.5890632446219515e-6,0.0011183356989138468,0.000081629213153439,0.9991147115177877,0.0,4.375871600112219e-6,1.7187349255329746e-6,1.7187349255329738e-6,1.409695921681123e-6,0.00012380160684222823,9.036488563744773e-6,0.00034771957968581814,0.0,1.7187349255329738e-6
519,4.333355752054807e-6,4.333355752054807e-6,3.554192004896161e-6,0.0010954225311926864,0.00007995674230792484,0.9991233129563207,0.0,4.333355752054807e-6,1.8239774370879705e-6,1.8239774370879693e-6,1.4960151889064339e-6,0.00013259917143106748,9.678637674920411e-6,0.00036901133406827514,0.0,1.8239774370879693e-6
520,4.893832348948987e-6,4.893832348948987e-6,4.013891497297197e-6,0.001164338647328023,0.00008498704612383827,0.9990099221804654,0.0,4.893832348948987e-6,1.5490915833204514e-6,1.549091583320451e-6,1.270555485244602e-6,0.0001461300254050499,0.00001066627757970303,0.0003133988064390155,0.0,1.549091583320451e-6
521,4.361048147995364e-6,4.361048147995364e-6,3.576905139445909e-6,0.0011249705125398648,0.0000821134994158176,0.9991177104703679,0.0,4.361048147995364e-6,1.7866291929256384e-6,1.7866291929256378e-6,1.4653823864332642e-6,0.00012309895120030413,8.985200540637047e-6,0.0003614553604453666,0.0,1.7866291929256378e-6
522,5.026626251124302e-6,5.026626251124301e-6,4.122808247367085e-6,0.0012052570584161603,0.00008797375011965781,0.9989830564671065,0.0,5.026626251124301e-6,1.5945626103552874e-6,1.5945626103552867e-6,1.3078505447755433e-6,0.00019915789299192286,0.000014536871275786632,0.00032259811121453937,0.0,1.5945626103552867e-6
523,4.294522221078741e-6,4.294522221078741e-6,3.522340979221296e-6,0.001107603125785155,0.00008084582449790584,0.9991311694203212,0.0,4.294522221078741e-6,1.859127065925977e-6,1.8591270659259776e-6,1.5248447004765083e-6,0.00012723626312133657,9.287189931668952e-6,0.000376122502861182,0.0,1.8591270659259776e-6
524,4.449384584059156e-6,4.449384584059156e-6,3.649358146483255e-6,0.0011140426455483168,0.00008131585593110022,0.999099839006908,0.0,4.449384584059156e-6,1.5830790639559088e-6,1.5830790639559088e-6,1.2984318099344972e-6,0.00011949075089011439,8.721831900516876e-6,0.0003202748594624249,0.0,1.5830790639559088e-6
525,4.523601973154037e-6,4.523601973154038e-6,3.7102307971582455e-6,0.0010942028206038957,0.0000798677135701902,0.9990848239868731,0.0,4.523601973154038e-6,1.6761712873730618e-6,1.6761712873730624e-6,1.3747854848042235e-6,0.00013047037114758471,9.523252943600212e-6,0.00033910847267276667,0.0,1.6761712873730624e-6
526,4.162804605502245e-6,4.162804605502245e-6,3.4143069928669607e-6,0.001073108575092055,0.00007832800893152993,0.9991578173886874,0.0,4.162804605502245e-6,1.8039089713563601e-6,1.8039089713563593e-6,1.4795551554969913e-6,0.0001483965902197408,0.000010831717977040048,0.0003649512557133087,0.0,1.8039089713563593e-6
527,5.069309692937501e-6,5.069309692937501e-6,4.157816946471003e-6,0.0011896557951276898,0.00008683498753908889,0.9989744211224548,0.0,5.069309692937501e-6,1.7761537485023064e-6,1.7761537485023074e-6,1.4567904906953048e-6,0.00017673366018521654,0.000012900088616198144,0.00035933605916290133,0.0,1.7761537485023074e-6
528,4.271124332124212e-6,4.2711243321242125e-6,3.503150173155073e-6,0.001118036585146185,0.00008160738033390073,0.9991359030787765,0.0,4.2711243321242125e-6,1.8514512310987473e-6,1.851451231098748e-6,1.5185490274842996e-6,0.00016138548374327393,0.000011779799272387748,0.0003745695943700357,0.0,1.851451231098748e-6
529,5.187209272872745e-6,5.187209272872745e-6,4.25451746412127e-6,0.0011822150673529148,0.00008629187624063556,0.9989505686995064,0.0,5.187209272872745e-6,2.364021226410524e-6,2.3640212264105237e-6,1.9389558169390828e-6,0.0002217898508082769,0.000016188816134977892,0.0004782683210798141,0.0,2.3640212264105237e-6
530,4.814489401462245e-6,4.814489401462246e-6,3.948814894835339e-6,0.001164533751779832,0.00008500128712759,0.999025974159128,0.0,4.814489401462246e-6,2.679808433913044e-6,2.6798084339130436e-6,2.197962561913052e-6,0.00033901531843411286,0.000024745301180688754,0.0005421556567193714,0.0,2.6798084339130436e-6
531,6.1655342235432885e-6,6.16553422354329e-6,5.056933632287216e-6,0.0013089822795198667,0.00009554482935023713,0.9987526424599277,0.0,6.16553422354329e-6,4.979497171996202e-6,4.979497171996203e-6,4.084153263604031e-6,0.0005544186938886274,0.000040467957683583224,0.0010074087853637636,0.0,4.979497171996203e-6
532,6.450250147963951e-6,6.450250147963951e-6,5.290455900049952e-6,0.0013932492050264926,0.00010169561469192481,0.9986950411974534,0.0,6.450250147963951e-6,4.822556893249037e-6,4.822556893249037e-6,3.95543180248124e-6,0.000600073446762252,0.00004380037527287077,0.0009756579860106421,0.0,4.822556893249037e-6
533,7.212544019028909e-6,7.212544019028909e-6,5.9156846919938615e-6,0.0014052823754678598,0.00010257393614390387,0.9985408204968054,0.0,7.212544019028909e-6,7.135387361903406e-6,7.135387361903406e-6,5.852401271575416e-6,0.0007487897011830809,0.000054655426080324354,0.0014435698358823117,0.0,7.135387361903406e-6
534,5.3528174348451646e-6,5.3528174348451646e-6,4.390348270292404e-6,0.0012179061329014235,0.00008889702744895534,0.9989170642890134,0.0,5.3528174348451646e-6,2.7997173679693268e-6,2.799717367969326e-6,2.2963111395797655e-6,0.00030461699965475,0.00002223450974437168,0.0005664145948087712,0.0,2.799717367969326e-6
535,4.228625035481719e-6,4.228625035481719e-6,3.4682925087990293e-6,0.0010931393960257466,0.00007979009241256583,0.9991445011687704,0.0,4.228625035481719e-6,1.7775124319777147e-6,1.7775124319777147e-6,1.457904874609709e-6,0.00016991400032236373,0.00001240231011451977,0.000359610936248332,0.0,1.7775124319777147e-6
536,5.7482993884759686e-6,5.7482993884759686e-6,4.714720160832153e-6,0.0012464826021752501,0.00009098287224832236,0.998837053801854,0.0,5.7482993884759686e-6,3.620239702467683e-6,3.6202397024676836e-6,2.969298562717118e-6,0.0003834891086531647,0.00002799151830946162,0.00073241557438759,0.0,3.6202397024676836e-6
537,5.272807062843137e-6,5.272807062843138e-6,4.324724250306616e-6,0.0011682642258702984,0.00008527358073763017,0.9989332512952293,0.0,5.272807062843138e-6,3.698416241111178e-6,3.698416241111177e-6,3.0334184837472367e-6,0.00035576291546099545,0.000025967736598643355,0.0007482315753044966,0.0,3.698416241111177e-6
538,4.7094927578835564e-6,4.709492757883556e-6,3.862697287027267e-6,0.0011563160581380706,0.00008440146377708398,0.9990472161716287,0.0,4.709492757883556e-6,2.2093646550206208e-6,2.20936465502062e-6,1.8121074386867325e-6,0.0002784376880388675,0.00002032363753473135,0.00044697954164070594,0.0,2.20936465502062e-6
539,4.419398876384453e-6,4.419398876384452e-6,3.6247640516116198e-6,0.0010847063158561836,0.00007917454763529558,0.9991059054558491,0.0,4.419398876384452e-6,2.0245879739449266e-6,2.0245879739449258e-6,1.660554729851537e-6,0.00020198959270710127,0.000014743561824842097,0.0004095971222082588,0.0,2.0245879739449258e-6
540,5.066974178646505e-6,5.066974178646505e-6,4.155901371868932e-6,0.0011585297887010228,0.00008456304771307296,0.9989748936234993,0.0,5.066974178646505e-6,3.1903899752170633e-6,3.1903899752170633e-6,2.6167384334970553e-6,0.0003517470436691522,0.000025674611327929348,0.0006454520966183747,0.0,3.1903899752170633e-6
541,5.0553770861732835e-6,5.0553770861732835e-6,4.146389507229427e-6,0.001183759862152302,0.00008640463342444,0.9989772398469109,0.0,5.0553770861732835e-6,2.7661356905651507e-6,2.7661356905651507e-6,2.268767652229499e-6,0.0003423725143190319,0.000024990348583498176,0.0005596206403841484,0.0,2.7661356905651507e-6
542,4.19607655502621e-6,4.19607655502621e-6,3.441596443295606e-6,0.0010713488423654866,0.00007819956306507887,0.9991510860957277,0.0,4.19607655502621e-6,1.8394494096065583e-6,1.8394494096065583e-6,1.508705206567565e-6,0.00018741998209587172,0.000013680101317141464,0.00037214148968519315,0.0,1.8394494096065583e-6
543,4.8886235285126835e-6,4.8886235285126835e-6,4.009619254488405e-6,0.0011505671759927537,0.00008398184315110392,0.9990109759839495,0.0,4.8886235285126835e-6,2.2290834096881e-6,2.2290834096881006e-6,1.8282806412105338e-6,0.00023091792871132442,0.00001685508997167357,0.00045096886947880124,0.0,2.2290834096881006e-6
544,4.656312641840776e-6,4.656312641840776e-6,3.819079279627558e-6,0.001134713419884229,0.00008282465069277296,0.9990579751125935,0.0,4.656312641840776e-6,2.67540898607217e-6,2.67540898607217e-6,2.1943541615792974e-6,0.00028793499150775285,0.000021016861769634592,0.0005412655984960733,0.0,2.67540898607217e-6
545,4.626893171982571e-6,4.626893171982572e-6,3.794949609565567e-6,0.001133517060250411,0.00008273732638071535,0.9990639270051987,0.0,4.626893171982572e-6,1.7746858350269326e-6,1.7746858350269322e-6,1.4555865169999579e-6,0.00019989332107094314,0.000014590551414478137,0.0003590390836089681,0.0,1.7746858350269322e-6
546,4.325889471212875e-6,4.325889471212875e-6,3.548068206806857e-6,0.001092116002893666,0.00007971539321786114,0.9991248234696627,0.0,4.325889471212875e-6,2.0959578094196867e-6,2.0959578094196867e-6,1.7190918343841765e-6,0.0002027583925072539,0.000014799677821872259,0.00042403604983163847,0.0,2.0959578094196867e-6
547,4.789818639630294e-6,4.789818639630294e-6,3.928580086184736e-6,0.0011281568915218329,0.00008234607860412335,0.9990309653342111,0.0,4.789818639630294e-6,1.9227711655335625e-6,1.922771165533562e-6,1.5770452034877905e-6,0.0001783716134364,0.000013019645592878822,0.0003889984264467387,0.0,1.922771165533562e-6
548,4.2608616733317205e-6,4.2608616733317205e-6,3.4947328028960185e-6,0.0010969590873784968,0.00008006889814139737,0.9991379793311111,0.0,4.2608616733317205e-6,2.05134885928275e-6,2.0513488592827507e-6,1.6825038450762756e-6,0.00019955756262069648,0.00001456604383761203,0.0004150111529954296,0.0,2.0513488592827507e-6
549,4.912163440647122e-6,4.912163440647122e-6,4.028926547102104e-6,0.0011567797033625838,0.0000844353060257899,0.9990062135925931,0.0,4.912163440647122e-6,1.8474146486717652e-6,1.847414648671765e-6,1.5152382471537708e-6,0.00018087731378387675,0.000013202540897000365,0.00037375294793780647,0.0,1.847414648671765e-6
550,4.162094378415215e-6,4.162094378415215e-6,3.4137244689342823e-6,0.0010794067116117268,0.00007878772056278079,0.9991579610756868,0.0,4.162094378415215e-6,1.7436417163133127e-6,1.7436417163133127e-6,1.4301243198381686e-6,0.0001297570123907023,9.471183682038592e-6,0.00035275850610361556,0.0,1.7436417163133127e-6
551,4.974880089414375e-6,4.974880089414375e-6,4.0803663605807816e-6,0.0011613059865039873,0.00008476568708373278,0.9989935253028374,0.0,4.974880089414375e-6,1.747207518961342e-6,1.7472075189613423e-6,1.4330489694602669e-6,0.00017479438572405638,0.000012758537695033047,0.00035347990844421213,0.0,1.7472075189613423e-6
552,4.3777957024616504e-6,4.3777957024616504e-6,3.590641381654367e-6,0.0011432649950323557,0.00008344884461883831,0.9991143222500477,0.0,4.3777957024616504e-6,1.8207131656117158e-6,1.8207131656117158e-6,1.4933378533156015e-6,0.00017335859600118783,0.000012653736976031243,0.0003683509349056437,0.0,1.8207131656117158e-6
553,5.224443431264776e-6,5.224443431264777e-6,4.285056694140232e-6,0.0011820916491482082,0.0000862828677372418,0.9989430358067294,0.0,5.224443431264777e-6,1.9697224411485153e-6,1.969722441148516e-6,1.6155543538918884e-6,0.00021985711454957884,0.000016047742448263016,0.00039849720230804785,0.0,1.969722441148516e-6
554,4.322611475965366e-6,4.322611475965367e-6,3.5453796150623978e-6,0.00113354139315441,0.00008273910248051177,0.9991254866453,0.0,4.322611475965367e-6,1.5351333072703644e-6,1.535133307270365e-6,1.2591069922110384e-6,0.00015535099243744392,0.000011339331550974058,0.00031057488879516034,0.0,1.535133307270365e-6
555,5.4463999995352365e-6,5.4463999995352365e-6,4.4671041200888145e-6,0.0012233084335245585,0.00008929135050375289,0.9988981314741991,0.0,5.4463999995352365e-6,2.2316254167659615e-6,2.2316254167659615e-6,1.8303655799391946e-6,0.0002537687353454144,0.00001852300897602419,0.0004514831463574921,0.0,2.2316254167659615e-6
556,4.297035459895571e-6,4.29703545989557e-6,3.52440232239741e-6,0.0011138703136333048,0.00008130327713330515,0.9991306609635883,0.0,4.29703545989557e-6,1.6188029572244837e-6,1.6188029572244827e-6,1.3277323296942073e-6,0.00013798526232436476,0.000010071777554135366,0.00032750220846633834,0.0,1.6188029572244827e-6
557,4.874492937950613e-6,4.874492937950612e-6,3.998029430141222e-6,0.001130144624471889,0.00008249116659230957,0.9990138347627746,0.0,4.874492937950612e-6,1.693042542422263e-6,1.6930425424222615e-6,1.3886231854776574e-6,0.0001641928533279414,0.000011984713924088374,0.0003425217190247542,0.0,1.6930425424222615e-6
558,4.010546932575695e-6,4.010546932575696e-6,3.2894261765289457e-6,0.0010513824058379158,0.00007674217911068428,0.9991886208437446,0.0,4.010546932575696e-6,1.6661461320251383e-6,1.6661461320251381e-6,1.3665629134244027e-6,0.00015241578795687324,0.000011125086014123061,0.0003370802699801666,0.0,1.6661461320251381e-6
559,4.183017372232128e-6,4.183017372232128e-6,3.4308853810766335e-6,0.0010524877390778638,0.00007682285925237782,0.9991537281166029,0.0,4.183017372232128e-6,1.6074522788158509e-6,1.6074522788158509e-6,1.318422572370226e-6,0.0001317396319258892,9.615898433429553e-6,0.0003252058374164292,0.0,1.6074522788158509e-6
560,4.082031883901805e-6,4.082031883901804e-6,3.3480576983819986e-6,0.0010392293302060771,0.00007585510557615909,0.9991741586268782,0.0,4.082031883901804e-6,1.3751701075467888e-6,1.3751701075467882e-6,1.127906149707963e-6,0.00011376814938127341,8.304129542619277e-6,0.00027821251822441646,0.0,1.3751701075467882e-6
561,3.8882373606867865e-6,3.8882373606867865e-6,3.1891086103278096e-6,0.0010486000845938218,0.00007653909277970507,0.9992133654581101,0.0,3.8882373606867865e-6,1.7672174966728069e-6,1.7672174966728056e-6,1.4494610313516805e-6,0.00015235742984063167,0.00001112082635656715,0.0003575281540089993,0.0,1.7672174966728056e-6
562,4.577374113399664e-6,4.577374113399664e-6,3.754334379204686e-6,0.0010929050781243637,0.00007977298915284139,0.9990739452726937,0.0,4.577374113399664e-6,1.265020102751613e-6,1.265020102751613e-6,1.0375617864055394e-6,0.00011387093385381031,8.311631955021683e-6,0.0002559279222691486,0.0,1.265020102751613e-6
563,3.801548626174225e-6,3.8015486261742244e-6,3.1180070380710173e-6,0.0010563314972380784,0.00007710342165816988,0.999230903572848,0.0,3.8015486261742244e-6,1.5738421231627395e-6,1.5738421231627397e-6,1.2908557273335677e-6,0.00008231417230497386,6.008250584468952e-6,0.00031840612151888044,0.0,1.5738421231627397e-6
564,5.063817164386453e-6,5.063817164386454e-6,4.153312007993811e-6,0.0011520364333358721,0.00008408908672828306,0.9989755323233102,0.0,5.063817164386454e-6,1.1452877698116438e-6,1.1452877698116433e-6,9.39358055899218e-7,0.00011556300070250303,8.435138774660859e-6,0.00023170471258956144,0.0,1.1452877698116433e-6
565,3.855166585544352e-6,3.855166585544352e-6,3.161984161902077e-6,0.001094205664049543,0.0000798679211180947,0.9992200560512093,0.0,3.855166585544352e-6,1.5582908104025104e-6,1.55829081040251e-6,1.278100635289293e-6,0.0000747058744646409,5.452908063661852e-6,0.0003152599144708127,0.0,1.55829081040251e-6
566,5.4320289869339594e-6,5.4320289869339594e-6,4.455317103048844e-6,0.0011922773699586324,0.00008702634071763854,0.9989010388931311,0.0,5.4320289869339594e-6,9.924031200878791e-7,9.924031200878791e-7,8.139629970093746e-7,0.00016420607172795267,0.000011985678757450225,0.00020077441301123098,0.0,9.924031200878791e-7
567,4.787762723957856e-6,4.787762723957855e-6,3.926893836667315e-6,0.0012464139915312588,0.00009097786424143461,0.999031381269282,0.0,4.787762723957855e-6,1.42685782420912e-6,1.4268578242091197e-6,1.1703001002220615e-6,0.000381310002100694,0.000027832461638527796,0.0002886695298588037,0.0,1.4268578242091197e-6
568,7.6283708183231764e-6,7.628370818323177e-6,6.256743301080466e-6,0.0014315009597006606,0.00010448767492824143,0.9984566940164944,0.0,7.628370818323177e-6,5.754100061994947e-6,5.754100061994948e-6,4.719477837935951e-6,0.000703299648287297,0.00005133503022083634,0.0011641197402251016,0.0,5.754100061994948e-6
569,5.829550462627402e-6,5.829550462627402e-6,4.781361797167069e-6,0.0013671637013194444,0.00009979158968012777,0.9988206157875137,0.0,5.829550462627402e-6,1.9163746137498237e-6,1.9163746137498246e-6,1.5717987906591443e-6,0.0005022475294535433,0.00003665989619876186,0.0003877043314326929,0.0,1.9163746137498246e-6
570,4.891759776392137e-6,4.891759776392137e-6,4.012191585904593e-6,0.0011645380601272382,0.00008500160160115021,0.9990103414854133,0.0,4.891759776392137e-6,1.6892200358704826e-6,1.6892200358704833e-6,1.3854879888766032e-6,0.00022177671534534307,0.000016187857355333524,0.0003417483825713411,0.0,1.6892200358704833e-6
571,5.536753844822611e-6,5.536753844822611e-6,4.541211793888672e-6,0.0012307363732539142,0.00008983352838115353,0.9988798518659596,0.0,5.536753844822611e-6,7.192237466301e-7,7.192237466301e-7,5.899029381079608e-7,0.00016478826063512177,0.00001202817370994529,0.00014550712571384218,0.0,7.192237466301e-7
572,4.513874131688326e-6,4.513874131688326e-6,3.702252080814467e-6,0.0011994969800157955,0.0000875533122600951,0.9990867920395935,0.0,4.513874131688326e-6,1.2894725330470384e-6,1.289472533047039e-6,1.0576175208591596e-6,0.000270603464730467,0.000019751804332094446,0.00026087492640469186,0.0,1.289472533047039e-6
573,5.570177134019423e-6,5.570177134019423e-6,4.568625372195579e-6,0.0013105629456004614,0.00009566020483949548,0.9988730899552668,0.0,5.570177134019423e-6,7.265366605445935e-7,7.265366605445935e-7,5.95900945577129e-7,0.0003057634611433277,0.000022318191906457907,0.00014698661118589374,0.0,7.265366605445935e-7
574,7.267201721140918e-6,7.267201721140918e-6,5.9605146064915084e-6,0.0015817912888237407,0.00011545762010910568,0.9985297626234111,0.0,7.267201721140918e-6,5.343166359597811e-6,5.343166359597811e-6,4.382432517133543e-6,0.000901371537765676,0.00006579263226433562,0.0010809831889433234,0.0,5.343166359597811e-6
575,6.9223533745148135e-6,6.9223533745148135e-6,5.6776720921424445e-6,0.0015688476249958304,0.00011451284020570002,0.9985995293572819,0.0,6.9223533745148135e-6,3.747748093665097e-6,3.7477480936650966e-6,3.073880168862916e-6,0.0008381003258738041,0.00006117435955157663,0.0007582119688954259,0.0,3.7477480936650966e-6
576,5.814433629740383e-6,5.8144336297403835e-6,4.768963062869541e-6,0.0014433040607058337,0.00010534920322315198,0.998823674094353,0.0,5.8144336297403835e-6,2.7820133809869637e-6,2.7820133809869645e-6,2.2817904372447072e-6,0.0006809625454163099,0.000049704607322544716,0.0005628328773369217,0.0,2.7820133809869645e-6
577,4.665650365915617e-6,4.6656503659156175e-6,3.826738024062512e-6,0.001166837693779763,0.00008516945574886193,0.9990560859850484,0.0,4.6656503659156175e-6,8.078029244562392e-7,8.078029244562386e-7,6.625550404608898e-7,0.00022590683194456088,0.000016489321547662846,0.0001634276985869988,0.0,8.078029244562386e-7
578,5.849918836258144e-6,5.8499188362581424e-6,4.798067813209437e-6,0.0013481047813820035,0.0000984004468957575,0.9988164950343874,0.0,5.8499188362581424e-6,2.918667221034379e-6,2.9186672210343778e-6,2.3938730848566813e-6,0.0005867572644913912,0.000042828404618590596,0.0005904794999299997,0.0,2.9186672210343778e-6
579,4.288925045685446e-6,4.288925045685446e-6,3.517750210041217e-6,0.0011224136711438038,0.00008192687124010856,0.9991323017924202,0.0,4.288925045685446e-6,9.49787361738546e-7,9.497873617385465e-7,7.790098114704392e-7,0.00019887662688433726,0.000014516341187127881,0.00019215276149248803,0.0,9.497873617385465e-7
580,5.0048324214674314e-6,5.0048324214674314e-6,4.104933080970745e-6,0.0012525966343047586,0.00009142914578891605,0.998987465606163,0.0,5.0048324214674314e-6,1.4356160297074448e-6,1.435616029707444e-6,1.1774835270488622e-6,0.0004185673828294427,0.0000305519408396296,0.0002904414142194674,0.0,1.435616029707444e-6
581,4.272724696902673e-6,4.272724696902672e-6,3.5044627826028032e-6,0.0011189141204039645,0.00008167143311579485,0.999135579306821,0.0,4.272724696902672e-6,9.7648013698206e-7,9.764801369820594e-7,8.009030632105024e-7,0.00020780164694832054,0.000015167793488891286,0.00019755301283452657,0.0,9.764801369820594e-7
582,5.497814412083625e-6,5.497814412083625e-6,4.509273908232626e-6,0.0012940781387283222,0.00009445695091916901,0.9988877297550885,0.0,5.497814412083625e-6,1.8889315297150033e-6,1.8889315297150033e-6,1.5492901402165854e-6,0.00043304598490050605,0.00003160875848013819,0.0003821522841075655,0.0,1.8889315297150033e-6
583,4.1843874032372966e-6,4.1843874032372966e-6,3.432009072165859e-6,0.0011120299279580338,0.00008116894427178857,0.9991534509437834,0.0,4.1843874032372966e-6,9.986075143570794e-7,9.986075143570799e-7,8.190518034145171e-7,0.00017138305474883437,0.000012509538880469776,0.00020202963237959655,0.0,9.986075143570799e-7
584,4.833131692763591e-6,4.833131692763591e-6,3.964105188660112e-6,0.0012504569609297503,0.00009127296741226498,0.9990222026120444,0.0,4.833131692763591e-6,5.632027461791928e-7,5.632027461791937e-7,4.6193546344688185e-7,0.00030917814446014503,0.00002256743541410117,0.00011394230679209038,0.0,5.632027461791937e-7
585,3.983053821943401e-6,3.983053821943401e-6,3.266876494575718e-6,0.0011161023127186653,0.00008146619451962673,0.9991941830120181,0.0,3.983053821943401e-6,1.112323104980729e-6,1.1123231049807291e-6,9.123206385049593e-7,0.00012210104561927266,8.912361725368837e-6,0.00022503558681034633,0.0,1.1123231049807291e-6
586,5.248302472184643e-6,5.248302472184643e-6,4.304625734240776e-6,0.0012632276123856262,0.00009220511885016726,0.9989382088519984,0.0,5.248302472184643e-6,4.39280751291155e-7,4.39280751291154e-7,3.6029539771883816e-7,0.00024355593527502836,0.000017777559434666733,0.00008887148095607459,0.0,4.39280751291154e-7
587,4.3536017533606396e-6,4.3536017533606396e-6,3.5707976519026837e-6,0.0011903119603478478,0.0000868828821477222,0.9991192169605044,0.0,4.3536017533606396e-6,9.568061567784925e-7,9.568061567784931e-7,7.847665844293989e-7,0.0001618894001131457,0.000011816580980069726,0.00019357274337854127,0.0,9.568061567784931e-7
588,5.382232466248823e-6,5.3822324662488224e-6,4.4144742999609986e-6,0.0012887965434138584,0.00009407143834889759,0.9989111132943579,0.0,5.3822324662488224e-6,1.203869617952555e-6,1.2038696179525557e-6,9.874065310782383e-7,0.00016043980910089272,0.000011710772881625375,0.00024355648525687182,0.0,1.2038696179525557e-6
589,4.443352537319245e-6,4.443352537319244e-6,3.6444106984723257e-6,0.0012340439551753967,0.00009007495437690183,0.9991010593584152,0.0,4.443352537319244e-6,5.270410227721417e-7,5.270410227721417e-7,4.322758380732523e-7,0.00011888736504027596,8.67778974734404e-6,0.00010662637978264411,0.0,5.270410227721417e-7
590,6.747451962762931e-6,6.747451962762931e-6,5.534219019082651e-6,0.0013891936083118268,0.00010139958983194102,0.9986349138976652,0.0,6.747451962762931e-6,2.4331351852325763e-6,2.4331351852325767e-6,1.9956426651757133e-6,0.0002876148622699722,0.000020993494995406765,0.0004922508592565673,0.0,2.4331351852325767e-6
591,5.298570891349693e-6,5.298570891349693e-6,4.3458555855887695e-6,0.001334664468850488,0.00009741941576391627,0.9989280389803538,0.0,5.298570891349693e-6,1.2484854326632192e-7,1.2484854326632192e-7,1.0240001506677208e-7,0.0001938170270910351,0.00001414703244521821,0.000025258277087398078,0.0,1.2484854326632192e-7
592,6.024027392806006e-6,6.024027392806007e-6,4.940870591258065e-6,0.00130394672245919,0.00009517727552802481,0.998781270897609,0.0,6.024027392806007e-6,3.148356747821509e-6,3.148356747821512e-6,2.5822630362997624e-6,0.0002901369759347844,0.000021177588335306496,0.0006369482977219877,0.0,3.148356747821512e-6
593,4.274473698625313e-6,4.274473698625313e-6,3.505897303167197e-6,0.0012025478624193267,0.00008777600132409064,0.9991352254639247,0.0,4.274473698625313e-6,9.581689017820777e-7,9.58168901782078e-7,7.858842995844861e-7,0.00009865946198229723,7.201320908899081e-6,0.00019384844215714227,0.0,9.58168901782078e-7
594,4.851701859691677e-6,4.851701859691677e-6,3.979336326513055e-6,0.0011922545189093632,0.00008702467278092384,0.9990184456565401,0.0,4.851701859691677e-6,5.981421385225816e-7,5.981421385225821e-7,4.905925403240617e-7,0.00007072234284442968,5.162143356744691e-6,0.00012101094235629168,0.0,5.981421385225821e-7
595,4.989756799125563e-6,4.989756799125562e-6,4.092568147311445e-6,0.0012562025258071898,0.00009169234590525499,0.9989905155756414,0.0,4.989756799125562e-6,9.463227681857803e-7,9.463227681857796e-7,7.76168172932081e-7,0.000059920866388460956,4.373725330876008e-6,0.00019145183490042625,0.0,9.463227681857796e-7
596,4.627281846736597e-6,4.627281846736597e-6,3.7952683982324346e-6,0.001263788094877408,0.0000922460294147096,0.9990638483718853,0.0,4.627281846736597e-6,2.018096803431513e-6,2.018096803431513e-6,1.6552307113168822e-6,0.00017699416993582911,0.000012919103663273852,0.00040828388475145754,0.0,2.018096803431513e-6
597,5.871208335145096e-6,5.871208335145096e-6,4.815529330578828e-6,0.0013589408787750047,0.00009919139196234511,0.9988121879271689,0.0,5.871208335145096e-6,2.1768062512326634e-6,2.176806251232664e-6,1.785403234126452e-6,0.00022864532987827623,0.000016689209141136456,0.00044039260708070196,0.0,2.176806251232664e-6
598,5.66279393108961e-6,5.66279393108961e-6,4.64458910527008e-6,0.0013765695078988007,0.00010047813540239348,0.9988543525262016,0.0,5.66279393108961e-6,3.556525982806734e-6,3.556525982806734e-6,2.9170409577619366e-6,0.00039509094577739847,0.000028838356013476048,0.0007195255658750292,0.0,3.556525982806734e-6
599,5.648519977226113e-6,5.648519977226112e-6,4.632881695215912e-6,0.0013590963222957402,0.00009920273804769299,0.9988572403090492,0.0,5.648519977226112e-6,2.167229762197251e-6,2.1672297621972515e-6,1.7775486561245196e-6,0.0002247773605942575,0.000016406879524490234,0.0004384551746746252,0.0,2.1672297621972515e-6
600,4.744035681614188e-6,4.744035681614188e-6,3.891029182762098e-6,0.0012473085839569264,0.00009104316205484715,0.999040227746164,0.0,4.744035681614188e-6,1.9415546744375597e-6,1.9415546744375597e-6,1.5924513231304777e-6,0.00013525531562811233,9.872514129939617e-6,0.0003927985434537278,0.0,1.9415546744375597e-6
601,4.091596797831317e-6,4.091596797831317e-6,3.3559027825525442e-6,0.001125056921895382,0.00008211980658074743,0.9991722235362474,0.0,4.091596797831317e-6,1.0501484280398637e-6,1.0501484280398637e-6,8.613253470185771e-7,0.00006935829268187487,5.062579029522271e-6,0.00021245694410527944,0.0,1.0501484280398637e-6
602,4.582932566909944e-6,4.582932566909944e-6,3.7588933889320677e-6,0.0011423775027352414,0.00008338406505581126,0.9990728207344711,0.0,4.582932566909944e-6,1.4650195792502967e-6,1.4650195792502969e-6,1.2016001393651295e-6,0.00015693530643631719,0.000011454973307954184,0.0002963900859641717,0.0,1.4650195792502969e-6
603,4.273017168905267e-6,4.2730171689052665e-6,3.5047026663586624e-6,0.001164845940978762,0.00008502407434495987,0.9991355201364157,0.0,4.2730171689052665e-6,1.4557401861422373e-6,1.455740186142237e-6,1.1939892376339908e-6,0.00008656983357435177,6.318878494500143e-6,0.00029451275943569616,0.0,1.455740186142237e-6
604,4.69198079099983e-6,4.69198079099983e-6,3.848334078408027e-6,0.0011945693441082503,0.00008719363578528509,0.9990507590412555,0.0,4.69198079099983e-6,1.177277656178171e-6,1.177277656178172e-6,9.655959659317684e-7,0.00010905697649703852,7.960253069800423e-6,0.00023817662962360406,0.0,1.177277656178172e-6
605,4.750147479350639e-6,4.750147479350641e-6,3.89604204205484e-6,0.0012564616247157296,0.00009171125797258287,0.9990389912601249,0.0,4.750147479350641e-6,2.854712769974963e-6,2.854712769974964e-6,2.341418033474133e-6,0.0003512583770208869,0.000025638942723206313,0.0005775407887238189,0.0,2.854712769974964e-6
606,4.568957258375335e-6,4.568957258375335e-6,3.747430925958398e-6,0.0012184031274200928,0.00008893330391901703,0.9990756480979798,0.0,4.568957258375335e-6,1.3328443349313746e-6,1.3328443349313753e-6,1.0931908087024562e-6,0.0002671025010199743,0.000019496263072664206,0.0002696495341102236,0.0,1.3328443349313753e-6
607,5.394007763584574e-6,5.394007763584574e-6,4.424132327143779e-6,0.0013344273227568482,0.00009740210606965806,0.9989087310180805,0.0,5.394007763584574e-6,2.759045662221277e-6,2.759045662221277e-6,2.2629524541483505e-6,0.0003403337503384014,0.000024841535754124968,0.0005581862471924065,0.0,2.759045662221277e-6
608,4.7090956623244645e-6,4.709095662324463e-6,3.862371591667352e-6,0.001244078738071596,0.00009080741014378642,0.9990472965085665,0.0,4.709095662324463e-6,1.6319278168446537e-6,1.6319278168446525e-6,1.3384972596460747e-6,0.0002193418464063128,0.000016010132155451395,0.00033015751650878364,0.0,1.6319278168446525e-6
609,5.609983747220328e-6,5.609983747220328e-6,4.601274513986801e-6,0.0014065027710695127,0.0001026630148818853,0.9988650366256896,0.0,5.609983747220328e-6,1.448923741163622e-6,1.448923741163622e-6,1.1883984309633589e-6,0.0003903465086923961,0.00002849205153041172,0.00029313371526327206,0.0,1.448923741163622e-6
610,5.959612250457047e-6,5.959612250457047e-6,4.888037683684677e-6,0.0014331391120624053,0.00010460724643833858,0.9987943028118912,0.0,5.959612250457047e-6,3.349586872808354e-6,3.349586872808354e-6,2.7473107596567374e-6,0.0006530875195486957,0.00004766996206315164,0.000677659435571779,0.0,3.349586872808354e-6
611,9.352278397411586e-6,9.352278397411587e-6,7.670681801714888e-6,0.0017970199924327518,0.00013116752701872297,0.9981079279502948,0.0,9.352278397411587e-6,7.653155440888274e-6,7.653155440888278e-6,6.277071497611173e-6,0.0011737559873221696,0.00008567443368954616,0.0015483201939071555,0.0,7.653155440888278e-6
612,7.31246508937321e-6,7.312465089373209e-6,5.9976393455369e-6,0.001585120061336832,0.00011570059284195715,0.9985206053303677,0.0,7.312465089373209e-6,4.859827337521983e-6,4.859827337521983e-6,3.9860007939588085e-6,0.0007948903320982167,0.000058020389061595966,0.000983198219833046,0.0,4.859827337521983e-6
613,4.595512331570308e-6,4.595512331570309e-6,3.769211235316626e-6,0.0011741426189312463,0.00008570265458427378,0.9990702757053248,0.0,4.595512331570309e-6,7.570999223494602e-7,7.570999223494605e-7,6.209687468299789e-7,0.0001024971939954626,7.481443456031136e-6,0.00015316990588177545,0.0,7.570999223494605e-7
614,5.9470383691247025e-6,5.947038369124701e-6,4.877724662769942e-6,0.0014031882637423828,0.00010242108338907176,0.9987968466507734,0.0,5.947038369124701e-6,3.053332883459983e-6,3.0533328834599817e-6,2.504325041287946e-6,0.0005687203322656249,0.0000415118584449138,0.000617723891628259,0.0,3.0533328834599817e-6
615,5.328852884888321e-6,5.328852884888321e-6,4.370692692322107e-6,0.0012616508492016068,0.00009209002823992756,0.9989219125894201,0.0,5.328852884888321e-6,1.8413768611418912e-6,1.8413768611418914e-6,1.5102860905818664e-6,0.0004194076167585629,0.000030613270934488874,0.0003725314350035229,0.0,1.8413768611418914e-6
616,4.33341940283409e-6,4.33341940283409e-6,3.554244210877801e-6,0.0011849767407688036,0.00008649345545172997,0.9991233000790457,0.0,4.33341940283409e-6,9.296442519592471e-7,9.296442519592467e-7,7.624885554675405e-7,0.000266316652055336,0.000019438902628297476,0.000188077581799581,0.0,9.296442519592467e-7
617,5.029392198443223e-6,5.029392198443223e-6,4.1250768605180394e-6,0.0012712484633541506,0.00009279057432120116,0.998982496884576,0.0,5.029392198443223e-6,1.4174427081030645e-6,1.4174427081030643e-6,1.1625778793142935e-6,0.00034395896373201124,0.00002510614620796372,0.00028676474502752796,0.0,1.4174427081030643e-6
618,5.231752656446935e-6,5.231752656446935e-6,4.291051676133598e-6,0.0011944620177987521,0.00008718580185652512,0.9989415570675297,0.0,5.231752656446935e-6,2.0076080171001636e-6,2.007608017100165e-6,1.6466278726271973e-6,0.00033366984414019425,0.00002435512597572275,0.0004061618842495837,0.0,2.007608017100165e-6
619,4.046839167670169e-6,4.04683916767017e-6,3.319192846794e-6,0.001127586791296576,0.00008230446602495638,0.9991812785127397,0.0,4.04683916767017e-6,8.398801600391088e-7,8.39880160039109e-7,6.888645937888724e-7,0.00026880657141065096,0.00001962064605112416,0.00016991728735875022,0.0,8.39880160039109e-7
620,4.296876080951996e-6,4.296876080951996e-6,3.524271600758243e-6,0.0011662326692449007,0.00008512529398529909,0.999130693207757,0.0,4.296876080951996e-6,6.593571830085707e-7,6.593571830085707e-7,5.408007471135215e-7,0.00019087075397657876,0.000013931978990068929,0.0001333954405258812,0.0,6.593571830085707e-7
621,5.291756747235924e-6,5.291756747235923e-6,4.340266666073476e-6,0.0012307772280109003,0.00008983651043892883,0.9989294175590352,0.0,5.291756747235923e-6,2.4551506949849374e-6,2.4551506949849366e-6,2.0136996522367113e-6,0.00038577104797941463,0.000028158080918387185,0.0004967048467121479,0.0,2.4551506949849366e-6
622,4.569533364761285e-6,4.569533364761286e-6,3.747903444908624e-6,0.001135653219340372,0.00008289324824376008,0.9990755315451203,0.0,4.569533364761286e-6,4.4317316037829544e-7,4.43173160378297e-7,3.6348792795380434e-7,0.00018134517649553183,0.000013236690987222229,0.00008965895948558717,0.0,4.43173160378297e-7
623,3.7204291895117675e-6,3.7204291895117675e-6,3.0514733700031066e-6,0.0011217900811959682,0.00008188135435566891,0.9992473149554305,0.0,3.7204291895117675e-6,7.572091351401095e-7,7.572091351401095e-7,6.210583224959453e-7,0.00023406891216012403,0.000017085085580178984,0.00015319200086866215,0.0,7.572091351401095e-7
624,5.160834039075699e-6,5.160834039075699e-6,4.232884657942299e-6,0.001191691537694031,0.00008698357983032558,0.9989559047086104,0.0,5.160834039075699e-6,1.3194311588099392e-6,1.3194311588099394e-6,1.0821894033116192e-6,0.000277668197571414,0.000020267471124727342,0.0002669358963678392,0.0,1.3194311588099394e-6
625,3.99373680032694e-6,3.993736800326941e-6,3.2756386084043027e-6,0.0011091897226062726,0.00008096163288194058,0.9991920217242605,0.0,3.993736800326941e-6,1.029197263362377e-6,1.0291972633623767e-6,8.441413293078974e-7,0.00017741911224540685,0.000012950120920793335,0.00020821828573665908,0.0,1.0291972633623767e-6
626,4.5492466794105976e-6,4.549246679410597e-6,3.7312644290962087e-6,0.001146703763498136,0.00008369984614221909,0.9990796357717806,0.0,4.549246679410597e-6,2.29706570404153e-7,2.2970657040415265e-7,1.884039305139955e-7,0.0001414102457445949,0.000010321772883738546,0.000046472245909165824,0.0,2.2970657040415265e-7
627,4.585387257021066e-6,4.585387257021066e-6,3.7609067108162237e-6,0.0011095723321709525,0.00008098956020084862,0.9990723241228058,0.0,4.585387257021066e-6,1.582725801452401e-6,1.582725801452401e-6,1.2981420661799022e-6,0.00019211723566799462,0.000014022961795839387,0.0003202033904491169,0.0,1.582725801452401e-6
628,4.833602589501286e-6,4.833602589501286e-6,3.9644914152973905e-6,0.0011679427771038294,0.0000852501176487728,0.9990221073442905,0.0,4.833602589501286e-6,2.7668073335723315e-7,2.7668073335723315e-7,2.2693185297347962e-7,0.00014804685287454452,0.000010806190057000944,0.000055975652138642416,0.0,2.7668073335723315e-7
629,3.883108241908178e-6,3.883108241908178e-6,3.1849017383334103e-6,0.0010820956854973604,0.000078983993312267,0.9992144031370443,0.0,3.883108241908178e-6,9.101126231014382e-7,9.101126231014385e-7,7.464688323935453e-7,0.00008606135994881544,6.281764145023403e-6,0.00018412611163612174,0.0,9.101126231014385e-7
630,5.630508567690588e-6,5.630508567690588e-6,4.618108846774442e-6,0.0012345098953704878,0.00009010896413938978,0.9988608842215924,0.0,5.630508567690588e-6,6.919023406499082e-7,6.919023406499088e-7,5.674940872649915e-7,0.00014561100565092572,0.000010628393450472945,0.0001399796952400047,0.0,6.919023406499088e-7
631,3.924078855481812e-6,3.924078855481812e-6,3.2185055861435165e-6,0.001101502248610545,0.00008040051115970795,0.9992061143169827,0.0,3.924078855481812e-6,7.679837387725346e-7,7.679837387725348e-7,6.298955867958195e-7,0.000045574178458176026,3.3265363264970018e-6,0.00015537182545400182,0.0,7.679837387725348e-7
632,5.82104795183929e-6,5.821047951839288e-6,4.774388089584828e-6,0.0012427613842538974,0.00009071125426171285,0.9988223359419329,0.0,5.821047951839288e-6,1.7173841598338714e-6,1.7173841598338727e-6,1.4085880318786381e-6,0.0001909571877631052,0.000013938287938259427,0.00034744630445642975,0.0,1.7173841598338727e-6
633,4.654139583230183e-6,4.654139583230185e-6,3.817296950185467e-6,0.0011721008575485204,0.00008555362296945465,0.9990584147470104,0.0,4.654139583230185e-6,6.801824949386902e-7,6.801824949386902e-7,5.578815411670452e-7,0.00011653164577110654,8.505841815663532e-6,0.0001376086374554903,0.0,6.801824949386902e-7
634,5.736487621234389e-6,5.736487621234389e-6,4.705032221254653e-6,0.0012402988799720077,0.00009053151191143927,0.9988394434564073,0.0,5.736487621234389e-6,2.792790830926097e-6,2.792790830926097e-6,2.2906300360680136e-6,0.0002545977356049507,0.00001858351910635061,0.0005650132777624646,0.0,2.792790830926097e-6
635,4.270141001547157e-6,4.270141001547157e-6,3.5023436514026223e-6,0.001140912536240648,0.00008327713467491942,0.9991361020177112,0.0,4.270141001547157e-6,4.863702232978169e-7,4.863702232978169e-7,3.989178959620293e-7,0.00006952310043627302,5.074608626114931e-6,0.00009839821551563246,0.0,4.863702232978169e-7
636,5.182447632645767e-6,5.182447632645767e-6,4.250611995797583e-6,0.0011602278130757868,0.00008468698938261098,0.9989515320333595,0.0,5.182447632645767e-6,9.975555735954617e-7,9.975555735954621e-7,8.181890080064098e-7,0.00011613014194222096,8.476535372471346e-6,0.00020181681282606859,0.0,9.975555735954621e-7
637,3.6687936216515754e-6,3.668793621651575e-6,3.0091221916190225e-6,0.0010236233759197758,0.00007471600059172859,0.9992577614167705,0.0,3.668793621651575e-6,9.004489457362335e-7,9.004489457362331e-7,7.38542743054349e-7,0.00010963852390633992,8.002701198281697e-6,0.00018217104004155036,0.0,9.004489457362331e-7
638,3.897029673445866e-6,3.897029673445866e-6,3.1963200117222257e-6,0.0009927406887733292,0.00007246182105129485,0.9992115866734634,0.0,3.897029673445866e-6,7.552475191611754e-7,7.552475191611749e-7,6.194494170130067e-7,0.00010640663475234351,7.766800145586976e-6,0.0001527951436955829,0.0,7.552475191611749e-7
639,4.328616722051026e-6,4.328616722051026e-6,3.5503050813398815e-6,0.001055833018271434,0.00007706703683574115,0.9991242717158691,0.0,4.328616722051026e-6,2.693344054515218e-7,2.69334405451522e-7,2.2090643955215072e-7,0.000040450837516709454,2.9525750104316193e-6,0.00005448940663698534,0.0,2.69334405451522e-7
640,3.530848727723382e-6,3.530848727723381e-6,2.8959806294744077e-6,0.0010350089541578853,0.00007554705319407013,0.9992856692342146,0.0,3.530848727723381e-6,8.644853876997834e-7,8.64485387699783e-7,7.090456517111886e-7,0.000011162209908341645,8.147485703589599e-7,0.00017489520413527132,0.0,8.64485387699783e-7
641,4.891431446512668e-6,4.891431446512667e-6,4.011922291736435e-6,0.0011276868322467478,0.00008231176818302354,0.9990104079102738,0.0,4.891431446512667e-6,1.1774892976349249e-6,1.1774892976349255e-6,9.657695529660532e-7,0.00014046171825420878,0.00001025253825877769,0.00023821944709201325,0.0,1.1774892976349255e-6
642,3.592712958263764e-6,3.592712958263764e-6,2.946721294713217e-6,0.0010160690329125619,0.00007416459632539876,0.9992731533983391,0.0,3.592712958263764e-6,7.973008965418785e-7,7.973008965418785e-7,6.539413411054383e-7,0.00001741754857822114,1.2713363142058722e-6,0.00016130301916264403,0.0,7.973008965418785e-7
643,3.992967715369615e-6,3.992967715369614e-6,3.275007809604754e-6,0.0010222490628777313,0.00007461568715958335,0.9991921773188749,0.0,3.992967715369614e-6,4.768717083029651e-7,4.768717083029654e-7,3.91127271793432e-7,0.000024471870849431348,1.786243221755152e-6,0.00009647655814276111,0.0,4.768717083029654e-7
644,3.872550447523037e-6,3.872550447523037e-6,3.1762422996581493e-6,0.000992969048641614,0.00007247848942411172,0.9992165390986587,0.0,3.872550447523037e-6,5.512012078238518e-7,5.512012078238514e-7,4.5209187475726613e-7,0.000057955648181811715,4.230280731871083e-6,0.00011151425938899813,0.0,5.512012078238514e-7
645,3.3616106867613837e-6,3.3616106867613832e-6,2.757172618655956e-6,0.0009574603730568461,0.00006988665116756633,0.999319908010419,0.0,3.3616106867613832e-6,8.501230911498085e-7,8.501230911498079e-7,6.972657835234304e-7,0.00005985877936399813,4.369193494005505e-6,0.0001719895485595113,0.0,8.501230911498079e-7
646,4.1008393035360555e-6,4.1008393035360555e-6,3.3634834294600613e-6,0.0010227678070896657,0.0000746535511765232,0.9991703536724591,0.0,4.1008393035360555e-6,7.425255493450496e-7,7.425255493450497e-7,6.090149348254866e-7,0.00003969145233516242,2.897146202328413e-6,0.0001502213448325567,0.0,7.425255493450497e-7
647,3.65834119581155e-6,3.65834119581155e-6,3.000549175582947e-6,0.0010080312986110425,0.00007357790851134912,0.9992598760611323,0.0,3.65834119581155e-6,7.325970153511155e-7,7.325970153511161e-7,6.008716116919433e-7,0.000021848188876468947,1.5947362393474633e-6,0.0001482126897363242,0.0,7.325970153511161e-7
648,4.06986297155822e-6,4.06986297155822e-6,3.3380768305662545e-6,0.0010312225454938235,0.00007527067682494867,0.9991766205359385,0.0,4.06986297155822e-6,1.1684756847467947e-6,1.1684756847467949e-6,9.5837664255314e-7,0.000102332461349953,7.469419341763213e-6,0.00023639589091801878,0.0,1.1684756847467949e-6
649,3.5575933859039435e-6,3.5575933859039426e-6,2.9179164352835566e-6,0.0009950643850559662,0.00007263143157105511,0.9992802584863654,0.0,3.5575933859039426e-6,6.945726955243757e-7,6.945726955243753e-7,5.696842960750038e-7,0.00004481642927031507,3.2712269323385006e-6,0.00014051993833436263,0.0,6.945726955243753e-7
650,3.860030797869007e-6,3.860030797869007e-6,3.165973759235785e-6,0.000990543456988196,0.00007230144138898921,0.9992190719658569,0.0,3.860030797869007e-6,4.3078143442387187e-7,4.307814344238732e-7,3.533243097710159e-7,0.000038556437713497034,2.814299566408465e-6,0.00008715197270332767,0.0,4.307814344238732e-7
651,3.633484839920984e-6,3.633484839920984e-6,2.9801621438154275e-6,0.0009773258404449632,0.000071336665213789,0.9992649047839995,0.0,3.633484839920984e-6,7.290891799890171e-7,7.290891799890165e-7,5.979945064848411e-7,0.000045638524270559216,3.331233036116168e-6,0.00014750301483557678,0.0,7.290891799890165e-7
652,3.521519020426718e-6,3.521519020426718e-6,2.8883284603521055e-6,0.0009539648793539068,0.00006963150917323417,0.9992875567398743,0.0,3.521519020426718e-6,6.171368280819545e-7,6.171368280819553e-7,5.061718690545482e-7,0.0000473016124804484,3.452624655922157e-6,0.000124853783606434,0.0,6.171368280819553e-7
653,3.81389156400127e-6,3.81389156400127e-6,3.128130640528769e-6,0.000983946167276424,0.00007181989406054368,0.9992284064564577,0.0,3.81389156400127e-6,7.840491074570743e-7,7.840491074570737e-7,6.430723043794671e-7,0.000041858050606405695,3.055289872670829e-6,0.0001586220318490688,0.0,7.840491074570737e-7
654,3.4038547090300892e-6,3.4038547090300892e-6,2.7918209085248162e-6,0.0009557845778352045,0.00006976433204149199,0.9993113615653276,0.0,3.4038547090300892e-6,7.803858931885243e-7,7.803858931885249e-7,6.400677583392935e-7,0.0000439737934867652,3.2097215220641876e-6,0.00015788092203229448,0.0,7.803858931885249e-7
655,4.184811723458354e-6,4.184811723458354e-6,3.432357097027765e-6,0.0010219351385170306,0.00007459277328982262,0.9991533650989876,0.0,4.184811723458354e-6,6.704112160605586e-7,6.704112160605599e-7,5.498671977220607e-7,0.00006209336809575642,4.5322999029953404e-6,0.00013563179685378545,0.0,6.704112160605599e-7
656,3.450674431258973e-6,3.450674431258973e-6,2.8302221596426024e-6,0.000973096970085819,0.00007102799281758442,0.9993018894042093,0.0,3.450674431258973e-6,7.641958351294076e-7,7.641958351294071e-7,6.267887712897688e-7,0.00005190950621853443,3.7889626092754744e-6,0.00015460548956171196,0.0,7.641958351294071e-7
657,3.99719064770214e-6,3.99719064770214e-6,3.2784714329932462e-6,0.001027344679603522,0.00007498762483828018,0.9991913229717421,0.0,3.99719064770214e-6,9.686326908008221e-7,9.686326908008221e-7,7.944666356305646e-7,0.00008125660106984075,5.931056672246104e-6,0.00019596538541910292,0.0,9.686326908008221e-7
658,3.6790019662827934e-6,3.679001966282794e-6,3.017495013733684e-6,0.000984688364299462,0.00007187406827590161,0.9992556961528068,0.0,3.679001966282794e-6,7.582806504229471e-7,7.582806504229471e-7,6.219371728071805e-7,0.00007694750969740419,5.616528808671786e-6,0.00015340878056992107,0.0,7.582806504229471e-7
659,3.936900036106243e-6,3.936900036106243e-6,3.2290214404319802e-6,0.0010210868083965925,0.00007453085224027284,0.9992035204466473,0.0,3.936900036106243e-6,1.3589738362714683e-6,1.3589738362714683e-6,1.1146220666163362e-6,0.00017326411407356804,0.000012646840580417372,0.00027493582874972675,0.0,1.3589738362714683e-6
660,4.028027586392493e-6,4.028027586392492e-6,3.3037637023613352e-6,0.0010205445361965012,0.00007449127087570456,0.9991850843091066,0.0,4.028027586392492e-6,1.1882233947947658e-6,1.1882233947947662e-6,9.745735941037313e-7,0.00017652319924972554,0.000012884726716743113,0.00024039107675824823,0.0,1.1882233947947662e-6
661,4.467857938570403e-6,4.467857938570403e-6,3.664509879381333e-6,0.001107362479161816,0.00008082825929406744,0.9990961016376542,0.0,4.467857938570403e-6,2.3893713649868233e-6,2.3893713649868224e-6,1.959747846259124e-6,0.00033387884743289975,0.000024370381479366768,0.00048339694178789775,0.0,2.3893713649868224e-6
662,4.559172923734395e-6,4.559172923734395e-6,3.7394058742562466e-6,0.001128458286913672,0.00008236807796326728,0.9990776275799106,0.0,4.559172923734395e-6,2.0476637876960827e-6,2.047663787696082e-6,1.679481371796856e-6,0.0003043243598944273,0.00002221314947357307,0.00041426562119505626,0.0,2.047663787696082e-6
663,4.977594968900176e-6,4.977594968900175e-6,4.082593088205928e-6,0.001183615149476047,0.00008639407060157072,0.9989929760519088,0.0,4.977594968900175e-6,3.2605076209687034e-6,3.2605076209687034e-6,2.6742484996425465e-6,0.00042809539010574797,0.00003124740619733967,0.0006596376920508886,0.0,3.2605076209687034e-6
664,4.469412686373722e-6,4.469412686373722e-6,3.665785074063784e-6,0.0010869969967421626,0.00007934174830544292,0.9990957870945302,0.0,4.469412686373722e-6,1.7468841627101733e-6,1.746884162710173e-6,1.4327837546317602e-6,0.00022142824230923544,0.00001616242171935206,0.0003534144898051028,0.0,1.746884162710173e-6
665,3.7337786694788427e-6,3.7337786694788427e-6,3.062422532195941e-6,0.0010092650726611053,0.0000736679637648956,0.9992446142041428,0.0,3.7337786694788427e-6,1.3709573295691784e-6,1.3709573295691778e-6,1.1244508548595477e-6,0.00016383020611165705,0.000011958243690735065,0.0002773602254328494,0.0,1.3709573295691778e-6
666,3.850460548993593e-6,3.850460548993594e-6,3.1581242993750916e-6,0.0009706407668223824,0.00007084871038929929,0.9992210081358079,0.0,3.850460548993594e-6,6.90641866877455e-7,6.906418668774556e-7,5.664602543510171e-7,0.00004861761627076587,3.5486819972150263e-6,0.00013972468709199504,0.0,6.906418668774556e-7
667,3.593410745572948e-6,3.5934107455729476e-6,2.9472936156158433e-6,0.0009627964826189649,0.00007027614282492768,0.999273012228048,0.0,3.5934107455729476e-6,1.2095052114747217e-6,1.2095052114747217e-6,9.920288105737148e-7,0.00010664517255819117,7.784211423271848e-6,0.00024469662977928653,0.0,1.2095052114747217e-6
668,4.409232510928627e-6,4.409232510928627e-6,3.616425660561032e-6,0.0010756479423512202,0.0000785133616404478,0.9991079622269491,0.0,4.409232510928627e-6,1.7052154031971506e-6,1.7052154031971504e-6,1.3986072917727159e-6,0.00024016095571969954,0.000017529754137882724,0.0003449844268974475,0.0,1.7052154031971504e-6
669,3.828684074037037e-6,3.828684074037037e-6,3.140263367198288e-6,0.0009877337506442147,0.00007209635617327612,0.9992254137638117,0.0,3.828684074037037e-6,1.4079541482993825e-6,1.407954148299383e-6,1.154795420332883e-6,0.00013768788272592623,0.000010050071314540223,0.00028484510170284584,0.0,1.407954148299383e-6
670,3.8042680254129007e-6,3.8042680254129003e-6,3.1202374727699544e-6,0.0009989323848379563,0.00007291376341379983,0.9992303534075222,0.0,3.8042680254129003e-6,1.0257415232229697e-6,1.0257415232229695e-6,8.413069522852735e-7,0.0001351243914142227,9.862957750247077e-6,0.00020751915029056743,0.0,1.0257415232229695e-6
671,3.462833809216321e-6,3.46283380921632e-6,2.8401952074128032e-6,0.0009468288253129468,0.00006911063652564746,0.9992994294240636,0.0,3.46283380921632e-6,6.979444063283333e-7,6.979444063283323e-7,5.72449752748291e-7,0.00008831956755720686,6.446594535745204e-6,0.00014120207369233592,0.0,6.979444063283323e-7
672,3.828714737863719e-6,3.828714737863719e-6,3.1402885174822413e-6,0.0009748036019075612,0.00007115256275922783,0.9992254075601715,0.0,3.828714737863719e-6,1.1869364052344776e-6,1.1869364052344782e-6,9.73518013102012e-7,0.00011741463539716411,8.570292721118608e-6,0.00024013070416546885,0.0,1.1869364052344782e-6
673,3.764904419891489e-6,3.7649044198914884e-6,3.0879516831802703e-6,0.0009967209449012035,0.0000727523466744893,0.9992383171116185,0.0,3.7649044198914884e-6,1.317804136812791e-6,1.31780413681279e-6,1.0808549297754197e-6,0.00018087324817782843,0.000013202244141542188,0.0002666067313543008,0.0,1.31780413681279e-6
674,3.5559687579018817e-6,3.555968757901881e-6,2.9165839252875518e-6,0.0009577842393009538,0.00006991029071220321,0.9992805871670466,0.0,3.555968757901881e-6,7.307790604850102e-7,7.307790604850094e-7,5.993805361790896e-7,0.00008665344865165856,6.32498170033982e-6,0.00014784489683674037,0.0,7.307790604850094e-7
675,3.6695701310707918e-6,3.6695701310707926e-6,3.0097590799170117e-6,0.0009972538381413148,0.000072791243452914,0.999257604320103,0.0,3.6695701310707926e-6,1.1872835911453336e-6,1.1872835911453336e-6,9.738027728723105e-7,0.00016957280104104228,0.000012377405402196051,0.00024020094381503007,0.0,1.1872835911453336e-6
676,3.509608912196925e-6,3.5096089121969245e-6,2.878559862094807e-6,0.0009542357560144409,0.00006965128091858981,0.9992899662899255,0.0,3.5096089121969245e-6,6.846324536751973e-7,6.846324536751969e-7,5.61531370229871e-7,0.00007584398607046175,5.535980753690598e-6,0.00013850891460613095,0.0,6.846324536751969e-7
677,3.501704109500467e-6,3.501704109500467e-6,2.872076391050291e-6,0.0009410413625789883,0.00006868819983728394,0.9992915655212148,0.0,3.501704109500467e-6,9.69104139272618e-7,9.691041392726172e-7,7.94853314796793e-7,0.00008341269870034447,6.0884338830701566e-6,0.00019606076479492917,0.0,9.691041392726172e-7
678,3.6502866079344716e-6,3.6502866079344716e-6,2.9939428516452294e-6,0.0009676002170145911,0.00007062677551893352,0.9992615055956634,0.0,3.6502866079344716e-6,9.110185506045472e-7,9.11018550604548e-7,7.472118686160013e-7,0.0001059060325136449,7.730260341941695e-6,0.0001843093910504633,0.0,9.11018550604548e-7
679,3.311360263627932e-6,3.311360263627932e-6,2.715957527543514e-6,0.0009278205023528118,0.00006772318690018236,0.9993300742412621,0.0,3.311360263627932e-6,6.915930705149975e-7,6.915930705149975e-7,5.672404257832792e-7,0.00007539692348628043,5.503348899934601e-6,0.00013991712638213862,0.0,6.915930705149975e-7
680,3.837035723865989e-6,3.837035723865988e-6,3.1471133395403178e-6,0.0010080570873708845,0.0000735797908765246,0.9992237241302764,0.0,3.837035723865988e-6,1.0833693881105344e-6,1.083369388110535e-6,8.885729762080718e-7,0.00014238694906723183,0.000010393064110325176,0.00021917792131999383,0.0,1.083369388110535e-6
681,3.1570301849363448e-6,3.1570301849363448e-6,2.589376936614524e-6,0.0009318472909019882,0.00006801710900346834,0.9993612969675233,0.0,3.1570301849363448e-6,6.647051144699319e-7,6.647051144699315e-7,5.451870879381101e-7,0.000043670973544829896,3.1876181826005776e-6,0.00013447738774890493,0.0,6.647051144699315e-7
682,4.085703460117629e-6,4.085703460117629e-6,3.351069102840416e-6,0.0010055644408910533,0.0000733978483962694,0.9991734158253446,0.0,4.085703460117629e-6,1.2277256220153456e-6,1.2277256220153458e-6,1.0069730803670973e-6,0.00010946677185585031,7.990164725778334e-6,0.0002483828255973408,0.0,1.2277256220153458e-6
683,3.4548805640023966e-6,3.4548805640023966e-6,2.8336720041103952e-6,0.0010245209030995321,0.00007478151261780313,0.999301038455824,0.0,3.4548805640023966e-6,8.194243849570815e-7,8.194243849570816e-7,6.72086891608289e-7,0.00010829851747506142,7.904891863649846e-6,0.00016577885192689909,0.0,8.194243849570816e-7
684,5.554383723623072e-6,5.5543837236230716e-6,4.555671713144129e-6,0.00118592649922281,0.00008656277992680633,0.998876285141414,0.0,5.5543837236230716e-6,3.862387541198313e-6,3.8623875411983125e-6,3.167906745765831e-6,0.0004230547206901612,0.000030879479215700264,0.0007814048300629849,0.0,3.8623875411983125e-6
685,5.026943018664348e-6,5.026943018664349e-6,4.123068058174842e-6,0.0012863947839579948,0.0000938961298661617,0.9989829923814385,0.0,5.026943018664349e-6,2.5706306408287597e-6,2.5706306408287592e-6,2.108415600736746e-6,0.0005023804434482672,0.00003666959781592111,0.000520067750225883,0.0,2.5706306408287592e-6
686,8.960847934649952e-6,8.960847934649952e-6,7.349632919319179e-6,0.0014745897248670259,0.00010763279673710418,0.998187118774875,0.0,8.960847934649952e-6,9.739931798312835e-6,9.739931798312831e-6,7.98863276096874e-6,0.0009507003636638273,0.00006939322665451725,0.001970498731808785,0.0,9.739931798312831e-6
687,5.5144346962446246e-6,5.514434696244623e-6,4.5229057641115505e-6,0.0013340455151097904,0.00009737423728407289,0.9988843672829953,0.0,5.514434696244623e-6,3.871948691706067e-6,3.871948691706067e-6,3.1757487432007636e-6,0.0007013375429565324,0.00005119181283590439,0.0007833391593108369,0.0,3.871948691706067e-6
688,4.859826024067247e-6,4.859826024067247e-6,3.98599971667123e-6,0.0011269608349222698,0.00008225877641104828,0.9990168020458937,0.0,4.859826024067247e-6,2.467356695000904e-6,2.467356695000904e-6,2.0237109391355403e-6,0.0002758679388704212,0.00002013606719889595,0.000499174259029385,0.0,2.467356695000904e-6
689,4.748092913560757e-6,4.7480929135607565e-6,3.8943568997028704e-6,0.0011767349282454812,0.00008589187162328705,0.9990394069220995,0.0,4.7480929135607565e-6,2.5657152077228385e-6,2.5657152077228376e-6,2.1043839924300933e-6,0.0004279473745145204,0.00003123660228912312,0.000519073302328051,0.0,2.5657152077228376e-6
690,4.552616811991152e-6,4.552616811991152e-6,3.7340285913202697e-6,0.0012217228214017734,0.00008917561399451402,0.9990789539557152,0.0,4.552616811991152e-6,2.0565490694036105e-6,2.0565490694036105e-6,1.6867690257567624e-6,0.0004567769983133964,0.00003334092526521834,0.000416063214514988,0.0,2.0565490694036105e-6
691,5.438543501586173e-6,5.438543501586173e-6,4.460660268304016e-6,0.0012331450913809082,0.00009000934478905851,0.99889972093289,0.0,5.438543501586173e-6,3.6287357372063127e-6,3.6287357372063127e-6,2.9762669586830025e-6,0.0005307217477842674,0.00003873827752894176,0.0007341344186283694,0.0,3.6287357372063127e-6
692,4.272538618570524e-6,4.272538618570524e-6,3.504310162287684e-6,0.001245948768913799,0.00009094390685615099,0.9991356169525791,0.0,4.272538618570524e-6,1.836197777973061e-6,1.836197777973061e-6,1.5060382380988063e-6,0.0005565737208537599,0.000040625256744731905,0.00037148364770615085,0.0,1.836197777973061e-6
693,4.190781722493183e-6,4.190781722493184e-6,3.437253653888754e-6,0.0012179269121532566,0.00008889854416167293,0.9991521573004349,0.0,4.190781722493184e-6,1.423775594610061e-6,1.4237755946100615e-6,1.167772074270572e-6,0.000449758637975234,0.000032828643279954056,0.0002880459598336275,0.0,1.4237755946100615e-6
694,3.4257719185400147e-6,3.425771918540014e-6,2.809797270325454e-6,0.0010446945611855792,0.00007625402202404842,0.9993069274651267,0.0,3.425771918540014e-6,6.452476331829851e-7,6.452476331829849e-7,5.292281802503004e-7,0.0002155524230128924,0.00001573353573613779,0.00013054091848050967,0.0,6.452476331829849e-7
695,4.415436900316741e-6,4.41543690031674e-6,3.6215144629627357e-6,0.0012211836426540416,0.00008913625842626277,0.9991067070085683,0.0,4.41543690031674e-6,2.0033314482270685e-6,2.0033314482270685e-6,1.643120256874686e-6,0.0005052808090990396,0.000036881300407691854,0.000405296685835964,0.0,2.0033314482270685e-6
696,4.32421194161673e-6,4.32421194161673e-6,3.546692307245468e-6,0.0011047516623312046,0.00008063769136014781,0.9991251628529366,0.0,4.32421194161673e-6,1.7946097873289965e-6,1.7946097873289967e-6,1.471928021374333e-6,0.0003025035362351626,0.000022080244476673398,0.00036306992525715853,0.0,1.7946097873289967e-6
697,3.564245581044781e-6,3.56424558104478e-6,2.923372525237252e-6,0.0010903355311736962,0.0000795854335772235,0.9992789126717992,0.0,3.56424558104478e-6,8.013542077376802e-7,8.013542077376794e-7,6.572658422703017e-7,0.00029019121340044643,0.000021181547219610848,0.00016212305001459868,0.0,8.013542077376794e-7
698,4.143563858030096e-6,4.143563858030096e-6,3.398525848934499e-6,0.001059958764072627,0.000077368181996134,0.9991617100102456,0.0,4.143563858030096e-6,1.4667148803924016e-6,1.4667148803924023e-6,1.2029906150403161e-6,0.00020938244421852287,0.00001528317855390088,0.00029673306462362013,0.0,1.4667148803924023e-6
699,4.457191842682178e-6,4.457191842682178e-6,3.6557616124726193e-6,0.001119301291182849,0.00008169969336543818,0.9990982595098915,0.0,4.457191842682178e-6,2.2216324731174568e-6,2.2216324731174564e-6,1.8221694283991208e-6,0.00034995502524128844,0.00002554380887356341,0.0004494614604572034,0.0,2.2216324731174564e-6
700,3.3265061940087724e-6,3.3265061940087724e-6,2.72838012742832e-6,0.001017980202188009,0.00007430409580154828,0.9993270100476694,0.0,3.3265061940087724e-6,5.963531993768091e-7,5.963531993768086e-7,4.891252633283669e-7,0.00017609920684909708,0.000012853778794683616,0.00012064901966623261,0.0,5.963531993768086e-7
701,4.23942182522016e-6,4.23942182522016e-6,3.477147970007982e-6,0.0010929910004927217,0.00007977926077175523,0.9991423168556842,0.0,4.23942182522016e-6,1.749299452681063e-6,1.7492994526810626e-6,1.4347647607607799e-6,0.00028409239200043835,0.000020736383935876343,0.00035390313037499956,0.0,1.7492994526810626e-6
702,3.7130493548954336e-6,3.7130493548954336e-6,3.045420474581725e-6,0.0010647882053429348,0.00007772069107837903,0.9992488079797198,0.0,3.7130493548954336e-6,1.038487405939929e-6,1.038487405939929e-6,8.517610476884674e-7,0.0002639186094989071,0.00001926386544833454,0.00021009778700488223,0.0,1.038487405939929e-6
703,4.255537882458222e-6,4.255537882458222e-6,3.490366262034619e-6,0.0010996103279838907,0.0000802624166749727,0.9991390563944194,0.0,4.255537882458222e-6,1.811147188718793e-6,1.811147188718793e-6,1.4854918973089374e-6,0.00030380791266325076,0.000022175453117141675,0.0003664156292251771,0.0,1.811147188718793e-6
704,3.3950240447362238e-6,3.395024044736223e-6,2.7845780514350663e-6,0.0010022328867797575,0.00007315467262986284,0.999313148108925,0.0,3.395024044736223e-6,6.541452850965293e-7,6.54145285096529e-7,5.365259801778672e-7,0.00015102955340307473,0.000011023902410682168,0.00013234101443340696,0.0,6.54145285096529e-7
705,3.3364360757284933e-6,3.3364360757284937e-6,2.7365245559583477e-6,0.0009618696989836438,0.00007020849532070492,0.9993250011199132,0.0,3.3364360757284937e-6,6.56451702445463e-7,6.564517024454633e-7,5.38417689645212e-7,0.00009537249671309654,6.961399757452228e-6,0.00013280762883644296,0.0,6.564517024454633e-7
706,3.7811358807745907e-6,3.7811358807745907e-6,3.101264628573953e-6,0.0010401275802354444,0.00007592067036424868,0.9992350333028869,0.0,3.7811358807745907e-6,1.1087514560459053e-6,1.1087514560459051e-6,9.09391193794027e-7,0.00020014722284524813,0.000014609084134192726,0.0002243130016996642,0.0,1.1087514560459051e-6
707,3.4791289850851466e-6,3.4791289850851466e-6,2.8535604114498577e-6,0.0009923792100610671,0.00007243543610902543,0.9992961327250672,0.0,3.4791289850851466e-6,7.847990628252717e-7,7.847990628252717e-7,6.436874132064805e-7,0.0001514736034603118,0.000011056314375003979,0.00015877375633061765,0.0,7.847990628252717e-7
708,3.7316982258906327e-6,3.7316982258906327e-6,3.060716165031337e-6,0.0010072176680914781,0.00007351852024432505,0.9992450351014898,0.0,3.7316982258906327e-6,1.0617762255038512e-6,1.0617762255038514e-6,8.708623957045663e-7,0.00015488407707928338,0.000011305250609685205,0.00021480937948482656,0.0,1.0617762255038514e-6
709,3.0553823416294812e-6,3.055382341629481e-6,2.506005994400772e-6,0.0009424217904030587,0.00006878895959770599,0.9993818614797267,0.0,3.055382341629481e-6,6.73432123246058e-7,6.734321232460571e-7,5.523449274033002e-7,0.00006882132671514488,5.023384975896939e-6,0.00013624296065868445,0.0,6.734321232460571e-7
710,3.6603323512278837e-6,3.660332351227884e-6,3.002182309132595e-6,0.0009874825790483837,0.00007207802273390358,0.9992594732277958,0.0,3.660332351227884e-6,1.0183372115866915e-6,1.0183372115866917e-6,8.352339809611582e-7,0.00013531517047199674,9.876883036176317e-6,0.00020602117402226738,0.0,1.0183372115866917e-6
711,3.604580911764669e-6,3.604580911764669e-6,2.956455317918533e-6,0.0009749025474191049,0.00007115978495937777,0.9992707523766681,0.0,3.604580911764669e-6,9.441495226442216e-7,9.441495226442213e-7,7.743856901703504e-7,0.00011000575173910811,8.02950577857545e-6,0.00019101216266533387,0.0,9.441495226442213e-7
712,3.0296233492497105e-6,3.0296233492497096e-6,2.484878625680364e-6,0.0009353210795047814,0.00006827066670584947,0.9993870728161989,0.0,3.0296233492497096e-6,6.827887379854004e-7,6.827887379854001e-7,5.600191658462655e-7,0.00005419141752796873,3.955523173206287e-6,0.00013813590999951628,0.0,6.827887379854001e-7
713,3.544166542800266e-6,3.544166542800266e-6,2.906903820317094e-6,0.0009633508966307138,0.00007031661044085398,0.9992829748890935,0.0,3.544166542800266e-6,9.070540616927122e-7,9.070540616927128e-7,7.439602189476671e-7,0.00009661924908065486,7.052402320331883e-6,0.0001835073299544718,0.0,9.070540616927128e-7
714,3.1170648247256913e-6,3.1170648247256913e-6,2.556597591492411e-6,0.0009322395286851653,0.0000680457391023205,0.9993693824134219,0.0,3.1170648247256913e-6,6.750480342260511e-7,6.75048034226051e-7,5.536702877508766e-7,0.00005044748220223644,3.6822470048485092e-6,0.00013656987778736603,0.0,6.75048034226051e-7
715,3.3186640356462723e-6,3.3186640356462723e-6,2.7219480368851163e-6,0.0009596798716114769,0.00007004865611901847,0.9993285966052993,0.0,3.3186640356462723e-6,7.308670407937073e-7,7.308670407937068e-7,5.994526970926289e-7,0.00009433552094918636,6.885709143489542e-6,0.0001478626962515636,0.0,7.308670407937068e-7
716,3.3094980655543317e-6,3.3094980655543313e-6,2.714430164021241e-6,0.0009332399409302593,0.00006811876088323602,0.9993304509850646,0.0,3.3094980655543313e-6,7.886267289209367e-7,7.886267289209364e-7,6.468268416340153e-7,0.00007815679453856812,5.704796553462968e-6,0.00015954813661824775,0.0,7.886267289209364e-7
717,3.1792366078410867e-6,3.1792366078410867e-6,2.607590509480761e-6,0.000945625499991065,0.00006902280377624297,0.9993568043561706,0.0,3.1792366078410867e-6,8.95787604321929e-7,8.957876043219282e-7,7.347195392061631e-7,0.0000749347990639159,5.469617657148342e-6,0.00018122799777642277,0.0,8.957876043219282e-7
718,3.7445821654650085e-6,3.7445821654650085e-6,3.0712834938284472e-6,0.0010173950580241009,0.00007426138513986812,0.9992424285343064,0.0,3.7445821654650085e-6,1.2182818000442624e-6,1.218281800044262e-6,9.992273150836053e-7,0.00016774113080418227,0.000012243708695262105,0.0002464722332437919,0.0,1.218281800044262e-6
719,3.759331442522647e-6,3.759331442522646e-6,3.083380761072522e-6,0.0010515651725750608,0.0000767555195637864,0.9992394445881825,0.0,3.759331442522646e-6,1.7504068211518422e-6,1.750406821151841e-6,1.4356730176384777e-6,0.00022481737437181964,0.000016409800197755752,0.000354127163583063,0.0,1.750406821151841e-6
720,5.1767505021824945e-6,5.1767505021824945e-6,4.2459392440776695e-6,0.0012005108430650372,0.00008762731583794326,0.9989526846275035,0.0,5.1767505021824945e-6,3.1521882761480257e-6,3.1521882761480257e-6,2.5854056325055274e-6,0.0004573065474234632,0.000033379577949938,0.0006377234593827868,0.0,3.1521882761480257e-6
721,5.2088020176723595e-6,5.2088020176723595e-6,4.272227701941962e-6,0.0012480379490189511,0.00009109639964367893,0.9989462002421984,0.0,5.2088020176723595e-6,4.512579609834041e-6,4.512579609834041e-6,3.7011903218710702e-6,0.000589848282231116,0.000043054023228621675,0.0009129460639452449,0.0,4.512579609834041e-6
722,7.378047548839698e-6,7.378047548839696e-6,6.051429679503061e-6,0.00139675689623619,0.0001019516470028945,0.9985073372545861,0.0,7.378047548839696e-6,6.711224465033041e-6,6.711224465033039e-6,5.504505446009886e-6,0.0007854313793492495,0.000057329964110569495,0.001357756868433364,0.0,6.711224465033039e-6
723,5.101927719675079e-6,5.101927719675079e-6,4.184570053411559e-6,0.0012148461466592085,0.0000886736738803847,0.9989678221254956,0.0,5.101927719675079e-6,3.522969616957529e-6,3.522969616957529e-6,2.889518230794953e-6,0.000413678487339532,0.00003019509209339143,0.0007127367322652363,0.0,3.522969616957529e-6
724,5.339618178654318e-6,5.339618178654318e-6,4.379522320726219e-6,0.0012610830826166634,0.00009204858599711197,0.9989197346483264,0.0,5.339618178654318e-6,2.202836466548861e-6,2.202836466548862e-6,1.8067530582480201e-6,0.0003060962506063396,0.000022342482771926833,0.00044565881503083203,0.0,2.202836466548862e-6
725,5.210566085279069e-6,5.210566085279069e-6,4.273674579452744e-6,0.0013535163195873285,0.00009879544421729476,0.9989458433513029,0.0,5.210566085279069e-6,1.1630665247075044e-6,1.1630665247075042e-6,9.53940082421715e-7,0.00037554566431108734,0.000027411712878944066,0.00023530155645872165,0.0,1.1630665247075042e-6
726,9.480740209805451e-6,9.480740209805453e-6,7.776045398121263e-6,0.001606379898756694,0.0001172523843139086,0.9980819386678594,0.0,9.480740209805453e-6,8.326435409200907e-6,8.326435409200907e-6,6.829291628464447e-6,0.0008127531174177781,0.00005932422395820238,0.001684532371896106,0.0,8.326435409200907e-6
727,5.374446774735555e-6,5.374446774735555e-6,4.408088523183747e-6,0.0013836701249421012,0.00010099642144361656,0.9989126884281033,0.0,5.374446774735555e-6,1.6369439733890171e-6,1.6369439733890171e-6,1.3426114807036995e-6,0.00041616892917083583,0.000030376873652623765,0.0003311723419012034,0.0,1.6369439733890171e-6
728,4.2074769576090515e-6,4.2074769576090515e-6,3.4509469840845365e-6,0.00114333385026708,0.00008345387047881711,0.9991487796649131,0.0,4.2074769576090515e-6,1.3642038808669997e-6,1.3642038808670002e-6,1.1189117173513061e-6,0.0002685651019027285,0.000019603020783548956,0.0002759939261220389,0.0,1.3642038808670002e-6
729,6.738424085714522e-6,6.738424085714522e-6,5.526814409292322e-6,0.0014419258013403686,0.00010524860174218919,0.9986367403396407,0.0,6.738424085714522e-6,2.9582115825989342e-6,2.9582115825989347e-6,2.4263071294524476e-6,0.0004752198565699907,0.000034687100666082636,0.0005984797730250392,0.0,2.9582115825989347e-6
730,4.301455647876471e-6,4.301455647876471e-6,3.5280277336677407e-6,0.00125898779705207,0.00009189564756177844,0.9991297667093993,0.0,4.301455647876471e-6,1.4210838815701973e-6,1.4210838815701975e-6,1.1655643476233375e-6,0.0003610806576044814,0.000026355887587069487,0.0002875013957400614,0.0,1.4210838815701975e-6
731,4.063870452951948e-6,4.0638704529519474e-6,3.3331618032898747e-6,0.0011839308425914557,0.00008641711357572757,0.9991778328904557,0.0,4.0638704529519474e-6,1.9812460854275555e-6,1.9812460854275555e-6,1.6250059767697035e-6,0.0003439896214871255,0.00002510838396933489,0.0004008285663163029,0.0,1.9812460854275555e-6
732,4.286021041992348e-6,4.286021041992349e-6,3.5153683638926973e-6,0.0011544628656058977,0.00008426619612143278,0.9991328893053221,0.0,4.286021041992349e-6,9.809592667672137e-7,9.809592667672143e-7,8.045768181898246e-7,0.00023692043556649346,0.00001729322309396543,0.00019845919161938066,0.0,9.809592667672143e-7
733,4.239817629981689e-6,4.239817629981689e-6,3.477472606663594e-6,0.0011869448862052623,0.00008663711371418701,0.9991422367798893,0.0,4.239817629981689e-6,1.2514882106344296e-6,1.25148821063443e-6,1.0264630108777727e-6,0.0002950578150523242,0.000021536768700924398,0.0002531902669334841,0.0,1.25148821063443e-6
734,3.5662880662941366e-6,3.5662880662941366e-6,2.9250477592034303e-6,0.001053003089652698,0.00007686047556200895,0.999278499453855,0.0,3.5662880662941366e-6,6.053351156095417e-7,6.05335115609542e-7,4.964921763375024e-7,0.00016235691802087693,0.00001185070590247031,0.00012246616324714944,0.0,6.05335115609542e-7
735,3.421649160725681e-6,3.4216491607256815e-6,2.8064158094668854e-6,0.0010120144043797954,0.00007386864213464846,0.9993077615458178,0.0,3.4216491607256815e-6,1.2323166557615756e-6,1.2323166557615756e-6,1.0107386182939848e-6,0.00016456338345871942,0.000012011759544696226,0.00024931164382339125,0.0,1.2323166557615756e-6
736,3.865507052919971e-6,3.865507052919971e-6,3.1704653502872893e-6,0.001098964057410066,0.00008021524429330164,0.9992179640573154,0.0,3.865507052919971e-6,7.1840350851702e-7,7.184035085170187e-7,5.892301838015005e-7,0.00016724351523011397,0.000012207386893316997,0.00014534118223547078,0.0,7.184035085170187e-7
737,3.7086905073849643e-6,3.7086905073849635e-6,3.0418453743917797e-6,0.001085590453831606,0.00007923908236071202,0.9992496898240356,0.0,3.7086905073849635e-6,9.651959746490056e-7,9.651959746490056e-7,7.916478619667374e-7,0.00022883493558794403,0.000016703048782403917,0.00019527009874156003,0.0,9.651959746490056e-7
738,3.4872215120424227e-6,3.4872215120424227e-6,2.8601978527901674e-6,0.0010438593598971235,0.00007619305927013866,0.9992944955150295,0.0,3.4872215120424227e-6,4.7341880427551093e-7,4.7341880427551093e-7,3.8829522093256446e-7,0.00011993920642251717,8.754565427918265e-6,0.00009577799647434426,0.0,4.7341880427551093e-7
739,3.1411449837677457e-6,3.1411449837677457e-6,2.5763479913305304e-6,0.0010068465044741166,0.00007349142838446057,0.9993645107239854,0.0,3.1411449837677457e-6,9.054966099571676e-7,9.054966099571676e-7,7.426828065164676e-7,0.00015238856940724655,0.000011123099286174226,0.00018319223979443633,0.0,9.054966099571676e-7
740,3.5858660572967354e-6,3.585866057296735e-6,2.9411055082263142e-6,0.0010269808950480054,0.00007496107158861369,0.9992745386041036,0.0,3.585866057296735e-6,3.1607165871464543e-7,3.1607165871464575e-7,2.5924005012631893e-7,0.00007782359788947563,5.6804759667936965e-6,0.00006394488334772434,0.0,3.1607165871464575e-7
741,3.1849754307383015e-6,3.1849754307383015e-6,2.612297457081157e-6,0.0010612461892799284,0.00007746215333834189,0.9993556433271741,0.0,3.1849754307383015e-6,6.81940413358205e-7,6.81940413358205e-7,5.593233751519277e-7,0.00015250484053878696,0.000011131586112615799,0.00013796428430064514,0.0,6.81940413358205e-7
742,3.6651367579095343e-6,3.6651367579095343e-6,3.0061228542420274e-6,0.0010013727631888881,0.00007309189075497001,0.9992585012418035,0.0,3.6651367579095343e-6,8.95129292935973e-7,8.951292929359729e-7,7.341795962154252e-7,0.00003253228371599248,2.3745863826041336e-6,0.00018109481391238397,0.0,8.951292929359729e-7
743,2.8806925195868323e-6,2.8806925195868323e-6,2.3627264659322627e-6,0.0009618906760534147,0.00007021002647248816,0.9994172032131107,0.0,2.8806925195868323e-6,4.014448781133263e-7,4.014448781133266e-7,3.292626448960085e-7,0.000017589487112403945,1.2838863984692553e-6,0.00008121685444965406,0.0,4.014448781133266e-7
744,4.289490555814301e-6,4.289490555814301e-6,3.5182140380058864e-6,0.0011288413540578046,0.00008239603868167309,0.9991321873833036,0.0,4.289490555814301e-6,1.5321934955986862e-6,1.532193495598686e-6,1.2566957765764986e-6,0.00007865808281324214,5.741386432033802e-6,0.0003099801315329561,0.0,1.532193495598686e-6
745,3.2720078922452203e-6,3.2720078922452207e-6,2.683680952125995e-6,0.0010654353344527444,0.00007776792612604294,0.9993380356725646,0.0,3.2720078922452207e-6,3.014121760060149e-7,3.014121760060156e-7,2.472164316606018e-7,0.0000756986380245982,5.525371554119528e-6,0.00006097910363954214,0.0,3.014121760060156e-7
746,4.7924373522692955e-6,4.7924373522692955e-6,3.930727938347635e-6,0.0011506795352502583,0.0000839900444432468,0.999030435538927,0.0,4.7924373522692955e-6,3.0289825074846747e-6,3.028982507484675e-6,2.484353011166344e-6,0.00028547900211688,0.00002083759495226942,0.000612797534239773,0.0,3.028982507484675e-6
747,3.1398334851758616e-6,3.1398334851758616e-6,2.5752723081703155e-6,0.0010606142339731504,0.00007741602585221179,0.9993647760550335,0.0,3.1398334851758616e-6,6.523099559516475e-7,6.523099559516475e-7,5.350206543873415e-7,0.00019304019184622094,0.000014090329927498672,0.0001319697065201152,0.0,6.523099559516475e-7
748,4.839334409050955e-6,4.839334409050954e-6,3.969192618794768e-6,0.001132514359226252,0.00008266413753794682,0.9990209477321509,0.0,4.839334409050954e-6,2.6344246497082725e-6,2.6344246497082717e-6,2.160739058420165e-6,0.00025664427030149786,0.000018732899133414573,0.0005329740021583148,0.0,2.6344246497082717e-6
749,3.154264054396409e-6,3.154264054396409e-6,2.5871081731868094e-6,0.0010029095237632487,0.00007320406150710832,0.9993618565871216,0.0,3.154264054396409e-6,7.050964020186851e-7,7.050964020186851e-7,5.783157760697428e-7,0.000028067543088661208,2.0486974167978876e-6,0.0001426490035814927,0.0,7.050964020186851e-7
750,3.1985156230419823e-6,3.1985156230419823e-6,2.6234030403713542e-6,0.0009293788310361876,0.00006783693194505748,0.9993529039926164,0.0,3.1985156230419823e-6,6.742527485194838e-7,6.742527485194838e-7,5.530179992563193e-7,0.000016968904524039458,1.2385890262811714e-6,0.00013640898246398766,0.0,6.742527485194838e-7
751,3.2910183920121627e-6,3.2910183920121627e-6,2.6992732482924725e-6,0.0009530681645814732,0.00006956605644614346,0.99933418963273,0.0,3.2910183920121627e-6,5.118228729265957e-7,5.118228729265957e-7,4.197940042231925e-7,0.00004232773146277826,3.0895726723491012e-6,0.00010354757537294569,0.0,5.118228729265957e-7
752,2.9112185870259043e-6,2.911218587025904e-6,2.38776376059274e-6,0.000928912824401714,0.00006780291733304671,0.9994110274432572,0.0,2.911218587025904e-6,6.486427946384069e-7,6.486427946384071e-7,5.320128710051429e-7,1.6018550940055976e-6,1.1692211116617803e-7,0.00013122779817135427,0.0,6.486427946384071e-7
753,3.986057012600136e-6,3.986057012600136e-6,3.269339693267929e-6,0.0010299129518925355,0.00007517508737418917,0.9991935754324679,0.0,3.986057012600136e-6,1.6544811505296504e-6,1.6544811505296506e-6,1.356995366622166e-6,0.00016668334460943337,0.000012166499092773525,0.0003347203118490788,0.0,1.6544811505296506e-6
754,2.84258269547738e-6,2.84258269547738e-6,2.331469020223221e-6,0.0009428464939481336,0.00006881995942740079,0.9994249132629994,0.0,2.84258269547738e-6,6.494827018895342e-7,6.494827018895342e-7,5.327017578188776e-7,0.00003238722977108317,2.3639986499588716e-6,0.0001313977209395886,0.0,6.494827018895342e-7
755,3.2456283497527448e-6,3.2456283497527443e-6,2.6620446119812655e-6,0.0009194758396202408,0.00006711409586110335,0.9993433725533665,0.0,3.2456283497527443e-6,6.128515075932388e-7,6.128515075932385e-7,5.026570752801881e-7,0.00003983344438890927,2.9075104423617467e-6,0.00012398681464157542,0.0,6.128515075932385e-7
756,3.2617180584540763e-6,3.2617180584540763e-6,2.6752412930984955e-6,0.0009399349690879906,0.00006860744230607398,0.9993401174227098,0.0,3.2617180584540763e-6,4.747239400650686e-7,4.747239400650684e-7,3.8936568536105083e-7,0.000023804716910582244,1.7375465279686916e-6,0.0000960420402553096,0.0,4.747239400650684e-7
757,2.8688550859420355e-6,2.8688550859420355e-6,2.3530174749271104e-6,0.0009044262934830826,0.00006601560404805854,0.9994195980602686,0.0,2.8688550859420355e-6,6.421897407609604e-7,6.421897407609595e-7,5.267201155032415e-7,0.00003797867037171184,2.7721273514451945e-6,0.00012992227214254546,0.0,6.421897407609595e-7
758,3.4874242045264953e-6,3.4874242045264953e-6,2.860364099931543e-6,0.0009585697817761366,0.00006996762878538647,0.9992944545080399,0.0,3.4874242045264953e-6,1.2710330486277154e-6,1.2710330486277156e-6,1.0424935680042647e-6,0.00011194512747905334,8.171064092250274e-6,0.0002571444094548534,0.0,1.2710330486277156e-6
759,2.8443361045354224e-6,2.8443361045354224e-6,2.3329071556572793e-6,0.000915375968127023,0.00006681483931018879,0.9994245585284492,0.0,2.8443361045354224e-6,4.0300985245878523e-7,4.030098524587852e-7,3.3054622732605965e-7,0.000029066308591450573,2.1215989992088555e-6,0.0000815334665191774,0.0,4.030098524587852e-7
760,3.437297272123968e-6,3.437297272123968e-6,2.8192502951647518e-6,0.0009370133667936596,0.00006839418961579042,0.9993045957553067,0.0,3.437297272123968e-6,4.444532431533242e-7,4.444532431533242e-7,3.645378440523049e-7,0.00002056660944897733,1.5011915904898964e-6,0.0000899179347573807,0.0,4.444532431533242e-7
761,2.9591198191599086e-6,2.9591198191599086e-6,2.4270520595501063e-6,0.0008821692871629084,0.00006439102753240992,0.9994013364804121,0.0,2.9591198191599086e-6,6.554369961860103e-7,6.5543699618601e-7,5.375854337490842e-7,0.00003562010725366642,2.599971842427865e-6,0.0001326023422451778,0.0,6.5543699618601e-7
762,2.728441261157019e-6,2.728441261157019e-6,2.2378509107254166e-6,0.0008638953589384075,0.00006305718262015575,0.9994480053704425,0.0,2.728441261157019e-6,5.757206424118716e-7,5.757206424118716e-7,4.7220256572372776e-7,0.000025054509548419674,1.8287710053154365e-6,0.00011647481925336564,0.0,5.757206424118716e-7
763,3.5052270211265078e-6,3.5052270211265078e-6,2.8749658617172892e-6,0.0009438517858984886,0.00006889333738625219,0.9992908527962149,0.0,3.5052270211265078e-6,7.763981211596326e-7,7.763981211596321e-7,6.367970120001048e-7,0.00005637477503829414,4.114890128739954e-6,0.00015707415049754514,0.0,7.763981211596321e-7
764,2.857797788682859e-6,2.8577977886828598e-6,2.343948347035709e-6,0.0008938784884569874,0.000065245701928675,0.9994218350769826,0.0,2.8577977886828598e-6,4.966525261162587e-7,4.966525261162592e-7,4.073513781315692e-7,0.000019801959596834196,1.4453785051802177e-6,0.00010047844205966892,0.0,4.966525261162592e-7
765,3.1783207490815726e-6,3.1783207490815726e-6,2.6068393277022668e-6,0.0008979640792391189,0.00006554391610634655,0.9993569896447907,0.0,3.1783207490815726e-6,8.815626907055458e-7,8.815626907055462e-7,7.230523516641034e-7,0.000055954378682806304,4.084204688094197e-6,0.0001783501363270243,0.0,8.815626907055462e-7
766,2.8607279199774597e-6,2.8607279199774597e-6,2.3463516228839074e-6,0.0008613563944209951,0.00006287185930803921,0.9994212422781706,0.0,2.8607279199774597e-6,4.313993003066276e-7,4.31399300306628e-7,3.538310796062747e-7,0.00002859374411666553,2.0871057193480454e-6,0.00008727697398302381,0.0,4.31399300306628e-7
767,2.9540868976042623e-6,2.9540868976042615e-6,2.422924087932298e-6,0.0008811916285563973,0.00006431966657803843,0.9994023546975564,0.0,2.9540868976042615e-6,4.4179095404831207e-7,4.4179095404831175e-7,3.6235425073729297e-7,0.00003191423187760447,2.3294737341349435e-6,0.00008937932345972252,0.0,4.4179095404831175e-7
768,3.2981406344653714e-6,3.2981406344653714e-6,2.705114868189967e-6,0.0009007031648605332,0.00006574384659613877,0.9993327487222583,0.0,3.2981406344653714e-6,9.527625775469189e-7,9.527625775469185e-7,7.814500653623437e-7,0.00006590037959397237,4.810180107809762e-6,0.00019275468141328596,0.0,9.527625775469185e-7
769,2.7826135121242425e-6,2.782613512124243e-6,2.282282661149701e-6,0.0008796596813250867,0.00006420784715994605,0.9994370457093238,0.0,2.782613512124243e-6,5.230853330972863e-7,5.230853330972864e-7,4.2903140548551604e-7,0.00003329562999342186,2.430304317791834e-6,0.00010582609887212209,0.0,5.230853330972864e-7
770,3.2015384332121057e-6,3.2015384332121057e-6,2.625882330868996e-6,0.0008944608122777998,0.00006528820672874495,0.9993522924438163,0.0,3.2015384332121057e-6,7.967203731765451e-7,7.967203731765448e-7,6.534651993756149e-7,0.000045418643876709624,3.3151835944724504e-6,0.00016118557269799506,0.0,7.967203731765448e-7
771,2.8902806643642443e-6,2.8902806643642443e-6,2.3705906039028195e-6,0.0008643096728783646,0.00006308742409500991,0.9994152634226158,0.0,2.8902806643642443e-6,5.084073397314629e-7,5.084073397314628e-7,4.169926046914684e-7,0.00003258161183372454,2.3781869253040766e-6,0.00010285657424790584,0.0,5.084073397314628e-7
772,2.8699536255287348e-6,2.869953625528735e-6,2.3539184904078396e-6,0.0008633423671279614,0.00006301681881310672,0.999419375813244,0.0,2.869953625528735e-6,5.353470632136735e-7,5.353470632136739e-7,4.390884018734065e-7,0.000034602400317352826,2.525687692764442e-6,0.00010830678602115259,0.0,5.353470632136739e-7
773,3.0817531713063574e-6,3.081753171306357e-6,2.5276351883471928e-6,0.0008782493836325432,0.00006410490714733066,0.9993765263616262,0.0,3.081753171306357e-6,7.415018078399248e-7,7.415018078399248e-7,6.081752682758685e-7,0.000039911717276767974,2.913223712762899e-6,0.0001500142303085941,0.0,7.415018078399248e-7
774,2.760797522148203e-6,2.760797522148203e-6,2.264389318994498e-6,0.0008636324289920152,0.00006303799091889886,0.9994414593316643,0.0,2.760797522148203e-6,4.6814310017505135e-7,4.6814310017505125e-7,3.839681205496431e-7,0.00002110478430974211,1.54047388333439e-6,0.00009471066166599186,0.0,4.6814310017505125e-7
775,3.1563088706977374e-6,3.156308870697738e-6,2.5887853190676245e-6,0.0008839410737761202,0.00006452035323242355,0.9993614428975791,0.0,3.156308870697738e-6,7.289929810418317e-7,7.289929810418314e-7,5.979156046940515e-7,0.00004187812713611156,3.056755292512408e-6,0.00014748355269686604,0.0,7.289929810418314e-7
776,2.800712581118862e-6,2.800712581118862e-6,2.297127407345819e-6,0.0008578241338146033,0.00006261403363527147,0.9994333840622773,0.0,2.800712581118862e-6,5.620872254442954e-7,5.620872254442954e-7,4.6102052013178775e-7,0.00003436470143100387,2.5083376492319353e-6,0.00011371662428838861,0.0,5.620872254442954e-7
777,2.953777470995572e-6,2.953777470995572e-6,2.4226702981117446e-6,0.0008767161569689152,0.00006399299434131062,0.9994024172980708,0.0,2.953777470995572e-6,5.37149543728867e-7,5.371495437288666e-7,4.405667854178555e-7,0.0000373628877314642,2.7271803355842484e-6,0.0001086714482839312,0.0,5.371495437288666e-7
778,2.9721724260981756e-6,2.9721724260981756e-6,2.4377577282921766e-6,0.0008666678802131821,0.00006325955363480799,0.9993986957899071,0.0,2.9721724260981756e-6,5.285788940246147e-7,5.285788940246147e-7,4.3353719071144936e-7,0.000024879205495292698,1.815975266135097e-6,0.00010693750858876382,0.0,5.285788940246147e-7
779,2.7819229866932776e-6,2.7819229866932776e-6,2.2817162963953763e-6,0.0008585108951912694,0.00006266416150908956,0.9994371854104545,0.0,2.7819229866932776e-6,5.497582242851974e-7,5.497582242851977e-7,4.5090834844423516e-7,0.000027043376499942495,1.9739417661856996e-6,0.00011122232744417118,0.0,5.497582242851977e-7
780,2.9816749497616836e-6,2.981674949761684e-6,2.4455516403463995e-6,0.0008606578074188305,0.00006282086826182536,0.9993967733215351,0.0,2.981674949761684e-6,5.929947444259962e-7,5.929947444259963e-7,4.863706790251226e-7,0.00002654759301916256,1.937753691826767e-6,0.00011996956611785185,0.0,5.929947444259963e-7
781,2.830865791085208e-6,2.830865791085209e-6,2.321858886577249e-6,0.0008466190052364249,0.00006179615235864929,0.9994272837257218,0.0,2.830865791085209e-6,4.364264710102179e-7,4.3642647101021835e-7,3.579543344102396e-7,0.00002534321750174876,1.8498442868750649e-6,0.0000882940276648102,0.0,4.3642647101021835e-7
782,2.9086620645920453e-6,2.9086620645920453e-6,2.385666916457464e-6,0.0008692813821104341,0.00006345031755628068,0.999411544656757,0.0,2.9086620645920453e-6,6.342303012320067e-7,6.342303012320062e-7,5.201918316613602e-7,0.00004054248109859027,2.9592642303919203e-6,0.00012831198720190303,0.0,6.342303012320062e-7
783,2.8725749512345876e-6,2.8725749512345876e-6,2.35606848579226e-6,0.0008573345955346885,0.00006257830140868089,0.9994188454893068,0.0,2.8725749512345876e-6,5.693596524738737e-7,5.693596524738739e-7,4.6698532050444607e-7,0.00002860048537104474,2.0875977749009325e-6,0.00011518791880426292,0.0,5.693596524738739e-7
784,3.0301202074504933e-6,3.0301202074504933e-6,2.485286145751605e-6,0.0008969825133965156,0.00006547226995620774,0.9993869722961465,0.0,3.0301202074504933e-6,6.316672590071453e-7,6.316672590071453e-7,5.180896400331991e-7,0.000056520423644762196,4.1255212667376365e-6,0.00012779345467432978,0.0,6.316672590071453e-7
785,2.8906766046041072e-6,2.8906766046041072e-6,2.370915351676937e-6,0.0008776552071527877,0.00006406153720164814,0.999415183319412,0.0,2.8906766046041072e-6,5.99622628064492e-7,5.996226280644915e-7,4.918068288326141e-7,0.000051538201132511925,3.7618604233742853e-6,0.00012131046219121636,0.0,5.996226280644915e-7
786,3.44514540746441e-6,3.44514540746441e-6,2.8256872879888733e-6,0.0009713812520338886,0.00007090275965663976,0.9993030079884665,0.0,3.44514540746441e-6,1.2742745539279978e-6,1.2742745539279978e-6,1.0451522309161732e-6,0.00018226094841363884,0.000013303534727590784,0.0002578002027618676,0.0,1.2742745539279978e-6
787,3.5827919413917342e-6,3.582791941391734e-6,2.9385841370772923e-6,0.0010120837593751804,0.00007387370447300272,0.9992751605326363,0.0,3.582791941391734e-6,1.8855529127807658e-6,1.8855529127807658e-6,1.5465190191772895e-6,0.00031493364200146375,0.0000229875389090184,0.0003814687515610571,0.0,1.8855529127807658e-6
788,6.213318091403752e-6,6.213318091403754e-6,5.096125669781978e-6,0.0012799126052274441,0.00009342298468282481,0.9987429752412069,0.0,6.213318091403754e-6,5.8203829515433e-6,5.820382951543303e-6,4.773842660390805e-6,0.000726325561754414,0.000053015730568938814,0.0011775295209606983,0.0,5.820382951543303e-6
789,6.738782149112058e-6,6.73878214911206e-6,5.52710809071097e-6,0.0013458477656952815,0.00009823570350541326,0.9986366678993521,0.0,6.73878214911206e-6,7.371424613600251e-6,7.371424613600252e-6,6.045997588342343e-6,0.0009005829993868072,0.00006573507551507787,0.0014913228504576238,0.0,7.371424613600252e-6
790,9.46533583956079e-6,9.465335839560788e-6,7.763410827433621e-6,0.001485905064843426,0.00010845872252998933,0.998085055146769,0.0,9.465335839560788e-6,0.000011438406253508598,0.000011438406253508598,9.381711168231896e-6,0.0010890047948163217,0.0000794883008809565,0.0023141193884290523,0.0,0.000011438406253508598
791,3.6421826471309516e-6,3.6421826471309516e-6,2.9872960323338434e-6,0.0010134243584952638,0.00007397155706899235,0.9992631451188979,0.0,3.6421826471309516e-6,2.149460376866034e-6,2.1494603768660338e-6,1.7629743144618986e-6,0.00033345938515323605,0.000024339764218494444,0.0004348602263746554,0.0,2.1494603768660338e-6
792,4.080296044452528e-6,4.080296044452528e-6,3.34663397343408e-6,0.0010384300124777039,0.00007579676202395907,0.9991745098068971,0.0,4.080296044452528e-6,2.1791167440648935e-6,2.179116744064894e-6,1.7872982862803835e-6,0.000314527859260649,0.00002295792014081119,0.00044086004600015047,0.0,2.179116744064894e-6
793,7.3586516003479376e-6,7.3586516003479376e-6,6.035521240639231e-6,0.0014197754627130368,0.00010363181108175746,0.9985112612750718,0.0,7.3586516003479376e-6,8.580771147289273e-6,8.580771147289273e-6,7.037896252362313e-6,0.0010319314107845663,0.00007532241810082078,0.0017359873779202862,0.0,8.580771147289273e-6
794,6.086481178523732e-6,6.086481178523732e-6,4.992094806063919e-6,0.0013487602606500292,0.00009844829143558514,0.9987686357880312,0.0,6.086481178523732e-6,5.593550544335539e-6,5.593550544335538e-6,4.587796101031608e-6,0.0008216785878958708,0.000059975709136453044,0.0011316387508823402,0.0,5.593550544335538e-6
795,4.837851395550004e-6,4.837851395550004e-6,3.967976260150378e-6,0.001289176139348581,0.00009409914569786066,0.9990212477626114,0.0,4.837851395550004e-6,4.125744705174678e-6,4.125744705174678e-6,3.38391068825153e-6,0.0007780856151967028,0.000056793784367433766,0.0008346849729196296,0.0,4.125744705174678e-6
796,4.003352865753604e-6,4.003352865753603e-6,3.2835256467213846e-6,0.0011149453842624311,0.00008138174835587739,0.9991900762851013,0.0,4.003352865753603e-6,1.9606319038033855e-6,1.9606319038033855e-6,1.6080983505076864e-6,0.00037322942128436946,0.00002724264638493269,0.00039665808344341855,0.0,1.9606319038033855e-6
797,4.3654160664149015e-6,4.3654160664149015e-6,3.5804876795402454e-6,0.0011842373824159068,0.00008643948843570428,0.9991168267909044,0.0,4.3654160664149015e-6,3.3468875533042387e-6,3.3468875533042383e-6,2.7450967942338342e-6,0.000553055314153246,0.000040368442291973496,0.0006771133326041867,0.0,3.3468875533042383e-6
798,4.910798251079924e-6,4.910798251079924e-6,4.0278068269308255e-6,0.0012715460877116096,0.00009281229842617095,0.9990064897859349,0.0,4.910798251079924e-6,2.9100336501836337e-6,2.910033650183633e-6,2.3867918826090067e-6,0.0005559071745839017,0.00004057660440573233,0.0005887328305728769,0.0,2.910033650183633e-6
799,3.33153186828185e-6,3.33153186828185e-6,2.7325021548690885e-6,0.0010882656101694015,0.00007943434654402367,0.9993259932967327,0.0,3.33153186828185e-6,1.5104596623415442e-6,1.510459662341544e-6,1.2388698188619372e-6,0.00031286876759116056,0.00002283682023524502,0.0003055831304289293,0.0,1.510459662341544e-6
800,4.917880190974719e-6,4.917880190974719e-6,4.033615390915286e-6,0.0012540682865348869,0.00009153656417294649,0.9990050570291281,0.0,4.917880190974719e-6,2.4454191611112576e-6,2.445419161111258e-6,2.0057179074023974e-6,0.0004235826944410187,0.00003091801691228818,0.0004947360469757127,0.0,2.445419161111258e-6
801,3.7909719351338394e-6,3.7909719351338394e-6,3.1093321004741746e-6,0.0011598265356448864,0.00008465769946459044,0.9992330433574702,0.0,3.7909719351338394e-6,1.9487118923786246e-6,1.9487118923786246e-6,1.5983216297101696e-6,0.000348230176705374,0.000025417909263158135,0.0003942465298635576,0.0,1.9487118923786246e-6
802,5.2977573897465255e-6,5.297757389746527e-6,4.345188356526725e-6,0.00126266665781354,0.00009216417382768543,0.9989282035609598,0.0,5.297757389746527e-6,2.996375117841891e-6,2.996375117841891e-6,2.457608628706178e-6,0.00040329842943063706,0.000029437434119660324,0.0006062006892854695,0.0,2.996375117841891e-6
803,3.0271019354856816e-6,3.0271019354856816e-6,2.4828105774623295e-6,0.001057907552680343,0.0000772184606091425,0.9993875829268163,0.0,3.0271019354856816e-6,9.044532441508698e-7,9.044532441508689e-7,7.41827044234507e-7,0.00022618850671001314,0.000016509881464950094,0.00018298115505165798,0.0,9.044532441508689e-7
804,4.60338610507111e-6,4.60338610507111e-6,3.7756692564037806e-6,0.001197909838237919,0.00008743746409874532,0.9990686827515938,0.0,4.60338610507111e-6,2.2117877502829573e-6,2.2117877502829573e-6,1.8140948466682754e-6,0.00040778363401966245,0.00002976481678462391,0.00044746976130962345,0.0,2.2117877502829573e-6
805,3.0906104285050047e-6,3.0906104285050047e-6,2.5348998567755383e-6,0.0009996406376209534,0.00007296545998169616,0.9993747344379825,0.0,3.0906104285050047e-6,1.4176924569495912e-6,1.4176924569495908e-6,1.162782721797659e-6,0.0002649746626649597,0.00001934094855412898,0.0002868152720533358,0.0,1.4176924569495908e-6
806,3.097796329958715e-6,3.097796329958715e-6,2.5407936893976665e-6,0.0010057440039200997,0.00007341095500530168,0.9993732806485726,0.0,3.097796329958715e-6,1.2685100613782222e-6,1.2685100613782226e-6,1.0404242292230322e-6,0.00028840333988687,0.00002105104730954551,0.0002566339805033953,0.0,1.2685100613782226e-6
807,3.3002913934480288e-6,3.300291393448029e-6,2.7068789076129924e-6,0.0009878608924067192,0.000072105636465448,0.9993323135993092,0.0,3.300291393448029e-6,1.1795971320519524e-6,1.1795971320519526e-6,9.674983859216885e-7,0.00017546054952542647,0.000012807162117011128,0.0002386458859143393,0.0,1.1795971320519526e-6
808,2.7912735291500344e-6,2.7912735291500335e-6,2.2893855543891354e-6,0.0009917413858214618,0.00007238888023956715,0.9994352936896053,0.0,2.7912735291500335e-6,1.0801272366142759e-6,1.0801272366142748e-6,8.859137832901584e-7,0.00021126787533404278,0.000015420799358248245,0.00021852199728022084,0.0,1.0801272366142748e-6
809,4.198386243305785e-6,4.198386243305785e-6,3.443490835560349e-6,0.0011196857613085037,0.00008172775648983693,0.9991506188195783,0.0,4.198386243305785e-6,1.981712729894755e-6,1.981712729894755e-6,1.6253887157206111e-6,0.0002847101373685375,0.00002078147421456108,0.00040092297378745823,0.0,1.981712729894755e-6
810,2.8033392996192495e-6,2.803339299619249e-6,2.299281825867484e-6,0.0010131340463601923,0.00007395036669549555,0.9994328526473165,0.0,2.803339299619249e-6,1.0820244922499928e-6,1.0820244922499917e-6,8.874699008114375e-7,0.00024047505391096958,0.000017552680695830577,0.00021890583362544128,0.0,1.0820244922499917e-6
811,3.0869610395548443e-6,3.0869610395548443e-6,2.531906650177334e-6,0.0009334018058036294,0.00006813057567396764,0.9993754727507804,0.0,3.0869610395548443e-6,9.573368086792343e-7,9.573368086792345e-7,7.852018218875988e-7,0.00013895317779880742,0.000010142427340826907,0.0001936801002799338,0.0,9.573368086792345e-7
812,2.922086010912727e-6,2.922086010912727e-6,2.39667715550015e-6,0.0009220006890509194,0.00006729838888917834,0.9994088288400812,0.0,2.922086010912727e-6,7.989763300941828e-7,7.98976330094183e-7,6.553155215044309e-7,0.00017189966887922958,0.00001254724741915727,0.00016164197838310906,0.0,7.98976330094183e-7
813,2.625664794296694e-6,2.625664794296694e-6,2.153554278344559e-6,0.0009368694889551945,0.00006838368772914268,0.9994687982159984,0.0,2.625664794296694e-6,7.981558316928261e-7,7.98155831692826e-7,6.546425537111102e-7,0.00018119416685661387,0.000013225668538403478,0.00016147598224540633,0.0,7.98155831692826e-7
814,3.6555488174919507e-6,3.6555488174919507e-6,2.998258883886158e-6,0.0010076198826981938,0.00007354787856839259,0.9992604409909543,0.0,3.6555488174919507e-6,1.6308393061085979e-6,1.630839306108597e-6,1.3376044697675844e-6,0.0001938821123870634,0.000014151783130998703,0.0003299372984343837,0.0,1.630839306108597e-6
815,2.6269711274617515e-6,2.6269711274617515e-6,2.15462572485314e-6,0.0009137839308645568,0.00006669863381914322,0.9994685339299748,0.0,2.6269711274617515e-6,7.37307263032165e-7,7.373072630321653e-7,6.047349281623552e-7,0.00012113912247355728,8.842149328880849e-6,0.00014916562629427717,0.0,7.373072630321653e-7
816,3.3572286773085334e-6,3.3572286773085334e-6,2.753578521181888e-6,0.0009575593235799334,0.00006989387373351732,0.9993207945406585,0.0,3.3572286773085334e-6,1.2888820705492856e-6,1.2888820705492859e-6,1.0571332271134388e-6,0.00015695495465904865,0.000011456407464945665,0.00026075546914078936,0.0,1.2888820705492859e-6
817,2.7654618661455914e-6,2.7654618661455922e-6,2.2682149855430483e-6,0.0009002604545523264,0.00006571153242236345,0.9994405156819425,0.0,2.7654618661455922e-6,6.984579949211444e-7,6.984579949211438e-7,5.728709949852131e-7,0.00012455439611685563,9.09143592545188e-6,0.00014130597849276388,0.0,6.984579949211438e-7
818,2.704861691961642e-6,2.704861691961642e-6,2.2185110916317817e-6,0.0008717536777420547,0.0000636307745937229,0.9994527757848722,0.0,2.704861691961642e-6,6.605441616724841e-7,6.605441616724839e-7,5.417742997869352e-7,0.00008636417086255174,6.30386682550349e-6,0.00013363557977940063,0.0,6.605441616724839e-7
819,3.140268424272866e-6,3.140268424272866e-6,2.575629042569622e-6,0.0009134321115957356,0.00006667295393597935,0.9993646880619185,0.0,3.140268424272866e-6,1.0371133523422715e-6,1.037113352342272e-6,8.506340572933731e-7,0.0001348204455399034,9.840772227075446e-6,0.00020981980036930133,0.0,1.037113352342272e-6
820,2.6676513230449245e-6,2.667651323044924e-6,2.1879913735956336e-6,0.0008912441504414272,0.0000650534171437046,0.9994603038647685,0.0,2.667651323044924e-6,7.577947441564084e-7,7.577947441564077e-7,6.215386354457273e-7,0.00012358816471548466,9.02090906210069e-6,0.00015331047621816962,0.0,7.577947441564077e-7
821,3.2743399788680505e-6,3.2743399788680505e-6,2.6855937153755057e-6,0.0009603689931324382,0.00007009895626375837,0.9993375638649762,0.0,3.2743399788680505e-6,1.202983018931196e-6,1.2029830189311962e-6,9.86679347958835e-7,0.00015936909639699303,0.000011632619751382263,0.00024337711621368207,0.0,1.2029830189311962e-6
822,2.6268224917522008e-6,2.6268224917522008e-6,2.1545038147491104e-6,0.000867396615615077,0.0000633127452636825,0.9994685640006656,0.0,2.6268224917522008e-6,6.369222386441974e-7,6.369222386441968e-7,5.223997423374113e-7,0.00007933807498485625,5.7910202101321545e-6,0.00012885659668855826,0.0,6.369222386441968e-7
823,3.0519448632861207e-6,3.0519448632861207e-6,2.5031865955920813e-6,0.0008779953502336229,0.0000640863648201129,0.9993825569206042,0.0,3.0519448632861207e-6,1.0292097323508023e-6,1.0292097323508023e-6,8.441515562962888e-7,0.00009272410579779102,6.768089227573702e-6,0.00020822080835455667,0.0,1.0292097323508023e-6
824,2.8016398612744027e-6,2.8016398612744027e-6,2.2978879568837976e-6,0.0008798262958165994,0.00006422000863333492,0.999433196462979,0.0,2.8016398612744027e-6,8.46852455869778e-7,8.468524558697782e-7,6.945832283794862e-7,0.00012826644087518215,9.36238434738532e-6,0.000171327861927088,0.0,8.468524558697782e-7
825,2.7192537606187338e-6,2.7192537606187346e-6,2.2303153787205342e-6,0.000854975218345504,0.00006240608647923496,0.9994498641060615,0.0,2.7192537606187346e-6,7.192912600978831e-7,7.192912600978839e-7,5.899583122431921e-7,0.0000910347047206388,6.644776987105609e-6,0.00014552078445452052,0.0,7.192912600978839e-7
826,2.9552983249959754e-6,2.9552983249959754e-6,2.423917693303401e-6,0.000896885452757651,0.00006546518533610093,0.9994021096120478,0.0,2.9552983249959754e-6,9.140173422717648e-7,9.140173422717649e-7,7.496714592837926e-7,0.0001138741411327759,8.311866059735118e-6,0.000184916080635133,0.0,9.140173422717649e-7
827,2.4940679906849897e-6,2.4940679906849897e-6,2.0456193812282015e-6,0.0008429806514067606,0.00006153058276216966,0.9994954217427333,0.0,2.4940679906849897e-6,5.963411971554128e-7,5.963411971554127e-7,4.891154191794513e-7,0.00007182542425406769,5.24265913353728e-6,0.00012064659148056247,0.0,5.963411971554127e-7
828,3.059805003578373e-6,3.059805003578373e-6,2.5096334348045873e-6,0.0008890590681984431,0.00006489392429701859,0.9993809667250261,0.0,3.059805003578373e-6,1.0577795594087596e-6,1.0577795594087596e-6,8.675843545064303e-7,0.00010481538415759764,7.650652074748147e-6,0.0002140008085795562,0.0,1.0577795594087596e-6
829,2.517171308830959e-6,2.517171308830959e-6,2.064568582110691e-6,0.000833083705421209,0.00006080818794439957,0.9994907476792952,0.0,2.517171308830959e-6,6.173255777618595e-7,6.173255777618593e-7,5.063266803928342e-7,0.00006111811318348185,4.461114398329503e-6,0.00012489196980863034,0.0,6.173255777618593e-7
830,2.842511448126712e-6,2.842511448126712e-6,2.331410583579982e-6,0.000846681996770385,0.00006180075021719702,0.999424927677147,0.0,2.842511448126712e-6,8.988993657073711e-7,8.988993657073709e-7,7.372717869490446e-7,0.00007131550203923162,5.205439049078784e-6,0.00018185754241696432,0.0,8.988993657073709e-7
831,2.5764809464306006e-6,2.5764809464306006e-6,2.1132139857727322e-6,0.0008287370351231879,0.00006049091713152157,0.9994787486665615,0.0,2.5764809464306006e-6,6.136097675963485e-7,6.136097675963485e-7,5.032789955181945e-7,0.00006109267471011078,4.45925760115571e-6,0.00012414021924502157,0.0,6.136097675963485e-7
832,2.6417240221584034e-6,2.641724022158403e-6,2.166725959262708e-6,0.0008290764364468693,0.00006051569060787779,0.9994655492519615,0.0,2.641724022158403e-6,6.775254059447205e-7,6.775254059447201e-7,5.5570221295145e-7,0.00006264283907370933,4.572406718528907e-6,0.00013707107819930947,0.0,6.775254059447201e-7
833,2.7584582506780604e-6,2.7584582506780604e-6,2.2624706627769647e-6,0.0008464553824312632,0.00006178420925350449,0.9994419325928288,0.0,2.7584582506780604e-6,7.715731911363887e-7,7.715731911363887e-7,6.3283963377085e-7,0.00008378588910051267,6.1156736812378565e-6,0.00015609801240032585,0.0,7.715731911363887e-7
834,2.5051596166517815e-6,2.5051596166517815e-6,2.0547166653165847e-6,0.0008121414041111215,0.00005927957396987924,0.999493177780932,0.0,2.5051596166517815e-6,5.690035819308522e-7,5.690035819308521e-7,4.6669327361293794e-7,0.000044321413193767245,3.235094872111727e-6,0.00011511588169267824,0.0,5.690035819308521e-7
835,2.8425907946397326e-6,2.8425907946397326e-6,2.3314756631068726e-6,0.0008487272466570026,0.00006195003646381234,0.999424911624447,0.0,2.8425907946397326e-6,9.21572046151276e-7,9.215720461512762e-7,7.55867781410169e-7,0.00007700823864008156,5.6209615168570066e-6,0.00018644448296101116,0.0,9.215720461512762e-7
836,2.4703334766380206e-6,2.47033347663802e-6,2.026152477310647e-6,0.0008168039769819169,0.000059619903045561295,0.9995002235042648,0.0,2.47033347663802e-6,5.651651760775537e-7,5.651651760775531e-7,4.6354503650157896e-7,0.00004970907957053958,3.628349748528796e-6,0.00011433932863018451,0.0,5.651651760775531e-7
837,2.930686117336819e-6,2.930686117336819e-6,2.4037309104288266e-6,0.0008572574031564325,0.00006257266700650218,0.9994070889409573,0.0,2.930686117336819e-6,1.0208781387235804e-6,1.0208781387235804e-6,8.373180339288084e-7,0.0000887081503885615,6.474957853485317e-6,0.0002065352324165855,0.0,1.0208781387235804e-6
838,2.456630136104078e-6,2.4566301361040783e-6,2.014913080835291e-6,0.0008143485352722373,0.00005944067620437224,0.9995029958455608,0.0,2.4566301361040783e-6,5.609455375849854e-7,5.609455375849861e-7,4.600841147005644e-7,0.00004887941592214436,3.5677911963281586e-6,0.00011348564787863675,0.0,5.609455375849861e-7
839,2.803050566335575e-6,2.803050566335575e-6,2.29904500858612e-6,0.0008549845154276191,0.00006240676508897478,0.9994329110613366,0.0,2.803050566335575e-6,9.238422539408058e-7,9.238422539408059e-7,7.577297920173464e-7,0.0000955280995393243,6.972757470777264e-6,0.00018690377175910886,0.0,9.238422539408059e-7
840,2.5105169080138412e-6,2.5105169080138412e-6,2.0591106830747394e-6,0.0008213045982418299,0.000059948410999394074,0.9994920939400949,0.0,2.5105169080138412e-6,6.226917476776737e-7,6.226917476776737e-7,5.107279802867231e-7,0.00005468526306310916,3.991569793636987e-6,0.00012597760687797882,0.0,6.226917476776737e-7
841,2.7782341068302255e-6,2.778234106830226e-6,2.2786906995908526e-6,0.0008419231809638919,0.0000614533962069446,0.9994379317127122,0.0,2.778234106830226e-6,8.712615630334092e-7,8.712615630334088e-7,7.146034294641754e-7,0.00008795337902537221,6.419865815783463e-6,0.0001762661013015394,0.0,8.712615630334088e-7
842,2.4496768822206273e-6,2.4496768822206273e-6,2.009210064333852e-6,0.000821211744546163,0.000059941633451182886,0.9995044025677271,0.0,2.4496768822206273e-6,5.932021105775607e-7,5.932021105775604e-7,4.865407594801204e-7,0.000055069673395055894,4.019628553591932e-6,0.0001200115186435025,0.0,5.932021105775604e-7
843,2.8098549405049667e-6,2.809854940504967e-6,2.3046259148525176e-6,0.0008356239304126772,0.00006099360326064821,0.9994315344592257,0.0,2.809854940504967e-6,8.921768431355373e-7,8.921768431355377e-7,7.317580148646237e-7,0.00007797983142458899,5.6918797166264725e-6,0.00018049749981335347,0.0,8.921768431355377e-7
844,2.480855270823775e-6,2.480855270823775e-6,2.0347823888415523e-6,0.0008310544404844145,0.0000606600684662936,0.9994980948258995,0.0,2.480855270823775e-6,6.802597974914818e-7,6.802597974914818e-7,5.579449442502008e-7,0.00005256798835207943,3.837026333333531e-6,0.00013762427663909302,0.0,6.802597974914818e-7
845,2.899698445310272e-6,2.8996984453102725e-6,2.378315010496108e-6,0.0008431437419771532,0.00006154248701859897,0.9994133580986571,0.0,2.8996984453102725e-6,8.107537156349685e-7,8.107537156349686e-7,6.649752614202664e-7,0.00006098313971122391,4.451262456423591e-6,0.0001640246771281212,0.0,8.107537156349686e-7
846,2.5259043221952585e-6,2.5259043221952585e-6,2.0717313465025425e-6,0.0008647321495160415,0.00006311826137896924,0.9994889808915892,0.0,2.5259043221952585e-6,5.520423699719314e-7,5.520423699719314e-7,4.527817908298407e-7,0.00003857156555892636,2.8154037734192036e-6,0.000111684436037156,0.0,5.520423699719314e-7
847,3.237888666042208e-6,3.2378886660422074e-6,2.655696570523703e-6,0.0009296738548338098,0.00006785846623076867,0.9993449383792113,0.0,3.2378886660422074e-6,3.853166244600753e-7,3.853166244600751e-7,3.1603434944388926e-7,0.00007933301214923581,5.790650665201752e-6,0.00007795392571178688,0.0,3.853166244600751e-7
848,3.149666385109711e-6,3.149666385109711e-6,2.5833371928300297e-6,0.001014028107883113,0.00007401562575741915,0.9993627867477928,0.0,3.149666385109711e-6,5.223825012820259e-7,5.223825012820261e-7,4.2845494710971824e-7,0.00022866244167892052,0.0000166904581603921,0.00010568390802015283,0.0,5.223825012820261e-7
849,4.62741890334211e-6,4.627418903342111e-6,3.7953808112258296e-6,0.0011826960757844315,0.00008632698585917227,0.9990638206437787,0.0,4.627418903342111e-6,2.02014821356036e-6,2.020148213560362e-6,1.6569132654148832e-6,0.00043392317549951765,0.00003167278610480621,0.00040869890829992066,0.0,2.020148213560362e-6
850,4.183300979585162e-6,4.183300979585162e-6,3.4311179941008942e-6,0.0012323332105980487,0.00008995008423827437,0.999153670739617,0.0,4.183300979585162e-6,2.0080761082150354e-6,2.0080761082150354e-6,1.6470117981097182e-6,0.0004967669529667975,0.00003625985965635801,0.0004062565843940883,0.0,2.0080761082150354e-6
851,4.633700637412042e-6,4.633700637412042e-6,3.8005330512646605e-6,0.0011583888803608604,0.00008455276257512613,0.9990625497776909,0.0,4.633700637412042e-6,1.2459313760092336e-6,1.2459313760092342e-6,1.0219053289500804e-6,0.00023872989105851308,0.000017425298309120583,0.0002520660562297166,0.0,1.2459313760092342e-6
852,2.998051124035384e-6,2.998051124035384e-6,2.4589832787819865e-6,0.0009891608841372255,0.00007220052505942768,0.9993934602356421,0.0,2.998051124035384e-6,1.1314404201812407e-6,1.1314404201812402e-6,9.280005440397216e-7,0.0001263207672529418,9.220366340635527e-6,0.00022890323661925633,0.0,1.1314404201812402e-6
853,4.617147231768136e-6,4.617147231768136e-6,3.786956048738276e-6,0.0012505286962588005,0.0000912782034951973,0.9990658987195014,0.0,4.617147231768136e-6,1.2174089751486831e-6,1.2174089751486838e-6,9.985114294183048e-7,0.00019424837323087812,0.000014178517129134091,0.00024629565086262904,0.0,1.2174089751486838e-6
854,4.864705019727991e-6,4.864705019727991e-6,3.9900014392071925e-6,0.0012501896431530571,0.00009125345543585703,0.9990158149697046,0.0,4.864705019727991e-6,1.8188376293743124e-6,1.8188376293743124e-6,1.4917995499125844e-6,0.0001661678973819731,0.000012128875728303836,0.00036797149264115506,0.0,1.8188376293743124e-6
855,4.397690201109283e-6,4.397690201109283e-6,3.6069587283207016e-6,0.0011549291676229076,0.00008430023229391422,0.999110297367208,0.0,4.397690201109283e-6,2.7265727184705063e-6,2.7265727184705063e-6,2.2363183433902605e-6,0.0002299620977490986,0.000016785322253956995,0.0005516166021676954,0.0,2.7265727184705063e-6
856,3.5136526521270936e-6,3.5136526521270936e-6,2.8818765129658715e-6,0.0011011529967690332,0.00008037501867740351,0.9992891481954492,0.0,3.5136526521270936e-6,3.8652477509639696e-7,3.8652477509639707e-7,3.170252672401693e-7,0.00012960486168747207,9.460077945006792e-6,0.00007819834829567527,0.0,3.8652477509639707e-7
857,4.803044690480647e-6,4.803044690480647e-6,3.939428012567513e-6,0.0011108878576195388,0.00008108558262716991,0.9990282895540344,0.0,4.803044690480647e-6,1.6550415793024295e-6,1.6550415793024295e-6,1.357455026889519e-6,0.00024002900024777403,0.000017520122484922858,0.00033483369294960106,0.0,1.6550415793024295e-6
858,2.738686294893189e-6,2.738686294893189e-6,2.2462538250205843e-6,0.0010113559455014016,0.0000738205801080232,0.9994459326838568,0.0,2.738686294893189e-6,3.3478068099823925e-7,3.3478068099823904e-7,2.74585076296451e-7,0.00022541013745184282,0.000016453066977002527,0.00006772993086620419,0.0,3.3478068099823904e-7
859,3.6277112101832922e-6,3.6277112101832922e-6,2.9754266478563886e-6,0.0009953799645804056,0.00007265446625401512,0.9992660728548147,0.0,3.6277112101832922e-6,4.806974113205481e-7,4.806974113205473e-7,3.9426509011627663e-7,0.00007472579949252855,5.454362425129618e-6,0.00009725054127744319,0.0,4.806974113205473e-7
860,3.681619556691016e-6,3.681619556691016e-6,3.0196419454497307e-6,0.0010385085072242236,0.00007580249148819895,0.9992551665845628,0.0,3.681619556691016e-6,4.626265752124627e-7,4.626265752124627e-7,3.7944350036180245e-7,0.0001586972800052839,0.000011583582737279926,0.00009359460606438726,0.0,4.626265752124627e-7
861,2.64756153540498e-6,2.64756153540498e-6,2.17151385208679e-6,0.0009453543309818063,0.00006900301069185973,0.9994643682567874,0.0,2.64756153540498e-6,8.964903554970036e-7,8.964903554970036e-7,7.35295931441372e-7,0.00003723416264746733,2.7177844741000903e-6,0.0001813701723138848,0.0,8.964903554970036e-7
862,4.092208000698751e-6,4.092208000698751e-6,3.3564040874232038e-6,0.0010600915969281718,0.00007737787769080742,0.9991720998829713,0.0,4.092208000698751e-6,1.353117316042582e-6,1.353117316042582e-6,1.1098185843810846e-6,0.0001942529145183658,0.000014178848605384636,0.00027375098824741333,0.0,1.353117316042582e-6
863,2.6082950846589082e-6,2.6082950846589082e-6,2.1393077482523287e-6,0.0009608951554684308,0.00007013736174211318,0.9994723123053703,0.0,2.6082950846589082e-6,3.354776149191538e-7,3.354776149191541e-7,2.7515669725521496e-7,0.00010478674948085785,7.648561981287432e-6,0.00006787092850716651,0.0,3.354776149191541e-7
864,3.5674553995593118e-6,3.5674553995593118e-6,2.9260051988404062e-6,0.0009888898505564052,0.00007218074186019509,0.9992782632890886,0.0,3.5674553995593118e-6,1.1513992097106779e-6,1.1513992097106768e-6,9.443706216958878e-7,0.00007761094935133214,5.6649543905230334e-6,0.0002329411262338991,0.0,1.1513992097106768e-6
865,3.307587598649458e-6,3.307587598649458e-6,2.712863210697433e-6,0.0009517290451526906,0.0000694683118553232,0.9993308374941995,0.0,3.307587598649458e-6,9.486333085880303e-7,9.486333085880312e-7,7.780632641026531e-7,0.00017425013944565837,0.000012718812239152067,0.00019191928344384904,0.0,9.486333085880312e-7
866,2.7289845987706605e-6,2.7289845987706614e-6,2.2382965529281025e-6,0.0009011294325004742,0.00006577496059176185,0.9994478954470775,0.0,2.7289845987706614e-6,7.991551141614162e-7,7.991551141614167e-7,6.554621591078777e-7,0.00004203595579931244,3.068275473440784e-6,0.00016167814842877497,0.0,7.991551141614167e-7
867,3.19908918335071e-6,3.19908918335071e-6,2.623873471044543e-6,0.0009292235801089065,0.00006782559991743143,0.9993527879548574,0.0,3.19908918335071e-6,9.4949998156595e-7,9.494999815659499e-7,7.787741040025438e-7,0.00008708336853376074,6.3563622792921864e-6,0.00019209462122227256,0.0,9.494999815659499e-7
868,3.0101919712083165e-6,3.010191971208317e-6,2.4689411277156314e-6,0.0009333789750559808,0.00006812890921910256,0.9993910040044844,0.0,3.010191971208317e-6,6.550353246497308e-7,6.550353246497307e-7,5.372559852005404e-7,0.0001039436270543558,7.587021050121389e-6,0.00013252107953525257,0.0,6.550353246497307e-7
869,3.4207162292508183e-6,3.4207162292508183e-6,2.8056506247512057e-6,0.0009534384948229755,0.00006959308747649517,0.9993079502884421,0.0,3.4207162292508183e-6,1.3820746359100214e-6,1.3820746359100211e-6,1.1335692018343758e-6,0.00008877638740122318,6.479938588390706e-6,0.0002796093826649875,0.0,1.3820746359100211e-6
870,2.5306791926530625e-6,2.530679192653062e-6,2.075647666181003e-6,0.0008718150326095031,0.00006363525298921527,0.9994880148811102,0.0,2.530679192653062e-6,4.6206563601998157e-7,4.6206563601998125e-7,3.789834214513176e-7,0.00004119136077444524,3.0066270548307185e-6,0.00009348112170018706,0.0,4.6206563601998125e-7
871,3.427060055594827e-6,3.427060055594828e-6,2.8108537924951964e-6,0.0009567592021633562,0.00006983547151875672,0.9993066668603827,0.0,3.427060055594828e-6,5.902898688466576e-7,5.902898688466575e-7,4.841521565431489e-7,0.00005485409975084299,4.003893468884537e-6,0.00011942233909311723,0.0,5.902898688466575e-7
872,2.6092506764637768e-6,2.6092506764637768e-6,2.140091518832715e-6,0.0008519376907684915,0.00006218437220660267,0.999472118978304,0.0,2.6092506764637768e-6,3.8244175529959845e-7,3.824417552995988e-7,3.1367639926164435e-7,0.0000319295706237544,2.330593335145805e-6,0.00007737230705647506,0.0,3.824417552995988e-7
873,2.805807820855472e-6,2.805807820855472e-6,2.3013064919562386e-6,0.0008464477037243684,0.00006178364877170777,0.9994323532374577,0.0,2.805807820855472e-6,2.2540653446429765e-7,2.2540653446429744e-7,1.8487706721620323e-7,0.000022857787030775127,1.6684285153046792e-6,0.000045602299841621273,0.0,2.2540653446429744e-7
874,3.083430674038364e-6,3.083430674038364e-6,2.5290110658747793e-6,0.0008961420599978343,0.00006541092384189419,0.999376186983787,0.0,3.083430674038364e-6,5.419721328139583e-7,5.419721328139584e-7,4.445222436238898e-7,0.000058588827201972524,4.276497538909605e-6,0.00010964711278271835,0.0,5.419721328139584e-7
875,2.3650033526761353e-6,2.365003352676135e-6,1.939761350922619e-6,0.0008430869511262627,0.0000615383417583904,0.9995215329836314,0.0,2.365003352676135e-6,5.603949512739122e-7,5.603949512739122e-7,4.596325271603781e-7,0.00004263629893789024,3.112095533975175e-6,0.0001133742580198384,0.0,5.603949512739122e-7
876,3.386097583201117e-6,3.3860975832011164e-6,2.7772566220312967e-6,0.0009250465621975125,0.00006752071231904208,0.9993149540333913,0.0,3.3860975832011164e-6,1.062911027099315e-6,1.0629110270993145e-6,8.717931530641085e-7,0.00009083156966810687,6.629949816231816e-6,0.0002150389627253267,0.0,1.0629110270993145e-6
877,2.592510879177372e-6,2.592510879177372e-6,2.1263616390159682e-6,0.0008537634389059941,0.00006231763664949352,0.9994755056292587,0.0,2.592510879177372e-6,2.615289115008681e-7,2.615289115008676e-7,2.1450442093631836e-7,0.000029870644335728527,2.1803088248724447e-6,0.000052910266633832485,0.0,2.615289115008676e-7
878,2.989018909103146e-6,2.989018909103146e-6,2.451575111085752e-6,0.0008733114252606655,0.0000637444772183994,0.9993952875552208,0.0,2.989018909103146e-6,1.1468890788832247e-6,1.1468890788832247e-6,9.406714398504163e-7,0.00007356882806986543,5.3699131251879914e-6,0.00023202867558644503,0.0,1.1468890788832247e-6
879,2.541880015612812e-6,2.541880015612812e-6,2.0848345129781814e-6,0.0008276986678455037,0.000060415124948616236,0.9994857488275182,0.0,2.541880015612812e-6,3.579637139679619e-7,3.579637139679617e-7,2.935996587920516e-7,0.000019150296059906094,1.3978124820157086e-6,0.00007242012151760798,0.0,3.579637139679617e-7
880,2.7385217804373506e-6,2.7385217804373497e-6,2.2461188912655258e-6,0.0008348775463157177,0.000060939123423686724,0.9994459659669981,0.0,2.7385217804373497e-6,2.578353724976525e-7,2.5783537249765243e-7,2.1147500273339894e-7,0.000016083094827675865,1.173932279127274e-6,0.000052163021779020694,0.0,2.5783537249765243e-7
881,2.6875833351630273e-6,2.6875833351630273e-6,2.204339488582053e-6,0.000826598033117036,0.00006033478775921826,0.999456271392528,0.0,2.6875833351630273e-6,6.898933485461104e-7,6.898933485461105e-7,5.658463241728818e-7,0.00002324494756708996,1.6966880173255353e-6,0.00013957325333931634,0.0,6.898933485461105e-7
882,2.544322033976339e-6,2.544322033976339e-6,2.086837441572111e-6,0.0008296194566846021,0.000060555326572978036,0.9994852547794911,0.0,2.544322033976339e-6,3.009507872304027e-7,3.009507872304024e-7,2.4683800339593604e-7,0.000022203900677837367,1.6207002450420763e-6,0.000060885759454412326,0.0,3.009507872304024e-7
883,3.0149165841332723e-6,3.0149165841332715e-6,2.4728162264716344e-6,0.0008670134192347397,0.00006328477511210766,0.9993900481616746,0.0,3.0149165841332715e-6,8.778662758286307e-7,8.778662758286306e-7,7.20020574687085e-7,0.00006306406055056854,4.603152386178385e-6,0.00017760230965041006,0.0,8.778662758286306e-7
884,2.4156730554037944e-6,2.415673055403794e-6,1.981320332605514e-6,0.0008144411578135516,0.000059447436880236464,0.9995112819277684,0.0,2.415673055403794e-6,5.028162596013991e-7,5.028162596013989e-7,4.12406834809182e-7,0.000044118187541519546,3.220261088211525e-6,0.00010172543528990652,0.0,5.028162596013989e-7
885,3.177763604313975e-6,3.177763604313976e-6,2.606382360955969e-6,0.0008836427830631843,0.00006449858048904106,0.9993571023614999,0.0,3.177763604313976e-6,8.576014519567503e-7,8.576014519567502e-7,7.033994895264882e-7,0.00005922943064602395,4.323256267198512e-6,0.0001735025058153549,0.0,8.576014519567502e-7
886,2.4510178335468874e-6,2.4510178335468874e-6,2.0103099044474845e-6,0.000807070649716825,0.00005890945103478669,0.9995041312780567,0.0,2.4510178335468874e-6,4.3262021198339227e-7,4.326202119833917e-7,3.5483246393023286e-7,0.000039774228806329016,2.9031881968882783e-6,0.00008752397827019808,0.0,4.326202119833917e-7
887,2.832983161415959e-6,2.8329831614159597e-6,2.3235955408312625e-6,0.000843416851642738,0.00006156242175476802,0.9994268553576758,0.0,2.8329831614159597e-6,9.363177416044229e-7,9.363177416044225e-7,7.679621110440458e-7,0.00008104176884369677,5.915375704896888e-6,0.00018942770448567036,0.0,9.363177416044225e-7
888,2.6032636664499526e-6,2.6032636664499526e-6,2.1351810096703236e-6,0.0008149215068217411,0.00005948249836634984,0.9994733302183705,0.0,2.6032636664499526e-6,3.3160838479015644e-7,3.3160838479015607e-7,2.7198317826059675e-7,9.978977996943e-6,7.283824729525102e-7,0.00006708813934396862,0.0,3.3160838479015607e-7
889,2.677639903138997e-6,2.677639903138997e-6,2.196183946174929e-6,0.0008188822647454498,0.00005977160078266151,0.9994582830616648,0.0,2.677639903138997e-6,5.787648501655954e-7,5.787648501655954e-7,4.7469940638916325e-7,0.00003501340273804793,2.5556874542296996e-6,0.00011709069702774645,0.0,5.787648501655954e-7
890,2.5963674950265386e-6,2.5963674950265386e-6,2.129524811855069e-6,0.0007999556969568732,0.000058390118605371416,0.9994747253921075,0.0,2.5963674950265386e-6,6.219752316595063e-7,6.219752316595062e-7,5.101402982110146e-7,0.00004259935671042973,3.1093990583438725e-6,0.00012583264755648596,0.0,6.219752316595062e-7
891,2.589635590846245e-6,2.5896355908462442e-6,2.124003345032508e-6,0.00080121812857785,0.00005848226562346308,0.999476087332717,0.0,2.5896355908462442e-6,4.1735715873196277e-7,4.173571587319623e-7,3.4231380058005427e-7,0.000014611865552067112,1.0665447672621988e-6,0.00008443608939183915,0.0,4.173571587319623e-7
892,2.6898981845710146e-6,2.6898981845710146e-6,2.2062381139728964e-6,0.0008222233631943226,0.00006001547320640201,0.9994558030722237,0.0,2.6898981845710146e-6,6.283065552074455e-7,6.283065552074454e-7,5.153332112377895e-7,0.00004736715638482296,3.4574088163011138e-6,0.0001271135461582931,0.0,6.283065552074454e-7
893,2.519048877344827e-6,2.519048877344827e-6,2.0661085523744916e-6,0.0007993269146165373,0.00005834422271942568,0.9994903678258781,0.0,2.519048877344827e-6,4.231480905586948e-7,4.231480905586946e-7,3.47063487607183e-7,0.000018737816698989866,1.3677049161870188e-6,0.0000856076606160728,0.0,4.231480905586946e-7
894,2.783256632197298e-6,2.783256632197298e-6,2.2828101443180883e-6,0.0008390003574482041,0.00006124005437764979,0.9994369155988347,0.0,2.783256632197298e-6,6.779010863409029e-7,6.77901086340903e-7,5.560103437251294e-7,0.00006475276187395984,4.726413550436556e-6,0.0001371470826066725,0.0,6.77901086340903e-7
895,2.383766923534937e-6,2.383766923534937e-6,1.9551511175020266e-6,0.0007923896832440937,0.00005783786247451361,0.9995177369003172,0.0,2.383766923534937e-6,5.180450059005112e-7,5.180450059005108e-7,4.2489735980594227e-7,0.000041019608696805,2.994090580345598e-6,0.00010480638348247151,0.0,5.180450059005108e-7
896,2.9912470497306927e-6,2.9912470497306927e-6,2.4534026184627896e-6,0.0008585843557627567,0.00006266952352038379,0.9993948367770868,0.0,2.9912470497306927e-6,8.931147752392215e-7,8.931147752392215e-7,7.325273010656164e-7,0.00008468944197225552,6.181625532756617e-6,0.00018068725412161626,0.0,8.931147752392215e-7
897,2.4004203433139868e-6,2.4004203433139868e-6,1.9688101510131364e-6,0.0008101973517797336,0.000059137674303889465,0.9995143677245125,0.0,2.4004203433139868e-6,4.50519741695379e-7,4.50519741695379e-7,3.6951354922159805e-7,0.00004611089996622021,3.3657125366695935e-6,0.0000911452562551518,0.0,4.50519741695379e-7
898,3.2092357459921e-6,3.2092357459921006e-6,2.632195619947297e-6,0.0008889911721348693,0.00006488896844856351,0.9993507351900915,0.0,3.2092357459921006e-6,1.403676254453651e-6,1.4036762544536508e-6,1.1512867178458828e-6,0.00014591047970299368,0.000010650252567779079,0.000283979635232117,0.0,1.4036762544536508e-6
899,2.4502811090911717e-6,2.4502811090911717e-6,2.009705647534335e-6,0.0008443821615109192,0.00006163288135385388,0.9995042803257744,0.0,2.4502811090911717e-6,4.945168748008922e-7,4.945168748008925e-7,4.055997299252749e-7,0.00008548455948685544,6.2396625042530495e-6,0.00010004637556313266,0.0,4.945168748008925e-7
900,3.6575497551769357e-6,3.6575497551769357e-6,2.9999000407929948e-6,0.0009680368140477973,0.00007065864347443236,0.999260036178554,0.0,3.6575497551769357e-6,1.8855163577889059e-6,1.8855163577889057e-6,1.546489036995525e-6,0.00021706123968295518,0.000015843666815463656,0.00038146135607147475,0.0,1.8855163577889057e-6
901,2.6484808317849058e-6,2.6484808317849058e-6,2.172267853380617e-6,0.0009127469752475535,0.00006662294467573732,0.9994641822726976,0.0,2.6484808317849058e-6,6.969991578446568e-7,6.969991578446572e-7,5.716744656969732e-7,0.00015824084692315894,0.00001155026691503867,0.00014101083919727884,0.0,6.969991578446572e-7
902,4.348637921458363e-6,4.348637921458363e-6,3.5667263471979284e-6,0.0010794798360258338,0.00007879305803737955,0.999120221200028,0.0,4.348637921458363e-6,2.354384539143184e-6,2.354384539143184e-6,1.93105186471383e-6,0.00030350075235269756,0.00002215303296683549,0.00047631870988821054,0.0,2.354384539143184e-6
903,2.964833192048569e-6,2.964833192048569e-6,2.4317381332084346e-6,0.0009984320127513467,0.00007287724040934457,0.999400180600241,0.0,2.964833192048569e-6,1.163142716204693e-6,1.1631427162046934e-6,9.540025742238294e-7,0.0002202762448052605,0.00001607833547414364,0.00023531697086325904,0.0,1.1631427162046934e-6
904,4.804217825163949e-6,4.804217825163949e-6,3.940390210492315e-6,0.0011422077804143413,0.00008337167673670182,0.9990280522155751,0.0,4.804217825163949e-6,2.53339126702628e-6,2.5333912670262796e-6,2.0778720930698873e-6,0.00035639758813331125,0.00002601406242987762,0.0005125338023122158,0.0,2.5333912670262796e-6
905,3.286898607994813e-6,3.286898607994813e-6,2.6958942265240838e-6,0.0010120162411748118,0.00007386877620542175,0.999335023111788,0.0,3.286898607994813e-6,2.06835211088783e-6,2.0683521108878312e-6,1.6964498085212014e-6,0.00033996988930148697,0.000024814976921951968,0.00041845110374841255,0.0,2.0683521108878312e-6
906,4.4150945406370446e-6,4.4150945406370446e-6,3.6212336616378507e-6,0.0010830579756966549,0.00007905423250061622,0.9991067762718165,0.0,4.4150945406370446e-6,3.473726974915165e-6,3.473726974915165e-6,2.849129715597708e-6,0.0004901486365409196,0.00003577677755250529,0.0007027743869732723,0.0,3.473726974915165e-6
907,3.332872695023269e-6,3.332872695023269e-6,2.7336018927989927e-6,0.0009804042569631149,0.00007156136403935571,0.9993257220322671,0.0,3.332872695023269e-6,1.5315020476657433e-6,1.5315020476657433e-6,1.2561286551916679e-6,0.00025070538469134843,0.00001829940983334518,0.0003098402437695199,0.0,1.5315020476657433e-6
908,2.7841533403166024e-6,2.784153340316603e-6,2.283545618858079e-6,0.0009174202495073106,0.00006696405486388986,0.9994367341846063,0.0,2.784153340316603e-6,1.3884643121723306e-6,1.388464312172331e-6,1.1388099754022065e-6,0.0001876871234459029,0.000013699600415869128,0.00028090208668312544,0.0,1.388464312172331e-6
909,3.1679925084016646e-6,3.1679925084016646e-6,2.5983681675784373e-6,0.0008934383720236968,0.00006521357708621463,0.9993590791650856,0.0,3.1679925084016646e-6,1.3867885953394027e-6,1.3867885953394032e-6,1.1374355626581712e-6,0.00016162231798677774,0.000011797086204177352,0.0002805630701517217,0.0,1.3867885953394032e-6
910,2.5045511874414805e-6,2.5045511874414805e-6,2.0542176353826186e-6,0.0008811940420700879,0.00006431984274448263,0.9994933008730658,0.0,2.5045511874414805e-6,7.963764793348659e-7,7.963764793348659e-7,6.53183139740412e-7,0.00011343073827356427,8.279501335491243e-6,0.00016111599907139062,0.0,7.963764793348659e-7
911,3.956453600225717e-6,3.956453600225718e-6,3.2450591546740433e-6,0.0010359352146734827,0.00007561466251489997,0.9991995645387316,0.0,3.956453600225718e-6,1.9514342742900725e-6,1.951434274290073e-6,1.6005545107791544e-6,0.0002752863052535078,0.000020093612777975343,0.00039479729861792727,0.0,1.951434274290073e-6
912,2.7769951396908474e-6,2.7769951396908474e-6,2.2776745062863864e-6,0.0009153688046316524,0.00006681431643455216,0.9994381823698243,0.0,2.7769951396908474e-6,1.1754342535994836e-6,1.1754342535994836e-6,9.64084018359989e-7,0.00016219718655709114,0.00001183904683291065,0.00023780368836298158,0.0,1.1754342535994836e-6
913,3.0020128553048543e-6,3.0020128553048543e-6,2.462232666648842e-6,0.0008906614403416071,0.00006501088414847691,0.9993926587324485,0.0,3.0020128553048543e-6,1.003573817225609e-6,1.0035738172256091e-6,8.231251347907488e-7,0.0001472633403910461,0.00001074900015634233,0.0002030343718075823,0.0,1.0035738172256091e-6
914,2.6038804206389084e-6,2.6038804206389084e-6,2.135686867701097e-6,0.0008098501327934495,0.000059112330203124534,0.9994732054419991,0.0,2.6038804206389084e-6,7.725214314978788e-7,7.725214314978792e-7,6.336173747421354e-7,0.0000739946993689133,5.4009981912193065e-6,0.00015628985218611895,0.0,7.725214314978792e-7
915,2.5651801798036016e-6,2.5651801798036016e-6,2.103945165788167e-6,0.0008386027211965699,0.00006121103023545912,0.9994810349398916,0.0,2.5651801798036016e-6,7.497021296327283e-7,7.497021296327283e-7,6.149011222839861e-7,0.00009318550563578542,6.801767581721908e-6,0.00015167324846473228,0.0,7.497021296327283e-7
916,3.4733747397647916e-6,3.4733747397647916e-6,2.848840814471899e-6,0.0009665292481522352,0.0000705486036912517,0.9992972968741949,0.0,3.4733747397647916e-6,1.5048509830259384e-6,1.5048509830259386e-6,1.2342696142348182e-6,0.0002288688908885015,0.000016705527237191318,0.0003044484309559253,0.0,1.5048509830259386e-6
917,2.421780717313478e-6,2.4217807173134785e-6,1.9863297997183197e-6,0.000847144093664053,0.00006183447945061719,0.9995100462784542,0.0,2.4217807173134785e-6,7.179135180111554e-7,7.179135180111555e-7,5.888282965718186e-7,0.00009938761295878551,7.2544698795752136e-6,0.00014524205159570936,0.0,7.179135180111555e-7
918,3.181549766436718e-6,3.181549766436719e-6,2.609487748077604e-6,0.0008740791605484933,0.00006380051551487548,0.9993563363779369,0.0,3.181549766436719e-6,1.462826996834223e-6,1.4628269968342236e-6,1.1998017966166513e-6,0.0001426663025224529,0.000010413454591254595,0.000295946501659974,0.0,1.4628269968342236e-6
919,2.4665962744233272e-6,2.4665962744233272e-6,2.0230872468075102e-6,0.0008428251540736706,0.00006151923274896708,0.9995009795826828,0.0,2.4665962744233272e-6,7.831584035272559e-7,7.831584035272554e-7,6.42341754439138e-7,0.000107903905168296,7.876088444306968e-6,0.00015844183233638446,0.0,7.831584035272554e-7
920,2.96943726705741e-6,2.96943726705741e-6,2.435514367499516e-6,0.0008716639192137707,0.00006362422296701124,0.9993992491436196,0.0,2.96943726705741e-6,1.1013649315272049e-6,1.1013649315272049e-6,9.033328113554544e-7,0.00012523317262811735,9.140980970446101e-6,0.0002228186239670883,0.0,1.1013649315272049e-6
921,2.7283903540436785e-6,2.7283903540436785e-6,2.237809157020995e-6,0.0008600460842863306,0.0000627762175562973,0.9994480156695292,0.0,2.7283903540436785e-6,1.0461237332655696e-6,1.0461237332655694e-6,8.580243168684079e-7,0.00015252826524130068,0.000011133295921250549,0.0002116427026801028,0.0,1.0461237332655694e-6
922,2.5336772807242265e-6,2.5336772807242265e-6,2.0781066797635954e-6,0.0007989485440571602,0.000058316604812680524,0.999487408333871,0.0,2.5336772807242265e-6,7.268148030582021e-7,7.268148030582016e-7,5.961290763733647e-7,0.00006637528975750265,4.844844603457351e-6,0.00014704288257275138,0.0,7.268148030582016e-7
923,2.5036567545101403e-6,2.50365675451014e-6,2.0534840269379443e-6,0.0008021653965965326,0.00005855140831745521,0.9994934818269979,0.0,2.50365675451014e-6,6.573267090661242e-7,6.573267090661246e-7,5.391353647481411e-7,0.00006505945204139943,4.74879938420213e-6,0.00013298465260534173,0.0,6.573267090661246e-7
924,2.5040830557633117e-6,2.5040830557633117e-6,2.053833676630329e-6,0.0008198211145989805,0.00005984012902054872,0.9994933955814167,0.0,2.5040830557633117e-6,7.62922059519283e-7,7.62922059519283e-7,6.257440282895227e-7,0.0000946116805428068,6.905866499061673e-6,0.00015434779030100914,0.0,7.62922059519283e-7
925,2.6889347803547066e-6,2.6889347803547066e-6,2.2054479357002117e-6,0.0008292085160165682,0.00006052533131894393,0.9994559979798293,0.0,2.6889347803547066e-6,8.513496499051602e-7,8.513496499051603e-7,6.982717995468645e-7,0.00009231655354515213,6.738341299707192e-6,0.00017223769531468506,0.0,8.513496499051603e-7
926,2.427715159321408e-6,2.4277151593214085e-6,1.9911971929223283e-6,0.0008257352046967195,0.00006027180845425172,0.9995088456734917,0.0,2.4277151593214085e-6,8.159097430759318e-7,8.159097430759323e-7,6.692042037357011e-7,0.00010494255066083232,7.659934172787754e-6,0.00016506779999019938,0.0,8.159097430759323e-7
927,2.764798144927361e-6,2.7647981449273603e-6,2.2676706054408153e-6,0.0008201707046381641,0.00005986564618847294,0.9994406499602769,0.0,2.7647981449273603e-6,1.0757629266034414e-6,1.0757629266034406e-6,8.823342027906709e-7,0.00010586615190541597,7.727349388930926e-6,0.00021763904783870055,0.0,1.0757629266034406e-6
928,2.224142746874367e-6,2.224142746874367e-6,1.8242283396511405e-6,0.0007930049762232758,0.000057882773749185646,0.9995500306826752,0.0,2.224142746874367e-6,5.362043385425495e-7,5.362043385425495e-7,4.3979153387876735e-7,0.00006340978664145091,4.628387517984296e-6,0.00010848022254860807,0.0,5.362043385425495e-7
929,2.9491221799500156e-6,2.949122179950016e-6,2.41885205673917e-6,0.0008560332279057614,0.00006248331238554958,0.9994033591162776,0.0,2.949122179950016e-6,1.1750096509110265e-6,1.1750096509110265e-6,9.637357618200418e-7,0.00012124101580240629,8.849586695199031e-6,0.00023771778642067153,0.0,1.1750096509110265e-6
930,2.2892822986359784e-6,2.2892822986359784e-6,1.8776554034143356e-6,0.0007951353937457802,0.0000580382765255159,0.9995368522121484,0.0,2.2892822986359784e-6,5.78487085869058e-7,5.784870858690582e-7,4.7447158580426696e-7,0.00006229067468585727,4.546701644543572e-6,0.00011703450215844574,0.0,5.784870858690582e-7
931,2.833165331024434e-6,2.833165331024434e-6,2.323744955235023e-6,0.0008501254533215675,0.0000620520939318563,0.9994268185026968,0.0,2.833165331024434e-6,1.0633371305144614e-6,1.0633371305144614e-6,8.721426404909495e-7,0.00011490369125714592,8.3870146637151e-6,0.0002151251682816998,0.0,1.0633371305144614e-6
932,2.3172212678340375e-6,2.3172212678340375e-6,1.9005707758486654e-6,0.0007841782787277865,0.00005723849817790594,0.9995311998416274,0.0,2.3172212678340375e-6,5.73461796730023e-7,5.73461796730023e-7,4.703498742480944e-7,0.00005776767739844672,4.216560426638208e-6,0.00011601782913850441,0.0,5.73461796730023e-7
933,2.6548778075231113e-6,2.6548778075231113e-6,2.1775146139341358e-6,0.0008172866321196574,0.000059655132859968975,0.9994628880919127,0.0,2.6548778075231113e-6,9.086431491661538e-7,9.086431491661541e-7,7.452635788184806e-7,0.00009616173032999474,7.0190072533089815e-6,0.00018382882038340994,0.0,9.086431491661541e-7
934,2.3884808720929413e-6,2.3884808720929413e-6,1.959017469409184e-6,0.0008005241491371258,0.0000584316108909476,0.9995167832150299,0.0,2.3884808720929413e-6,7.264881558956609e-7,7.264881558956611e-7,5.958611623593873e-7,0.00008341339312195614,6.088484570077478e-6,0.00014697679814502,0.0,7.264881558956611e-7
935,2.623863699409017e-6,2.623863699409017e-6,2.1520770312833625e-6,0.0007961174579218834,0.00005810995904985931,0.9994691625979332,0.0,2.623863699409017e-6,8.587253737826909e-7,8.587253737826906e-7,7.04321323365307e-7,0.00007263442479510217,5.301709450601724e-6,0.00017372988795502894,0.0,8.587253737826906e-7
936,2.3615228283301116e-6,2.3615228283301116e-6,1.9369066460446228e-6,0.000802145780561046,0.00005854997650986513,0.9995222371332037,0.0,2.3615228283301116e-6,6.997190208866233e-7,6.997190208866233e-7,5.739052808045455e-7,0.00008567946785406378,6.253889195458286e-6,0.00014156109835585046,0.0,6.997190208866233e-7
937,2.567016588791443e-6,2.567016588791443e-6,2.105451377259314e-6,0.0007890179925773077,0.000057591757073073026,0.9994806634135136,0.0,2.567016588791443e-6,7.915654976076778e-7,7.915654976076773e-7,6.492372018186604e-7,0.0000651158360296189,4.752914946816539e-6,0.00016014268287273918,0.0,7.915654976076773e-7
938,2.3108969074673154e-6,2.3108969074673154e-6,1.8953835739807298e-6,0.0007749889664346596,0.00005656775473956475,0.9995324793314987,0.0,2.3108969074673154e-6,6.085278252478749e-7,6.08527825247875e-7,4.991108173445646e-7,0.00005353203592421904,3.907393795297475e-6,0.00012311208463794234,0.0,6.08527825247875e-7
939,2.5331446832249355e-6,2.5331446832249355e-6,2.0776698465373104e-6,0.0007993167618941394,0.0000583434816550552,0.9994875160843891,0.0,2.5331446832249355e-6,7.613364626919004e-7,7.613364626919002e-7,6.244435314253544e-7,0.00007302390580251097,5.3301383277303624e-6,0.00015402700606937045,0.0,7.613364626919002e-7
940,2.3277972339584445e-6,2.327797233958445e-6,1.909245118873836e-6,0.0007681149036049131,0.00005606600527336735,0.999529060203664,0.0,2.327797233958445e-6,5.964268802061299e-7,5.964268802061305e-7,4.89185695895982e-7,0.00004661179426731274,3.4022736584427276e-6,0.00012066392613408322,0.0,5.964268802061305e-7
941,2.5520997286127364e-6,2.5520997286127364e-6,2.093216659359641e-6,0.0008070577670300942,0.00005890851070570469,0.9994836812636048,0.0,2.5520997286127364e-6,8.015192913925312e-7,8.015192913925313e-7,6.574012428789254e-7,0.00008293081563661373,6.053260423649592e-6,0.00016215644831135735,0.0,8.015192913925313e-7
942,2.2825193693149574e-6,2.282519369314957e-6,1.8721084899602408e-6,0.0007678561771744004,0.00005604712039384034,0.9995382204294959,0.0,2.282519369314957e-6,5.70395391815953e-7,5.703953918159531e-7,4.6783482760688705e-7,0.000047580617772393186,3.4729897238254985e-6,0.00011539746062677324,0.0,5.703953918159531e-7
943,2.5996668060461687e-6,2.5996668060461696e-6,2.1322308866660463e-6,0.0008100062449942661,0.000059123725096561884,0.9994740579040475,0.0,2.5996668060461696e-6,8.685415536814157e-7,8.685415536814155e-7,7.123724943540094e-7,0.00009040639529654016,6.598915620115478e-6,0.00017571581254278128,0.0,8.685415536814155e-7
944,2.2508088727724078e-6,2.2508088727724078e-6,1.8460997337602972e-6,0.0007776680194780008,0.00005676330335000136,0.9995446358227981,0.0,2.2508088727724078e-6,5.637654377524058e-7,5.637654377524058e-7,4.6239697964937427e-7,0.00005712603437569683,4.169725817742744e-6,0.0001140561456827805,0.0,5.637654377524058e-7
945,2.7728854611891664e-6,2.7728854611891664e-6,2.2743037730004244e-6,0.0008261107853630324,0.00006029922272198594,0.9994390138044221,0.0,2.7728854611891664e-6,1.177525308660399e-6,1.1775253086603984e-6,9.657990889898995e-7,0.00013668640034848856,9.976971422855944e-6,0.00023822673253111066,0.0,1.1775253086603984e-6
946,2.2974643398906953e-6,2.2974643398906953e-6,1.8843662638364125e-6,0.0008161658666136087,0.0000595733262910853,0.9995351968923525,0.0,2.2974643398906953e-6,6.276243842122136e-7,6.276243842122136e-7,5.147736987407891e-7,0.00009566486852121729,6.982740469966659e-6,0.00012697553522468218,0.0,6.276243842122136e-7
947,3.336303652885949e-6,3.336303652885949e-6,2.736415943549128e-6,0.000902949772849905,0.00006590783031105975,0.9993250279105569,0.0,3.336303652885949e-6,2.091796522960376e-6,2.0917965229603756e-6,1.7156787725655732e-6,0.0002620786332372901,0.000019129562470612674,0.00042319417435857456,0.0,2.0917965229603756e-6
948,2.567735016547239e-6,2.567735016547239e-6,2.106040627330586e-6,0.000904740885308572,0.00006603856663720254,0.9994805180674259,0.0,2.567735016547239e-6,8.303014585100916e-7,8.303014585100917e-7,6.810082011131553e-7,0.00023264790787384573,0.000016981364075187938,0.00016797940733999817,0.0,8.303014585100917e-7
949,4.597842945745054e-6,4.597842945745054e-6,3.7711227908731826e-6,0.0010533831884873316,0.00007688821961848663,0.9990698041956293,0.0,4.597842945745054e-6,4.2417086097724015e-6,4.2417086097724015e-6,3.47902357677501e-6,0.0005267016725442955,0.00003844484544144313,0.0008581457867812852,0.0,4.2417086097724015e-6
950,3.1423333444502075e-6,3.1423333444502075e-6,2.577322677527143e-6,0.001004006913117763,0.00007328416181117532,0.9993642703051338,0.0,3.1423333444502075e-6,1.7239321524790097e-6,1.72393215247901e-6,1.413958655579781e-6,0.00041226992620938284,0.000030092278835400762,0.00034877103767535096,0.0,1.72393215247901e-6
951,4.799895834919563e-6,4.799895834919563e-6,3.9368453404076125e-6,0.0010581976077173579,0.00007723963221661751,0.9990289266032478,0.0,4.799895834919563e-6,4.587589820764559e-6,4.587589820764559e-6,3.7627132401886823e-6,0.0005326450651205252,0.000038878663712585525,0.0009281214808343699,0.0,4.587589820764559e-6
952,2.2626516861674794e-6,2.2626516861674794e-6,1.8558131372038713e-6,0.0008385047960464192,0.00006120388251321212,0.9995422398872557,0.0,2.2626516861674794e-6,5.920209806260334e-7,5.920209806260334e-7,4.855720038849972e-7,0.00014731106945376976,0.000010752483981314083,0.0001197725626507781,0.0,5.920209806260334e-7
953,2.2716046350261182e-6,2.2716046350261182e-6,1.8631562913491385e-6,0.0008073371189937199,0.00005892890107776004,0.9995404286041033,0.0,2.2716046350261182e-6,6.010160779081044e-7,6.010160779081046e-7,4.929497279105499e-7,0.0000997384544777348,7.2800783951230955e-6,0.00012159237290756232,0.0,6.010160779081046e-7
954,3.567338644483689e-6,3.567338644483688e-6,2.925909437038225e-6,0.0009652212309440119,0.00007045312930408679,0.9992782869099653,0.0,3.567338644483688e-6,2.535096027385746e-6,2.535096027385745e-6,2.0792703271375626e-6,0.00037827368705776614,0.00002761083587080808,0.0005128786946785539,0.0,2.535096027385745e-6
955,2.4212764082216935e-6,2.4212764082216935e-6,1.9859161684716425e-6,0.0008880275062717645,0.00006481862884818728,0.9995101483059065,0.0,2.4212764082216935e-6,7.104426168910877e-7,7.104426168910876e-7,5.827007089585185e-7,0.00022048555261866367,0.000016093613205268165,0.00014373060351914886,0.0,7.104426168910876e-7
956,3.2453728274375472e-6,3.2453728274375464e-6,2.661835034134047e-6,0.0009199956203245424,0.0000671520355333732,0.9993434242484306,0.0,3.2453728274375464e-6,1.999437021453207e-6,1.9994370214532065e-6,1.6399260717453557e-6,0.00030354786796022386,0.000022156472014675368,0.000404508799105466,0.0,1.9994370214532065e-6
957,2.4191051658349744e-6,2.4191051658349744e-6,1.9841353286853157e-6,0.000893286948856976,0.00006520252445330251,0.9995105875728806,0.0,2.4191051658349744e-6,7.162667261529032e-7,7.162667261529029e-7,5.874776079159074e-7,0.00022727344025169608,0.0000165890725981826,0.00014490888691496916,0.0,7.162667261529029e-7
958,2.4600075980780066e-6,2.4600075980780066e-6,2.0176832545831735e-6,0.0009074635680698346,0.00006623729985450406,0.9995023125466759,0.0,2.4600075980780066e-6,8.11193508733062e-7,8.111935087330624e-7,6.653359770417133e-7,0.00028462052616915883,0.000020774933341635242,0.00016411365226263685,0.0,8.111935087330624e-7
959,3.0347308221902776e-6,3.034730822190277e-6,2.4890677438901906e-6,0.0009149362571213689,0.00006678274406057696,0.9993860395164633,0.0,3.034730822190277e-6,1.5328041831129648e-6,1.532804183112964e-6,1.257196658757637e-6,0.00026079942134669574,0.00001903619063227544,0.00031010368054721374,0.0,1.532804183112964e-6
960,2.3570957152615287e-6,2.3570957152615287e-6,1.933275554859537e-6,0.0008523306997023743,0.00006221305859304843,0.9995231327884165,0.0,2.3570957152615287e-6,7.205144094017983e-7,7.205144094017979e-7,5.909615318553152e-7,0.00019054910369482726,0.000013908501192270413,0.00014576824143905284,0.0,7.205144094017979e-7
961,2.9205196811677417e-6,2.9205196811677417e-6,2.3953924613796597e-6,0.000923013932438733,0.00006737234723689137,0.9994091457263633,0.0,2.9205196811677417e-6,1.307633260659983e-6,1.3076332606599824e-6,1.072512839078629e-6,0.0002668597605076059,0.000019478545032325918,0.0002645490476892229,0.0,1.3076332606599824e-6
962,2.408602861219419e-6,2.408602861219419e-6,1.9755214023812287e-6,0.0008464944686308846,0.0000617870622212881,0.9995127123082849,0.0,2.408602861219419e-6,8.031516067410338e-7,8.031516067410339e-7,6.58740057989678e-7,0.0001775524972744542,0.000012959856919544111,0.00016248668422998023,0.0,8.031516067410339e-7
963,2.801086046838339e-6,2.801086046838339e-6,2.2974337216551483e-6,0.0008623362086260378,0.00006294337760319144,0.9994333085059242,0.0,2.801086046838339e-6,1.0453609696260179e-6,1.0453609696260185e-6,8.573987027752114e-7,0.0001543946871936183,0.000011269529214641763,0.00021148838694005117,0.0,1.0453609696260185e-6
964,2.721028052801803e-6,2.721028052801803e-6,2.231770642366595e-6,0.0008628859266271863,0.00006298350244936565,0.9994495051466181,0.0,2.721028052801803e-6,1.2552148047409569e-6,1.2552148047409575e-6,1.0295195406751776e-6,0.00019054940616243326,0.000013908523269892285,0.0002539441992107029,0.0,1.2552148047409575e-6
965,2.568490692044406e-6,2.5684906920444067e-6,2.1066604277725536e-6,0.0008721609468902991,0.00006366050185732108,0.9994803651856974,0.0,2.5684906920444067e-6,7.107901612517011e-7,7.107901612517006e-7,5.829857627271256e-7,0.00013409674394586503,9.787948024345788e-6,0.00014380091568724621,0.0,7.107901612517006e-7
966,3.1503992643180056e-6,3.1503992643180056e-6,2.5839382958946557e-6,0.0009051720058212559,0.00006607003485221065,0.9993626384780122,0.0,3.1503992643180056e-6,1.8642961580485652e-6,1.8642961580485648e-6,1.5290843583642692e-6,0.0001894217748778807,0.000013826215556229356,0.0003771682688565769,0.0,1.8642961580485648e-6
967,3.004537154176003e-6,3.004537154176003e-6,2.4643030812141713e-6,0.000943988491704499,0.00006890331577412712,0.9993921480381411,0.0,3.004537154176003e-6,7.888598540230948e-7,7.888598540230948e-7,6.47018049423461e-7,0.00011185093536845055,8.164188850870396e-6,0.00015959530047187146,0.0,7.888598540230948e-7
968,2.767458488696398e-6,2.7674584886963974e-6,2.2698526032031043e-6,0.0009228504065824174,0.00006736041120820673,0.9994401117425428,0.0,2.7674584886963974e-6,1.0209293372047372e-6,1.0209293372047366e-6,8.373600266113392e-7,0.00008229356706708406,6.006746573323271e-6,0.00020654559045028524,0.0,1.0209293372047366e-6
969,4.585520695777915e-6,4.585520695777915e-6,3.7610161564721716e-6,0.0011677792363010751,0.00008523818052912232,0.9990722971266309,0.0,4.585520695777915e-6,7.121805444843498e-7,7.121805444843491e-7,5.841261465894195e-7,0.00013711459083284923,0.00001000822577014369,0.00014408220599335876,0.0,7.121805444843491e-7
970,3.4912189127891303e-6,3.4912189127891303e-6,2.8634764965450857e-6,0.0011719016524831393,0.00008553908265498645,0.9992936867954959,0.0,3.4912189127891303e-6,1.2071538450751249e-6,1.2071538450751249e-6,9.901002341686818e-7,0.00023798291715405488,0.000017370775421112718,0.0002442209216732867,0.0,1.2071538450751249e-6
971,6.472404938765267e-6,6.472404938765267e-6,5.308627124579312e-6,0.0013981948603728877,0.00010205660643603744,0.9986905590318611,0.0,6.472404938765267e-6,2.1833733720635585e-6,2.1833733720635585e-6,1.7907895466490937e-6,0.0003790567675480463,0.000027667994239551445,0.0004417212101486987,0.0,2.1833733720635585e-6
972,4.235965538900755e-6,4.235965538900754e-6,3.4743131450118484e-6,0.0012601684596248712,0.00009198182611881733,0.9991430161016286,0.0,4.235965538900754e-6,1.3411069092642003e-6,1.3411069092642007e-6,1.0999677218648852e-6,0.00023310643282716673,0.000017014832586643987,0.0002713211466617197,0.0,1.3411069092642007e-6
973,5.093961212446046e-6,5.093961212446044e-6,4.178035972685102e-6,0.001258986681705674,0.00009189556615075956,0.9989694338403122,0.0,5.093961212446044e-6,2.179411602568603e-6,2.179411602568601e-6,1.7875401274299268e-6,0.00034699811002104897,0.000025327978633123086,0.00044091969922162397,0.0,2.179411602568601e-6
974,3.644980726021021e-6,3.644980726021021e-6,2.989590999603825e-6,0.0011148851615878019,0.00008137735260105282,0.9992625790357859,0.0,3.644980726021021e-6,1.0252893728976511e-6,1.0252893728976511e-6,8.409361013412913e-7,0.00026566932044246836,0.000019391652799593042,0.00020742767514873647,0.0,1.0252893728976511e-6
975,2.5169503224456827e-6,2.516950322445683e-6,2.064387330422927e-6,0.0008396361136058676,0.00006128645929431116,0.9994907923873487,0.0,2.516950322445683e-6,6.529081097624675e-7,6.529081097624676e-7,5.355112565012125e-7,0.00006867913556752716,5.013006203665417e-6,0.00013209071982390674,0.0,6.529081097624676e-7
976,3.1329049341510205e-6,3.132904934151021e-6,2.569589552803109e-6,0.0009985443985733398,0.00007288544364047436,0.9993661777795312,0.0,3.132904934151021e-6,7.535481961027811e-7,7.535481961027811e-7,6.180556425865667e-7,0.00012086563020639757,8.822186665976068e-6,0.00015245135135697808,0.0,7.535481961027811e-7
977,3.2551504626020874e-6,3.2551504626020874e-6,2.6698545909664446e-6,0.0010243979133442974,0.00007477253538766062,0.9993414461218798,0.0,3.2551504626020874e-6,8.632983680769814e-7,8.632983680769813e-7,7.080720654435443e-7,0.00015238857964225305,0.000011123100033244648,0.00017465505659528227,0.0,8.632983680769813e-7
978,3.997252424798853e-6,3.997252424798854e-6,3.2785221021918512e-6,0.0010744413156247477,0.00007842528791594137,0.9991913104735343,0.0,3.997252424798854e-6,8.825257372266005e-7,8.825257372266e-7,7.238422365573189e-7,0.0001793417645243496,0.000013090458560779416,0.00017854497156694082,0.0,8.825257372266e-7
979,2.6022253030840856e-6,2.6022253030840856e-6,2.1343293503595477e-6,0.0009445805040731674,0.00006894652775768307,0.9994735402910627,0.0,2.6022253030840856e-6,8.553321572222349e-7,8.553321572222349e-7,7.015382278014742e-7,0.00009593105028339458,7.002169526754728e-6,0.00017304340173859872,0.0,8.553321572222349e-7
980,2.9226076665845318e-6,2.9226076665845318e-6,2.397105014306148e-6,0.0009578038304627294,0.00006991172070421906,0.999408723303219,0.0,2.9226076665845318e-6,1.260773263590044e-6,1.2607732635900444e-6,1.0340785547814168e-6,0.00017826620086398045,0.000013011951351023314,0.00025506873851338744,0.0,1.2607732635900444e-6
981,2.7716803986845296e-6,2.7716803986845296e-6,2.27331538807095e-6,0.0009139384225192686,0.00006670991042618094,0.9994392576022418,0.0,2.7716803986845296e-6,3.4607195510363705e-7,3.4607195510363705e-7,2.838461105725927e-7,0.00008669903551026994,6.328309162212132e-6,0.00007001428375141766,0.0,3.4607195510363705e-7
982,2.8705241596630218e-6,2.8705241596630218e-6,2.3543864390311766e-6,0.0009373847324583942,0.00006842129622343421,0.9994192603877142,0.0,2.8705241596630218e-6,1.190778715506523e-7,1.1907787155065221e-7,9.766694525938565e-8,0.00008838180268377068,6.451137182838413e-6,0.000024090804713620065,0.0,1.1907787155065221e-7
983,2.4854444189157895e-6,2.4854444189157895e-6,2.038546380166333e-6,0.0008684972518660183,0.00006339308256420841,0.9994971663891628,0.0,2.4854444189157895e-6,7.941160437854827e-7,7.941160437854826e-7,6.513291442651061e-7,0.0001554120360173319,0.000011343787225061137,0.00016065868730823687,0.0,7.941160437854826e-7
984,2.5728768114623375e-6,2.5728768114623375e-6,2.110257896214959e-6,0.000870884884866047,0.00006356735993305285,0.9994794778239653,0.0,2.5728768114623375e-6,7.789742631541422e-7,7.789742631541422e-7,6.389099479795754e-7,0.00009316549131037902,6.800306702277298e-6,0.00015759533325709167,0.0,7.789742631541422e-7
985,2.6885368716033024e-6,2.6885368716033024e-6,2.205121573364913e-6,0.0009112135573385587,0.00006651101791039468,0.9994560784812854,0.0,2.6885368716033024e-6,8.46324850386238e-7,8.46324850386238e-7,6.941504895741278e-7,0.00011181061477662962,8.161245782713474e-6,0.00017122112135051145,0.0,8.46324850386238e-7
986,2.6883925524071387e-6,2.6883925524071383e-6,2.2050032036388843e-6,0.0008801900837387177,0.00006424656212873533,0.9994561076786965,0.0,2.6883925524071383e-6,2.254527196369914e-7,2.2545271963699153e-7,1.849149480136557e-7,0.00006332338259017626,4.622080740220096e-6,0.000045611643626139555,0.0,2.2545271963699153e-7
987,2.54449378945893e-6,2.544493789458929e-6,2.0869783143732256e-6,0.0008381550498514778,0.00006117835394721517,0.9994852200314078,0.0,2.544493789458929e-6,7.327672801746798e-7,7.327672801746795e-7,6.010112618636007e-7,0.00007919694781263055,5.780719099263083e-6,0.00014824713624234825,0.0,7.327672801746795e-7
988,2.275402465601764e-6,2.2754024656017638e-6,1.866271248864803e-6,0.0008258595015160636,0.00006028088108921311,0.99953966025988,0.0,2.2754024656017638e-6,4.831466053267247e-7,4.831466053267251e-7,3.962739041286189e-7,0.00003478314742931212,2.538880730010165e-6,0.00009774604101830382,0.0,4.831466053267251e-7
989,2.6012672086919806e-6,2.6012672086919806e-6,2.133543527172347e-6,0.000839582404751985,0.00006128253899427418,0.9994737341244307,0.0,2.6012672086919806e-6,3.7012397831811806e-7,3.7012397831811843e-7,3.035734335762373e-7,9.369786837857471e-6,6.839165804441321e-7,0.00007488028099067185,0.0,3.7012397831811843e-7
990,2.423266361183264e-6,2.423266361183264e-6,1.9875483157752144e-6,0.0008498818973955548,0.0000620343163730977,0.9995097457158403,0.0,2.423266361183264e-6,6.288470882224405e-7,6.2884708822244e-7,5.157765531257403e-7,0.000078147349272906,5.7041071275555455e-6,0.00012722290212116216,0.0,6.2884708822244e-7
991,2.6428906364978322e-6,2.6428906364978322e-6,2.1676828092411636e-6,0.000846661852350385,0.00006179927984192811,0.9994653132326419,0.0,2.6428906364978322e-6,5.242915957787043e-7,5.24291595778704e-7,4.300207747926788e-7,0.000021006554745069944,1.5333039413568757e-6,0.00010607013950128274,0.0,5.24291595778704e-7
992,2.4053457644754113e-6,2.4053457644754113e-6,1.972849951462103e-6,0.000866593535344335,0.00006325412707715461,0.9995133712559175,0.0,2.4053457644754113e-6,5.13862988830381e-7,5.138629888303812e-7,4.2146729486655966e-7,0.00007693231404589529,5.615419652380679e-6,0.00010396031397150643,0.0,5.138629888303812e-7
993,2.536437446886138e-6,2.536437446886138e-6,2.0803705512447676e-6,0.0008228052554111681,0.00006005794650296882,0.9994868499209341,0.0,2.536437446886138e-6,1.1437193908389747e-6,1.1437193908389747e-6,9.380716810146583e-7,0.00009392320096247907,6.855613210653776e-6,0.0002313874117253332,0.0,1.1437193908389747e-6
994,2.2450606677932803e-6,2.2450606677932803e-6,1.8413850910334382e-6,0.000820681172741144,0.00005990290611822985,0.999545798749896,0.0,2.2450606677932803e-6,3.554612096190003e-7,3.55461209619e-7,2.915471199611282e-7,0.000015212214873853854,1.1103652791194576e-6,0.00007191383648942253,0.0,3.55461209619e-7
995,3.16071149735659e-6,3.16071149735659e-6,2.5923963266485316e-6,0.0009087473309544757,0.00006633100387758998,0.999360552196245,0.0,3.16071149735659e-6,1.2384703896901268e-6,1.2384703896901276e-6,1.0157858733961636e-6,0.00012007582926539399,8.764537760173822e-6,0.00025055661402986095,0.0,1.2384703896901276e-6
996,2.0723471185725698e-6,2.0723471185725698e-6,1.699726489501263e-6,0.000835853141639809,0.0000610103337755865,0.9995807406608614,0.0,2.0723471185725698e-6,5.688359761535441e-7,5.688359761535444e-7,4.6655580437483076e-7,0.00010894556629452138,7.952121050785397e-6,0.00011508197314198212,0.0,5.688359761535444e-7
997,3.671932681157781e-6,3.6719326811577804e-6,3.011696829114354e-6,0.000967767524372392,0.000070638987565804,0.9992571263494101,0.0,3.6719326811577804e-6,2.47759186303656e-6,2.4775918630365592e-6,2.0321057616432114e-6,0.00028556205605073594,0.000020843657199300026,0.0005012449496718946,0.0,2.4775918630365592e-6
998,2.571885362600231e-6,2.571885362600231e-6,2.109444715894536e-6,0.0009391074254670872,0.00006854703849826377,0.9994796784053211,0.0,2.571885362600231e-6,4.791023513061756e-7,4.791023513061756e-7,3.9295683160375454e-7,0.00021835865306452378,0.00001593836721139578,0.00009692784253572927,0.0,4.791023513061756e-7
999,4.306814449890108e-6,4.306814449890109e-6,3.5324229904531224e-6,0.001048893419326862,0.00007656050377773718,0.9991286825629401,0.0,4.306814449890109e-6,3.667000665964599e-6,3.6670006659646003e-6,3.007651620280687e-6,0.00043035301783206386,0.00003141219426148851,0.0007418758479476111,0.0,3.6670006659646003e-6
1000,2.469675136579177e-6,2.469675136579177e-6,2.025612510802581e-6,0.0009089811311908118,0.00006634806935206758,0.9995003566939297,0.0,2.469675136579177e-6,6.882349229527766e-7,6.882349229527761e-7,5.644860935982868e-7,0.00025342535706487636,0.000018497945214864175,0.00013923773502189045,0.0,6.882349229527761e-7


==> data/toy_regression/ensemble_metrics/val/optimal_full_gb_em_summary.csv <==
learner,target_metric_mean,target_metric_std,n_seeds
0,0.010504532215930042,0.011398877102655792,10
1,0.23116797739631273,0.15150442317064058,10
2,0.00985691503823075,0.0048065817595653575,10
3,0.011420083982037203,0.005294386130496887,10
4,0.009549383482254833,0.0032790393713901514,10
5,0.007855738903200248,0.0029089282608642762,10
6,0.008669849284254332,0.0039254735419349705,10
7,0.0074177554465184245,0.002424531187651497,10
8,0.009821853542172531,0.0046167924131657375,10
9,0.014436029563049877,0.022370902787032413,10
10,0.009564731871535701,0.00686163132551965,10
11,0.009309802912957374,0.009150623548493836,10
12,0.007846629618238659,0.0018265123686728533,10
13,0.005822202427708765,0.0008883533400505346,10
14,0.006393189277968512,0.0008822993892091858,10
15,0.006088127075068789,0.0011577781860260409,10
16,0.006232149636236119,0.0008104109144512179,10
17,0.005926401742904195,0.0011266747467668118,10
18,0.006008346375125361,0.0008410895938495566,10
19,0.006113504160031695,0.0007410196308495678,10
20,0.0056332912925368935,0.0008942476333098379,10
21,0.0055896470924316705,0.0006536082115655505,10
22,0.00586497356943525,0.000658276978051376,10
23,0.005768517750060387,0.0009111660014848158,10
24,0.005662428014979806,0.0006858034676981602,10
25,0.005598684381165389,0.000686657473477666,10
26,0.005548325217614712,0.0007433224560960505,10
27,0.00549280631523223,0.0004331752828791515,10
28,0.005536402123214794,0.000640038666098516,10
29,0.005544243847401082,0.0006663061302919028,10
30,0.00541552907431167,0.0005649019589113581,10
31,0.005362080492497796,0.0005142560630458166,10
32,0.0054035100854142515,0.0004921880677674512,10
33,0.005378897282729844,0.0005262815283527064,10
34,0.0053662901636115775,0.0005710565643545144,10
35,0.005417949823349574,0.0005792402426687804,10
36,0.005387779632382226,0.0005547551637403718,10
37,0.005309747597652259,0.0005477639634131591,10
38,0.005306053030159227,0.0004912536866032773,10
39,0.005315441058391827,0.0004700558398813942,10
40,0.00528222242588854,0.0005205731731399159,10
41,0.005285692691548512,0.0005406988528902974,10
42,0.005331985818220493,0.0005268890016409281,10
43,0.005345552658963337,0.000543241103870717,10
44,0.005324232374218222,0.0005415225233339441,10
45,0.005295754824317339,0.0005149640240343965,10
46,0.005274057877299117,0.0005056467553717457,10
47,0.005273865784131603,0.0005136861703288007,10
48,0.005276241013442174,0.0005195254060021962,10
49,0.0052683450910938415,0.0005207843901563965,10
50,0.005277810505481868,0.000512165877928583,10
51,0.005296595872112583,0.0005126536625037196,10
52,0.005292437718854318,0.0005282331474755379,10
53,0.005279619189558609,0.0005312356498583918,10
54,0.005276520622998531,0.0005208509620283465,10
55,0.005272504191786405,0.0005175618472380648,10
56,0.005265536521934426,0.0005127513650891871,10
57,0.005261229985277742,0.0005062536360829097,10
58,0.0052620986152145405,0.0005121379719567538,10
59,0.005270691302243622,0.000521232705410345,10
60,0.005277479966023973,0.0005217502416294622,10
61,0.0052740107562123505,0.0005185554750649488,10
62,0.005268498492629719,0.0005148267390166899,10
63,0.005264487360646637,0.0005155796147603824,10
64,0.005259006060178003,0.0005193632856403535,10
65,0.005257031419405144,0.0005186359012496778,10
66,0.005262065805966151,0.0005166084958870902,10
67,0.005269308724626206,0.0005154321002298435,10
68,0.005271839752603961,0.0005112422353887576,10
69,0.005266632056116551,0.0005105996648056457,10
70,0.005259406155288379,0.0005165342896631111,10
71,0.005256884172939686,0.0005211834703899246,10
72,0.005258532634409998,0.0005207664771776907,10
73,0.005261827163543414,0.0005166811200571595,10
74,0.0052641435978664965,0.0005133930224214618,10
75,0.0052632798969790675,0.0005145263724962795,10
76,0.005261076434636475,0.0005164530684590637,10
77,0.0052596476717918245,0.0005165466565087793,10
78,0.00525949910684493,0.0005158546637659343,10
79,0.00526058843275721,0.0005143372588506214,10
80,0.0052604085553615955,0.0005144575443496638,10
81,0.005258086734297947,0.0005173646685849816,10
82,0.005256325294076282,0.0005194771656286649,10
83,0.005256627413203771,0.0005187001475918938,10
84,0.005258548856086935,0.0005157705186120408,10
85,0.005259800697172778,0.0005136700999654322,10
86,0.005258033798691163,0.0005148872262812045,10
87,0.005254593220886971,0.0005175144556963185,10
88,0.0052521981255497,0.0005190354172787942,10
89,0.005251898794926824,0.0005185735033257132,10
90,0.005252703319854777,0.0005170275995211201,10
91,0.005252495807759348,0.0005169799967372266,10
92,0.005250486004794704,0.0005185938936401022,10
93,0.005247349568864138,0.0005201223467859225,10
94,0.005244459880741312,0.0005207242319803073,10
95,0.005242310155312556,0.0005208412542081766,10
96,0.005239974416189858,0.0005218497063948225,10
97,0.005236526342283354,0.0005240420557528337,10
98,0.00523264402019298,0.0005264226955995002,10
99,0.005228493139117336,0.000528869732953652,10
100,0.005223056706545058,0.0005326634969379082,10
101,0.005217160537232685,0.0005378722479848812,10
102,0.0052088350210644785,0.0005458254640076353,10
103,0.005200705019394751,0.000553723832953072,10
104,0.005191776553185434,0.000563201749266636,10
105,0.005267522620052636,0.000517458608543296,10
106,0.006168833442369431,0.002914017000018846,10
107,0.007541531839558005,0.007226488418186618,10
108,0.005375794518415021,0.0006302039119524978,10
109,0.005559065084266773,0.0010703655590885272,10
110,0.005295857961458134,0.0005278087390014414,10
111,0.005453091125317152,0.0007979598893478419,10
112,0.005283377485855997,0.0005234988411703838,10
113,0.00550133081831085,0.0009191368130312662,10
114,0.00533123600237346,0.0005624422429742832,10
115,0.005507780716633917,0.0009344272747001345,10
116,0.0053429087655793486,0.0005792297418859792,10
117,0.005467621839928822,0.0008352974139352631,10
118,0.005274057157235936,0.0005192949239249667,10
119,0.005370789189145643,0.0006231674408487102,10
120,0.005285377257946917,0.0005241695943350004,10
121,0.005359153465285295,0.0006051617850556633,10
122,0.005296146671861724,0.0005302457031690043,10
123,0.005289238084047529,0.0005257224016345424,10
124,0.00529789216014634,0.0005316435855743496,10
125,0.005275363449778596,0.0005205226507361423,10
126,0.005302375247417999,0.0005348606240117359,10
127,0.005254202874090353,0.0005182562842461112,10
128,0.005295677234301683,0.0005308476264218047,10
129,0.0052817979371068136,0.0005233203625756018,10
130,0.005244632581247372,0.0005202361070888337,10
131,0.005262047415629464,0.0005183311826256233,10
132,0.005252857785505027,0.0005189714279897658,10
133,0.005239900652901326,0.0005219489802424149,10
134,0.005249536738897548,0.00051922329757144,10
135,0.005257548102800642,0.0005188604533185732,10
136,0.005248863208951921,0.0005199657062240135,10
137,0.005237844557894275,0.0005228680469725249,10
138,0.005238639346052526,0.0005225552793105253,10
139,0.005228038370806844,0.0005276427996400852,10
140,0.0052226145487862235,0.0005310410157312404,10
141,0.005225243367747984,0.0005296206851676319,10
142,0.005212788354298471,0.0005385150980105783,10
143,0.005203849177835591,0.0005460471606439375,10
144,0.005202829365902729,0.000546878423559416,10
145,0.0051868877802019025,0.000564494132193763,10
146,0.005184190006007191,0.0005678755095422819,10
147,0.005162734732637097,0.0005978875957247091,10
148,0.005151129416483751,0.000616194498626757,10
149,0.005139411996039826,0.0006360607505783257,10
150,0.005136652475846246,0.0006406204814869376,10
151,0.005119963483454693,0.0006717584010637932,10
152,0.005118761369397569,0.000673438938214448,10
153,0.005114314382413176,0.0006814117072124143,10
154,0.005112297689041483,0.0006853153807765683,10
155,0.00510284017249453,0.0007028343223214461,10
156,0.005106012051959753,0.0006987316015924401,10
157,0.005110300593722778,0.0006845365514736424,10
158,0.005181520443666227,0.0006500367592339141,10
159,0.005508887601004114,0.0012175595754328216,10
160,0.005651809980324959,0.0016175495063098489,10
161,0.005136748308345993,0.0006774476888627606,10
162,0.005117631501885569,0.0006917257949202504,10
163,0.00637046560292084,0.003856092257954717,10
164,0.00827712570926984,0.009866437982317525,10
165,0.0076327746600701445,0.007840281465264703,10
166,0.00608657372400245,0.0030155862857588066,10
167,0.00572799419942227,0.00195281971626377,10
168,0.005208154738835969,0.000723300185329662,10
169,0.005569265707814581,0.001525996517654445,10
170,0.005195883534069032,0.0007351323792399339,10
171,0.0054080745316453255,0.0011207564674880915,10
172,0.005347344660244847,0.0010147356587227737,10
173,0.005178250853849262,0.0007628714006909287,10
174,0.005553542756520217,0.0015623009039447745,10
175,0.005125865690655945,0.0007484547080108097,10
176,0.005260118566703787,0.0008180167836641896,10
177,0.005785215033960138,0.002224943445244322,10
178,0.005470240333818507,0.0011580149744143447,10
179,0.00518138866367879,0.0008309422529645568,10
180,0.0054311116226872,0.0014027466814574639,10
181,0.005209897435478766,0.0008649566023410033,10
182,0.005345775531336033,0.0013332767136408706,10
183,0.005275380225285754,0.0007938532456564542,10
184,0.005479398421565513,0.001028194069201428,10
185,0.005041027699938269,0.0008231365561259422,10
186,0.005233186337615247,0.0008101064922870537,10
187,0.005168951980018155,0.0009176407658399526,10
188,0.005124619484762507,0.0008189678956881288,10
189,0.005146796837876335,0.0007708498655718804,10
190,0.005269074871252972,0.0009819247704753258,10
191,0.005682555383342948,0.0018281968527993865,10
192,0.005437645625904899,0.0009078002376771559,10
193,0.0057357074980960675,0.0013734836690016822,10
194,0.0053022546209287955,0.0004873635764927785,10
195,0.00554192417522692,0.0017323384205145446,10
196,0.006785975956502988,0.005234671115281505,10
197,0.005359714827844358,0.001296442796157759,10
198,0.0052028743136271274,0.0009037475214120047,10
199,0.006621960447249739,0.005206696689918694,10
200,0.006331411212773907,0.0044852486866961815,10
201,0.005191508551932219,0.0008931909215112361,10
202,0.005026459292086399,0.0008777721458949402,10
203,0.00576895457541488,0.0029331514550246735,10
204,0.007523230084660422,0.008355669106842356,10
205,0.005101392985182199,0.0011489748579073212,10
206,0.005038454366409657,0.0008822157191045626,10
207,0.006312472861439965,0.004582513589711742,10
208,0.005439417344544193,0.002106359282254202,10
209,0.005355660631207332,0.001922228661200222,10
210,0.004894370580172768,0.0009981291670626356,10
211,0.004885807902199853,0.001001756556364306,10
212,0.005093188050626631,0.0012806892124911883,10
213,0.00496090853087993,0.0010055526036662607,10
214,0.004975321938922564,0.0009935524083871123,10
215,0.005038162931413788,0.0007438653065733348,10
216,0.005543368932856967,0.0013943827134677842,10
217,0.0050508078628649835,0.0008315898139239879,10
218,0.005021412134183499,0.0008048699144834256,10
219,0.0048901887683275155,0.0010233420489046512,10
220,0.004905007979114623,0.0009530469340456703,10
221,0.004939547652777527,0.001038310644099036,10
222,0.004835058694155986,0.0009343925022162056,10
223,0.004885241378701766,0.0009395249785330887,10
224,0.004865278428873227,0.001055247744888958,10
225,0.004785092381574073,0.001049082336492083,10
226,0.004742115813258209,0.000952257891916285,10
227,0.004715330870498015,0.0009311563940087848,10
228,0.0047046409775321355,0.0009481685987872281,10
229,0.00465454340839687,0.0010575302517544713,10
230,0.004582480067427593,0.0010765407025601396,10
231,0.004571811284557124,0.001084067720953301,10
232,0.004660538637866633,0.0010829559226472483,10
233,0.007987738401141958,0.010558010946129215,10
234,0.0092630524336309,0.01462559007880012,10
235,0.009441658924792472,0.015184122514359494,10
236,0.00489842969200289,0.001367446408417426,10
237,0.00996620385744064,0.01694230040392038,10
238,0.005466082148357901,0.002801868445076013,10
239,0.005685689718362935,0.0034633262983093157,10
240,0.006977283717476869,0.007467439152521119,10
241,0.00485847775404388,0.001321447176041109,10
242,0.005124015545883697,0.0018855567852777866,10
243,0.004797503575152478,0.0013093699582257515,10
244,0.005297701341125889,0.0024999672342922944,10
245,0.005019544578103726,0.0017904292632351566,10
246,0.004784323169231352,0.001324842135109344,10
247,0.00508329141177019,0.001952315307265958,10
248,0.0048883508369549165,0.0015409075346644867,10
249,0.004751021771813792,0.0012967437682865712,10
250,0.004942300223815451,0.0016161352280243332,10
251,0.004948207514798346,0.001682443904992237,10
252,0.004759079168920363,0.0013392464669526932,10
253,0.004733038010761845,0.001296674862039758,10
254,0.004819915089841587,0.001444322030017405,10
255,0.004748107311551568,0.001352849843558228,10
256,0.004705628621092056,0.0013003870835271711,10
257,0.004738685218747999,0.001354105264779996,10
258,0.004743350275686528,0.0013718967121044328,10
259,0.00470829301082321,0.0013286382958473957,10
260,0.004666961503950568,0.0012936107079349367,10
261,0.00463278365459662,0.0012674185191413716,10
262,0.004577319475125483,0.0012334783082421814,10
263,0.0045125039822397975,0.0012224293102946488,10
264,0.004472514848009285,0.0012298290326065438,10
265,0.004400185778860666,0.0012455711006025003,10
266,0.004383091535646149,0.0012607236694090046,10
267,0.004369624007238144,0.001259526916070669,10
268,0.004670070363514794,0.0014908034690386915,10
269,0.016681467843625834,0.03891179600828595,10
270,0.004502719638617167,0.0012692777151356717,10
271,0.0051075499367772,0.0026882523760667974,10
272,0.004976108335873944,0.0023158767295594533,10
273,0.0046787693498906695,0.00154915398915051,10
274,0.005486122479205286,0.002905029014142605,10
275,0.0067803888217983,0.006691003875745074,10
276,0.00597264708246842,0.0038874229816241337,10
277,0.009607734829609815,0.015528859096725288,10
278,0.007360834781443509,0.009637176665966465,10
279,0.005737206709923832,0.0038710625540850927,10
280,0.005525107490233405,0.0031512515058669042,10
281,0.006076991201904542,0.005707001977477794,10
282,0.004527409730262773,0.001532628768142829,10
283,0.00578796893306679,0.004916928735087188,10
284,0.004513441965755692,0.0015215993841246316,10
285,0.0050757298482450725,0.0027878912964553215,10
286,0.0045053698070359385,0.0015757327459266167,10
287,0.005249714526019569,0.0032404328864024385,10
288,0.004363001908154194,0.001427041292802633,10
289,0.004775016379366866,0.0020652269744371324,10
290,0.004372019474999705,0.0014348191029324097,10
291,0.004864994199604191,0.002377926237671798,10
292,0.004536972429386195,0.0016587023395328029,10
293,0.004411510056132308,0.0015129844078343492,10
294,0.004511483063591849,0.0016210823221725432,10
295,0.004389934662322337,0.001389084880536678,10
296,0.004863785085432211,0.0016551480215116169,10
297,0.005015311994385965,0.0016496383738916248,10
298,0.004470766280969529,0.0012802879303807438,10
299,0.004607686314980969,0.0013239914624432981,10
300,0.00439409775590616,0.0013480211287117284,10
301,0.0044847923812089225,0.001398142717239057,10
302,0.004578762852278654,0.001497120397775104,10
303,0.00444650045696173,0.0013508546248013388,10
304,0.004403697268150811,0.001342768820930854,10
305,0.004413992302713738,0.0013606210381708038,10
306,0.004384682480362308,0.001339444633291548,10
307,0.0044145336523438794,0.0013592535324720098,10
308,0.004466302354506934,0.001423697652490354,10
309,0.004408021786696958,0.0014030555017896624,10
310,0.004331707076592161,0.0013835143642234914,10
311,0.0043220068162641056,0.0014004059966700555,10
312,0.0042924735479238,0.0014319519914303953,10
313,0.004285064214416714,0.001427876524864964,10
314,0.004317441951810351,0.0014140092336956147,10
315,0.004326397389314391,0.0014331306708785577,10
316,0.004293262867883273,0.0014407929074365688,10
317,0.004242076608759589,0.001445057837110439,10
318,0.00421835138695017,0.0014093352113258833,10
319,0.004263558712421409,0.001427514815566936,10
320,0.004461941879669654,0.0015624953768428756,10
321,0.004863969377668774,0.0023771510917747762,10
322,0.004382310251243921,0.0013711537588084871,10
323,0.004485279468335681,0.0015019123298106107,10
324,0.004693254081124048,0.0018312989423084354,10
325,0.004487643245587454,0.00150580722166819,10
326,0.0044549157250764635,0.0012591142628130961,10
327,0.004349300296887973,0.0013392077291877564,10
328,0.004219712932729461,0.0014692402193383816,10
329,0.004295488714501328,0.0013857126769882635,10
330,0.004295710410621755,0.0014509326824347444,10
331,0.004228392177250357,0.0014793601866902107,10
332,0.004233530397991996,0.001423745736944197,10
333,0.004207078315480208,0.0014730907577609868,10
334,0.004149442376217825,0.0014845911967105681,10
335,0.004165319103686935,0.0014805165550261343,10
336,0.004143456527729085,0.0014765085636213092,10
337,0.004081210310071428,0.001512954396270706,10
338,0.004073372803557892,0.001517931080905617,10
339,0.00415329175932516,0.001507279491475339,10
340,0.004120451874645379,0.0015199133721101282,10
341,0.004071437981841777,0.0015373690076012907,10
342,0.004086191612103387,0.0015476833378474648,10
343,0.0040498737506114635,0.001556835170223836,10
344,0.004056560727234451,0.0015553852618428311,10
345,0.004057937717497643,0.0015493610025880257,10
346,0.00406367286991092,0.001557161852117638,10
347,0.004036409683075152,0.0015703101505554387,10
348,0.004022593433831375,0.0015856938692747433,10
349,0.004011793062660329,0.0015987891018747293,10
350,0.004022761041211699,0.0015933878161797147,10
351,0.004017759314562803,0.0016059073366094078,10
352,0.003990822334448584,0.001621738679111351,10
353,0.003980287284419941,0.0016288212133442309,10
354,0.003990758149306328,0.0016193532591215055,10
355,0.00398219000004172,0.0016272631631166596,10
356,0.003972651555561382,0.0016347643614026297,10
357,0.003962606819119515,0.0016434826529851628,10
358,0.003971217066733942,0.0016387243890088814,10
359,0.003968334067654788,0.0016414610337371171,10
360,0.003968893636400171,0.00164269239114955,10
361,0.003978804870230214,0.0016224187871451857,10
362,0.003993143289357058,0.001598474870756373,10
363,0.0040517359115551845,0.0015387481517752778,10
364,0.004100473319046453,0.0015128482548642155,10
365,0.0040859113849492385,0.0015149943134927187,10
366,0.003935327202123433,0.0016547988888603149,10
367,0.00399355755559103,0.0015894444186151577,10
368,0.003975216716948466,0.0016088061021509894,10
369,0.0039805434241585525,0.001599113447835115,10
370,0.0039361685002167164,0.0016407143593562656,10
371,0.0039474031851718565,0.0016413198782361314,10
372,0.003952787410039767,0.001658179467914976,10
373,0.005042515044084544,0.004240673620372474,10
374,0.004483612384980964,0.0027768764756727574,10
375,0.00682701933079381,0.008974847344185894,10
376,0.009789963423873654,0.017401639085448426,10
377,0.004752572508162384,0.0029417921854146337,10
378,0.05402602573256369,0.15838621439027017,10
379,0.00404518434157852,0.0017192552408571977,10
380,0.004518331406013427,0.002417878845347792,10
381,0.004365210721910218,0.0020634501741850103,10
382,0.004508996800166415,0.0023277426500218417,10
383,0.004217329499555225,0.0017312306422912827,10
384,0.004248936096663922,0.0014891253447300694,10
385,0.005559108859790557,0.004183396764739384,10
386,0.010137842335312251,0.018980895810088032,10
387,0.02212023407921348,0.057659014110571116,10
388,0.006887934212294368,0.009762763429561288,10
389,0.0166079530028495,0.04026033061891852,10
390,0.009863511957314091,0.019030513010070655,10
391,0.007032106275036016,0.009866324987537277,10
392,0.007432157714584814,0.010064091448788132,10
393,0.005733591656336279,0.005815080842324634,10
394,0.006070542817670774,0.00717819237972913,10
395,0.00408794514656272,0.0018462718040764502,10
396,0.00502109629014174,0.0044547906458270664,10
397,0.004163629284007761,0.0022128425784766147,10
398,0.0044389832143647,0.0030115877224610953,10
399,0.004845704370787091,0.0037890394102764484,10
400,0.004928084865812718,0.004109133887251649,10
401,0.004626266352636733,0.0034009014224713587,10
402,0.005575483152037109,0.004913895770318619,10
403,0.025531783574371008,0.06623629222327795,10
404,0.008511033577786199,0.013912164354603719,10
405,0.006206462366012357,0.0067850959052678395,10
406,0.005366510683434906,0.004382590476556307,10
407,0.004107493741167911,0.001957277778514501,10
408,0.004803959846485022,0.0031637821751429257,10
409,0.004285671498957426,0.002433110242041815,10
410,0.006992088106573109,0.00963789444903371,10
411,0.01603377331177152,0.037310810386526685,10
412,0.0626340994671198,0.16394665514626267,10
413,0.016271910809314647,0.025652115895736415,10
414,0.014830843885353304,0.033250817862385686,10
415,0.007610897676114473,0.009467134337937595,10
416,0.03117812269479195,0.08607849547861177,10
417,0.009672276098394461,0.01662990755231379,10
418,0.010125535754580852,0.014928830391355667,10
419,0.006603781611109409,0.008290659807226718,10
420,0.005309548537294213,0.004914772542048006,10
421,0.009748964683881558,0.018488031618820865,10
422,0.007443745162874292,0.010070671084989304,10
423,0.004830008569649869,0.0029471303452888046,10
424,0.005782965401049756,0.006089005115708419,10
425,0.005734816919820184,0.0036927450731611042,10
426,0.005703352498605169,0.0043976674620187705,10
427,0.005413508445739368,0.00416446474362108,10
428,0.004382075649745283,0.002132465034934309,10
429,0.005181066155490369,0.003988635554018062,10
430,0.004162611245389617,0.0018684369610698882,10
431,0.005003314431275344,0.003355058413663399,10
432,0.004598221212229607,0.002972261566893648,10
433,0.00430952243225202,0.002139009258012385,10
434,0.004605216649704828,0.0028190807781219153,10
435,0.00412341199159225,0.0018557560192380366,10
436,0.004460260070753843,0.002705768564117227,10
437,0.004393051366268946,0.0024225664095003574,10
438,0.003987147303455294,0.0018163474935672878,10
439,0.004255968304514938,0.002309197900120222,10
440,0.003989697891157414,0.0018083618562538093,10
441,0.004290429241383694,0.0023596083444070693,10
442,0.004094243883031416,0.002091968389797691,10
443,0.003945739665149953,0.0018278567855097387,10
444,0.004057440690915109,0.00204111249714027,10
445,0.003921851592296,0.001839296557083018,10
446,0.004076375493597825,0.0021202051463258182,10
447,0.004013426658762916,0.001961390192379317,10
448,0.003875978325995927,0.0017993145471805333,10
449,0.003954724025878091,0.0019440584285831904,10
450,0.003866625006810482,0.0018321570696018495,10
451,0.003973272498722689,0.0019958554344911756,10
452,0.003910659460052497,0.0019172241073798087,10
453,0.0038264932865653607,0.001817976511541854,10
454,0.0038728607727064276,0.0018854248844654756,10
455,0.003801630740051001,0.0018237677363049528,10
456,0.003870598887562961,0.001926898946993571,10
457,0.0038285533957311073,0.0018909903976202574,10
458,0.0037920399716586837,0.001833004541693977,10
459,0.0037768214511927885,0.001837282115168277,10
460,0.0037651394302424188,0.0017815567404833536,10
461,0.003889163879278528,0.001786164493315985,10
462,0.003970987536539643,0.0016896433752522672,10
463,0.0039038864986186013,0.001607151112642408,10
464,0.0037195949005164133,0.0017530446941927589,10
465,0.003770785999110225,0.0016909738468048423,10
466,0.0037697421725138647,0.0018129339792184603,10
467,0.003787649686784826,0.001797197252428306,10
468,0.0036917620853273783,0.0017170495662356307,10
469,0.0036252006746577,0.0017135904317553908,10
470,0.003575703539805497,0.0017586068437274772,10
471,0.003598211106849805,0.0017474947231109538,10
472,0.003566080360022593,0.0017587290014007056,10
473,0.0035429041932277354,0.0017211225515764278,10
474,0.0035037815017961646,0.001773839995047142,10
475,0.0035245917633101496,0.0017445585819112078,10
476,0.003950910458040914,0.002395150733512261,10
477,0.00578144094660075,0.007331455358143145,10
478,0.004077422510020174,0.002374539647413273,10
479,0.004697905353923034,0.0028647035089112848,10
480,0.005736145303081824,0.0062082363254249455,10
481,0.004308486784186867,0.003013131493564697,10
482,0.004406598465414273,0.0028547726675515884,10
483,0.004040144176478485,0.0020702624900272,10
484,0.0038663541708664406,0.0018706961183732197,10
485,0.0036723339127193305,0.0017823272269479565,10
486,0.00386261036629106,0.0019258831870350047,10
487,0.003758913940589818,0.0017964232504620774,10
488,0.0038312791499747548,0.002044655814493383,10
489,0.0038646942980983027,0.002021169434014498,10
490,0.0037627136060549007,0.0017291784560558836,10
491,0.004112442818780955,0.002083648678533468,10
492,0.00402318147709254,0.0020743200436100237,10
493,0.0037188665846981613,0.0018008703149915964,10
494,0.00364385966530648,0.0017663356286945619,10
495,0.003800535944068254,0.0017991148645830335,10
496,0.0036729331050065644,0.001818296668153813,10
497,0.003688728951022474,0.0018071305268597103,10
498,0.0036096393605149595,0.0017861241655039832,10
499,0.003678944549146337,0.0017629045838953666,10
500,0.00366024512775373,0.001746260182808663,10
501,0.003779390581501281,0.0017095456403279452,10
502,0.0038778306069379583,0.0016678799202870871,10
503,0.003758559524070732,0.0017138487244145752,10
504,0.003603912414416427,0.0018150502620259202,10
505,0.0036538964686543213,0.001736547393221821,10
506,0.0035865523984168605,0.0018108513390595628,10
507,0.003600546384018783,0.001778580756852885,10
508,0.00355358298312477,0.0018133568226133398,10
509,0.0035807776203341224,0.0017679667312833186,10
510,0.0035263975086492275,0.0018207922677823283,10
511,0.0035108654379776656,0.001807738146316703,10
512,0.003517868261630328,0.0017958668835545456,10
513,0.003510851024381389,0.0017850790481713835,10
514,0.003482275558084684,0.0018045618154519372,10
515,0.003477316342306862,0.0017902619159951025,10
516,0.003459710273002379,0.0018155300234535066,10
517,0.0034703329187188983,0.0018200301194366498,10
518,0.0034733494900303238,0.0018365317926637935,10
519,0.0034470816748674075,0.0018364974998149354,10
520,0.00342389093078557,0.0018358324657289818,10
521,0.0034318728585462123,0.0018061259919722567,10
522,0.0033955513482408807,0.001831540487126714,10
523,0.0033906056610024777,0.0018215552259065947,10
524,0.0033859608645679744,0.0018139676974748954,10
525,0.0033808104048503097,0.0018145585208400213,10
526,0.0033680128489881416,0.0018211570001655793,10
527,0.0033553755471873495,0.001828250963257689,10
528,0.0033520134081413923,0.0018259946140028814,10
529,0.003341006954273469,0.001822594994914617,10
530,0.0033258922098168926,0.0018332825097629544,10
531,0.003333199003911884,0.001827785900951134,10
532,0.003318642681172148,0.0018358086640039562,10
533,0.0033107258442391014,0.0018394451549271237,10
534,0.0033114546102911437,0.0018355029237376573,10
535,0.003297519119437941,0.0018405325400558902,10
536,0.0032921729763883967,0.0018411800640155383,10
537,0.0032802836781210135,0.0018418176379396331,10
538,0.003265228851282223,0.0018473007457775858,10
539,0.0032638601423426138,0.001841917117849264,10
540,0.003248956899155795,0.0018513306452923736,10
541,0.0032543245269217244,0.0018451269270501351,10
542,0.0032425795424882277,0.0018499923720270886,10
543,0.003236470226388416,0.0018533184472910942,10
544,0.0032298746652326188,0.00185399012845329,10
545,0.0032335512436341826,0.001852377091006317,10
546,0.0032259398712097044,0.0018579128777598225,10
547,0.0032421085206819043,0.0018492831454637016,10
548,0.0032362527574244884,0.001850482597872726,10
549,0.0032916178066229656,0.0018302493078258281,10
550,0.003339309671246189,0.0018358824850366919,10
551,0.0033910395071103648,0.001844359648214949,10
552,0.0033533017902948616,0.0018404326583103241,10
553,0.0032221830680103612,0.0018505367306341164,10
554,0.003315876557749259,0.0018367945683077614,10
555,0.0033476336403064945,0.0018338404816679377,10
556,0.0032293949000824786,0.0018459234511988614,10
557,0.003434238748381267,0.001841732005217039,10
558,0.0032775400299444443,0.0017995392391398424,10
559,0.003623635089541386,0.0019218447965111472,10
560,0.004489420328267107,0.004147857386383347,10
561,0.003751378817630551,0.002351293229273691,10
562,0.0037435089649183405,0.002676937640988355,10
563,0.003352570429674967,0.0018430507308643605,10
564,0.003730517850019517,0.0027592777316826915,10
565,0.003534979219299521,0.0019673223155058867,10
566,0.0036863229441924036,0.002510292167496203,10
567,0.003520675288346599,0.0019628348217516334,10
568,0.003712557565302043,0.0022728394537767115,10
569,0.0033828941320578052,0.0017773517291274786,10
570,0.0037504211723682194,0.00210579404689209,10
571,0.0035526897254569896,0.001901455202133793,10
572,0.00331230538843515,0.0018827482352322443,10
573,0.0033850308213214954,0.00192345103468154,10
574,0.0033199018195839646,0.0018046587014279138,10
575,0.0034919551977411075,0.0019928310984110003,10
576,0.003315706967110148,0.0018838786847879723,10
577,0.0032645298045759614,0.0018664379043108607,10
578,0.003314554037540497,0.0018598132431322514,10
579,0.003269859122733675,0.0018486753960184241,10
580,0.003260790160149102,0.001916867917491235,10
581,0.0032368023795088874,0.001867131368929311,10
582,0.0032072840889585444,0.0018675728917862532,10
583,0.003220211870929341,0.001858849687701286,10
584,0.003387089790403389,0.0021945538693159787,10
585,0.004849867283789121,0.006086416938334668,10
586,0.005003817135129403,0.0066241264576805585,10
587,0.003182593737727356,0.0019039259267804125,10
588,0.004321030122402076,0.0046417999060196806,10
589,0.0031904460562477968,0.001929669300924138,10
590,0.003959609749780865,0.0036564656292184267,10
591,0.0031948245373513615,0.0019267164736972155,10
592,0.00364143505136661,0.0027647819345186183,10
593,0.0032865666618644832,0.0021196784095820396,10
594,0.0037779532244103754,0.0031981898897185434,10
595,0.0032010082548545793,0.0019611983674001545,10
596,0.0032797998733696725,0.0021299548748626006,10
597,0.003217775635311152,0.002025016006536343,10
598,0.0031880688323105456,0.0019504622230245227,10
599,0.0033751943779816774,0.0023285287858639133,10
600,0.0032230271235963682,0.0020665836582716168,10
601,0.003103926471890137,0.0018885211181959216,10
602,0.003143031672885202,0.0019709988146481695,10
603,0.003125391382184539,0.0019602470903387318,10
604,0.00308932155771454,0.0019022760414228307,10
605,0.0031181158964398584,0.0019488281408594737,10
606,0.0031557066163927826,0.002031220509132675,10
607,0.0031276617022247127,0.0019873168848430402,10
608,0.003071574939931967,0.0019074849354698106,10
609,0.003060410613003624,0.0019027778954180776,10
610,0.003032474914755076,0.0018920645127676998,10
611,0.0030262309831548886,0.0018888290577931143,10
612,0.003053284716092635,0.0019419982512460378,10
613,0.003060335608988592,0.0019367942725830726,10
614,0.0030120226854982012,0.0018919817264898438,10
615,0.0030296983577730143,0.0018330074362612277,10
616,0.0030346395823750887,0.0018331995681450353,10
617,0.0030665081759487095,0.0018064545687889028,10
618,0.0029572714942751217,0.0018764462453867497,10
619,0.0029748539722022167,0.0018963028337789455,10
620,0.0030538247644511796,0.0018582932790221552,10
621,0.002926886402447322,0.0018974657007770608,10
622,0.0029166268902677886,0.001866300496632823,10
623,0.00294175733400062,0.0018417425107662947,10
624,0.0028712742880838754,0.0018804170241510806,10
625,0.002897826005036838,0.001866702742846706,10
626,0.0029093543299567306,0.0018777044882959104,10
627,0.0028821411343882457,0.0019096485268927613,10
628,0.0028821313824792033,0.0018982337141009384,10
629,0.0028668588943341978,0.0018807085899072888,10
630,0.0029188544970245632,0.0018765590518617441,10
631,0.002971031646721713,0.0018948484771758676,10
632,0.003008156862184321,0.0019469532122126604,10
633,0.002870989815300983,0.0018967976530073441,10
634,0.002855243897366222,0.0019185718608585739,10
635,0.0028941212548678126,0.0019025607642411855,10
636,0.002840881175169024,0.001883111975935512,10
637,0.0028204111838032006,0.0018870249450399705,10
638,0.0028111845021526354,0.0018919015266538742,10
639,0.0028335308657852477,0.0018959599968865642,10
640,0.0028272716118321025,0.0018632074547436253,10
641,0.0027868506416916677,0.001859638416656214,10
642,0.0028638083776830166,0.0018610842534803166,10
643,0.0030935309154145494,0.0020354699889758307,10
644,0.002958585015478684,0.0019083820873141478,10
645,0.002782934023231972,0.001825584208177828,10
646,0.002903375719639193,0.0018635678777022692,10
647,0.002723765648072778,0.001803720354096067,10
648,0.0029705743147458545,0.0019911631289730694,10
649,0.003079758292584326,0.0023657169341545848,10
650,0.0029298081972098317,0.0020321636439864185,10
651,0.0029286525795559526,0.002050099887369486,10
652,0.002798833370485131,0.0018516960664928003,10
653,0.0027993382119489694,0.0018508256029069442,10
654,0.0028096401183118976,0.001855035455626716,10
655,0.002842458040125149,0.0018179892486307918,10
656,0.002799271675918762,0.0018100903991941488,10
657,0.0027784300873195467,0.001816849548275467,10
658,0.0027262727122989243,0.0018345983585219957,10
659,0.0027442400162162725,0.001825538053557346,10
660,0.0027207554853438125,0.0018366706650473747,10
661,0.002708196380980402,0.0018206847291799817,10
662,0.002702287653124669,0.0018005184777881767,10
663,0.0026517820338529444,0.0017844810032932742,10
664,0.0026237896406413304,0.001774364883482286,10
665,0.002604104795641586,0.001783315068270505,10
666,0.0026019104384957794,0.0017764130556388203,10
667,0.00257895696841743,0.0017726344682648398,10
668,0.0025664673629071633,0.0017791699205485902,10
669,0.002577436971891284,0.0017878473341098123,10
670,0.0025977314610036617,0.0017889689883938554,10
671,0.002582546904319925,0.0017950382814074584,10
672,0.0025675580792181617,0.0017821538562818652,10
673,0.0025341222354782777,0.0017782407137630805,10
674,0.002537380201887929,0.0017851940628870174,10
675,0.0025310543319114484,0.0017773352371293516,10
676,0.0025156531843425886,0.0017803365847956587,10
677,0.0025230437634458434,0.0017854982971937106,10
678,0.002515746710463189,0.0017864082618459431,10
679,0.0025039388518996214,0.0017837736119267638,10
680,0.002496933547676446,0.0017875890865264202,10
681,0.002498093875688515,0.001790373828111625,10
682,0.0024895250308431755,0.0017926004276010567,10
683,0.002496520621334441,0.001792063387131878,10
684,0.002486306280812048,0.0017953294023938388,10
685,0.0024759111827485566,0.0017923952895714194,10
686,0.0024684481120678383,0.0017923247204464463,10
687,0.002457143491679062,0.0017913273970875474,10
688,0.0024515323461884,0.0017910375524739623,10
689,0.0024483243592122285,0.0017894056700975133,10
690,0.0024638702213483662,0.00177472608244261,10
691,0.002500874853111148,0.001745039416587483,10
692,0.00265319506997835,0.0017030078173421376,10
693,0.002746045065965443,0.0017165729171377227,10
694,0.002678744932054198,0.001797426098226201,10
695,0.0026468024957205334,0.0017300828591277284,10
696,0.002484855236260812,0.0017514137822138127,10
697,0.002624170032746929,0.0017185238531861194,10
698,0.0028695810841592667,0.0021102406100921792,10
699,0.0032934816976563004,0.002894523494197358,10
700,0.0025817701683809855,0.0017636765332949085,10
701,0.002919785269946485,0.0021191926443531396,10
702,0.002715201423050506,0.0018132241167066437,10
703,0.002672767899759813,0.0017954635688616145,10
704,0.0026860707144705925,0.0018001483291174168,10
705,0.002656239556607198,0.0018329197602262527,10
706,0.0026428094117762297,0.0018639144799120087,10
707,0.002676803998260507,0.0018188357808751072,10
708,0.0026691611641350443,0.0018531076139494491,10
709,0.002654640652328823,0.001850561821372534,10
710,0.0026072271380537483,0.0018091610300429546,10
711,0.0025300699187281598,0.0017917958448054028,10
712,0.0024811569004983287,0.0017935404040223357,10
713,0.0025389658734232276,0.001776029205187441,10
714,0.002500207203374634,0.0017968416846113713,10
715,0.0024822358311092593,0.0017938292313818206,10
716,0.0025035183763849954,0.0017929075128165876,10
717,0.0024680265084114517,0.0017904626547859837,10
718,0.002446080178413417,0.001802627333227801,10
719,0.0024888688217122577,0.0017924429608807007,10
720,0.002449050707955339,0.0018003768444748386,10
721,0.0024408240978157506,0.0018007145449898381,10
722,0.002462589701156767,0.001795899134469698,10
723,0.0024544789573261567,0.001805054569368052,10
724,0.002450928660899519,0.0018116566771885576,10
725,0.0024443769153808187,0.0018010413667293214,10
726,0.0023959442033109368,0.0018048515136473268,10
727,0.002422999096308046,0.0017855504188581427,10
728,0.002441464501059144,0.0017730437937945147,10
729,0.0025692076412770423,0.0017605773815024348,10
730,0.0024499082123579817,0.0017705462466128627,10
731,0.0023879018983808103,0.0017983878709162794,10
732,0.0025128053123789134,0.0017581796146234078,10
733,0.002405963531438473,0.001798104939313804,10
734,0.0024771302689804023,0.0017653494564262733,10
735,0.0024592317534133856,0.0017710019766670436,10
736,0.002539114090356603,0.0017555140821871947,10
737,0.0024726343561818622,0.0017886717096705698,10
738,0.0024356463719164704,0.001776655624937447,10
739,0.0024069573530880613,0.0017916510685153746,10
740,0.0024306309286516318,0.001788757010424129,10
741,0.002407015384177014,0.0017866329197974474,10
742,0.002432282097708082,0.0017893515035736908,10
743,0.002391717760944742,0.001800735290055003,10
744,0.0023595788841666416,0.0018111606641372582,10
745,0.0024358841645255474,0.0017905703617606208,10
746,0.0023640905450873747,0.0018078776047326687,10
747,0.0023601433872016122,0.0018087989606449376,10
748,0.00239641432976037,0.0018008984284607244,10
749,0.0023572138254602287,0.001812241487502378,10
750,0.002370435992001604,0.0018056527689607497,10
751,0.0023536955074887527,0.0018131707800729043,10
752,0.002357571819584301,0.001811941724354819,10
753,0.0023395757190863833,0.001819334373638474,10
754,0.0023261678752151778,0.00182492667130437,10
755,0.0023520777545473206,0.0018136233282836022,10
756,0.002330011619873588,0.0018227839566813003,10
757,0.0023418059590840853,0.0018161599562996947,10
758,0.0023773954225535764,0.0017907747045741054,10
759,0.002495130005637275,0.0017642062599603117,10
760,0.002612429374165401,0.0018316480776526473,10
761,0.0024109262192340904,0.0017786783278217844,10
762,0.0023928454505373294,0.0017840421632781972,10
763,0.0024046223041253715,0.0017812620142261453,10
764,0.002413890825183818,0.0017786970512653796,10
765,0.002366168390668162,0.0017951864736057354,10
766,0.00237511559246773,0.0017916419495360195,10
767,0.002371518732006904,0.0017940592757045915,10
768,0.0023355784453926234,0.0018086405368462953,10
769,0.002339977180278298,0.0018062521820263135,10
770,0.002358578558923098,0.0017947383884026897,10
771,0.002328684640806024,0.0018108254699283277,10
772,0.002341763852548004,0.0018008625054222371,10
773,0.002351433245513995,0.0017941949443953486,10
774,0.0023752419832561945,0.0017809228294279958,10
775,0.0023149372394677447,0.0018152025033159283,10
776,0.002309852825034853,0.0018204413293176364,10
777,0.002306872917329097,0.001819188498004102,10
778,0.0023146919984825126,0.001816471020022395,10
779,0.0023212065525602408,0.0018108044433939236,10
780,0.0023382062075835088,0.0018169906147609428,10
781,0.00236834408417726,0.001816554490432531,10
782,0.0024338444019158276,0.001838394211178635,10
783,0.0023705152427370576,0.0018227475905146682,10
784,0.002275543365417781,0.001831802918530451,10
785,0.0023988501339656724,0.0018204134753152293,10
786,0.002303071151429381,0.0018249281678705245,10
787,0.0023116488818057954,0.0018268819938353088,10
788,0.0023121563971365694,0.0018225553589891592,10
789,0.00230568343580375,0.0018288241364745397,10
790,0.002277231609907342,0.0018366808731966593,10
791,0.002284960241526322,0.0018317608641550004,10
792,0.002283961505494834,0.001832044491406773,10
793,0.00227805056448684,0.0018363527378273173,10
794,0.0022580181805102193,0.001840835725612717,10
795,0.002259650523903231,0.001840415952884349,10
796,0.0022737971646540163,0.001838743645433889,10
797,0.002269114429535597,0.0018411905319230509,10
798,0.0022571418594128046,0.0018411627809489695,10
799,0.002258915942993516,0.001838848457548967,10
800,0.0022610222342293114,0.0018399027750408156,10
801,0.002270216597898625,0.0018382606388344285,10
802,0.002272475695026202,0.0018377419437226742,10
803,0.002276864203936469,0.0018388068936453735,10
804,0.002295517732892274,0.0018396963787032003,10
805,0.002285822330793889,0.0018353262339068797,10
806,0.0022675385077844507,0.0018392611219319934,10
807,0.002223123285396635,0.0018465075092356752,10
808,0.0022160271594572787,0.001845414265753192,10
809,0.002233807949584516,0.001841790130706002,10
810,0.002243996909317292,0.0018354694586077774,10
811,0.002249965766639576,0.0018333860630058518,10
812,0.0022814159845915994,0.0018082811462422912,10
813,0.002335574580031368,0.0017845006499261871,10
814,0.002495542232400761,0.001755168257155655,10
815,0.0025246284156638815,0.001771386820595647,10
816,0.0023483875153951336,0.0017717463815898477,10
817,0.0023851482225639925,0.0017825426718241493,10
818,0.0023694808199429475,0.0017622617654173543,10
819,0.0022511048299038326,0.001806120400544931,10
820,0.002394413602396417,0.0017702749433207237,10
821,0.0022446693170507805,0.0018005345095635776,10
822,0.002277452446773261,0.0017906814808955872,10
823,0.0022524277542040746,0.0017893722208869379,10
824,0.0022650499397878572,0.0017914956988352676,10
825,0.002249890882301238,0.0017825333442058689,10
826,0.0022140323225795216,0.0017972982042732833,10
827,0.0022348895387188073,0.0017843830446225785,10
828,0.002214924739120859,0.0017872521268169912,10
829,0.0021982396838860197,0.001787421555496219,10
830,0.0022052984362255093,0.0017744682105135126,10
831,0.0021998402799157614,0.0017772933129506256,10
832,0.0021898438675321324,0.0017699620932356969,10
833,0.0021682763480446007,0.0017717875824945614,10
834,0.0021619500536669174,0.0017659257651142146,10
835,0.0021727093709991785,0.001751448493649701,10
836,0.002152913743967895,0.001750442876046121,10
837,0.0021414210008791454,0.0017448280168825593,10
838,0.002133707417997863,0.0017363241748373447,10
839,0.0021369630120699644,0.001723564737857857,10
840,0.002125334271304585,0.0017139304178385587,10
841,0.0021205024691681785,0.0017018787506262664,10
842,0.0020979503504386056,0.0016962883292100325,10
843,0.0021070088869845653,0.0016756642768497175,10
844,0.0020840422869903797,0.0016672021146682306,10
845,0.0020799264925815916,0.0016483609116921753,10
846,0.0020621135308453884,0.00163484232645719,10
847,0.002068479086576768,0.0016131788281272,10
848,0.0020362499498680683,0.0016043919935343016,10
849,0.0020383531537122154,0.0015845121649317442,10
850,0.0020222581777755966,0.0015681486556725173,10
851,0.0020324579585089,0.001544559642250841,10
852,0.002000835816651971,0.0015367127503191067,10
853,0.0020187493887121495,0.0015092421096028345,10
854,0.0020008394823693683,0.00149447207906684,10
855,0.002022979851552793,0.0014704363932390673,10
856,0.001962611750437736,0.0014787392387570224,10
857,0.0019292182580921764,0.0014850128215808686,10
858,0.0019314201137720865,0.0014722322666275817,10
859,0.0019235774780469047,0.0014655842394166385,10
860,0.0019240667260102707,0.001460333614429551,10
861,0.00191833560907154,0.0014555965300501452,10
862,0.0019095159071675877,0.001456560590974464,10
863,0.0018926708413708553,0.0014597600357417143,10
864,0.0019052485403639277,0.0014486983350462787,10
865,0.0018844178606439508,0.0014563297061576156,10
866,0.00188713615075078,0.0014515598888522998,10
867,0.0018877226009093875,0.0014497320945446419,10
868,0.001887209044278617,0.0014469323933503993,10
869,0.0018876199984182262,0.0014506100659687346,10
870,0.0019106256927974772,0.0014528307597517266,10
871,0.002123788472947616,0.0017996762084581978,10
872,0.0035955176081751638,0.006021014488019464,10
873,0.00902481789708159,0.023084153583245594,10
874,0.003323993639842224,0.0052201337184606626,10
875,0.0053991209562456325,0.011653025625604073,10
876,0.0026288337277224003,0.0031547610745483786,10
877,0.0050961126615978675,0.010727328489769858,10
878,0.002135290814177233,0.0019078944106537263,10
879,0.004282461148093088,0.008212558901813551,10
880,0.0025128505467074047,0.0028599448897568447,10
881,0.0034782106090389237,0.0057211913170210115,10
882,0.003357022743696119,0.005328171006034965,10
883,0.0024362023440879293,0.0026719710494226053,10
884,0.0033894702642641326,0.005462373205902965,10
885,0.002161596706779133,0.0019712148601210002,10
886,0.0034852953234956025,0.005764555957449828,10
887,0.002282059872291283,0.002214141248797784,10
888,0.0027746280832436376,0.003573518220552106,10
889,0.0025101275234785665,0.0027402774485520455,10
890,0.002434106613947013,0.002534898049504686,10
891,0.002869938610663405,0.0038441356787750737,10
892,0.0021643589843148192,0.0019010835474487747,10
893,0.0025781337251848287,0.0029076949190824865,10
894,0.002414715165259313,0.002149761456466923,10
895,0.0025037670130358828,0.00234843013997677,10
896,0.002680247044381163,0.0029557850965496587,10
897,0.002151374797160493,0.0019213444030282455,10
898,0.002367926588798982,0.002348444214575277,10
899,0.0022336574753039204,0.002115601272476146,10
900,0.0022600454977789335,0.0020384650267127316,10
901,0.002401084876892043,0.00256966925998082,10
902,0.002186343977225257,0.0019944666191010017,10
903,0.002184207948238631,0.002045588596478962,10
904,0.0022391201435632843,0.0020942356448593272,10
905,0.002114111237695378,0.0019265253884395708,10
906,0.002264870147600926,0.002270876081750708,10
907,0.0021721428198576303,0.00209384677974504,10
908,0.002134215227637365,0.001917011368099139,10
909,0.0021665208075505493,0.002040442512897971,10
910,0.0021053165653466153,0.0019149300819230985,10
911,0.0021689200076665098,0.0020597145104097048,10
912,0.00218463548611172,0.00210932958590305,10
913,0.0021153922075015812,0.0019185284011636623,10
914,0.002125924777009943,0.001962750767249071,10
915,0.0021031071026830915,0.0019372395642552089,10
916,0.0021337024175050205,0.0019400534264629632,10
917,0.002220860709791197,0.002032003340965572,10
918,0.002288390846789946,0.0019101499100610327,10
919,0.0022676359483431987,0.0018937789391884619,10
920,0.0021523531691696306,0.001909652374996201,10
921,0.0022328478969428803,0.0018744277218451075,10
922,0.0022200383899762476,0.0019418041518866466,10
923,0.0022632108794618626,0.0019079629868153842,10
924,0.002309216681924019,0.0018304769352133832,10
925,0.00232424071361599,0.0018570800479269034,10
926,0.0022096281716067,0.0018459376386950207,10
927,0.002266546066555136,0.0018549761513880338,10
928,0.002236543644172713,0.0019069194471802904,10
929,0.002194715320975033,0.0018727410037465517,10
930,0.002140318710301484,0.001884144777285519,10
931,0.00215432321495751,0.0018787804956629417,10
932,0.002182273980649291,0.0018781508759112497,10
933,0.0022157015845246653,0.0018968957526749382,10
934,0.0021500107842220106,0.0019120749936850816,10
935,0.002134614079574463,0.0018884526991506418,10
936,0.0021407952153313335,0.0018899105782531447,10
937,0.0021320115494583127,0.0018935382260031896,10
938,0.0021160303764230044,0.0019260220409980484,10
939,0.0021107765529057463,0.001936779209597288,10
940,0.0021151779139069954,0.001908105630292038,10
941,0.002077328212148324,0.0019182978026745618,10
942,0.0020938543501725464,0.0019103219435469628,10
943,0.002109676733478707,0.001916872276376504,10
944,0.0021043091783007435,0.001934601603130509,10
945,0.0020799269410779293,0.0019342413674414147,10
946,0.002091713218460591,0.001914791783674907,10
947,0.002084714592368991,0.0019151968712080713,10
948,0.0021036729222323456,0.001916241347932181,10
949,0.002097746900823199,0.0019338241196861792,10
950,0.0021218542198376375,0.0019267665733218183,10
951,0.002097440547192522,0.0019230867268552345,10
952,0.0021191820787582667,0.0019159108723248788,10
953,0.002087187424550757,0.0019233207051787594,10
954,0.0021125530176859834,0.0019244444285799456,10
955,0.0020880608758925274,0.0019405298606637834,10
956,0.0021108767732083288,0.0019246690624250026,10
957,0.0020832774645381915,0.0019257203910655134,10
958,0.0020674457317492925,0.0019300633464087284,10
959,0.002063686009938484,0.0019382473486883748,10
960,0.0020878412735310884,0.0019334245412295221,10
961,0.002055369665314795,0.0019459294995356642,10
962,0.002055503547158748,0.001937725850181652,10
963,0.0020543305264911333,0.0019356699888120838,10
964,0.002071603011845318,0.001933345891111111,10
965,0.0020516326884864764,0.001946250562325425,10
966,0.002036607303611418,0.0019528734129530651,10
967,0.0020525202837731633,0.0019431970960916724,10
968,0.0020524979746752436,0.0019388799402911684,10
969,0.002047920949232671,0.0019425180538818747,10
970,0.0020333398661016968,0.0019518548362580433,10
971,0.002034930103897776,0.0019534606596894946,10
972,0.0020406224510268623,0.0019487692092305465,10
973,0.0020417232021918428,0.0019424759568925111,10
974,0.0020453250654245345,0.0019400253318908958,10
975,0.0020679287574624132,0.0019299399307093907,10
976,0.0021182260141199834,0.0019130469973007089,10
977,0.002133804007435662,0.0019149777529371274,10
978,0.002133100937126475,0.0019082403310146723,10
979,0.0020330197163723513,0.0019467577548055134,10
980,0.0020698089261885267,0.0019289729999740978,10
981,0.0020704252757462907,0.0019310121051563673,10
982,0.002027846085196477,0.0019522915171299173,10
983,0.002063113320904958,0.0019324737292053965,10
984,0.0020299145371177954,0.00194787020339542,10
985,0.00204523309709335,0.00194017999070035,10
986,0.0020308666865328216,0.0019502084735112976,10
987,0.0020249291380306953,0.001953868922311739,10
988,0.0020263012816383883,0.0019524356557240274,10
989,0.002025652880323552,0.0019506533917641108,10
990,0.0020131861828587595,0.001957611698339382,10
991,0.002021713843277658,0.0019547030286783088,10
992,0.0020036860436977604,0.0019653981441171125,10
993,0.0020258460637739744,0.0019528135895459891,10
994,0.002002508713094595,0.001964240805939702,10
995,0.00201476327487358,0.0019574292929043155,10
996,0.0019985233311860173,0.001967033293288209,10
997,0.002018955028382957,0.0019565476145617573,10
998,0.0020049656430024968,0.001964211013904066,10
999,0.0020262727909340196,0.0019538903012742137,10
1000,0.0020190410003657244,0.0019569183973597755,10


==> data/toy_regression/ensemble_metrics/val/optimal_full_vp_em_summary.csv <==
learner,target_metric_mean,target_metric_std,n_seeds
0,0.005259579284164215,0.000518739808886999,10
1,0.00525961214324666,0.0005187497906553946,10
2,0.005259650418469238,0.0005187636093470204,10
3,0.005259697918544451,0.0005187790297470241,10
4,0.005259762447054732,0.0005187900018839924,10
5,0.005259856831632307,0.0005187854416540564,10
6,0.005259998184124162,0.0005187503540526873,10
7,0.0052602030482806735,0.0005186714702902862,10
8,0.005260480432198811,0.0005185449305130235,10
9,0.00526082816943501,0.0005183801127011626,10
10,0.005261235702950936,0.0005181958293485843,10
11,0.005261690700917176,0.0005180115089102997,10
12,0.005262183402822916,0.0005178399254362517,10
13,0.005262705211952,0.0005176851703669308,10
14,0.005263244009660403,0.0005175442342703983,10
15,0.0052637812355480615,0.0005174096270538179,10
16,0.005264293524727501,0.0005172726837600959,10
17,0.005264757960804731,0.000517126997465351,10
18,0.005265157485889835,0.0005169702305655069,10
19,0.005265483335746638,0.0005168032226663451,10
20,0.005265733897128101,0.0005166275786844271,10
21,0.0052659113469302726,0.0005164436078928962,10
22,0.005266017803111947,0.0005162495416326192,10
23,0.005266053108392436,0.0005160404292530671,10
24,0.005266015155091673,0.0005158076242971786,10
25,0.005265898594858513,0.000515544284181838,10
26,0.0052656822354809575,0.0005152563569212873,10
27,0.005265297978029664,0.0005149807726720808,10
28,0.005264549337133541,0.0005148267174987235,10
29,0.005262963212438079,0.000515050211837804,10
30,0.00525968831979294,0.0005159690855576353,10
31,0.005253669851757425,0.0005174627638749037,10
32,0.005244572913566033,0.0005183643574814098,10
33,0.005234102951307977,0.0005176694559839843,10
34,0.00522182989421686,0.0005193780914277291,10
35,0.005199823854460954,0.0005273993615848811,10
36,0.0051712564832420245,0.0005436103726946781,10
37,0.005142565771071019,0.0005650482687599765,10
38,0.0051069828606929825,0.0005984770913697807,10
39,0.005068623845333025,0.0006435855212937237,10
40,0.005034185905627725,0.0006884386655903946,10
41,0.004996278278264908,0.0007414298972182486,10
42,0.004962892292868936,0.0007854409577056388,10
43,0.004927180234705453,0.0008226593591929246,10
44,0.00489223565527351,0.0008511304268860937,10
45,0.004863502404263118,0.0008673788002385023,10
46,0.004844146143879397,0.0008685428217471424,10
47,0.004818663515090672,0.0008600491539886964,10
48,0.00479302385974806,0.0008434161307429368,10
49,0.004771980733039593,0.0008270858195077512,10
50,0.004752352075266831,0.0008022906360504483,10
51,0.004731174150089443,0.0007867876268696911,10
52,0.004713253629388665,0.000782974169437586,10
53,0.00469166957651032,0.0007891049416939495,10
54,0.004673351033659074,0.0007975080473577644,10
55,0.004657190364638615,0.0008071350449149297,10
56,0.004638770892389164,0.0008238139264759167,10
57,0.004625604509920627,0.000836840317460495,10
58,0.004612688615040108,0.0008480243489828779,10
59,0.004603502865755555,0.0008493257000728914,10
60,0.004589774427098138,0.0008504471067089975,10
61,0.004568510516338017,0.0008568450270222376,10
62,0.0045440172514671934,0.0008635271009401516,10
63,0.004518747550457497,0.0008744659301485114,10
64,0.0044849930806106966,0.000893807538678146,10
65,0.004444047263546863,0.0009202188710573556,10
66,0.004404175411271888,0.0009451582029391428,10
67,0.004364262321951325,0.0009624140088965656,10
68,0.004336616979970797,0.0009665277300845178,10
69,0.004271902555911632,0.0010127887413146042,10
70,0.004229487807055956,0.001015391708071827,10
71,0.004183423129842786,0.0010428268344652948,10
72,0.00414583073500935,0.0010512697785898214,10
73,0.004101836708641102,0.001068431371613367,10
74,0.004073662931024028,0.0010725879303310547,10
75,0.004047168941354276,0.0010737805499588542,10
76,0.004023126416043058,0.0010856379251547614,10
77,0.004010476523681301,0.0010838478781384632,10
78,0.0040047064215253765,0.0010922847749493968,10
79,0.004003518984947853,0.001091309350798575,10
80,0.003995638757705333,0.0010999317002176098,10
81,0.004004678250506525,0.0011013269206872462,10
82,0.004013033783314717,0.0011038657409068804,10
83,0.00401976728522311,0.0011025506378957066,10
84,0.004023122978006176,0.0011116126935172142,10
85,0.00402218430069637,0.0011143827201822052,10
86,0.004025581553371509,0.001121756371697874,10
87,0.004014091391142314,0.0011255956041563678,10
88,0.004008181679338084,0.0011358873350227757,10
89,0.00400426543403776,0.0011412078070190926,10
90,0.004001817670868752,0.0011404464168480123,10
91,0.00400087701250965,0.0011559769593913914,10
92,0.0039864231383018416,0.001138801878250049,10
93,0.00399154228360738,0.0011497891677113737,10
94,0.003998398621564632,0.0011610282459753032,10
95,0.0039942334752362425,0.0011659644696168253,10
96,0.003982624632616621,0.001154391240584498,10
97,0.003984055831223193,0.001161866116585297,10
98,0.003996432313656589,0.001187756099611009,10
99,0.003992843461228596,0.0011936936088064898,10
100,0.003982629765986877,0.0011833587929432972,10
101,0.003978142096860307,0.0011818860197135444,10
102,0.0039839417866371005,0.0011978673552128687,10
103,0.003980803943781237,0.0012034507468270167,10
104,0.00397208214325997,0.0011955724619528325,10
105,0.0039704068702249825,0.001198552997523729,10
106,0.00397410171848719,0.0012121496061133672,10
107,0.0039699450228177,0.0012143784852120289,10
108,0.003961857226060993,0.0012069923469325374,10
109,0.003967989447488707,0.0012219734436964588,10
110,0.00396536825318553,0.0012233906288523784,10
111,0.003959711582205384,0.0012222462271271857,10
112,0.003961530074418719,0.001232423992450299,10
113,0.003955760315217601,0.0012256038789946692,10
114,0.003954795267708176,0.0012345619384798452,10
115,0.003952309880434139,0.001242200870440593,10
116,0.003944416992763601,0.0012353352999582591,10
117,0.003947016190268349,0.0012491011883077028,10
118,0.003941227859318696,0.001252606674144888,10
119,0.003934231261392583,0.0012502461272409552,10
120,0.00393779590628632,0.0012644845386957184,10
121,0.00392420029643249,0.0012530224113355768,10
122,0.0039270778033857374,0.001268212863887175,10
123,0.003924851271967857,0.0012738873707011983,10
124,0.003917846975675905,0.0012687794120317683,10
125,0.003910199526007181,0.0012724706229125184,10
126,0.0039153090294529805,0.001288183924690462,10
127,0.0039056883557081353,0.001280791870204725,10
128,0.003908237362963643,0.0012955976617106241,10
129,0.0038992192615418995,0.0012928924476995223,10
130,0.0038909691920145143,0.0012920935455510009,10
131,0.0038958245604468764,0.00130670641461628,10
132,0.0038860282631751975,0.0013032670412824272,10
133,0.0038857551381276346,0.001316179769458531,10
134,0.003876262226666154,0.0013131208067213216,10
135,0.0038711977741588987,0.0013183760531810277,10
136,0.0038701549194538705,0.001331156399951228,10
137,0.0038606725445393445,0.0013290261593672424,10
138,0.0038580117489383724,0.0013404406543496821,10
139,0.0038453895682381938,0.0013367614311827994,10
140,0.003845571552003057,0.0013530948598007725,10
141,0.003838074823511387,0.0013574018024362568,10
142,0.0038297876107542274,0.0013631652667141238,10
143,0.00382080963936282,0.001370549643979231,10
144,0.003812930510710585,0.0013766865189315885,10
145,0.0038088030134128953,0.0013927487767540954,10
146,0.00379399718712277,0.001391789069452239,10
147,0.0037872041655023806,0.0014061912351261512,10
148,0.0037778385978087794,0.001411982472593717,10
149,0.003771851032366929,0.001425448905896908,10
150,0.0037620636546386718,0.001431673878089321,10
151,0.0037525177486764975,0.0014355955911389627,10
152,0.003749319994747577,0.001448846239458734,10
153,0.00373976909799222,0.001450484661780407,10
154,0.003735853502430317,0.0014600964300841143,10
155,0.003726883973617244,0.0014598114189084003,10
156,0.0037254479586701387,0.001471460704594836,10
157,0.003718656409574868,0.001472773361112474,10
158,0.0037126108203990593,0.0014758377892941318,10
159,0.003709546487620578,0.001482904580985144,10
160,0.003703531953441963,0.0014847777983403247,10
161,0.003699381200990402,0.001490606023220016,10
162,0.0036922391606405156,0.0014914671797559545,10
163,0.003689829881426558,0.0015004684293922978,10
164,0.0036810461190400863,0.001500235554838726,10
165,0.003676463798112729,0.0015073825924419772,10
166,0.0036683129784495865,0.0015119075738963543,10
167,0.0036608377213173276,0.001516263890705267,10
168,0.0036500474321464033,0.001523836413139635,10
169,0.0036421204109358387,0.0015288446547299403,10
170,0.0036273370213309375,0.0015391411374749,10
171,0.0036208535484152675,0.0015424866851114713,10
172,0.003605858505447479,0.001555803726445139,10
173,0.0035972036690035077,0.0015576211891097681,10
174,0.003590938192181119,0.0015681366344437642,10
175,0.003578615527053479,0.0015699200169080917,10
176,0.003578087935219827,0.0015775410654458417,10
177,0.003568642595895294,0.0015775831501655218,10
178,0.0035642933439820105,0.001585538403121802,10
179,0.003561068489200829,0.0015848200110051974,10
180,0.003557848696518194,0.001594951364739837,10
181,0.0035414402941284936,0.0015828245004131426,10
182,0.00355015715326795,0.0016003550399954819,10
183,0.0035446497079021666,0.0016026202699322165,10
184,0.0035354407830496468,0.0016024876456903112,10
185,0.00354134653267548,0.0016077626550496857,10
186,0.003533536543593402,0.0016119157493557543,10
187,0.0035310403997689975,0.001615068820502627,10
188,0.0035283555075563354,0.0016165226766708847,10
189,0.003521199884771414,0.0016235865251600827,10
190,0.0035198306250424777,0.0016218314815516595,10
191,0.003514301167896909,0.0016309894062419806,10
192,0.0035082125206699864,0.001625694044647281,10
193,0.003505960026064204,0.001637158145313911,10
194,0.0034938101936495313,0.0016276976280220731,10
195,0.0034988969264668967,0.0016403722444890308,10
196,0.0034938335463102098,0.0016418449138125846,10
197,0.003485210218691779,0.0016385002002417774,10
198,0.003491725204876736,0.0016460157656644266,10
199,0.0034803834087378783,0.0016407142191808886,10
200,0.003482669452731692,0.001649693803550059,10
201,0.0034819803788823573,0.0016483036242120092,10
202,0.0034738967998668097,0.0016437141932838753,10
203,0.003478332160862065,0.001655186574802579,10
204,0.003476950046728071,0.0016480257832482232,10
205,0.0034723146118841738,0.001656546156257352,10
206,0.003480578549827745,0.0016499017262863386,10
207,0.0034640609016265865,0.0016515866967993392,10
208,0.003504801577560884,0.0016256619025398211,10
209,0.003464309048772781,0.0016510539751469957,10
210,0.0034657794547877834,0.0016584080779906128,10
211,0.003491717175738304,0.0016309895345763914,10
212,0.003458795855245391,0.0016529602579929998,10
213,0.0034564714181889978,0.001654694633501498,10
214,0.003471011727893212,0.0016341485674788337,10
215,0.003466079427438651,0.0016433025939035799,10
216,0.0034458210396349333,0.0016401200055860459,10
217,0.003447945182926462,0.0016517569526444053,10
218,0.003455973484268537,0.0016326285926869688,10
219,0.003441305182771512,0.0016359676644124568,10
220,0.0034425037348948294,0.0016463759541039326,10
221,0.0034334968631657,0.0016322926475128433,10
222,0.0034397821455834643,0.0016285729323265736,10
223,0.0034314124203803703,0.0016297350086091529,10
224,0.0034191672976935524,0.0016204353532612457,10
225,0.0034074219796299357,0.0016095793257780654,10
226,0.0034276395254302415,0.0016267461544913447,10
227,0.0034271122345992957,0.0016346186194426797,10
228,0.003413173751626259,0.0016245319381307738,10
229,0.003422016288161733,0.0016393870133444178,10
230,0.0034161086197773776,0.0016261222148047857,10
231,0.0034119606871047753,0.0016284989841774296,10
232,0.0034020154358592623,0.001622275521423378,10
233,0.003401201786760591,0.0016236933294131355,10
234,0.0034059786427003717,0.0016273718661368223,10
235,0.00340148455255306,0.001625689779329655,10
236,0.003393196382485084,0.0016275975716003824,10
237,0.0033848603372910123,0.0016195857464117915,10
238,0.0033864355212265213,0.0016226992355972945,10
239,0.0033830695420225786,0.0016165220747711474,10
240,0.0033816063191873915,0.0016269858412917562,10
241,0.0033718847882593327,0.0016199253445040986,10
242,0.003375272745003711,0.00162572972058502,10
243,0.0033721160617505514,0.0016242272195681805,10
244,0.0033629472827013895,0.001619156229175631,10
245,0.0033634889198185525,0.0016263130112746836,10
246,0.00335545826171757,0.001618042491661637,10
247,0.0033579892792189063,0.0016246416788349908,10
248,0.0033553820670898073,0.001623331117761725,10
249,0.0033494985771048333,0.0016256353905233164,10
250,0.0033479807405250674,0.0016303235595597609,10
251,0.0033479772200857515,0.001629651627642831,10
252,0.0033454345667684278,0.0016299914155372165,10
253,0.0033376185133280807,0.001624868056814131,10
254,0.0033378746512994204,0.0016296157813243475,10
255,0.003333279500885463,0.001629414681510469,10
256,0.0033309556049972966,0.0016291488614558107,10
257,0.003326973488619665,0.0016322064709485727,10
258,0.0033289820355754465,0.0016321165317817565,10
259,0.003321248480855831,0.0016334259385932756,10
260,0.00331985915401911,0.0016349666291172917,10
261,0.0033206783258338682,0.0016341392938443177,10
262,0.0033137630362761903,0.0016361799947157045,10
263,0.0033101218968555933,0.0016363966194479817,10
264,0.0033073917296485623,0.0016319131949227936,10
265,0.0033041944869974605,0.0016363237480488445,10
266,0.0032979342417263718,0.0016319935063712919,10
267,0.003300265129863487,0.0016407951797710006,10
268,0.003298971341057673,0.0016467079736560333,10
269,0.003283210817664423,0.0016321110276222514,10
270,0.003284659544414674,0.0016436306038574054,10
271,0.003282949722120179,0.001653071234383668,10
272,0.0032781178916705006,0.0016563597475050854,10
273,0.0032613336890116515,0.0016430038580046483,10
274,0.0032606612989899398,0.0016559579198267074,10
275,0.003257820374542833,0.001663316074817735,10
276,0.00324954869826604,0.0016606768681874042,10
277,0.0032390833244460003,0.0016576750367950299,10
278,0.003240705125714794,0.0016699590464477432,10
279,0.0032336010563163036,0.0016668523052946662,10
280,0.003228412312604034,0.0016659020788594094,10
281,0.0032244429338297424,0.0016694466115303103,10
282,0.003224698041137128,0.0016756166539443687,10
283,0.003218297377232967,0.001671943007279105,10
284,0.0032160860329136327,0.0016789324668167584,10
285,0.003211297627569326,0.0016805225105980361,10
286,0.003204523697161446,0.0016785768269145119,10
287,0.0032049091871136177,0.001685912477616606,10
288,0.003195278973625181,0.001682687979079051,10
289,0.003195878722100081,0.0016859816313334528,10
290,0.003190234674664602,0.0016930407517067412,10
291,0.0031837725594973305,0.0016937955783466515,10
292,0.0031802930106327293,0.0016993111747074414,10
293,0.003173725145888346,0.0017006387178167815,10
294,0.0031691141494818256,0.0017031216689253413,10
295,0.003163634823109629,0.0017070004129744341,10
296,0.003158323880900785,0.0017088218054686411,10
297,0.003155816664513729,0.0017142676183181259,10
298,0.0031519705675402848,0.0017169231258273366,10
299,0.0031507804988906186,0.0017229071352330367,10
300,0.0031421305355023932,0.001722102786840393,10
301,0.003140808478921159,0.0017317231809418864,10
302,0.0031316586896962054,0.0017314827870820722,10
303,0.0031249718682092335,0.0017338765731839563,10
304,0.0031236051241030544,0.0017424397574373695,10
305,0.003120388400625627,0.0017471972241681997,10
306,0.0031188845317533,0.0017505998526584478,10
307,0.0031067307550135823,0.0017458621230061729,10
308,0.003113921309365777,0.0017574289729307894,10
309,0.003104385914244635,0.0017612325353288298,10
310,0.003104101900788459,0.0017613177112931306,10
311,0.003095719498596287,0.0017716375030967474,10
312,0.003089530803839921,0.0017640175346809416,10
313,0.0030848855447828762,0.0017718763792912904,10
314,0.0030837599739754733,0.0017755732408396784,10
315,0.0030816144462345943,0.0017782401518642266,10
316,0.0030796498776966227,0.0017850558735123454,10
317,0.003074248380616076,0.0017755253409889164,10
318,0.0030749116935541512,0.0017880584815098547,10
319,0.003069700695939464,0.001780636063143188,10
320,0.003063821082460579,0.001781743727428479,10
321,0.003064666747713915,0.001786638150870168,10
322,0.003067305200901612,0.0017945875244449582,10
323,0.0030588401242269934,0.0017892281082010023,10
324,0.003065070651889799,0.001798667410108829,10
325,0.0030615103961414802,0.0017989887705079403,10
326,0.003059591064218158,0.0017985272753048502,10
327,0.0030584918387302046,0.0017996100069961139,10
328,0.003059378545600382,0.0018053052638198396,10
329,0.0030546594037511943,0.0018002526495720676,10
330,0.0030563947325325377,0.0018073393705129866,10
331,0.0030554706270591674,0.0018085607280355664,10
332,0.0030549422682219067,0.0018098378759989118,10
333,0.0030527375763069616,0.0018099743090414836,10
334,0.0030488002735549477,0.0018060043630717224,10
335,0.0030491246216116583,0.0018098286275687293,10
336,0.003043445231658437,0.0018038803539689161,10
337,0.0030438111737305764,0.0018068193937583238,10
338,0.003046153594244463,0.0018149117971840885,10
339,0.003043673829460515,0.0018132219197851995,10
340,0.0030428730230228447,0.0018159454247169595,10
341,0.0030434729099372993,0.0018194881370026611,10
342,0.0030425126210224694,0.0018203156587986908,10
343,0.0030417583515540214,0.0018229328727345775,10
344,0.0030393213074500908,0.0018211884845431615,10
345,0.0030383779334996535,0.0018236743926962086,10
346,0.0030380389170959225,0.0018260679366269598,10
347,0.003035326330650947,0.0018255913430861813,10
348,0.003029306662664097,0.0018192468206983186,10
349,0.0030307979538426117,0.001826063137208296,10
350,0.003030459742989023,0.0018304897153764127,10
351,0.003028251335377961,0.0018308747877358895,10
352,0.0030253990776299366,0.001831376114266324,10
353,0.003023506672510554,0.0018322359106874735,10
354,0.0030211327925711248,0.0018338640318032063,10
355,0.0030176932918262694,0.0018328848702602585,10
356,0.0030104848527078517,0.0018264495654297037,10
357,0.00300387352533641,0.0018193903614659565,10
358,0.003005847860106241,0.001830326090517822,10
359,0.002995597985584142,0.0018192310919025137,10
360,0.002984583949049084,0.0018047349089496552,10
361,0.0029839434478825338,0.001813542607104148,10
362,0.002989250961965139,0.001829188405503382,10
363,0.0029904098067197174,0.0018452145150237335,10
364,0.002981143578650299,0.0018309864878779973,10
365,0.0029816542562581634,0.0018508078419135826,10
366,0.002983180009005238,0.0018429330689679977,10
367,0.002973841060121691,0.0018505771889404672,10
368,0.00298405974498651,0.0018469986261803134,10
369,0.002961362205645094,0.0018529504655198004,10
370,0.002956029234347352,0.0018553653684447266,10
371,0.0029600584874423124,0.001849919184418013,10
372,0.0029497543086241056,0.0018491792871844163,10
373,0.0029566460359156783,0.0018614963314152401,10
374,0.0029530725330121207,0.00187172308449915,10
375,0.002949514936971815,0.0018794604895311805,10
376,0.0029466450889102463,0.0018797804486796203,10
377,0.002946917850252852,0.0018842050300503866,10
378,0.0029438721168776505,0.0018902487681061043,10
379,0.0029372721451230302,0.0018899974306270824,10
380,0.0029430770832906132,0.0018907860710006149,10
381,0.002938493635606691,0.0018869708199718423,10
382,0.002927528566544768,0.0018916370052305864,10
383,0.002929135015286741,0.001892394897169529,10
384,0.0029285092242556645,0.0018899897308305655,10
385,0.00292458716587054,0.0018983862694163995,10
386,0.002926167369403546,0.0019002503637668936,10
387,0.002919050200727245,0.0019026269293158594,10
388,0.0029209127523591944,0.0019014794123468257,10
389,0.002921545396664821,0.0019040340848702965,10
390,0.00291298214256869,0.0019037938922078594,10
391,0.0029128531474766593,0.0019044484697391306,10
392,0.0028996002709662174,0.0018768842597977312,10
393,0.002896462269936863,0.0018836181127264851,10
394,0.002896622882726561,0.0018830048671656207,10
395,0.0028870407967740343,0.0018711284546152518,10
396,0.0028902469347269703,0.0018798753087216104,10
397,0.0028976826731507968,0.0018930877769177945,10
398,0.002890058722386674,0.001884374305136324,10
399,0.0028790035912983265,0.0018706002808699482,10
400,0.0028759802954145914,0.0018666964671852865,10
401,0.0028811356440253994,0.0018818057112334218,10
402,0.0028832010723700567,0.0018837764178947234,10
403,0.0028674376261011436,0.0018608571853916947,10
404,0.0028939008861788825,0.001908366044155838,10
405,0.0028893409776990153,0.0019023370999574985,10
406,0.002888274825981569,0.0018996363597090836,10
407,0.0028724786753127124,0.00187514252134362,10
408,0.0028774249026166593,0.0018826953744635463,10
409,0.0028767932084394353,0.0018895257710621093,10
410,0.002869892369981575,0.0018790816462905793,10
411,0.0028712255961288735,0.0018759460704135561,10
412,0.0028677056452214335,0.0018825515257328868,10
413,0.002872789793797507,0.0018802449805642783,10
414,0.0028726968274971404,0.0018855418933483843,10
415,0.0028785924750351936,0.001891607530171595,10
416,0.002876206138419165,0.001901125917261429,10
417,0.0028776346461816065,0.0019024766099122671,10
418,0.0028725342899612546,0.001902502090088978,10
419,0.002883120861372183,0.0019049793166525538,10
420,0.0028799033268408674,0.0019108305964917961,10
421,0.0028871697639575116,0.0019075129616845743,10
422,0.0028770177817706464,0.0019151162680261867,10
423,0.0028858583877880055,0.0019163111819950956,10
424,0.0028755668654678822,0.0019194473852426357,10
425,0.002876861701875558,0.0019290941686112863,10
426,0.0028803760019162376,0.0019189688478546947,10
427,0.0028761579834492455,0.0019270078202699404,10
428,0.002877911039683912,0.0019271292500426067,10
429,0.0028746973788084966,0.0019258929785124107,10
430,0.002870892656716318,0.001928260540749044,10
431,0.0028718497010160266,0.0019259816077408364,10
432,0.0028699249147992553,0.0019254506569453774,10
433,0.00286849267727877,0.001924202886025485,10
434,0.0028636271417591826,0.0019232451517823366,10
435,0.0028659683847052824,0.0019279136996774645,10
436,0.0028682725013172592,0.0019330996857002012,10
437,0.002868270810162677,0.0019363376269894057,10
438,0.002861095598447759,0.0019250437182005947,10
439,0.0028650037430298153,0.001938941170610777,10
440,0.0028656091479165543,0.0019390445460608324,10
441,0.002862120567870819,0.0019312629081884643,10
442,0.0028553928191185646,0.0019300476497137416,10
443,0.0028556108927728814,0.0019287198260407362,10
444,0.002856966405437059,0.0019318872438672087,10
445,0.0028591483501988813,0.0019413215243791154,10
446,0.002864070402127971,0.0019462241982460826,10
447,0.0028604205702577852,0.0019449500553514877,10
448,0.0028602128022060234,0.0019483621223007354,10
449,0.0028479437660618155,0.0019286871485313726,10
450,0.00284944769624097,0.001934353253071546,10
451,0.0028573469464449547,0.0019480240293254956,10
452,0.002855983865210178,0.0019473018221856959,10
453,0.002851524752337064,0.0019431579114704209,10
454,0.002851881859054909,0.0019444194797335129,10
455,0.0028502123259761866,0.0019445512228575457,10
456,0.002850950995782894,0.001948617990413182,10
457,0.0028542130160026684,0.001954925166326172,10
458,0.002853477914489362,0.0019558385685051975,10
459,0.002843448631385395,0.0019426010733580292,10
460,0.0028400236210904596,0.0019392172235864506,10
461,0.0028489471625001957,0.0019544105316939425,10
462,0.00284951956383692,0.0019574653369523135,10
463,0.002849214372187864,0.0019600836144546864,10
464,0.0028473980072499607,0.001957750902822991,10
465,0.002847881787771569,0.0019614520541247665,10
466,0.00284568695702052,0.0019613087486121516,10
467,0.0028433381738562826,0.0019581581976825585,10
468,0.0028437256153958537,0.0019616463200799908,10
469,0.0028429457575074703,0.0019635309865451774,10
470,0.0028415351921363065,0.0019625052971000223,10
471,0.002839134788774871,0.001961037561942617,10
472,0.0028375329181052735,0.0019606413130799933,10
473,0.002833628099518593,0.0019553569231956836,10
474,0.0028360688910942953,0.0019634985531016163,10
475,0.0028282377141564735,0.0019507984695111898,10
476,0.002835851293679168,0.0019676888370379507,10
477,0.0028276495672031566,0.0019556308253086845,10
478,0.0028275285762120405,0.0019575480130161506,10
479,0.0028303689654470684,0.0019657804413991116,10
480,0.002830846400450436,0.0019703880784626283,10
481,0.002826836473762262,0.0019649193182410332,10
482,0.002825779374724416,0.0019656461246965813,10
483,0.0028212988772894137,0.001960018858954215,10
484,0.0028251634298696346,0.001969442897143526,10
485,0.002816961100848296,0.0019570770678019006,10
486,0.0028214120155504886,0.00196847255272891,10
487,0.002812929934215675,0.001955324626025494,10
488,0.0028077720072618453,0.001948988941604609,10
489,0.0028097906649609296,0.001955442010179939,10
490,0.0028101977212823285,0.001959475555947277,10
491,0.00281524469001996,0.001972609520626932,10
492,0.0028132689216488604,0.0019715079718708095,10
493,0.0028128744512622384,0.0019746213490651585,10
494,0.002808816845030647,0.0019707513049100314,10
495,0.0028121667030383346,0.0019808839473187635,10
496,0.0028115075778581645,0.0019839025722755785,10
497,0.00280513565529057,0.001975824790111205,10
498,0.0028082875139636776,0.001985547516775032,10
499,0.002806961087156117,0.0019882985082198537,10
500,0.002802410367308608,0.0019836553963846417,10
501,0.00280147297233071,0.0019878572738709463,10
502,0.0027980308223076794,0.0019819833924771308,10
503,0.0027999333595305734,0.001995039436967926,10
504,0.002795494648381503,0.0019770464594258273,10
505,0.0027951681761225738,0.001995832862090284,10
506,0.002781728224516445,0.0019765148401566968,10
507,0.002794409420940143,0.001994607033532722,10
508,0.0027779701897081904,0.001979344559790116,10
509,0.002772568587637714,0.0019748438600107167,10
510,0.00277623830723732,0.001978176317160977,10
511,0.002770065486023673,0.0019790466781264616,10
512,0.002761408450546483,0.0019728250482329832,10
513,0.002742060138559017,0.0019419009850266313,10
514,0.0027458814155175834,0.0019485624390974529,10
515,0.002748437816381965,0.00196003881035616,10
516,0.002761789488681777,0.0019849454844762453,10
517,0.0027559717603086752,0.0019772661882850114,10
518,0.002749144444102568,0.0019710643693120634,10
519,0.0027479686577027785,0.0019778931335109966,10
520,0.0027477252286833486,0.001980809911200447,10
521,0.002732487494280897,0.0019516357609468615,10
522,0.002736303060923276,0.0019650700765021555,10
523,0.002748370415067575,0.001993326360267262,10
524,0.0027479072766684364,0.001995531948621911,10
525,0.0027442024376095235,0.0019915843640875147,10
526,0.002737602039969865,0.0019880997827007407,10
527,0.002735547034527464,0.001990581581916776,10
528,0.0027379472802988637,0.001998421286083194,10
529,0.002733455705272618,0.001993771331388464,10
530,0.002732852327316516,0.001999871040605442,10
531,0.0027321472573784934,0.0020036551228359762,10
532,0.0027308048561503853,0.0020043775900501393,10
533,0.0027258713403110375,0.002000730100891376,10
534,0.002724649805994735,0.002004378923414113,10
535,0.0027277181538416786,0.002013836237088105,10
536,0.0027299582893441886,0.0020220691713837115,10
537,0.0027193612732795435,0.002010282373825885,10
538,0.0027200496790130476,0.0020168506806740585,10
539,0.0027228513658621315,0.0020263550402327395,10
540,0.0027181557396636197,0.002023572135656233,10
541,0.0027171826698935233,0.0020284593082247416,10
542,0.002717757823125423,0.002032632293652159,10
543,0.002715673635373517,0.0020338547358725654,10
544,0.002712015747830494,0.0020332987588641245,10
545,0.0027102428004552414,0.0020333655791353253,10
546,0.0027100849345923017,0.0020373538677819353,10
547,0.002706965347455074,0.0020372840354363052,10
548,0.002705127232695131,0.002037736067838244,10
549,0.0027069598975450375,0.0020439288872550017,10
550,0.002703228691611309,0.0020415097321805713,10
551,0.002701042372132795,0.002041005597708407,10
552,0.0027002460114038465,0.0020420678099197617,10
553,0.0026978595735030063,0.0020405511009002376,10
554,0.002694189400294836,0.002036378494573386,10
555,0.0026977803274398334,0.0020451423786494926,10
556,0.0026892987891567917,0.002032461550126327,10
557,0.002695590364552355,0.0020473189100086975,10
558,0.0026932965359301067,0.002044704754311816,10
559,0.0026897155957818315,0.0020414520764635386,10
560,0.002689800369029731,0.002043884300631066,10
561,0.0026908098160047162,0.0020483635178603203,10
562,0.0026893189271687433,0.002042914409307616,10
563,0.002686261845082195,0.002038999737833724,10
564,0.0026922855982531697,0.0020447810142983506,10
565,0.00268231139465359,0.0020387164133508304,10
566,0.00268060721466339,0.002039954589181085,10
567,0.0026765979441712774,0.002035934024402899,10
568,0.002660466658268965,0.002006469937663749,10
569,0.00266382965488123,0.002010561525684506,10
570,0.002678570146558805,0.002046258442380071,10
571,0.0026768352682094614,0.0020475657934027366,10
572,0.002681911666390393,0.0020497435013699765,10
573,0.002676083334222732,0.0020481109414604813,10
574,0.002683907765534708,0.002046381263868748,10
575,0.002678774676890713,0.002055675773276853,10
576,0.002672998520683454,0.0020465517961389913,10
577,0.0026774062575568294,0.0020500682819275242,10
578,0.0026725996980865884,0.0020538571722405383,10
579,0.002670387960598848,0.0020504928991288964,10
580,0.0026744013671858476,0.002052044378718236,10
581,0.002673062848719322,0.0020607724129270873,10
582,0.0026739346504862475,0.0020638318377931746,10
583,0.002671400633401376,0.0020545886822687753,10
584,0.002673261620172034,0.0020643892815698436,10
585,0.0026733473252751995,0.0020669126851037096,10
586,0.0026708114756335134,0.0020604481123671172,10
587,0.002672427799956963,0.0020625957200419397,10
588,0.0026678387456115513,0.0020612151374431497,10
589,0.0026653538194719344,0.002060363497720425,10
590,0.0026683287135618205,0.002071121561105078,10
591,0.0026705194549413937,0.002066036061146488,10
592,0.002659357822357005,0.0020598410385353105,10
593,0.0026685068454863946,0.00206457205443311,10
594,0.002656956190057553,0.002058100233285415,10
595,0.0026544062691850724,0.0020544792061317294,10
596,0.002657279166439604,0.002061057066906339,10
597,0.0026499237583182205,0.002056257918681468,10
598,0.0026539571325283613,0.002057299566382263,10
599,0.0026513370321624165,0.0020617129822703764,10
600,0.00264778388283212,0.0020597791972028485,10
601,0.002653583676884911,0.002067064568202891,10
602,0.0026509940670420653,0.0020696098093108887,10
603,0.002641763232463601,0.002055345679839634,10
604,0.002643337686083575,0.0020601089710769295,10
605,0.002641559247029177,0.002061872477993358,10
606,0.0026440207282362677,0.002068215400548871,10
607,0.0026407116549063254,0.0020648577150104925,10
608,0.002637699570256599,0.0020635854791975785,10
609,0.0026375156256729774,0.0020652212129164895,10
610,0.002624127998662999,0.0020424604513809156,10
611,0.002621112698814941,0.002042359973010981,10
612,0.0026318992377797334,0.0020641950485884857,10
613,0.0026359261399627374,0.002073357295164866,10
614,0.0026376991628175176,0.0020834928243091203,10
615,0.0026339458274595605,0.0020770649681744846,10
616,0.002627427054184814,0.002067609170911051,10
617,0.002627069603262494,0.0020717346451105487,10
618,0.002622534775187723,0.0020655129900407103,10
619,0.002630562960534398,0.002083604037175325,10
620,0.0026304176529224847,0.002085759682282508,10
621,0.0026236209947320607,0.002077200235136388,10
622,0.0026258880112775425,0.002084181262123133,10
623,0.0026235483326950814,0.002082997652906513,10
624,0.0026279588594849738,0.002093197947182174,10
625,0.0026216874987799047,0.002084163309486109,10
626,0.00261692017738742,0.0020801344173004255,10
627,0.002623944715792978,0.0020934225672249247,10
628,0.002622101423402765,0.002095419127995438,10
629,0.002621262663198787,0.0020961524863473487,10
630,0.002622236899455724,0.0020999088111794645,10
631,0.00261286330939369,0.0020875190119405184,10
632,0.0026142764826971076,0.0020918451542254295,10
633,0.002613698396967721,0.0020948742607543413,10
634,0.00261273297337774,0.0020959051265936057,10
635,0.002610224565959738,0.0020958540515699994,10
636,0.0026036112057213185,0.0020857892617822333,10
637,0.0026053133630035688,0.002094510914051323,10
638,0.0025964327225352518,0.0020814574368122826,10
639,0.0026011971837746144,0.002094118061630287,10
640,0.00259918519800524,0.002090638668962719,10
641,0.0025907419494154275,0.0020838583658157246,10
642,0.0025965451145249273,0.002091476298538604,10
643,0.0025847855548673947,0.0020800981854736562,10
644,0.002593877602313581,0.0020924520306039272,10
645,0.0025884253042709844,0.002090934762255532,10
646,0.0025762245930380464,0.0020731352964165075,10
647,0.0025817321467479937,0.0020848872488026986,10
648,0.0025711566958281696,0.0020729629460237036,10
649,0.0025758072449305115,0.0020800336742993393,10
650,0.0025773579015519067,0.0020876781986880347,10
651,0.0025674770385114105,0.0020735874488881654,10
652,0.002571253062263745,0.002082896770566389,10
653,0.0025656194791945103,0.0020762542864893865,10
654,0.0025575515702034274,0.00206816127587206,10
655,0.0025659431447752276,0.00208289579793181,10
656,0.0025608145558294743,0.002077648178047777,10
657,0.002554248542211892,0.002072276813546882,10
658,0.0025608776902452113,0.0020825503858223075,10
659,0.0025588529810332446,0.0020844661067563617,10
660,0.002548656949897042,0.0020706130151908987,10
661,0.002548425944255771,0.0020746233679683253,10
662,0.0025529635183442955,0.0020819598055237276,10
663,0.0025445836751341816,0.002073494944985506,10
664,0.002538075192863174,0.002063151076826674,10
665,0.002545809407848279,0.002078409594675136,10
666,0.0025394450593272176,0.0020707837876872987,10
667,0.0025354607327523837,0.0020675557660084216,10
668,0.0025311398716132455,0.002062687800078651,10
669,0.002536991133377557,0.002075807218324395,10
670,0.0025259489830515673,0.0020644873066100232,10
671,0.0025282017665805333,0.0020703028332463773,10
672,0.002522381904408527,0.002064085550908722,10
673,0.002525649454058289,0.002070049865545902,10
674,0.002516661135613481,0.002062086466097779,10
675,0.0025266757631907484,0.0020741231758746874,10
676,0.0025132901476031403,0.0020618612358292545,10
677,0.0025187589038899185,0.0020649056815564806,10
678,0.002511610930835945,0.0020598853666410617,10
679,0.0025156161615659408,0.0020669696165928316,10
680,0.0025059796560910584,0.0020612073888752933,10
681,0.002510716664164568,0.002075057849783869,10
682,0.0025040733427640306,0.0020594461560579018,10
683,0.002504195490424137,0.002070564019387295,10
684,0.0024992559562906354,0.0020609017033129365,10
685,0.002497221171754876,0.0020658331833832764,10
686,0.00249461303600632,0.002060518926013636,10
687,0.0024936685136060692,0.002064075478088527,10
688,0.0024894417632126678,0.002061024717080613,10
689,0.0024909815739715567,0.002065110255266197,10
690,0.002488342793055795,0.0020585361921927935,10
691,0.0024900412659339065,0.0020628787299276936,10
692,0.0024854245607658283,0.002052703024166016,10
693,0.002484507175944283,0.0020621116261473216,10
694,0.0024764316542256045,0.002056221852651638,10
695,0.00247960719142204,0.0020637802542135923,10
696,0.00247797324434533,0.002054696591421555,10
697,0.0024729358382905493,0.002063257484089357,10
698,0.002472444898402152,0.0020578296324172637,10
699,0.002469903227976337,0.0020588488861591333,10
700,0.0024682331381185494,0.002059211766422645,10
701,0.002465590276570945,0.0020584344378803683,10
702,0.0024634398678091115,0.0020556625589350326,10
703,0.0024645618632514014,0.002063159293339429,10
704,0.0024558849326653566,0.002050628138453023,10
705,0.0024639279723790183,0.0020655508351447916,10
706,0.0024503152097544354,0.0020480907656426,10
707,0.002459439064560625,0.0020643893026082594,10
708,0.0024472503947310367,0.0020480162438653833,10
709,0.002453567787293085,0.002059384711453235,10
710,0.0024468855273099928,0.0020530212809411713,10
711,0.002448099370254949,0.002058030796482176,10
712,0.00244540720837299,0.002053320876809412,10
713,0.0024453675986651465,0.002058180327471733,10
714,0.002437884559511578,0.0020484762973672827,10
715,0.0024438156363150556,0.0020595220690815185,10
716,0.0024334494579177014,0.0020467447282800748,10
717,0.002443826987045045,0.002061276391126133,10
718,0.0024296185961617707,0.002048068012249267,10
719,0.0024399984449097315,0.0020575213743294733,10
720,0.0024269979827454273,0.002048002372490289,10
721,0.0024332200897513047,0.0020561969149400852,10
722,0.0024254552019214344,0.0020485716960658928,10
723,0.0024269565193331707,0.002056951879016578,10
724,0.0024237451093875005,0.002046187915968549,10
725,0.002423246201784069,0.002057481643506547,10
726,0.0024183202248972105,0.0020447462725540814,10
727,0.0024217729038130153,0.0020575779497671843,10
728,0.002412056351394894,0.002044511693357625,10
729,0.002419418127440567,0.0020553609324182962,10
730,0.0024089477531292446,0.0020446213888949314,10
731,0.0024132252690032257,0.002055039125858425,10
732,0.0024078590444872286,0.002044502741953999,10
733,0.002408707181495362,0.002054701695487156,10
734,0.002403432368300052,0.002042900612546397,10
735,0.002406208869095356,0.002054536926165358,10
736,0.002397961622935566,0.0020421116618555006,10
737,0.002404028347036474,0.002053879678538733,10
738,0.0023944072057835324,0.0020422252533090018,10
739,0.002398854311520153,0.0020530647109349978,10
740,0.0023923992266119353,0.002041985889187065,10
741,0.0023944304024673653,0.002052708621139067,10
742,0.0023883115325326436,0.002040625355388174,10
743,0.0023913682045301225,0.0020521967423891368,10
744,0.0023832286902685886,0.0020398465548588968,10
745,0.0023886231838459076,0.0020515762093826126,10
746,0.0023795741657508004,0.0020400289898347135,10
747,0.0023842020443977,0.0020505292511355244,10
748,0.0023762079242364135,0.0020393724644961276,10
749,0.002380473546120092,0.002049913763944727,10
750,0.0023719212183875293,0.002038102598131972,10
751,0.002377910006015337,0.0020490310323974486,10
752,0.002367548857541834,0.0020378478413984784,10
753,0.002374358630365972,0.0020482867253841693,10
754,0.002363827023961102,0.0020378112556888755,10
755,0.0023681530333394163,0.0020485201804165266,10
756,0.0023614596221790884,0.0020360199279689565,10
757,0.002363823794672775,0.0020486054065070123,10
758,0.0023575964988800406,0.002035199579298793,10
759,0.0023602107208316805,0.0020480322670812087,10
760,0.002352723283946135,0.002035780279179688,10
761,0.0023573615462457323,0.002046956049371769,10
762,0.0023487704188336145,0.0020354755394145813,10
763,0.002352902203079777,0.002047080472372377,10
764,0.0023458021482393914,0.0020346297666046717,10
765,0.002348791247080386,0.002047660364619904,10
766,0.0023422052486495666,0.002034761481012905,10
767,0.002345852502470678,0.0020473251785948477,10
768,0.002337751431966911,0.002035375311164643,10
769,0.002342928265041658,0.0020468045150659918,10
770,0.0023338381452857404,0.0020350810970861197,10
771,0.0023387420692189834,0.002047035401971596,10
772,0.002330757527272868,0.0020344333408614745,10
773,0.0023347799445331986,0.0020469611244531886,10
774,0.0023269317439310365,0.002034073225870329,10
775,0.0023315166569366935,0.002046186156271163,10
776,0.0023225557588203846,0.0020338361734444795,10
777,0.0023289263877591094,0.0020452987885550664,10
778,0.002318639547666072,0.002033604205029371,10
779,0.00232609233014715,0.0020451883879733235,10
780,0.00231491464739263,0.002033740720288157,10
781,0.002322212865770565,0.002045570670143779,10
782,0.0023109359047038384,0.002034192408120807,10
783,0.0023163696531085104,0.002046534746885175,10
784,0.0023085831096727283,0.002034182444059167,10
785,0.0023121694919481456,0.0020470741393576256,10
786,0.0023066898269195777,0.002034005604398253,10
787,0.0023089038334331118,0.0020474954242318973,10
788,0.0023014505182837016,0.00203487927785074,10
789,0.002306480865002122,0.002047534383248832,10
790,0.0022972182280349535,0.0020354176538469357,10
791,0.0023030672937147385,0.0020478164686121877,10
792,0.0022943236880262146,0.0020354250399654697,10
793,0.0022980814252325974,0.002048598798150807,10
794,0.0022918339048612216,0.0020350816312642993,10
795,0.002294248684729578,0.002048753953237907,10
796,0.0022871364416576826,0.0020354131551827384,10
797,0.0022914335431689675,0.0020483172669388777,10
798,0.0022824235697331947,0.0020356874033470285,10
799,0.0022879247819770107,0.002047982323682143,10
800,0.002278929477716486,0.00203513667680819,10
801,0.0022830606468611705,0.0020478487150765792,10
802,0.0022756658844952813,0.0020341976392886435,10
803,0.002278593547481057,0.00204720574100872,10
804,0.0022709296742079556,0.0020334847445409253,10
805,0.0022748667231770408,0.0020460911941333456,10
806,0.0022657663670403415,0.002032587852467342,10
807,0.002270653822204037,0.0020448728362525066,10
808,0.0022615275064327756,0.002031258819907234,10
809,0.002265569158361953,0.00204393900604449,10
810,0.002257716441546094,0.002029698502108828,10
811,0.0022605861692121454,0.002042844528021481,10
812,0.002253740942711998,0.002027803248247653,10
813,0.002257463429146375,0.0020399688429880735,10
814,0.0022559208673108835,0.002019949593898276,10
815,0.0022767697136165414,0.002019547429147364,10
816,0.0022752685197830716,0.0019996410446660147,10
817,0.0022491355837768678,0.0020344521840538854,10
818,0.002244247401135703,0.0020160083721020984,10
819,0.0022639902456746833,0.0020159536352574057,10
820,0.0022347104312628904,0.0020162065037403875,10
821,0.0022478360842869724,0.002020518086851207,10
822,0.0022304588748366105,0.002012105321064475,10
823,0.0022366905816931367,0.0020225523871730752,10
824,0.0022249882772454642,0.002010597539917753,10
825,0.002227698689640251,0.0020242811286281946,10
826,0.002217649764241763,0.0020102574108966684,10
827,0.0022273381857376645,0.0020176479321486252,10
828,0.0022091092494449928,0.0020091703826765122,10
829,0.002219800781988816,0.0020165819085638695,10
830,0.0022037216337288668,0.002006109930547525,10
831,0.002215513550204909,0.0020129112137693525,10
832,0.0021977169960421474,0.0020037258895027788,10
833,0.0022009621882960423,0.00201653510080951,10
834,0.0021945686481540704,0.001998377038456173,10
835,0.0021944596032759845,0.0020113150712818603,10
836,0.0021810818202297497,0.0019948752990184408,10
837,0.0021810940824262253,0.0020054978594238235,10
838,0.0021637792819237103,0.001988634598001768,10
839,0.002162104033229223,0.001997171183805677,10
840,0.002143421901216948,0.0019760807361493375,10
841,0.0021307919940512757,0.001986725029381334,10
842,0.0021061165816873765,0.001966371537662039,10
843,0.0020987114273926097,0.001977584323117579,10
844,0.00207586316582725,0.001960903364513356,10
845,0.00208429621086257,0.001976191661850682,10
846,0.0020922328017008965,0.0019647617165940343,10
847,0.0020446309329696334,0.001976785898581494,10
848,0.002055306475115537,0.0019616088557202586,10
849,0.002043354948683196,0.0019763361065736314,10
850,0.002027596362931238,0.0019637431857775648,10
851,0.0020258856727904213,0.0019798505461774336,10
852,0.002016474304207869,0.0019649468336113704,10
853,0.0020207970631326974,0.001980798528787187,10
854,0.002015332143512907,0.0019662716203886856,10
855,0.002009601745966594,0.0019837637612405913,10
856,0.0020032462626091902,0.001968958743760122,10
857,0.002000799969665728,0.001986097033690592,10
858,0.001997364148084922,0.0019704354422402717,10
859,0.0019932408174585755,0.001988838624013113,10
860,0.001989418340714583,0.0019732445400421367,10
861,0.0019937583572350805,0.001988662221117264,10
862,0.0019860963833470678,0.0019743419571802067,10
863,0.001993112402978332,0.001989831775898182,10
864,0.0019825491783645273,0.0019759540906341615,10
865,0.001990093124558378,0.0019907803692935755,10
866,0.001978192801158814,0.001977570495203596,10
867,0.0019860035727451877,0.001991639922753989,10
868,0.0019754241414763913,0.001977916596595322,10
869,0.0019915927973452206,0.0019871667293221928,10
870,0.001977342961710688,0.001975329606928738,10
871,0.001978454784620871,0.001994311076516586,10
872,0.001965611286121837,0.0019820888499340007,10
873,0.0019766718254260575,0.0019949888292490866,10
874,0.001964967830694172,0.0019823921884565754,10
875,0.001970441984273372,0.0019983220528743692,10
876,0.001962029367122017,0.0019842028671335533,10
877,0.001965803638122847,0.002001195105194118,10
878,0.0019594231167133604,0.00198476444658199,10
879,0.0019607595431374177,0.002003462826475065,10
880,0.0019523097906399014,0.001989164331402242,10
881,0.0019614273500832384,0.002002746159399133,10
882,0.001950570024647489,0.001990086932491522,10
883,0.001955512951820679,0.0020061556821642647,10
884,0.0019478588500194745,0.0019916168034478697,10
885,0.0019526947955601517,0.002007291652911312,10
886,0.001942720013770582,0.001994091658682095,10
887,0.0019467099453880769,0.002010774464127686,10
888,0.0019412134814108227,0.0019947009056485113,10
889,0.0019450302210563433,0.00201168169977494,10
890,0.0019358721723407458,0.0019977202752907612,10
891,0.001941192511405692,0.0020138011407159133,10
892,0.001934428136616,0.0019983683616974423,10
893,0.001937106316256355,0.0020158832325904543,10
894,0.001929084288354094,0.0020015364373534824,10
895,0.0019354902361656701,0.0020167640642683032,10
896,0.0019279159211131884,0.002002176368601701,10
897,0.0019317745171807655,0.002019055765521238,10
898,0.001924275192082608,0.002004370073701986,10
899,0.0019309085257836714,0.0020195430108521147,10
900,0.0019218719367128114,0.0020057083934333472,10
901,0.0019266431189633513,0.0020221686275858812,10
902,0.0019195462517619989,0.002007078905584893,10
903,0.0019253285842951637,0.0020228204949601426,10
904,0.001916388114394108,0.002008977992985548,10
905,0.0019212661309095888,0.002025196823387602,10
906,0.0019147813127703528,0.0020098241580690807,10
907,0.0019194435474664342,0.002026213805267199,10
908,0.0019111606221822435,0.002012031485486053,10
909,0.0019170048440095607,0.0020276238317984137,10
910,0.001909891894657167,0.002012689732002463,10
911,0.0019143402699589081,0.002029214911543775,10
912,0.0019063473896184483,0.0020147129439789793,10
913,0.0019126305556790748,0.002030075561585821,10
914,0.0019043290165016535,0.0020158596710709536,10
915,0.0019094571747813997,0.0020319589551061573,10
916,0.0019021893786677058,0.002017007652290714,10
917,0.0019079410538099452,0.0020327788659481013,10
918,0.0018995818762059951,0.0020185846721554003,10
919,0.0019053836419372539,0.002034211740431796,10
920,0.0018979020910632224,0.0020194310466462363,10
921,0.0019035699990614357,0.0020353506724722983,10
922,0.0018954564439729986,0.002020890352190592,10
923,0.0019020118590325034,0.002036182528582258,10
924,0.0018935367524591695,0.002021937048170709,10
925,0.001899134081550406,0.0020377052923806864,10
926,0.0018911896995844183,0.002023146537869592,10
927,0.001896705010927199,0.002038865338409924,10
928,0.0018896849581120805,0.002024172127180211,10
929,0.0018947484996011128,0.0020399586134444876,10
930,0.0018878215312283086,0.0020251611697284563,10
931,0.0018931462294132322,0.002040849177648984,10
932,0.0018856543686046807,0.0020262770339224724,10
933,0.0018918346067611756,0.002041628606148145,10
934,0.0018835229772426836,0.0020274440487070785,10
935,0.0018896278737372413,0.0020429196684160086,10
936,0.0018805993876468657,0.002029082453889192,10
937,0.0018860547963980526,0.0020447772443191584,10
938,0.001878548547331022,0.0020303122334239367,10
939,0.0018835012459510682,0.0020461690090337182,10
940,0.001877069578750342,0.002031232170185016,10
941,0.00188148805113631,0.002047300807717425,10
942,0.0018746026423220902,0.002032628012454261,10
943,0.0018791346364691566,0.0020486215991508613,10
944,0.0018716625470889575,0.002034231087694208,10
945,0.0018771762678781625,0.0020498161028197075,10
946,0.0018694335102580673,0.0020354859590661677,10
947,0.0018753884011169255,0.002050848460582258,10
948,0.0018672525955790754,0.002036772773002858,10
949,0.001873074626811922,0.0020521074997817764,10
950,0.0018650138202926394,0.0020380786241774836,10
951,0.0018702979237878211,0.002053628439267705,10
952,0.0018631361071704666,0.0020391894772854345,10
953,0.0018679521389016694,0.0020549285591468275,10
954,0.001861202484505095,0.00204032679804153,10
955,0.0018658712386264667,0.0020560741574150217,10
956,0.0018591526076584442,0.0020415303013627366,10
957,0.0018637123521572472,0.002057270770890843,10
958,0.0018568561085035968,0.0020428248883680527,10
959,0.0018617418717836592,0.0020583690505692775,10
960,0.0018547154398716342,0.002044040277988226,10
961,0.0018598127473796813,0.0020594313389814298,10
962,0.0018527651452229059,0.0020451551204070206,10
963,0.0018578995570758961,0.002060492365139249,10
964,0.0018508814396743806,0.0020462323341300286,10
965,0.0018558624271181128,0.002061604915973865,10
966,0.0018491810011561558,0.0020472343335298754,10
967,0.0018539440807988003,0.0020626457596154267,10
968,0.00184765217060462,0.002048169766652682,10
969,0.0018521188519005694,0.0020636353089124597,10
970,0.0018464377356420488,0.002048969180297336,10
971,0.001850450198154922,0.0020645624814413354,10
972,0.0018452470321501317,0.002049761116892111,10
973,0.0018488148274486845,0.0020654636654323724,10
974,0.001843312653212741,0.002050802512749113,10
975,0.0018471528087596872,0.0020663548489618586,10
976,0.001840730578811231,0.002052064381700238,10
977,0.0018461328144196577,0.0020669930744856586,10
978,0.0018388466135975758,0.0020530679287679844,10
979,0.0018453669137324818,0.002067528953301957,10
980,0.0018374136791939398,0.0020538859663049103,10
981,0.0018438731106938306,0.0020682720956455283,10
982,0.0018361184153203847,0.002054632716146832,10
983,0.0018421357115895203,0.0020689917424699025,10
984,0.0018352054987223585,0.002055267487908533,10
985,0.0018413018307277737,0.0020692193240265514,10
986,0.0018336167195182138,0.002056330104519162,10
987,0.0018417196317520562,0.002068516965870263,10
988,0.0018317983988104605,0.0020572384385147144,10
989,0.0018433797039996446,0.0020669849505734425,10
990,0.0018298862584354154,0.0020583106068410083,10
991,0.0018382135300445235,0.002070932683874848,10
992,0.0018303153836658661,0.002057634400864029,10
993,0.0018352459139141623,0.002072871465557203,10
994,0.0018305227326302891,0.0020572590460080395,10
995,0.0018335727493908286,0.002073694236084125,10
996,0.0018266920852020737,0.0020602178137277692,10
997,0.001834845069191233,0.002072266835820439,10
998,0.0018253854590116272,0.002061031333089423,10
999,0.0018311880621227183,0.002074925116884389,10
1000,0.0018260703493274601,0.002060115690926232,10


==> data/toy_regression/ensemble_metrics/val/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.00494319560978395,0.004943195609783951,0.0040543789432937625,0.046952090452163864,0.003427112452228433,-0.00006456737709559235,0.0,0.004943195609783951,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0019859161299858267,0.001985916129985827,0.0016288363188835826,0.03176959596041621,0.0023189165140397,0.598226630673781,2.2394396464029946,0.001985916129985827,0.0004969684506924112,0.0004969684506924115,0.0004076104975454736,0.0067684104754853975,0.0004940377222599329,0.10054235718652732,0.05553032077823023,0.0004969684506924115
2,0.0019638112348854676,0.001963811234885468,0.0016107060185043647,0.03189722353421986,0.0023282322663995617,0.6026987017995326,0.81746506690979,0.001963811234885468,0.0004908675443373665,0.0004908675443373668,0.00040260657129745245,0.006870750015799444,0.0005015076583072518,0.09930807459765102,0.027097028520543267,0.0004908675443373668
3,0.002059602112936532,0.002059602112936532,0.001689273113474501,0.03221391551014523,0.0023513481490740605,0.5833191201323209,0.8346285820007324,0.002059602112936532,0.0005878845529082166,0.0005878845529082167,0.0004821793310548186,0.00727441400420901,0.0005309717751947431,0.1189357163831777,0.038908270020084214,0.0005878845529082167
4,0.001994518701575574,0.001994518701575574,0.0016358920957261205,0.031825423342952734,0.0023229914490643967,0.5964862328189594,0.8268864154815674,0.001994518701575574,0.0005129253566579262,0.0005129253566579259,0.00042069825466733475,0.006856023219778282,0.0005004327245707663,0.10377062034275247,0.0228927639026561,0.0005129253566579259
5,0.0019906686937446686,0.0019906686937446686,0.001632734342743365,0.03181434906649496,0.002322183118905242,0.5972651330931449,0.8376080195109049,0.0019906686937446686,0.0005085017702161941,0.0005085017702161941,0.0004170700560001202,0.006829808556744773,0.0004985192720013936,0.10287567860661126,0.0467024722519895,0.0005085017702161941
6,0.0019936320192535106,0.0019936320192535106,0.0016351648442839868,0.031824048389600956,0.002322891088894962,0.5966656187148079,0.8360731601715088,0.0019936320192535106,0.0005119823975915401,0.0005119823975915401,0.00041992484538213947,0.0068401457060327355,0.000499273798002348,0.10357984902289752,0.030001138122947493,0.0005119823975915401
7,0.001993743719146839,0.0019937437191468385,0.0016352564598564278,0.03182153103698241,0.002322707343071877,0.5966430205588141,0.8540247281392416,0.0019937437191468385,0.0005125811507815339,0.0005125811507815335,0.0004204159391031598,0.0068516109214101645,0.000500110663454111,0.10370098358790072,0.04870324246573928,0.0005125811507815335
8,0.0019933674858436984,0.0019933674858436984,0.0016349478755918277,0.03181242209364072,0.002322042465899161,0.5967191368255452,0.9058076540629069,0.0019933674858436984,0.0005148089625400803,0.0005148089625400799,0.0004222431767438461,0.006871848241823572,0.0005015878196812484,0.10415169518792293,0.004239231796851671,0.0005148089625400799
9,0.0019869318299559112,0.001986931829955911,0.00162966938981512,0.031783131949432476,0.0023199045287598994,0.5980211430436421,0.8340137004852295,0.001986931829955911,0.0005111229968030713,0.0005111229968030712,0.00041921997008776074,0.006853115110786676,0.0005002204567794583,0.10340598249088685,0.015560882328262181,0.0005111229968030712
10,0.0019903998029435033,0.0019903998029435037,0.0016325138001453477,0.031798026505712625,0.002320991707601279,0.5973195327536006,0.9058570861816406,0.0019903998029435037,0.0005121930786422087,0.0005121930786422087,0.0004200976446972001,0.006871915254613273,0.0005015927110580505,0.10362247219026206,0.008414700411884577,0.0005121930786422087


==> data/toy_regression/ensemble_metrics/val/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.00494319560978395,0.004943195609783951,0.0040543789432937625,0.046952090452163864,0.003427112452228433,-0.00006456737709559235,0.0,0.004943195609783951,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.002305001533947588,0.002305001533947588,0.0018905482245128828,0.03563234741371788,0.0026008652724013957,0.5336720324625013,2.6043550968170166,0.002305001533947588,0.00025530916511707784,0.00025530916511707816,0.00020940302282025864,0.00247006771017528,0.000180294417689744,0.05165194135851269,0.026643734273023894,0.00025530916511707816
2,0.002298140238157946,0.002298140238157946,0.0018849206314801136,0.03561096552744879,0.0025993045723776216,0.5350601504629166,0.8036824862162272,0.002298140238157946,0.0002553780657538574,0.0002553780657538574,0.00020945953470305484,0.0026633299329862125,0.00019440095403268912,0.05166588073921946,0.008548264078472988,0.0002553780657538574
3,0.00228379008158153,0.00228379008158153,0.0018731507204247568,0.035520197882401086,0.0025926792885274945,0.5379633499842913,0.8066627979278564,0.00228379008158153,0.0002363463020034678,0.0002363463020034678,0.00019384979794681621,0.0025602324563512905,0.00018687569493205643,0.04781553895954458,0.006766685340010434,0.0002363463020034678
4,0.002289659917736209,0.002289659917736209,0.0018779651243012714,0.03549580199110396,0.0025908985911817024,0.5367758155191401,0.8140238920847574,0.002289659917736209,0.0002340006034159081,0.0002340006034159081,0.0001919258702467082,0.0025686461972562117,0.00018748982810370832,0.04734097751623007,0.009251025800627087,0.0002340006034159081
5,0.0022840833835190122,0.0022840833835190122,0.0018733912848881578,0.03546437751886456,0.0025886048658314733,0.5379040116739403,0.8195275465647379,0.0022840833835190122,0.0002293469490604052,0.00022934694906040517,0.00018810897127735028,0.0025770222248781456,0.00018810120851908314,0.04639949043031605,0.019603409343592795,0.00022934694906040517
6,0.0022844266388024064,0.0022844266388024064,0.0018736728207817434,0.03546840991421824,0.0025888991971848986,0.5378345672348396,0.8971825440724691,0.0022844266388024064,0.00022832542573246413,0.00022832542573246413,0.00018727112406315377,0.0025728081648041653,0.00018779361715062844,0.04619282466879916,0.018642046702160246,0.00022832542573246413
7,0.0022845520219411217,0.0022845520219411226,0.0018737756592687425,0.03543284035745995,0.002586302915108581,0.5378092008030261,0.8218281269073486,0.0022845520219411226,0.00023008685174046896,0.00023008685174046926,0.00018871583495076028,0.002526401827627157,0.00018440634015252198,0.04654918113892865,0.006160946131416122,0.00023008685174046926
8,0.0022834400590611465,0.0022834400590611465,0.0018728636340845939,0.03542302370179783,0.002585586380817245,0.53803416351223,0.912406841913859,0.0022834400590611465,0.00023016095010793228,0.00023016095010793228,0.00018877660998061784,0.002529501540314334,0.00018463259342146583,0.046564172079536746,0.012644970979863395,0.00023016095010793228
9,0.0022816027050903544,0.002281602705090354,0.001871356647544184,0.03541378305153158,0.002584911890133461,0.538405881070864,0.8343300024668375,0.002281602705090354,0.00022546349710902077,0.00022546349710902047,0.00018492378763059722,0.0024882420909748755,0.00018162099646717439,0.0456138240310329,0.007368327796905819,0.00022546349710902047
10,0.002274943469376047,0.002274943469376047,0.0018658947829549941,0.03535201577356492,0.0025804033921002275,0.5397531200250557,0.9158843358357748,0.002274943469376047,0.00022457481137886748,0.00022457481137886715,0.0001841948930053455,0.002505761021875903,0.0001828997328485033,0.045434032822993194,0.00678237267336466,0.00022457481137886715


==> data/toy_regression/ensemble_metrics/val/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.00494319560978395,0.004943195609783951,0.0040543789432937625,0.046952090452163864,0.003427112452228433,-0.00006456737709559235,0.0,0.004943195609783951,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0020853773098668095,0.00208537730986681,0.001710413773068576,0.033723528232588014,0.0024615373336088183,0.5781045052956922,2.4307380517323813,0.00208537730986681,0.00026108019835928474,0.00026108019835928474,0.00021413638914950957,0.003552683457232465,0.0002593163711744002,0.05281948687325291,0.03712790510693383,0.00026108019835928474
2,0.0020844229176592874,0.0020844229176592874,0.0017096309863906297,0.03347471125114156,0.0024433757615205686,0.5782975896697425,0.8137309551239014,0.0020844229176592874,0.00028372085638668444,0.0002837208563866841,0.0002327061190195797,0.003753107794003819,0.00027394568232250643,0.057399948918996885,0.01271438212356028,0.0002837208563866841
3,0.0018321508711052748,0.0018321508711052748,0.0015027189897247892,0.031657928624163216,0.0023107657263986316,0.6293350874776434,0.8076789379119873,0.0018321508711052748,0.0002600484192339702,0.00026004841923397,0.00021329013019274768,0.0028965718754923194,0.0002114256776998712,0.05261074624754422,0.010408656100212414,0.00026004841923397
4,0.001610590205864419,0.0016105902058644187,0.0013209962810306973,0.02870721571849434,0.0020953882033835115,0.6741593243323049,0.8203143278757731,0.0016105902058644187,0.00017038726282637048,0.00017038726282637067,0.0001397505955947573,0.0005514044313747771,0.00004024794156723956,0.03447127682905303,0.01206026317405955,0.00017038726282637067
5,0.0016133264004908358,0.0016133264004908356,0.0013232404912044034,0.028471823096724764,0.0020782064980012747,0.6736057611089699,0.8212902545928955,0.0016133264004908356,0.0001714152403170956,0.0001714152403170953,0.00014059373647397458,0.0009349058556916575,0.00006824035881781506,0.034679248340943075,0.002018304102882159,0.0001714152403170953
6,0.0016184633475554825,0.0016184633475554825,0.0013274537839113511,0.028504069492578516,0.002080560216945535,0.6725664984235772,0.9113519191741943,0.0016184633475554825,0.00016658753185456418,0.00016658753185456418,0.00013663407938573232,0.0008870592466486894,0.00006474795394150516,0.03370254813400644,0.012262496460652769,0.00016658753185456418
7,0.0014665488869212053,0.0014665488869212053,0.001202854468205865,0.027697871708982098,0.002021714477884412,0.7033005177393096,0.8436908721923828,0.0014665488869212053,0.00009263498531270195,0.00009263498531270195,0.00007597865096027651,0.000887178307872501,0.00006475664442149829,0.01874110875308451,0.007255932065434546,0.00009263498531270195
8,0.001441292883312634,0.001441292883312634,0.0011821396478132289,0.027355345191286646,0.0019967128883341344,0.7084100938751372,0.9034271240234375,0.001441292883312634,0.00009328200436810971,0.00009328200436810953,0.0000765093320502505,0.001339145671519373,0.00009774650632196376,0.018872008050383277,0.0030994791340380567,0.00009328200436810953
9,0.0011764396929373098,0.0011764396929373098,0.0009649086735834186,0.02407455144164471,0.001757242206532513,0.7619928998492504,0.8437201976776123,0.0011764396929373098,0.00018241084039595374,0.00018241084039595377,0.00014961226071371237,0.0032007133276014035,0.00023362547642499556,0.03690378301526381,0.005530263656692993,0.00018241084039595377
10,0.001158459452450927,0.001158459452450927,0.0009501613898062881,0.023422958182007448,0.0017096813130262675,0.7656305065399023,0.91434113184611,0.001158459452450927,0.000183867925956125,0.000183867925956125,0.00015080735341893372,0.003144181477029665,0.00022949912108754153,0.03719856795913294,0.006883814198773605,0.000183867925956125


==> data/toy_regression/ensemble_metrics/val/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.00494319560978395,0.004943195609783951,0.0040543789432937625,0.046952090452163864,0.003427112452228433,-0.00006456737709559235,0.0,0.004943195609783951,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0021736242095458896,0.00217362420954589,0.001782793342908309,0.03464702331502453,0.0025289448007974075,0.5602511560624042,2.466531753540039,0.00217362420954589,0.0002784496930002264,0.0002784496930002266,0.00022838274290263677,0.0031818179595580966,0.00023224627156985444,0.056333532748611456,0.0049851791906937015,0.0002784496930002266
2,0.002094888092911079,0.002094888092911079,0.0017182144594166133,0.033345821051256545,0.002433967847948622,0.5761803659572127,0.8080658912658691,0.002094888092911079,0.00023359041088098615,0.00023359041088098634,0.00019158943282695647,0.003105166319235661,0.00022665133876701332,0.04725799091153934,0.011049306994006608,0.00023359041088098634
3,0.0020228373478833055,0.0020228373478833055,0.0016591188770142004,0.032915677569500985,0.002402570948079568,0.5907570493101394,0.8077060381571451,0.0020228373478833055,0.00026377749611857437,0.00026377749611857464,0.00021634869634961566,0.0034306538416719224,0.0002504092232497672,0.05336518081896528,0.007101019296798749,0.00026377749611857464
4,0.0019615163622572966,0.001961516362257296,0.0016088237779467015,0.03199583842519424,0.0023354303339952484,0.6031629805744884,0.8149738311767578,0.001961516362257296,0.0003492279808188257,0.0003492279808188256,0.0002864346636492359,0.004630775010509978,0.00033800809610715836,0.07065278356824317,0.006410243560059935,0.0003492279808188256
5,0.0019532985069547412,0.0019532985069547412,0.0016020835430606353,0.03197659732079738,0.0023340258932592114,0.6048255459586401,0.814583937327067,0.0019532985069547412,0.000343356845356866,0.0003433568453568661,0.0002816191940888,0.004601962454977372,0.0003359050189726711,0.06946498623848436,0.006034489688261234,0.0003433568453568661
6,0.0019534445245530533,0.0019534445245530537,0.0016022033058057663,0.031975437766127046,0.0023339412554036552,0.6047960049414899,0.8962618509928385,0.0019534445245530537,0.0003432817980110361,0.000343281798011036,0.00028155764071266406,0.004608259393371388,0.0003363646431507054,0.06944980330878368,0.007123601305872718,0.000343281798011036
7,0.0018523998730402872,0.0018523998730402876,0.0015193270978290966,0.03108084392161914,0.0022686433384275506,0.6252384845999674,0.8291083971659342,0.0018523998730402876,0.00048620260492806053,0.0004862026049280606,0.0003987804163956727,0.005908149270995143,0.0004312458027163013,0.09836430441728951,0.005743903085102792,0.0004862026049280606
8,0.0018488858964653264,0.0018488858964653269,0.0015164449556365946,0.03096923000616973,0.0022604964500612407,0.6259494019377834,0.9063120683034261,0.0018488858964653269,0.00049087375576538,0.0004908737557653805,0.00040261166587289197,0.0060537705351261534,0.0004418749449505774,0.09930933124002564,0.00867205145323082,0.0004908737557653805
9,0.0016200955805753578,0.0016200955805753578,0.0013287925314966647,0.029371540430366685,0.0021438783871102693,0.6722362791610319,0.8329747517903646,0.0016200955805753578,0.0002505748097027009,0.0002505748097027009,0.00020551993333374792,0.004449095920700457,0.0003247470322226846,0.05069412753259063,0.007885673200463655,0.0002505748097027009
10,0.0014973713546488508,0.0014973713546488508,0.001228134868578445,0.028041903731966203,0.0020468259568106897,0.6970647827438073,0.9045828978220621,0.0014973713546488508,0.0001452484280835704,0.00014524842808357047,0.00011913187639246287,0.002892163150535304,0.00021110387741253277,0.02938540528440622,0.009201467566226307,0.00014524842808357047


==> data/toy_regression/ensemble_metrics/val/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std
0,0.00494319560978395,0.004943195609783951,0.0040543789432937625,0.046952090452163864,0.003427112452228433,-0.00006456737709559235,0.0,0.004943195609783951,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0016416591256705427,0.0016416591256705427,0.0013464788198975612,0.028120575839541927,0.002052568366933845,0.6678737292845817,2.337026039759318,0.0016416591256705427,0.000017858881693335462,0.000017858881693335465,0.000014647746033946344,0.0005378266991082759,0.00003925687993664063,0.0036130544296353938,0.0020644275060110935,0.000017858881693335465
2,0.0013508820960447462,0.0013508820960447462,0.001107985270547637,0.02447200791650563,0.0017862532265126019,0.7267012221234962,0.7921977043151855,0.0013508820960447462,0.00005971896781411848,0.00005971896781411838,0.000048981133811814166,0.0016629658198099471,0.00012138268634721182,0.012081824881262011,0.003454155178689965,0.00005971896781411838
3,0.0009360451453440787,0.0009360451453440787,0.0007677385292509702,0.018874921497802174,0.001377712427221029,0.810627444831205,0.864677906036377,0.0009360451453440787,0.000260239921857063,0.000260239921857063,0.0002134471994782755,0.003433426584518875,0.0002506116104373471,0.05264948940137283,0.0030697115361849182,0.000260239921857063
4,0.0007114150156711498,0.0007114150156711498,0.0005834982645176319,0.016659588230109917,0.0012160115071037621,0.8560726691728403,0.8047428131103516,0.0007114150156711498,0.0002654683598817113,0.00026546835988171133,0.00021773553251358847,0.0031477582800333356,0.00022976019798518315,0.053707261746215644,0.013358411235805216,0.00026546835988171133
5,0.0006279676553041959,0.0006279676553041959,0.0005150552476004818,0.01535167126425104,0.0011205444367984993,0.8729550171379831,0.8774229685465494,0.0006279676553041959,0.00030829246196529886,0.00030829246196529886,0.0002528596003148925,0.003435609551944046,0.0002507709489199058,0.06237106356679693,0.009027902282358141,0.00030829246196529886
6,0.0004704259605226738,0.0004704259605226738,0.0003858405087079353,0.01346077010072219,0.000982524364400119,0.9048274897797087,0.8084405263264974,0.0004704259605226738,0.0002699861308962903,0.0002699861308962903,0.00022144098079402433,0.0030704992214302864,0.00022412092869523073,0.05462125809025299,0.0011372069465269794,0.0002699861308962903
7,0.00040548215325931716,0.00040548215325931727,0.0003325739933904502,0.01212491686704619,0.0008850181786820421,0.9179663589731714,0.8841371536254883,0.00040548215325931727,0.00027793864609944714,0.00027793864609944725,0.00022796358534604445,0.00279315479939166,0.00020387709049396777,0.056230142161209716,0.009444608842209429,0.00027793864609944725
8,0.0003102406551826826,0.0003102406551826826,0.0002544574965305298,0.010992429760489933,0.0008023560303625474,0.937234794837177,0.8271481990814209,0.0003102406551826826,0.00019900968333319238,0.00019900968333319238,0.00016322653063145117,0.002982192323162425,0.00021767525891233172,0.04026191730558694,0.005790646284541687,0.00019900968333319238
9,0.000245507565174527,0.000245507565174527,0.00020136381022284246,0.009942481007662565,0.0007257184960086207,0.9503310335386873,0.9027861754099528,0.000245507565174527,0.00011607934395407922,0.00011607934395407915,0.0000952075711807291,0.0022740111773956904,0.00016598391993854762,0.023484168553452627,0.012703181226702906,0.00011607934395407915
10,0.00022516875571756655,0.00022516875571756655,0.00018468204253581206,0.009403638401980673,0.0006863874633338333,0.9544458054971915,0.837215264638265,0.00022516875571756655,0.00012704474428832388,0.00012704474428832386,0.00010420132577380114,0.0026959959730017942,0.00019678530351370846,0.02570259347673064,0.013237547795102798,0.00012704474428832386


==> data/toy_regression/ensemble_metrics/val/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std,time_std
0,0.004943195642342018,0.004943195642342018,0.004054379183799028,0.046952090524513386,0.0034271124750375748,-0.00006456736392013163,0.004943195642342018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.003148,0.003148,0.002582,0.036638,0.0026740000000000006,0.363097,0.003148,1.2369511127471924,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03173065187607026
2,0.002207,0.002207,0.00181,0.030952999999999998,0.002259,0.553547,0.002207,0.6868000030517578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06048644743563997
3,0.00171,0.00171,0.0014019999999999998,0.027695,0.002022,0.654134,0.00171,0.5316539605458578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0025187645491781432
4,0.0014930000000000002,0.0014930000000000002,0.001225,0.026158,0.001909,0.697857,0.0014930000000000002,0.5936846733093262,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.027440244720792924
5,0.001345,0.001345,0.001103,0.024623999999999997,0.001797,0.727874,0.001345,0.595969041188558,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0813605418979439
6,0.001158,0.001158,0.00095,0.022905,0.001672,0.7656360000000001,0.001158,0.5788048903147379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03347802247180228
7,0.00111,0.00111,0.0009099999999999999,0.022371,0.001633,0.775491,0.00111,0.5852943261464437,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.021681385894860652
8,0.001039,0.001039,0.000852,0.021407,0.001563,0.7898650000000002,0.001039,0.5720799763997396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.031157750713689
9,0.00099,0.00099,0.0008119999999999999,0.020701,0.001511,0.7997,0.00099,0.5953110853830973,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01706408505849985
10,0.00097,0.00097,0.000795,0.020377,0.0014869999999999998,0.803854,0.00097,0.5583437283833822,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.014403279622387079
11,0.000941,0.000941,0.000772,0.019926,0.0014539999999999998,0.809662,0.000941,0.5480382442474365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.007948249950754943
12,0.000941,0.000941,0.000772,0.019979,0.001458,0.809612,0.000941,0.6094875335693359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.023842825159479684
13,0.0009460000000000001,0.0009460000000000001,0.0007760000000000001,0.019968,0.001458,0.8086220000000001,0.0009460000000000001,0.5477858384450277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.022863357541077375
14,0.000927,0.000927,0.0007599999999999999,0.019732,0.00144,0.8125,0.000927,0.595621665318807,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03381900190034079
15,0.000918,0.000918,0.0007529999999999999,0.019623,0.001432,0.814226,0.000918,0.5593485037485758,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008916918295151835
16,0.000878,0.000878,0.00072,0.019097,0.001394,0.8223540000000001,0.000878,0.6214361190795898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.059220561746457165
17,0.000873,0.000873,0.000716,0.018984,0.001386,0.823422,0.000873,0.5951754252115885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.031680167973104516
18,0.000853,0.000853,0.0007,0.018617,0.001359,0.8274469999999999,0.000853,0.6010441780090332,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04108248736800188
19,0.000843,0.000843,0.0006910000000000001,0.018433,0.001345,0.829498,0.000843,0.6190312703450521,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05366906291232004
20,0.000788,0.000788,0.000646,0.017736,0.001295,0.840539,0.000788,0.6217757860819498,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04559486863226241


==> data/toy_regression/ensemble_metrics_summary/test/optimal_full_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,training_time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,training_time_std,target_metric_std,total_training_time_std
1,0.004155906896817536,0.004155906896817538,0.00044589898180184774,0.04431413129360336,0.00005988428762081175,0.2117256393557539,0.0,0.004155906896817538,2.0310184240341185,0.0013675227367317634,0.001367522736731764,0.00014672537451849985,0.005408889570941193,7.309350072314445e-6,0.25938577011655056,0.0,0.001367522736731764,0.27275329952185784


==> data/toy_regression/ensemble_metrics_summary/test/optimal_full_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,training_time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,training_time_std,target_metric_std,total_training_time_std
1,0.001285344305368694,0.001285344305368694,0.00013790821865321178,0.022310479606516883,0.00003014946110221431,0.7562014776370207,0.0,0.001285344305368694,2.544619345664978,0.00041883625906689604,0.00041883625906689593,0.00004493812448075719,0.004594184057352073,6.2083906745370955e-6,0.07944304156173707,0.0,0.00041883625906689593,0.05988595876095212


==> data/toy_regression/ensemble_metrics_summary/test/optimal_gb_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std,total_training_time_std
10,0.003758438909039954,0.003758438909039954,0.0004032535194637546,0.04240062908919318,0.00005729845973641189,0.2871156400754177,0.0,0.003758438909039954,16.8410710811615,0.001336460256138195,0.0013364602561381949,0.00014339259329582179,0.004757056155597618,6.42848930429742e-6,0.25349397377995075,0.0,0.0013364602561381949,0.25429458440425734


==> data/toy_regression/ensemble_metrics_summary/test/optimal_vp_at_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std,total_training_time_std
10,0.00360296360214656,0.003602963602146559,0.00038657213492836423,0.04151312483689128,0.00005609912312847048,0.31660552066711434,0.0,0.003602963602146559,16.993036246299745,0.0014326427713930129,0.0014326427713930129,0.00015371228685106143,0.005102338517411161,6.895089633845573e-6,0.27173745531119153,0.0,0.0014326427713930129,0.06045442604766546


==> data/toy_regression/ensemble_metrics_summary/test/optimal_vp_at_start_and_end_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std,total_training_time_std
10,0.0020225765774469643,0.0020225765774469643,0.00021700795010361928,0.033766536895882916,0.0000456307039854731,0.616366463921044,0.0,0.0020225765774469643,17.040825152397154,0.0002571879021493585,0.0002571879021493586,0.000027594415983661807,0.002684306847646709,3.6274614583315462e-6,0.04878228366652493,0.0,0.0002571879021493586,0.07325658079617123


==> data/toy_regression/ensemble_metrics_summary/test/optimal_vp_at_start_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std,total_training_time_std
10,0.002064357434260284,0.002064357434260284,0.00022149073616558202,0.03472827127011766,0.000046930352115770724,0.6084416525599161,0.0,0.002064357434260284,17.443210744857787,0.00015027853030312197,0.000150278530303122,0.000016123807706123933,0.001137984327046936,1.5378250404446401e-6,0.02850417859071001,0.0,0.000150278530303122,1.7164272705661279


==> data/toy_regression/ensemble_metrics_summary/test/optimal_vp_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,time_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,time_std,target_metric_std,total_training_time_std
10,0.00048401425890641546,0.00048401425890641557,0.00005193125606091317,0.014651587012264974,0.000019799549830518207,0.9081942786604961,0.0,0.00048401425890641557,16.171727776527405,0.0001421221503232271,0.00014212215032322707,0.0000152486866751381,0.0021457139205564727,2.8996292112609085e-6,0.02695711187977221,0.0,0.00014212215032322707,0.13305154673539207


==> data/toy_regression/ensemble_metrics_summary/test/optimal_xgboost_em_summary.csv <==
learner,skl_mse_mean,mse_by_hand_mean,mse_rel_mean,skl_mae_mean,mae_rel_mean,skl_r2_mean,target_metric_mean,total_training_time_mean,skl_mse_std,mse_by_hand_std,mse_rel_std,skl_mae_std,mae_rel_std,skl_r2_std,target_metric_std,total_training_time_std
40,0.0008518723654560745,0.0008518723770976067,0.00009139979374594986,0.01937045082449913,0.000026176427491009234,0.8384205520153045,0.0008518723770976067,0.3784816265106201,0.00010164114479545754,0.00010164116073818647,0.000010905364798618227,0.0009281549454886392,1.2542702911998309e-6,0.01927886086632308,0.00010164116073818647,0.06009274190295677

